Tidal interactions of a Maclaurin spheroid. I: Properties of free oscillation modes

We review the work of Bryan (1889) on the normal modes of a Maclaurin spheroid, carrying out numerical calculations of the frequencies and spatial forms of these modes that have not been previously published. We study all modes of degree $l \le 4$, which includes both inertial modes and surface gravity modes, with the aim of better understanding the effect of rapid rotation on tidal interactions. The inclusion of these higher degree modes greatly increases the number of frequencies at which tidal resonances may occur. We derive an expression for the decay rates of these modes to first order in viscosity and explicitly plot these for modes. We see that the equatorial bulge of the spheroid has a significant effect on the decay rates (changing some of these by a factor of 2 between an eccentricity of $e=0$ and $0.5$), and a more modest effect on the mode frequencies. This suggests that models of tidal interaction between rapidly rotating stars and giant planets that model the Coriolis force while neglecting the centrifugal distortion of the body may be in error by an order unity factor. In a subsequent paper we shall examine the case of a forced flow in this spheroid, and complete the model by considering how the tides raised by the orbiting companion change the orbital elements.

==> figures/freqplots/freqregion/l2m0modefreqs.dat <==
0.0004996501749125437	-1.0346831141691937	-0.0004245660539878138	0.0004245660539878138	1.0346831141691937
0.0009993003498250874	-1.0322412483107997	-0.0008428241922577996	0.0008428241922577996	1.0322412483107997
0.0014989505247376311	-1.033016621728108	-0.0012641456132685101	0.0012641456132685101	1.033016621728108
0.0019986006996501747	-1.0326898519355763	-0.0016852103062338453	0.0016852103062338453	1.0326898519355763
0.0024982508745627187	-1.0327995402038899	-0.002106729257260078	0.002106729257260078	1.0327995402038899
0.0029979010494752623	-1.0327857610174818	-0.002528062370162162	0.002528062370162162	1.0327857610174818
0.0034975512243878063	-1.0328034618184176	-0.0029494126450197223	0.0029494126450197223	1.0328034618184176
0.0039972013993003494	-1.03280473572136	-0.003370763924801417	0.003370763924801417	1.03280473572136
0.004496851574212894	-1.0328061308072543	-0.003792119821118632	0.003792119821118632	1.0328061308072543
0.0049965017491254374	-1.0328013112254806	-0.00421346229550296	0.00421346229550296	1.0328013112254806
0.005496151924037981	-1.0328057645814903	-0.004634819360283956	0.004634819360283956	1.0328057645814903
0.005995802098950525	-1.0328079342341911	-0.005056179955589696	0.005056179955589696	1.0328079342341911
0.006495452273863068	-1.0328094500568694	-0.005477539771657952	0.005477539771657952	1.0328094500568694
0.006995102448775613	-1.032811672027383	-0.005898907708799203	0.005898907708799203	1.032811672027383
0.007494752623688156	-1.0328136189246733	-0.0063202729489728665	0.0063202729489728665	1.0328136189246733
0.007994402798600699	-1.0328162335033677	-0.006741647935828771	0.006741647935828771	1.0328162335033677
0.008494052973513244	-1.0328184771240938	-0.007163023623835087	0.007163023623835087	1.0328184771240938
0.008993703148425788	-1.0328211485632928	-0.007584403632590813	0.007584403632590813	1.0328211485632928
0.009493353323338331	-1.0328245045618747	-0.008005791240624461	0.008005791240624461	1.0328245045618747
0.009993003498250875	-1.0328274758644613	-0.00842718071889858	0.00842718071889858	1.0328274758644613
0.010492653673163418	-1.032830720801795	-0.008848577649240219	0.008848577649240219	1.032830720801795
0.010992303848075962	-1.0328341770344298	-0.009269977436213094	0.009269977436213094	1.0328341770344298
0.011491954022988506	-1.032837793547052	-0.009691384967905866	0.009691384967905866	1.032837793547052
0.01199160419790105	-1.0328416054205127	-0.01011279758878674	0.01011279758878674	1.0328416054205127
0.012491254372813593	-1.0328454532013815	-0.010534215867404896	0.010534215867404896	1.0328454532013815
0.012990904547726136	-1.0328494797873435	-0.010955640759813038	0.010955640759813038	1.0328494797873435
0.01349055472263868	-1.032853764891621	-0.01137707280103638	0.01137707280103638	1.032853764891621
0.013990204897551225	-1.0328581426518162	-0.011798511496665965	0.011798511496665965	1.0328581426518162
0.014489855072463769	-1.0328627018564651	-0.012219957196405453	0.012219957196405453	1.0328627018564651
0.014989505247376312	-1.0328673851104684	-0.012641410102152969	0.012641410102152969	1.0328673851104684
0.015489155422288856	-1.0328722763124203	-0.013062871271711943	0.013062871271711943	1.0328722763124203
0.015988805597201398	-1.0328772914853552	-0.01348434016688505	0.01348434016688505	1.0328772914853552
0.01648845577211394	-1.0328824647703072	-0.01390581703320176	0.01390581703320176	1.0328824647703072
0.01698810594702649	-1.0328878191847708	-0.014327302312529318	0.014327302312529318	1.0328878191847708
0.017487756121939032	-1.0328933369142919	-0.014748796557981869	0.014748796557981869	1.0328933369142919
0.017987406296851575	-1.0328990010419248	-0.015170299532224728	0.015170299532224728	1.0328990010419248
0.01848705647176412	-1.0329048046179563	-0.015591811725553288	0.015591811725553288	1.0329048046179563
0.018986706646676663	-1.0329108138684164	-0.016013333579350572	0.016013333579350572	1.0329108138684164
0.019486356821589206	-1.032916956497845	-0.01643486492287548	0.01643486492287548	1.032916956497845
0.01998600699650175	-1.0329232667334682	-0.01685640641864697	0.01685640641864697	1.0329232667334682
0.020485657171414293	-1.032929734383612	-0.01727795796970197	0.01727795796970197	1.032929734383612
0.020985307346326837	-1.0329363604629176	-0.01769952010803768	0.01769952010803768	1.0329363604629176
0.02148495752123938	-1.0329431460300393	-0.018121092938872572	0.018121092938872572	1.0329431460300393
0.021984607696151924	-1.0329500854261313	-0.018542676668522617	0.018542676668522617	1.0329500854261313
0.022484257871064468	-1.032957181010078	-0.018964271635011392	0.018964271635011392	1.032957181010078
0.02298390804597701	-1.0329644522079473	-0.019385878322888052	0.019385878322888052	1.0329644522079473
0.023483558220889555	-1.032971878313193	-0.019807496662302932	0.019807496662302932	1.032971878313193
0.0239832083958021	-1.032979459851953	-0.02022912695423707	0.02022912695423707	1.032979459851953
0.024482858570714642	-1.0329871972934193	-0.020650769525758127	0.020650769525758127	1.0329871972934193
0.024982508745627185	-1.0329951010220646	-0.02107242467425998	0.02107242467425998	1.0329951010220646
0.02548215892053973	-1.033003163221946	-0.021494092630032182	0.021494092630032182	1.033003163221946
0.025981809095452273	-1.0330113834361419	-0.02191577357244905	0.02191577357244905	1.0330113834361419
0.026481459270364816	-1.0330197702490451	-0.022337467907527876	0.022337467907527876	1.0330197702490451
0.02698110944527736	-1.0330283110270684	-0.0227591757053427	0.0227591757053427	1.0330283110270684
0.027480759620189903	-1.0330370107232518	-0.02318089732683586	0.02318089732683586	1.0330370107232518
0.02798040979510245	-1.0330458736964363	-0.023602633028522647	0.023602633028522647	1.0330458736964363
0.028480059970014994	-1.0330548950345448	-0.02402438310764778	0.02402438310764778	1.0330548950345448
0.028979710144927538	-1.0330640756120788	-0.024446147688296276	0.024446147688296276	1.0330640756120788
0.02947936031984008	-1.033073415689979	-0.024867927118885358	0.024867927118885358	1.033073415689979
0.029979010494752625	-1.033082914899466	-0.025289721631003327	0.025289721631003327	1.033082914899466
0.030478660669665168	-1.033092578738678	-0.02571153156329074	0.02571153156329074	1.033092578738678
0.030978310844577712	-1.0331023963892225	-0.02613335702786856	0.02613335702786856	1.0331023963892225
0.031477961019490255	-1.0331123784860508	-0.02655519838873745	0.02655519838873745	1.0331123784860508
0.031977611194402795	-1.0331225157880757	-0.026977055839328704	0.026977055839328704	1.0331225157880757
0.03247726136931534	-1.0331328149008254	-0.02739892970509118	0.02739892970509118	1.0331328149008254
0.03297691154422788	-1.0331432750823386	-0.027820820158997138	0.027820820158997138	1.0331432750823386
0.03347656171914043	-1.0331538931416637	-0.02824272751521826	0.02824272751521826	1.0331538931416637
0.03397621189405298	-1.0331646738405917	-0.028664652073028363	0.028664652073028363	1.0331646738405917
0.03447586206896552	-1.0331756133033063	-0.02908659398107726	0.02908659398107726	1.0331756133033063
0.034975512243878064	-1.033186709752616	-0.02950855351388211	0.02950855351388211	1.033186709752616
0.035475162418790604	-1.0331979679889756	-0.029930530998647526	0.029930530998647526	1.0331979679889756
0.03597481259370315	-1.0332093873977695	-0.03035252666747168	0.03035252666747168	1.0332093873977695
0.03647446276861569	-1.0332209655332938	-0.03077454076172261	0.03077454076172261	1.0332209655332938
0.03697411294352824	-1.0332327038239428	-0.03119657354339836	0.03119657354339836	1.0332327038239428
0.03747376311844078	-1.033244600778857	-0.03161862525025414	0.03161862525025414	1.033244600778857
0.037973413293353325	-1.0332566595843216	-0.03204069617654493	0.03204069617654493	1.0332566595843216
0.038473063468265865	-1.0332688781702897	-0.03246278656280273	0.03246278656280273	1.0332688781702897
0.03897271364317841	-1.0332812550121375	-0.03288489665228947	0.03288489665228947	1.0332812550121375
0.03947236381809095	-1.033293792431189	-0.03330702671265382	0.03330702671265382	1.033293792431189
0.0399720139930035	-1.033306489672869	-0.033729176997738294	0.033729176997738294	1.033306489672869
0.04047166416791604	-1.0333193468229642	-0.03415134779160806	0.03415134779160806	1.0333193468229642
0.04097131434282859	-1.033332364653105	-0.03457353931042525	0.03457353931042525	1.033332364653105
0.04147096451774113	-1.0333455416495567	-0.0349957518613266	0.0349957518613266	1.0333455416495567
0.041970614692653674	-1.0333588790255013	-0.03541798564545046	0.03541798564545046	1.0333588790255013
0.042470264867566214	-1.0333723761184483	-0.03584024094953244	0.03584024094953244	1.0333723761184483
0.04296991504247876	-1.0333860336829928	-0.03626251803350245	0.03626251803350245	1.0333860336829928
0.0434695652173913	-1.0333998505819904	-0.03668481714269299	0.03668481714269299	1.0333998505819904
0.04396921539230385	-1.0334138278588383	-0.03710713855093242	0.03710713855093242	1.0334138278588383
0.044468865567216395	-1.0334279643860311	-0.037529482491321556	0.037529482491321556	1.0334279643860311
0.044968515742128935	-1.0334422619119075	-0.03795184925489595	0.03795184925489595	1.0334422619119075
0.04546816591704148	-1.0334567188661445	-0.0383742390686231	0.0383742390686231	1.0334567188661445
0.04596781609195402	-1.0334713365927275	-0.03879665222061508	0.03879665222061508	1.0334713365927275
0.04646746626686657	-1.0334861133966387	-0.03921908893794982	0.03921908893794982	1.0334861133966387
0.04696711644177911	-1.0335010503490427	-0.039641549490452226	0.039641549490452226	1.0335010503490427
0.04746676661669166	-1.0335161476105084	-0.04006403414422832	0.04006403414422832	1.0335161476105084
0.0479664167916042	-1.0335314045751667	-0.04048654314250294	0.04048654314250294	1.0335314045751667
0.048466066966516744	-1.0335468222254989	-0.04090907675789087	0.04090907675789087	1.0335468222254989
0.048965717141429284	-1.0335623995543708	-0.04133163523962047	0.04133163523962047	1.0335623995543708
0.04946536731634183	-1.0335781371879964	-0.04175421886286525	0.04175421886286525	1.0335781371879964
0.04996501749125437	-1.033594034689161	-0.0421768278568331	0.0421768278568331	1.033594034689161
0.05046466766616692	-1.0336100922671185	-0.04259946250385926	0.04259946250385926	1.0336100922671185
0.05096431784107946	-1.033626309933229	-0.043022123046411065	0.043022123046411065	1.033626309933229
0.051463968015992005	-1.0336426882785728	-0.04344480976438402	0.04344480976438402	1.0336426882785728
0.051963618190904545	-1.0336592260690853	-0.043867522889240514	0.043867522889240514	1.0336592260690853
0.05246326836581709	-1.0336759244958138	-0.044290262697866345	0.044290262697866345	1.0336759244958138
0.05296291854072963	-1.0336927828932303	-0.044713029449129936	0.044713029449129936	1.0336927828932303
0.05346256871564218	-1.0337098011469839	-0.04513582338123849	0.04513582338123849	1.0337098011469839
0.05396221889055472	-1.0337269801418378	-0.04555864479015852	0.04555864479015852	1.0337269801418378
0.05446186906546727	-1.0337443189158777	-0.04598149389960749	0.04598149389960749	1.0337443189158777
0.05496151924037981	-1.033761817835929	-0.046404370980249965	0.046404370980249965	1.033761817835929
0.055461169415292354	-1.0337794770574735	-0.04682727629784972	0.04682727629784972	1.0337794770574735
0.0559608195902049	-1.0337972966038758	-0.047250210101422295	0.047250210101422295	1.0337972966038758
0.05646046976511744	-1.0338152763277006	-0.047673172664046325	0.047673172664046325	1.0338152763277006
0.05696011994002999	-1.0338334163322362	-0.04809616422993867	0.04809616422993867	1.0338334163322362
0.05745977011494253	-1.0338517163196328	-0.04851918506218431	0.04851918506218431	1.0338517163196328
0.057959420289855075	-1.0338701768055243	-0.048942235429171685	0.048942235429171685	1.0338701768055243
0.058459070464767615	-1.0338887976056488	-0.04936531558241812	0.04936531558241812	1.0338887976056488
0.05895872063968016	-1.0339075784970806	-0.04978842577886049	0.04978842577886049	1.0339075784970806
0.0594583708145927	-1.0339265198118957	-0.05021156628653311	0.05021156628653311	1.0339265198118957
0.05995802098950525	-1.0339456214417817	-0.050634737353498695	0.050634737353498695	1.0339456214417817
0.06045767116441779	-1.0339648832485193	-0.05105793925444282	0.05105793925444282	1.0339648832485193
0.060957321339330336	-1.033984305624536	-0.051481172240583004	0.051481172240583004	1.033984305624536
0.06145697151424288	-1.0340038882177274	-0.05190443657238595	0.05190443657238595	1.0340038882177274
0.061956621689155424	-1.034023631102487	-0.052327732500423066	0.052327732500423066	1.034023631102487
0.062456271864067964	-1.0340435344584242	-0.052751060303721085	0.052751060303721085	1.0340435344584242
0.06295592203898051	-1.0340635980993766	-0.053174420232591106	0.053174420232591106	1.0340635980993766
0.06345557221389306	-1.0340838220651956	-0.053597812541862876	0.053597812541862876	1.0340838220651956
0.06395522238880559	-1.0341042064841055	-0.054021237498141035	0.054021237498141035	1.0341042064841055
0.06445487256371814	-1.0341247514079128	-0.05444469536240641	0.05444469536240641	1.0341247514079128
0.06495452273863069	-1.0341454566685944	-0.05486818639546222	0.05486818639546222	1.0341454566685944
0.06545417291354323	-1.0341663223986022	-0.05529171085013136	0.05529171085013136	1.0341663223986022
0.06595382308845577	-1.034187348638596	-0.055715269001262134	0.055715269001262134	1.034187348638596
0.06645347326336831	-1.0342085352493546	-0.05613886109029882	0.05613886109029882	1.0342085352493546
0.06695312343828086	-1.0342298824140437	-0.056562487398924985	0.056562487398924985	1.0342298824140437
0.0674527736131934	-1.034251389965201	-0.056986148168817204	0.056986148168817204	1.034251389965201
0.06795242378810595	-1.0342730580113095	-0.05740984366617114	0.05740984366617114	1.0342730580113095
0.06845207396301849	-1.0342948866996127	-0.05783357416567361	0.05783357416567361	1.0342948866996127
0.06895172413793103	-1.0343168758468344	-0.058257339914987195	0.058257339914987195	1.0343168758468344
0.06945137431284358	-1.0343390254916542	-0.0586811411751115	0.0586811411751115	1.0343390254916542
0.06995102448775613	-1.034361335679236	-0.05910497821052743	0.05910497821052743	1.034361335679236
0.07045067466266866	-1.0343838065145297	-0.059528851280529156	0.059528851280529156	1.0343838065145297
0.07095032483758121	-1.0344064379005253	-0.05995276065131491	0.05995276065131491	1.0344064379005253
0.07144997501249375	-1.0344292298584237	-0.06037670657767505	0.06037670657767505	1.0344292298584237
0.0719496251874063	-1.034452182465829	-0.06080068932656304	0.06080068932656304	1.034452182465829
0.07244927536231884	-1.0344752956790635	-0.06122470915528291	0.06122470915528291	1.0344752956790635
0.07294892553723138	-1.0344985694736686	-0.06164876633214184	0.06164876633214184	1.0344985694736686
0.07344857571214393	-1.034522004033451	-0.062072861113815415	0.062072861113815415	1.034522004033451
0.07394822588705648	-1.034545599157375	-0.06249699375843845	0.06249699375843845	1.034545599157375
0.07444787606196901	-1.034569355029199	-0.06292116453546737	0.06292116453546737	1.034569355029199
0.07494752623688156	-1.0345932715854613	-0.06334537370429487	0.06334537370429487	1.0345932715854613
0.0754471764117941	-1.034617348830762	-0.06376962152482304	0.06376962152482304	1.034617348830762
0.07594682658670665	-1.0346415867777277	-0.06419390826362055	0.06419390826362055	1.0346415867777277
0.07644647676161918	-1.0346659854717475	-0.06461823417574611	0.06461823417574611	1.0346659854717475
0.07694612693653173	-1.0346905449590584	-0.0650425995318776	0.0650425995318776	1.0346905449590584
0.07744577711144428	-1.0347152651725742	-0.0654670045893651	0.0654670045893651	1.0347152651725742
0.07794542728635682	-1.0347401461642205	-0.06589144961257963	0.06589144961257963	1.0347401461642205
0.07844507746126937	-1.0347651879828548	-0.0663159348633112	0.0663159348633112	1.0347651879828548
0.0789447276361819	-1.034790390612202	-0.06674046060938081	0.06674046060938081	1.034790390612202
0.07944437781109445	-1.0348157540542817	-0.06716502710423806	0.06716502710423806	1.0348157540542817
0.079944027986007	-1.0348412783625898	-0.06758963461975034	0.06758963461975034	1.0348412783625898
0.08044367816091955	-1.0348669635239762	-0.06801428341324822	0.06801428341324822	1.0348669635239762
0.08094332833583208	-1.0348928095191026	-0.06843897374721615	0.06843897374721615	1.0348928095191026
0.08144297851074463	-1.0349188164611987	-0.06886370589124716	0.06886370589124716	1.0349188164611987
0.08194262868565717	-1.0349449843260083	-0.06928848010586915	0.06928848010586915	1.0349449843260083
0.08244227886056972	-1.034971313036653	-0.0697132966494394	0.0697132966494394	1.034971313036653
0.08294192903548225	-1.0349978026926485	-0.07013815579172226	0.07013815579172226	1.0349978026926485
0.0834415792103948	-1.0350244533421948	-0.07056305779696015	0.07056305779696015	1.0350244533421948
0.08394122938530735	-1.035051264988113	-0.07098800292417035	0.07098800292417035	1.035051264988113
0.0844408795602199	-1.0350782375018224	-0.07141299143677414	0.07141299143677414	1.0350782375018224
0.08494052973513243	-1.0351053711515936	-0.07183802360548946	0.07183802360548946	1.0351053711515936
0.08544017991004497	-1.0351326657411013	-0.07226309968834796	0.07226309968834796	1.0351326657411013
0.08593983008495752	-1.0351601213757355	-0.0726882199504522	0.0726882199504522	1.0351601213757355
0.08643948025987007	-1.0351877381017713	-0.07311338465776328	0.07311338465776328	1.0351877381017713
0.0869391304347826	-1.0352155158658913	-0.07353859407364662	0.07353859407364662	1.0352155158658913
0.08743878060969515	-1.0352434547058529	-0.07396384846313443	0.07396384846313443	1.0352434547058529
0.0879384307846077	-1.0352715546669904	-0.0743891480915894	0.0743891480915894	1.0352715546669904
0.08843808095952024	-1.0352998157392928	-0.07481449322146284	0.07481449322146284	1.0352998157392928
0.08893773113443279	-1.0353282379453284	-0.0752398841183792	0.0752398841183792	1.0353282379453284
0.08943738130934532	-1.035356821328312	-0.07566532104875176	0.07566532104875176	1.035356821328312
0.08993703148425787	-1.0353855658534978	-0.07609080427665865	0.07609080427665865	1.0353855658534978
0.09043668165917042	-1.0354144715767641	-0.07651633406483029	0.07651633406483029	1.0354144715767641
0.09093633183408296	-1.0354435385189877	-0.07694191068209558	0.07694191068209558	1.0354435385189877
0.0914359820089955	-1.0354727666871553	-0.07736753439353426	0.07736753439353426	1.0354727666871553
0.09193563218390804	-1.035502156028783	-0.07779320545972056	0.07779320545972056	1.035502156028783
0.09243528235882059	-1.0355317066788008	-0.07821892415119613	0.07821892415119613	1.0355317066788008
0.09293493253373314	-1.035561418643136	-0.07864469073526076	0.07864469073526076	1.035561418643136
0.09343458270864567	-1.035591291848163	-0.07907050547262726	0.07907050547262726	1.035591291848163
0.09393423288355822	-1.0356213263562954	-0.07949636863053632	0.07949636863053632	1.0356213263562954
0.09443388305847077	-1.035651522239228	-0.07992228047709565	0.07992228047709565	1.035651522239228
0.09493353323338331	-1.0356818794569145	-0.08034824127860331	0.08034824127860331	1.0356818794569145
0.09543318340829585	-1.0357123980113243	-0.08077425129549956	0.08077425129549956	1.0357123980113243
0.0959328335832084	-1.0357430779953416	-0.08120031080181923	0.08120031080181923	1.0357430779953416
0.09643248375812094	-1.0357739193313535	-0.08162642005889989	0.08162642005889989	1.0357739193313535
0.09693213393303349	-1.0358049221433516	-0.08205257933785283	0.08205257933785283	1.0358049221433516
0.09743178410794602	-1.0358360863562834	-0.08247878890118863	0.08247878890118863	1.0358360863562834
0.09793143428285857	-1.0358674120473514	-0.08290504901607602	0.08290504901607602	1.0358674120473514
0.09843108445777111	-1.0358988992119758	-0.08333135995165294	0.08333135995165294	1.0358988992119758
0.09893073463268366	-1.0359305478861562	-0.08375772197511594	0.08375772197511594	1.0359305478861562
0.09943038480759621	-1.035962358067959	-0.08418413535173677	0.08418413535173677	1.035962358067959
0.09993003498250874	-1.035994329808042	-0.08461060034981989	0.08461060034981989	1.035994329808042
0.10042968515742129	-1.0360264630597875	-0.08503711723618723	0.08503711723618723	1.0360264630597875
0.10092933533233384	-1.0360587578942226	-0.08546368627684969	0.08546368627684969	1.0360587578942226
0.10142898550724638	-1.0360912143389658	-0.08589030774436904	0.08589030774436904	1.0360912143389658
0.10192863568215892	-1.0361238323889952	-0.08631698190197076	0.08631698190197076	1.0361238323889952
0.10242828585707146	-1.0361566120788908	-0.08674370901982295	0.08674370901982295	1.0361566120788908
0.10292793603198401	-1.0361895533988001	-0.08717048936409234	0.08717048936409234	1.0361895533988001
0.10342758620689656	-1.0362226564224453	-0.08759732320602409	0.08759732320602409	1.0362226564224453
0.10392723638180909	-1.0362559211219127	-0.08802421081205672	0.08802421081205672	1.0362559211219127
0.10442688655672164	-1.0362893475505313	-0.08845115245023136	0.08845115245023136	1.0362893475505313
0.10492653673163418	-1.0363229356615058	-0.08887814838814007	0.08887814838814007	1.0363229356615058
0.10542618690654673	-1.0363566855677602	-0.08930519889705434	0.08930519889705434	1.0363566855677602
0.10592583708145926	-1.036390597247495	-0.08973230424504029	0.08973230424504029	1.036390597247495
0.10642548725637181	-1.0364246707069098	-0.09015946469999256	0.09015946469999256	1.0364246707069098
0.10692513743128436	-1.036458905976446	-0.09058668053184421	0.09058668053184421	1.036458905976446
0.1074247876061969	-1.0364933030873245	-0.09101395200948022	0.09101395200948022	1.0364933030873245
0.10792443778110944	-1.0365278620762364	-0.09144127940350469	0.09144127940350469	1.0365278620762364
0.10842408795602199	-1.0365625829006182	-0.09186866298049344	0.09186866298049344	1.0365625829006182
0.10892373813093453	-1.0365974656386248	-0.09229610301243035	0.09229610301243035	1.0365974656386248
0.10942338830584708	-1.036632510295897	-0.09272359976817668	0.09272359976817668	1.036632510295897
0.10992303848075961	-1.0366677168846852	-0.09315115351835163	0.09315115351835163	1.0366677168846852
0.11042268865567216	-1.0367030854277894	-0.09357876453145263	0.09357876453145263	1.0367030854277894
0.11092233883058471	-1.0367386159702852	-0.09400643307905941	0.09400643307905941	1.0367386159702852
0.11142198900549725	-1.0367743084974153	-0.09443415943094861	0.09443415943094861	1.0367743084974153
0.1119216391804098	-1.0368101630538322	-0.09486194385762715	0.09486194385762715	1.0368101630538322
0.11242128935532233	-1.036846179641521	-0.09528978662870097	0.09528978662870097	1.036846179641521
0.11292093953023488	-1.0368823583180469	-0.09571768801724276	0.09571768801724276	1.0368823583180469
0.11342058970514743	-1.0369186990606583	-0.09614564829077953	0.09614564829077953	1.0369186990606583
0.11392023988005998	-1.0369552019388932	-0.09657366772442605	0.09657366772442605	1.0369552019388932
0.11441989005497251	-1.0369918669221896	-0.0970017465847806	0.0970017465847806	1.0369918669221896
0.11491954022988506	-1.0370286940785378	-0.09742988514570113	0.09742988514570113	1.0370286940785378
0.1154191904047976	-1.0370656833935692	-0.09785808367812766	0.09785808367812766	1.0370656833935692
0.11591884057971015	-1.0371028349241629	-0.09828634245424839	0.09828634245424839	1.0371028349241629
0.11641849075462268	-1.0371401486615648	-0.09871466174420505	0.09871466174420505	1.0371401486615648
0.11691814092953523	-1.03717762463317	-0.09914304182054369	0.09914304182054369	1.03717762463317
0.11741779110444778	-1.0372152628724165	-0.09957148295536451	0.09957148295536451	1.0372152628724165
0.11791744127936032	-1.037253063414956	-0.09999998542112251	0.09999998542112251	1.037253063414956
0.11841709145427286	-1.0372910262564734	-0.10042854948924589	0.10042854948924589	1.0372910262564734
0.1189167416291854	-1.03732915143017	-0.10085717543304915	0.10085717543304915	1.03732915143017
0.11941639180409795	-1.0373674389703873	-0.10128586352504866	0.10128586352504866	1.0373674389703873
0.1199160419790105	-1.0374058888571362	-0.10171461403611061	0.10171461403611061	1.0374058888571362
0.12041569215392303	-1.0374445011706985	-0.10214342724152604	0.10214342724152604	1.0374445011706985
0.12091534232883558	-1.0374832759041102	-0.10257230341308235	0.10257230341308235	1.0374832759041102
0.12141499250374813	-1.0375222130812716	-0.10300124282352745	0.10300124282352745	1.0375222130812716
0.12191464267866067	-1.037561312732345	-0.1034302457468204	0.1034302457468204	1.037561312732345
0.12241429285357322	-1.0376005748663035	-0.10385931245567329	0.10385931245567329	1.0376005748663035
0.12291394302848575	-1.0376399995287466	-0.10428844322534349	0.10428844322534349	1.0376399995287466
0.1234135932033983	-1.0376795867250268	-0.10471763832777693	0.10471763832777693	1.0376795867250268
0.12391324337831085	-1.037719336489224	-0.10514689803765682	0.10514689803765682	1.037719336489224
0.1244128935532234	-1.0377592488351017	-0.10557622262850377	0.10557622262850377	1.0377592488351017
0.12491254372813593	-1.037799323796308	-0.1060056123755624	0.1060056123755624	1.037799323796308
0.12541219390304847	-1.037839561386692	-0.10643506755204944	0.10643506755204944	1.037839561386692
0.12591184407796102	-1.037879961649742	-0.10686458843414351	0.10686458843414351	1.037879961649742
0.12641149425287357	-1.037920524578671	-0.10729417529375626	0.10729417529375626	1.037920524578671
0.12691114442778612	-1.0379612502331947	-0.10772382840905702	0.10772382840905702	1.0379612502331947
0.12741079460269866	-1.0380021386098892	-0.10815354805210417	0.10815354805210417	1.0380021386098892
0.12791044477761118	-1.0380431897374978	-0.10858333449889791	0.10858333449889791	1.0380431897374978
0.12841009495252373	-1.0380844036487344	-0.10901318802575242	0.10901318802575242	1.0380844036487344
0.12890974512743628	-1.0381257803645667	-0.10944310890723088	0.10944310890723088	1.0381257803645667
0.12940939530234882	-1.038167319916431	-0.10987309741942955	0.10987309741942955	1.038167319916431
0.12990904547726137	-1.038209022315023	-0.11030315383756928	0.11030315383756928	1.038209022315023
0.13040869565217392	-1.0382508875938175	-0.11073327843820234	0.11073327843820234	1.0382508875938175
0.13090834582708646	-1.0382929157748424	-0.11116347149686824	0.11116347149686824	1.0382929157748424
0.131407996001999	-1.038335106887066	-0.11159373328963688	0.11159373328963688	1.038335106887066
0.13190764617691153	-1.0383774609535468	-0.11202406409424165	0.11202406409424165	1.0383774609535468
0.13240729635182408	-1.0384199779931926	-0.11245446418566486	0.11245446418566486	1.0384199779931926
0.13290694652673662	-1.0384626580420158	-0.11288493384223482	0.11288493384223482	1.0384626580420158
0.13340659670164917	-1.0385055011197237	-0.11331547334002656	0.11331547334002656	1.0385055011197237
0.13390624687656172	-1.0385485072548009	-0.11374608295644696	0.11374608295644696	1.0385485072548009
0.13440589705147427	-1.0385916764652343	-0.11417676296806349	0.11417676296806349	1.0385916764652343
0.1349055472263868	-1.0386350087856278	-0.11460751365288557	0.11460751365288557	1.0386350087856278
0.13540519740129936	-1.0386785042369624	-0.11503833528851727	0.11503833528851727	1.0386785042369624
0.1359048475762119	-1.0387221628356986	-0.11546922815183572	0.11546922815183572	1.0387221628356986
0.13640449775112443	-1.0387659846320452	-0.1159001925225828	0.1159001925225828	1.0387659846320452
0.13690414792603697	-1.0388099696243895	-0.11633122867682344	0.11633122867682344	1.0388099696243895
0.13740379810094952	-1.0388541178647503	-0.11676233689497129	0.11676233689497129	1.0388541178647503
0.13790344827586207	-1.0388984293593615	-0.11719351745422965	0.11719351745422965	1.0388984293593615
0.13840309845077461	-1.038942904135247	-0.11762477063269537	0.11762477063269537	1.038942904135247
0.13890274862568716	-1.0389875422306958	-0.11805609671004254	0.11805609671004254	1.0389875422306958
0.1394023988005997	-1.0390323436666804	-0.1184874959647743	0.1184874959647743	1.0390323436666804
0.13990204897551226	-1.0390773084696072	-0.11891896867757706	0.11891896867757706	1.0390773084696072
0.14040169915042477	-1.0391224366657879	-0.11935051512604641	0.11935051512604641	1.0391224366657879
0.14090134932533732	-1.0391677282822571	-0.11978213558933391	0.11978213558933391	1.0391677282822571
0.14140099950024987	-1.0392131833415406	-0.12021383034850854	0.12021383034850854	1.0392131833415406
0.14190064967516242	-1.0392588018766322	-0.12064559968294153	0.12064559968294153	1.0392588018766322
0.14240029985007496	-1.0393045839120527	-0.12107744387278226	0.12107744387278226	1.0393045839120527
0.1428999500249875	-1.0393505294763	-0.12150936319813689	0.12150936319813689	1.0393505294763
0.14339960019990006	-1.0393966385910018	-0.12194135793853667	0.12194135793853667	1.0393966385910018
0.1438992503748126	-1.0394429112899104	-0.1223734283764671	0.1223734283764671	1.0394429112899104
0.14439890054972515	-1.0394893476044884	-0.12280557479129948	0.12280557479129948	1.0394893476044884
0.14489855072463767	-1.039535947543912	-0.12323779746357355	0.12323779746357355	1.039535947543912
0.14539820089955022	-1.0395827111498717	-0.12367009667603363	0.12367009667603363	1.0395827111498717
0.14589785107446276	-1.0396296384502253	-0.12410247270868903	0.12410247270868903	1.0396296384502253
0.1463975012493753	-1.0396767294654095	-0.12453492584340065	0.12453492584340065	1.0396767294654095
0.14689715142428786	-1.039723984234251	-0.12496745636195357	0.12496745636195357	1.039723984234251
0.1473968015992004	-1.0397714027668175	-0.12540006454578873	0.12540006454578873	1.0397714027668175
0.14789645177411295	-1.0398189851087347	-0.1258327506777154	0.1258327506777154	1.0398189851087347
0.1483961019490255	-1.0398667312760794	-0.1262655150391986	0.1262655150391986	1.0398667312760794
0.14889575212393802	-1.0399146413052507	-0.12669835791294295	0.12669835791294295	1.0399146413052507
0.14939540229885057	-1.039962715223306	-0.12713127958256965	0.12713127958256965	1.039962715223306
0.1498950524737631	-1.0400109530553647	-0.12756428032916584	0.12756428032916584	1.0400109530553647
0.15039470264867566	-1.040059354827108	-0.1279973604367587	0.1279973604367587	1.040059354827108
0.1508943528235882	-1.0401079205719472	-0.12843052018842233	0.12843052018842233	1.0401079205719472
0.15139400299850075	-1.0401566503156352	-0.1288637598670899	0.1288637598670899	1.0401566503156352
0.1518936531734133	-1.040205544088734	-0.12929707975672197	0.12929707975672197	1.040205544088734
0.15239330334832585	-1.0402546019148875	-0.12973048014081193	0.12973048014081193	1.0402546019148875
0.15289295352323837	-1.0403038238351623	-0.13016396130394256	0.13016396130394256	1.0403038238351623
0.15339260369815091	-1.0403532098651778	-0.13059752352992482	0.13059752352992482	1.0403532098651778
0.15389225387306346	-1.0404027600426684	-0.1310311671029515	0.1310311671029515	1.0404027600426684
0.154391904047976	-1.0404524743869634	-0.13146489230695702	0.13146489230695702	1.0404524743869634
0.15489155422288856	-1.0405023529359272	-0.13189869942805607	0.13189869942805607	1.0405023529359272
0.1553912043978011	-1.0405523957189435	-0.13233258875043966	0.13233258875043966	1.0405523957189435
0.15589085457271365	-1.0406026027613162	-0.13276656055959177	0.13276656055959177	1.0406026027613162
0.1563905047476262	-1.0406529740914179	-0.1332006151399669	0.1332006151399669	1.0406529740914179
0.15689015492253874	-1.0407035097383595	-0.13363475277755624	0.13363475277755624	1.0407035097383595
0.15738980509745126	-1.0407542097399383	-0.1340689737588658	0.1340689737588658	1.0407542097399383
0.1578894552723638	-1.0408050741168593	-0.13450327836887244	0.13450327836887244	1.0408050741168593
0.15838910544727636	-1.040856102900822	-0.13493766689389852	0.13493766689389852	1.040856102900822
0.1588887556221889	-1.0409072961264518	-0.13537213962097794	0.13537213962097794	1.0409072961264518
0.15938840579710145	-1.040958653821307	-0.13580669683585986	0.13580669683585986	1.040958653821307
0.159888055972014	-1.0410101760088173	-0.1362413388252743	0.1362413388252743	1.0410101760088173
0.16038770614692655	-1.0410618627254236	-0.13667606587650272	0.13667606587650272	1.0410618627254236
0.1608873563218391	-1.041113714002771	-0.13711087827697113	0.13711087827697113	1.041113714002771
0.1613870064967516	-1.0411657298664017	-0.1375457763133615	0.1375457763133615	1.0411657298664017
0.16188665667166416	-1.0412179103487582	-0.13798076027410436	0.13798076027410436	1.0412179103487582
0.1623863068465767	-1.0412702554779438	-0.13841583044595612	0.13841583044595612	1.0412702554779438
0.16288595702148925	-1.0413227652895867	-0.13885098711763455	0.13885098711763455	1.0413227652895867
0.1633856071964018	-1.041375439813125	-0.13928623057709588	0.13928623057709588	1.041375439813125
0.16388525737131435	-1.0414282790729936	-0.13972156111265416	0.13972156111265416	1.0414282790729936
0.1643849075462269	-1.0414812831078153	-0.14015697901324414	0.14015697901324414	1.0414812831078153
0.16488455772113944	-1.041534451945323	-0.14059248456788123	0.14059248456788123	1.041534451945323
0.16538420789605196	-1.041587785612222	-0.14102807806468073	0.14102807806468073	1.041587785612222
0.1658838580709645	-1.0416412841447102	-0.14146375979364892	0.14146375979364892	1.0416412841447102
0.16638350824587705	-1.0416949475767396	-0.14189953004425745	0.14189953004425745	1.0416949475767396
0.1668831584207896	-1.041748775930564	-0.14233538910588558	0.14233538910588558	1.041748775930564
0.16738280859570215	-1.0418027692458272	-0.14277133726854108	0.14277133726854108	1.0418027692458272
0.1678824587706147	-1.0418569275517748	-0.1432073748227953	0.1432073748227953	1.0418569275517748
0.16838210894552724	-1.0419112508702437	-0.14364350205794307	0.14364350205794307	1.0419112508702437
0.1688817591204398	-1.0419657392461616	-0.1440797192654003	0.1440797192654003	1.0419657392461616
0.16938140929535234	-1.042020392702408	-0.1445160267355179	0.1445160267355179	1.042020392702408
0.16988105947026486	-1.0420752112791265	-0.14495242475990056	0.14495242475990056	1.0420752112791265
0.1703807096451774	-1.0421301949968331	-0.14538891362888498	0.14538891362888498	1.0421301949968331
0.17088035982008995	-1.0421853438965838	-0.1458254936342532	0.1458254936342532	1.0421853438965838
0.1713800099950025	-1.0422406580068326	-0.14626216506815148	0.14626216506815148	1.0422406580068326
0.17187966016991504	-1.042296137362114	-0.14669892822206362	0.14669892822206362	1.042296137362114
0.1723793103448276	-1.042351781990773	-0.1471357833880482	0.1471357833880482	1.042351781990773
0.17287896051974014	-1.042407591925593	-0.14757273085813163	0.14757273085813163	1.042407591925593
0.17337861069465269	-1.0424635671998417	-0.14800977092536202	0.14800977092536202	1.0424635671998417
0.1738782608695652	-1.0425197078443142	-0.14844690388225043	0.14844690388225043	1.0425197078443142
0.17437791104447775	-1.0425760138935851	-0.1488841300219618	0.1488841300219618	1.0425760138935851
0.1748775612193903	-1.0426324853842528	-0.14932144963785643	0.14932144963785643	1.0426324853842528
0.17537721139430285	-1.042689122339334	-0.14975886302318633	0.14975886302318633	1.042689122339334
0.1758768615692154	-1.0427459247980206	-0.15019637047132706	0.15019637047132706	1.0427459247980206
0.17637651174412794	-1.0428028927899073	-0.1506339722763852	0.1506339722763852	1.0428028927899073
0.1768761619190405	-1.0428600263505696	-0.1510716687330074	0.1510716687330074	1.0428600263505696
0.17737581209395303	-1.0429173255110762	-0.15150946013505706	0.15150946013505706	1.0429173255110762
0.17787546226886558	-1.0429747903041777	-0.15194734677712463	0.15194734677712463	1.0429747903041777
0.1783751124437781	-1.0430324207643826	-0.1523853289543413	0.1523853289543413	1.0430324207643826
0.17887476261869065	-1.043090216927267	-0.1528234069617062	0.1528234069617062	1.043090216927267
0.1793744127936032	-1.0431481788167145	-0.15326158109406124	0.15326158109406124	1.0431481788167145
0.17987406296851574	-1.0432063064761334	-0.15369985164752664	0.15369985164752664	1.0432063064761334
0.1803737131434283	-1.04326459993442	-0.15413821891772825	0.15413821891772825	1.04326459993442
0.18087336331834084	-1.0433230592262825	-0.15457668320050558	0.15457668320050558	1.0433230592262825
0.18137301349325338	-1.0433816843852737	-0.15501524479270384	0.15501524479270384	1.0433816843852737
0.18187266366816593	-1.0434404754424438	-0.1554539039897482	0.1554539039897482	1.0434404754424438
0.18237231384307845	-1.043499432436132	-0.15589266108905833	0.15589266108905833	1.043499432436132
0.182871964017991	-1.0435585553930788	-0.15633151638750592	0.15633151638750592	1.0435585553930788
0.18337161419290354	-1.043617844356493	-0.15677047018244153	0.15677047018244153	1.043617844356493
0.1838712643678161	-1.0436772993537025	-0.1572095227710763	0.1572095227710763	1.0436772993537025
0.18437091454272864	-1.043736920420579	-0.15764867445113687	0.15764867445113687	1.043736920420579
0.18487056471764118	-1.0437967075906598	-0.1580879255205924	0.1580879255205924	1.0437967075906598
0.18537021489255373	-1.0438566609002746	-0.15852727627772722	0.15852727627772722	1.0438566609002746
0.18586986506746628	-1.043916780381616	-0.15896672702076947	0.15896672702076947	1.043916780381616
0.1863695152423788	-1.0439770660700822	-0.15940627804863142	0.15940627804863142	1.0439770660700822
0.18686916541729134	-1.0440375179975128	-0.15984592965976882	0.15984592965976882	1.0440375179975128
0.1873688155922039	-1.0440981362026536	-0.16028568215389524	0.16028568215389524	1.0440981362026536
0.18786846576711644	-1.0441589207166042	-0.1607255358300879	0.1607255358300879	1.0441589207166042
0.18836811594202899	-1.04421987157743	-0.1611654909880587	0.1611654909880587	1.04421987157743
0.18886776611694153	-1.044280988816442	-0.16160554792778623	0.16160554792778623	1.044280988816442
0.18936741629185408	-1.0443422724694404	-0.16204570694927015	0.16204570694927015	1.0443422724694404
0.18986706646676663	-1.0444037225745613	-0.16248596835322915	0.16248596835322915	1.0444037225745613
0.19036671664167917	-1.044465339163035	-0.1629263324400187	0.1629263324400187	1.044465339163035
0.1908663668165917	-1.0445271222691586	-0.16336679951043503	0.16336679951043503	1.0445271222691586
0.19136601699150424	-1.0445890719325215	-0.16380736986617817	0.16380736986617817	1.0445890719325215
0.1918656671664168	-1.0446511881828986	-0.16424804380798413	0.16424804380798413	1.0446511881828986
0.19236531734132933	-1.0447134710604482	-0.16468882163812745	0.16468882163812745	1.0447134710604482
0.19286496751624188	-1.0447759205985705	-0.1651297036581616	0.1651297036581616	1.0447759205985705
0.19336461769115443	-1.0448385368340412	-0.16557069017058954	0.16557069017058954	1.0448385368340412
0.19386426786606697	-1.0449013197987966	-0.16601178147753706	0.16601178147753706	1.0449013197987966
0.19436391804097952	-1.0449642695343668	-0.1664529778819015	0.1664529778819015	1.0449642695343668
0.19486356821589204	-1.045027386068516	-0.1668942796864355	0.1668942796864355	1.045027386068516
0.1953632183908046	-1.0450906694444593	-0.16733568719458394	0.16733568719458394	1.0450906694444593
0.19586286856571714	-1.0451541196939067	-0.1677772007096792	0.1677772007096792	1.0451541196939067
0.19636251874062968	-1.0452177368542803	-0.1682188205355765	0.1682188205355765	1.0452177368542803
0.19686216891554223	-1.0452815209620183	-0.16866054697623906	0.16866054697623906	1.0452815209620183
0.19736181909045478	-1.045345472049786	-0.16910238033589509	0.16910238033589509	1.045345472049786
0.19786146926536732	-1.04540959015779	-0.16954432091891292	0.16954432091891292	1.04540959015779
0.19836111944027987	-1.0454738753208201	-0.1699863690304087	0.1699863690304087	1.0454738753208201
0.19886076961519242	-1.0455383275768424	-0.1704285249755644	0.1704285249755644	1.0455383275768424
0.19936041979010494	-1.0456029469593373	-0.17087078905924408	0.17087078905924408	1.0456029469593373
0.19986006996501748	-1.045667733504445	-0.17131316158704965	0.17131316158704965	1.045667733504445
0.20035972013993003	-1.0457326872517643	-0.17175564286527165	0.17175564286527165	1.0457326872517643
0.20085937031484258	-1.0457978082362591	-0.17219823319987768	0.17219823319987768	1.0457978082362591
0.20135902048975513	-1.0458630964952178	-0.17264093289711116	0.17264093289711116	1.0458630964952178
0.20185867066466767	-1.0459285520640407	-0.17308374226380407	0.17308374226380407	1.0459285520640407
0.20235832083958022	-1.0459941749828834	-0.17352666160699157	0.17352666160699157	1.0459941749828834
0.20285797101449277	-1.0460599652845224	-0.1739696912336273	0.1739696912336273	1.0460599652845224
0.20335762118940529	-1.0461259230076747	-0.17441283145132522	0.17441283145132522	1.0461259230076747
0.20385727136431783	-1.0461920481885785	-0.1748560825678113	0.1748560825678113	1.0461920481885785
0.20435692153923038	-1.0462583408654818	-0.1752994448911481	0.1752994448911481	1.0462583408654818
0.20485657171414293	-1.0463248010781632	-0.17574291873003223	0.17574291873003223	1.0463248010781632
0.20535622188905547	-1.0463914288577234	-0.17618650439227457	0.17618650439227457	1.0463914288577234
0.20585587206396802	-1.0464582242473983	-0.17663020218749806	0.17663020218749806	1.0464582242473983
0.20635552223888057	-1.0465251872805355	-0.17707401242422371	0.17707401242422371	1.0465251872805355
0.20685517241379311	-1.0465923179969243	-0.17751793541245742	0.17751793541245742	1.0465923179969243
0.20735482258870563	-1.04665961643393	-0.1779619714617048	0.1779619714617048	1.04665961643393
0.20785447276361818	-1.0467270826271684	-0.17840612088168117	0.17840612088168117	1.0467270826271684
0.20835412293853073	-1.0467947166182532	-0.17885038398314818	0.17885038398314818	1.0467947166182532
0.20885377311344328	-1.0468625184404932	-0.1792947610760636	0.1792947610760636	1.0468625184404932
0.20935342328835582	-1.0469304881352361	-0.17973925247183578	0.17973925247183578	1.0469304881352361
0.20985307346326837	-1.0469986257390063	-0.18018385848133114	0.18018385848133114	1.0469986257390063
0.21035272363818092	-1.0470669312895113	-0.18062857941586663	0.18062857941586663	1.0470669312895113
0.21085237381309346	-1.0471354048262898	-0.18107341558740211	0.18107341558740211	1.0471354048262898
0.211352023988006	-1.0472040463855097	-0.1815183673076714	0.1815183673076714	1.0472040463855097
0.21185167416291853	-1.0472728560055535	-0.18196343488891883	0.18196343488891883	1.0472728560055535
0.21235132433783108	-1.047341833726938	-0.1824086186441597	0.1824086186441597	1.047341833726938
0.21285097451274362	-1.0474109795862672	-0.18285391888566144	0.18285391888566144	1.0474109795862672
0.21335062468765617	-1.0474802936226861	-0.183299335927	0.183299335927	1.0474802936226861
0.21385027486256872	-1.047549775874841	-0.1837448700813984	0.1837448700813984	1.047549775874841
0.21434992503748126	-1.0476194263792966	-0.184190521662442	0.184190521662442	1.0476194263792966
0.2148495752123938	-1.047689245177861	-0.18463629098447903	0.18463629098447903	1.047689245177861
0.21534922538730636	-1.0477592323060252	-0.18508217836150834	0.18508217836150834	1.0477592323060252
0.21584887556221888	-1.0478293878060336	-0.18552818410837643	0.18552818410837643	1.0478293878060336
0.21634852573713143	-1.04789971171405	-0.18597430853988808	0.18597430853988808	1.04789971171405
0.21684817591204397	-1.0479702040700234	-0.18642055197127894	0.18642055197127894	1.0479702040700234
0.21734782608695652	-1.0480408649125967	-0.18686691471797606	0.18686691471797606	1.0480408649125967
0.21784747626186907	-1.0481116942813924	-0.18731339709591863	0.18731339709591863	1.0481116942813924
0.2183471264367816	-1.0481826922154194	-0.18775999942104518	0.18775999942104518	1.0481826922154194
0.21884677661169416	-1.048253858753246	-0.18820672200982028	0.18820672200982028	1.048253858753246
0.2193464267866067	-1.0483251939354041	-0.18865356517893067	0.18865356517893067	1.0483251939354041
0.21984607696151923	-1.048396697799953	-0.1891005292452614	0.1891005292452614	1.048396697799953
0.22034572713643177	-1.0484683703862436	-0.1895476145263383	0.1895476145263383	1.0484683703862436
0.22084537731134432	-1.04854021173579	-0.18999482133969647	0.18999482133969647	1.04854021173579
0.22134502748625687	-1.0486122218859744	-0.1904421500031916	0.1904421500031916	1.0486122218859744
0.22184467766116941	-1.0486844008775587	-0.1908896008351042	0.1908896008351042	1.0486844008775587
0.22234432783608196	-1.0487567487502663	-0.1913371741539154	0.1913371741539154	1.0487567487502663
0.2228439780109945	-1.0488292655423874	-0.19178487027841368	0.19178487027841368	1.0488292655423874
0.22334362818590706	-1.0489019512955104	-0.19223268952786066	0.19223268952786066	1.0489019512955104
0.2238432783608196	-1.0489748060481927	-0.19268063222151607	0.19268063222151607	1.0489748060481927
0.22434292853573212	-1.049047829841674	-0.19312869867931656	0.19312869867931656	1.049047829841674
0.22484257871064467	-1.049121022714418	-0.19357688922121127	0.19357688922121127	1.049121022714418
0.22534222888555722	-1.0491943847091068	-0.19402520416783228	0.19402520416783228	1.0491943847091068
0.22584187906046976	-1.049267915862458	-0.1944736438395292	0.1944736438395292	1.049267915862458
0.2263415292353823	-1.049341616217068	-0.19492220855746975	0.19492220855746975	1.049341616217068
0.22684117941029486	-1.0494154858133429	-0.1953708986431103	0.1953708986431103	1.0494154858133429
0.2273408295852074	-1.0494895246911458	-0.19581971441799054	0.19581971441799054	1.0494895246911458
0.22784047976011995	-1.0495637328894496	-0.1962686562038972	0.1962686562038972	1.0495637328894496
0.22834012993503247	-1.049638110450097	-0.19671772432326043	0.19671772432326043	1.049638110450097
0.22883978010994502	-1.0497126574139526	-0.1971669190988817	0.1971669190988817	1.0497126574139526
0.22933943028485756	-1.0497873738211865	-0.19761624085331742	0.19761624085331742	1.0497873738211865
0.2298390804597701	-1.0498622597114304	-0.19806568990981163	0.19806568990981163	1.0498622597114304
0.23033873063468266	-1.0499373151280258	-0.19851526659237692	0.19851526659237692	1.0499373151280258
0.2308383808095952	-1.0500125401092022	-0.19896497122436696	0.19896497122436696	1.0500125401092022
0.23133803098450775	-1.050087934697486	-0.1994148041302096	0.1994148041302096	1.050087934697486
0.2318376811594203	-1.0501634989329314	-0.1998647656344453	0.1998647656344453	1.0501634989329314
0.23233733133433285	-1.0502392328567751	-0.20031485606193766	0.20031485606193766	1.0502392328567751
0.23283698150924537	-1.050315136509397	-0.2007650757377369	0.2007650757377369	1.050315136509397
0.2333366316841579	-1.0503912099334711	-0.20121542498751022	0.20121542498751022	1.0503912099334711
0.23383628185907046	-1.0504674531692266	-0.201665904136952	0.201665904136952	1.0504674531692266
0.234335932033983	-1.0505438662572886	-0.20211651351232407	0.20211651351232407	1.0505438662572886
0.23483558220889555	-1.0506204492397127	-0.2025672534400405	0.2025672534400405	1.0506204492397127
0.2353352323838081	-1.0506972021582013	-0.20301812424697835	0.20301812424697835	1.0506972021582013
0.23583488255872065	-1.0507741250538707	-0.20346912626034186	0.20346912626034186	1.0507741250538707
0.2363345327336332	-1.0508512179673815	-0.2039202598073708	0.2039202598073708	1.0508512179673815
0.23683418290854572	-1.0509284809419157	-0.20437152521634638	0.20437152521634638	1.0509284809419157
0.23733383308345826	-1.0510059140184735	-0.2048229228150005	0.2048229228150005	1.0510059140184735
0.2378334832583708	-1.0510835172377033	-0.2052744529320049	0.2052744529320049	1.0510835172377033
0.23833313343328336	-1.051161290642615	-0.2057261158961934	0.2057261158961934	1.051161290642615
0.2388327836081959	-1.0512392342743078	-0.20617791203659683	0.20617791203659683	1.0512392342743078
0.23933243378310845	-1.0513173481741755	-0.20662984168273849	0.20662984168273849	1.0513173481741755
0.239832083958021	-1.0513956323856775	-0.20708190516471042	0.20708190516471042	1.0513956323856775
0.24033173413293354	-1.0514740869499488	-0.2075341028125283	0.2075341028125283	1.0514740869499488
0.24083138430784606	-1.0515527119071966	-0.20798643495648034	0.20798643495648034	1.0515527119071966
0.2413310344827586	-1.0516315073035507	-0.20843890192791945	0.20843890192791945	1.0516315073035507
0.24183068465767116	-1.0517104731770839	-0.2088915040576061	0.2088915040576061	1.0517104731770839
0.2423303348325837	-1.0517896095726407	-0.2093442416773701	0.2093442416773701	1.0517896095726407
0.24282998500749625	-1.0518689165319182	-0.20979711511907	0.20979711511907	1.0518689165319182
0.2433296351824088	-1.0519483940961891	-0.21025012471483046	0.21025012471483046	1.0519483940961891
0.24382928535732135	-1.0520280423090642	-0.21070327079741652	0.21070327079741652	1.0520280423090642
0.2443289355322339	-1.052107861212648	-0.21115655369961722	0.21115655369961722	1.052107861212648
0.24482858570714644	-1.0521878508487015	-0.21160997375476945	0.21160997375476945	1.0521878508487015
0.24532823588205896	-1.0522680112612284	-0.2120635312966348	0.2120635312966348	1.0522680112612284
0.2458278860569715	-1.0523483424911633	-0.21251722665903988	0.21251722665903988	1.0523483424911633
0.24632753623188405	-1.052428844582966	-0.21297106017643824	0.21297106017643824	1.052428844582966
0.2468271864067966	-1.0525095175771115	-0.2134250321833591	0.2134250321833591	1.0525095175771115
0.24732683658170915	-1.05259036151843	-0.21387914301505623	0.21387914301505623	1.05259036151843
0.2478264867566217	-1.0526713764483424	-0.2143333930067728	0.2143333930067728	1.0526713764483424
0.24832613693153424	-1.0527525624107097	-0.21478778249447864	0.21478778249447864	1.0527525624107097
0.2488257871064468	-1.0528339194481926	-0.2152423118140974	0.2152423118140974	1.0528339194481926
0.2493254372813593	-1.0529154476038043	-0.21569698130223583	0.21569698130223583	1.0529154476038043
0.24982508745627185	-1.0529971469197488	-0.21615179129560474	0.21615179129560474	1.0529971469197488
0.2503247376311844	-1.0530790174402265	-0.216606742131462	0.216606742131462	1.0530790174402265
0.25082438780609695	-1.0531610592081864	-0.21706183414740657	0.21706183414740657	1.0531610592081864
0.2513240379810095	-1.0532432722662723	-0.2175170676813146	0.2175170676813146	1.0532432722662723
0.25182368815592204	-1.0533256566581972	-0.21797244307145647	0.21797244307145647	1.0533256566581972
0.2523233383308346	-1.0534082124275508	-0.21842796065660985	0.21842796065660985	1.0534082124275508
0.25282298850574714	-1.053490939617594	-0.21888362077563883	0.21888362077563883	1.053490939617594
0.2533226386806597	-1.0535738382711883	-0.2193394237679659	0.2193394237679659	1.0535738382711883
0.25382228885557223	-1.0536569084317342	-0.21979536997324164	0.21979536997324164	1.0536569084317342
0.2543219390304848	-1.05374015014318	-0.2202514597317641	0.2202514597317641	1.05374015014318
0.2548215892053973	-1.053823563449244	-0.22070769338393367	0.22070769338393367	1.053823563449244
0.2553212393803099	-1.053907148393356	-0.22116407127058518	0.22116407127058518	1.053907148393356
0.25582088955522236	-1.0539909050185	-0.22162059373283977	0.22162059373283977	1.0539909050185
0.2563205397301349	-1.0540748333695402	-0.22207726111255505	0.22207726111255505	1.0540748333695402
0.25682018990504746	-1.054158933490348	-0.22253407375157896	0.22253407375157896	1.054158933490348
0.25731984007996	-1.0542432054236652	-0.2229910319922041	0.2229910319922041	1.0542432054236652
0.25781949025487255	-1.0543276492136138	-0.22344813617710485	0.22344813617710485	1.0543276492136138
0.2583191404297851	-1.0544122649043128	-0.2239053866494856	0.2239053866494856	1.0544122649043128
0.25881879060469765	-1.0544970525403696	-0.22436278375285154	0.22436278375285154	1.0544970525403696
0.2593184407796102	-1.054582012165175	-0.224820327830993	0.224820327830993	1.054582012165175
0.25981809095452274	-1.0546671438222328	-0.22527801922809199	0.22527801922809199	1.0546671438222328
0.2603177411294353	-1.0547524475564098	-0.22573585828882592	0.22573585828882592	1.0547524475564098
0.26081739130434783	-1.0548379234115315	-0.226193845358185	0.226193845358185	1.0548379234115315
0.2613170414792604	-1.0549235714323273	-0.22665198078149662	0.22665198078149662	1.0549235714323273
0.26181669165417293	-1.0550093916622683	-0.2271102649045285	0.2271102649045285	1.0550093916622683
0.2623163418290855	-1.0550953841458781	-0.2275686980735089	0.2275686980735089	1.0550953841458781
0.262815992003998	-1.0551815489280394	-0.22802728063487096	0.22802728063487096	1.0551815489280394
0.26331564217891057	-1.0552678860529676	-0.22848601293567083	0.22848601293567083	1.0552678860529676
0.26381529235382306	-1.0553543955644955	-0.22894489532305765	0.22894489532305765	1.0553543955644955
0.2643149425287356	-1.055441077507901	-0.22940392814480634	0.22940392814480634	1.055441077507901
0.26481459270364816	-1.0555279319271522	-0.22986311174894772	0.22986311174894772	1.0555279319271522
0.2653142428785607	-1.0556149588667485	-0.2303224464839845	0.2303224464839845	1.0556149588667485
0.26581389305347325	-1.0557021583719164	-0.2307819326988724	0.2307819326988724	1.0557021583719164
0.2663135432283858	-1.0557895304868516	-0.2312415707427358	0.2312415707427358	1.0557895304868516
0.26681319340329834	-1.055877075256235	-0.23170136096530936	0.23170136096530936	1.055877075256235
0.2673128435782109	-1.0559647927245288	-0.23216130371654103	0.23216130371654103	1.0559647927245288
0.26781249375312344	-1.0560526829372208	-0.23262139934698967	0.23262139934698967	1.0560526829372208
0.268312143928036	-1.056140745938989	-0.23308164820754307	0.23308164820754307	1.056140745938989
0.26881179410294853	-1.056228981774137	-0.23354205064925632	0.23354205064925632	1.056228981774137
0.2693114442778611	-1.0563173904881697	-0.23400260702400094	0.23400260702400094	1.0563173904881697
0.2698110944527736	-1.056405972125725	-0.23446331768356266	0.23446331768356266	1.056405972125725
0.2703107446276862	-1.0564947267317006	-0.23492418298058032	0.23492418298058032	1.0564947267317006
0.2708103948025987	-1.0565836543519593	-0.23538520326790502	0.23538520326790502	1.0565836543519593
0.27131004497751127	-1.0566727550301496	-0.23584637889862461	0.23584637889862461	1.0566727550301496
0.2718096951524238	-1.0567620288122939	-0.23630771022647998	0.23630771022647998	1.0567620288122939
0.2723093453273363	-1.0568514757436527	-0.23676919760566537	0.23676919760566537	1.0568514757436527
0.27280899550224885	-1.056941095868749	-0.23723084139042266	0.23723084139042266	1.056941095868749
0.2733086456771614	-1.0570308892334521	-0.23769264193577236	0.23769264193577236	1.0570308892334521
0.27380829585207395	-1.0571208558831096	-0.2381545995970338	0.2381545995970338	1.0571208558831096
0.2743079460269865	-1.0572109958624205	-0.23861671472977794	0.23861671472977794	1.0572109958624205
0.27480759620189904	-1.0573013092172092	-0.23907898769023025	0.23907898769023025	1.0573013092172092
0.2753072463768116	-1.0573917959923238	-0.23954141883480193	0.23954141883480193	1.0573917959923238
0.27580689655172413	-1.0574824562337721	-0.24000400852052467	0.24000400852052467	1.0574824562337721
0.2763065467266367	-1.0575732899860657	-0.24046675710462223	0.24046675710462223	1.0575732899860657
0.27680619690154923	-1.057664297296198	-0.24092966494504114	0.24092966494504114	1.057664297296198
0.2773058470764618	-1.0577554782081837	-0.2413927323997892	0.2413927323997892	1.0577554782081837
0.2778054972513743	-1.0578468327686195	-0.2418559598275979	0.2418559598275979	1.0578468327686195
0.27830514742628687	-1.0579383610224746	-0.2423193475874339	0.2423193475874339	1.0579383610224746
0.2788047976011994	-1.0580300630159503	-0.2427828960387864	0.2427828960387864	1.0580300630159503
0.27930444777611196	-1.0581219387946108	-0.24324660554148478	0.24324660554148478	1.0581219387946108
0.2798040979510245	-1.0582139884030517	-0.24371047645575156	0.24371047645575156	1.0582139884030517
0.28030374812593706	-1.0583062118883204	-0.24417450914238356	0.24417450914238356	1.0583062118883204
0.28080339830084955	-1.058398609295731	-0.24463870396244122	0.24463870396244122	1.058398609295731
0.2813030484757621	-1.0584911806709474	-0.2451030612775933	0.2451030612775933	1.0584911806709474
0.28180269865067464	-1.0585839260601417	-0.24556758144971244	0.24556758144971244	1.0585839260601417
0.2823023488255872	-1.058676845508664	-0.24603226484128032	0.24603226484128032	1.058676845508664
0.28280199900049974	-1.0587699390625969	-0.2464971118151159	0.2464971118151159	1.0587699390625969
0.2833016491754123	-1.058863206767813	-0.2469621227345516	0.2469621227345516	1.058863206767813
0.28380129935032483	-1.0589566486702084	-0.24742729796310337	0.24742729796310337	1.0589566486702084
0.2843009495252374	-1.059050264816375	-0.24789263786524351	0.24789263786524351	1.059050264816375
0.2848005997001499	-1.0591440552513112	-0.24835814280522298	0.24835814280522298	1.0591440552513112
0.2853002498750625	-1.0592380200219318	-0.24882381314828012	0.24882381314828012	1.0592380200219318
0.285799900049975	-1.0593321591738338	-0.24928964925968955	0.24928964925968955	1.0593321591738338
0.28629955022488757	-1.0594264727531566	-0.24975565150549228	0.24975565150549228	1.0594264727531566
0.2867992003998001	-1.05952096080634	-0.25022182025192613	0.25022182025192613	1.05952096080634
0.28729885057471266	-1.0596156233786358	-0.2506881558657202	0.2506881558657202	1.0596156233786358
0.2877985007496252	-1.059710460517448	-0.2511546587141401	0.2511546587141401	1.059710460517448
0.28829815092453775	-1.0598054722677952	-0.25162132916479235	0.25162132916479235	1.0598054722677952
0.2887978010994503	-1.0599006586764477	-0.2520881675857914	0.2520881675857914	1.0599006586764477
0.2892974512743628	-1.0599960197901677	-0.25255517434571517	0.25255517434571517	1.0599960197901677
0.28979710144927534	-1.0600915556543238	-0.2530223498134432	0.2530223498134432	1.0600915556543238
0.2902967516241879	-1.060187266315721	-0.2534896943584699	0.2534896943584699	1.060187266315721
0.29079640179910043	-1.0602831518201596	-0.25395720835056546	0.25395720835056546	1.0602831518201596
0.291296051974013	-1.0603792122148663	-0.2544248921601736	0.2544248921601736	1.0603792122148663
0.29179570214892553	-1.06047544754552	-0.25489274615807467	0.25489274615807467	1.06047544754552
0.2922953523238381	-1.060571857858174	-0.2553607707153461	0.2553607707153461	1.060571857858174
0.2927950024987506	-1.0606684432005702	-0.2558289662038691	0.2558289662038691	1.0606684432005702
0.29329465267366317	-1.0607652036175619	-0.2562973329955651	0.2562973329955651	1.0607652036175619
0.2937943028485757	-1.0608621391568427	-0.2567658714631593	0.2567658714631593	1.0608621391568427
0.29429395302348826	-1.060959249864069	-0.25723458197965066	0.25723458197965066	1.060959249864069
0.2947936031984008	-1.0610565357862853	-0.25770346491849994	0.25770346491849994	1.0610565357862853
0.29529325337331336	-1.0611539969695842	-0.2581725206537568	0.2581725206537568	1.0611539969695842
0.2957929035482259	-1.0612516334605253	-0.2586417495597375	0.2586417495597375	1.0612516334605253
0.29629255372313845	-1.06134944530627	-0.2591111520114046	0.2591111520114046	1.06134944530627
0.296792203898051	-1.0614474325526277	-0.25958072838404644	0.25958072838404644	1.0614474325526277
0.2972918540729635	-1.0615455952466786	-0.2600504790534873	0.2600504790534873	1.0615455952466786
0.29779150424787604	-1.061643933434469	-0.26052040439599117	0.26052040439599117	1.061643933434469
0.2982911544227886	-1.0617424471633587	-0.26099050478830393	0.26099050478830393	1.0617424471633587
0.29879080459770113	-1.0618411364792046	-0.2614607806075869	0.2614607806075869	1.0618411364792046
0.2992904547726137	-1.0619400014290663	-0.2619312322315125	0.2619312322315125	1.0619400014290663
0.2997901049475262	-1.062039042059922	-0.2624018600383317	0.2624018600383317	1.062039042059922
0.3002897551224388	-1.0621382584178654	-0.2628726644065131	0.2628726644065131	1.0621382584178654
0.3007894052973513	-1.0622376505496638	-0.2633436457151599	0.2633436457151599	1.0622376505496638
0.30128905547226387	-1.0623372185024318	-0.2638148043438627	0.2638148043438627	1.0623372185024318
0.3017887056471764	-1.0624369623224688	-0.2642861406726605	0.2642861406726605	1.0624369623224688
0.30228835582208896	-1.062536882056935	-0.2647576550820555	0.2647576550820555	1.062536882056935
0.3027880059970015	-1.0626369777520002	-0.26522934795294945	0.26522934795294945	1.0626369777520002
0.30328765617191406	-1.0627372494547718	-0.2657012196668918	0.2657012196668918	1.0627372494547718
0.3037873063468266	-1.0628376972122329	-0.26617327060585827	0.26617327060585827	1.0628376972122329
0.30428695652173915	-1.0629383210708891	-0.26664550115213786	0.26664550115213786	1.0629383210708891
0.3047866066966517	-1.063039121077216	-0.2671179116886817	0.2671179116886817	1.063039121077216
0.30528625687156424	-1.0631400972784661	-0.2675905025989093	0.2675905025989093	1.0631400972784661
0.30578590704647673	-1.0632412497214287	-0.26806327426664733	0.26806327426664733	1.0632412497214287
0.3062855572213893	-1.0633425784527701	-0.2685362270762951	0.2685362270762951	1.0633425784527701
0.30678520739630183	-1.0634440835192132	-0.26900936141258663	0.26900936141258663	1.0634440835192132
0.3072848575712144	-1.0635457649677305	-0.26948267766100487	0.26948267766100487	1.0635457649677305
0.3077845077461269	-1.0636476228450986	-0.2699561762072452	0.2699561762072452	1.0636476228450986
0.30828415792103947	-1.063749657198592	-0.27042985743772685	0.27042985743772685	1.063749657198592
0.308783808095952	-1.0638518680744444	-0.27090372173911137	0.27090372173911137	1.0638518680744444
0.30928345827086456	-1.0639542555194594	-0.2713777694987114	0.2713777694987114	1.0639542555194594
0.3097831084457771	-1.0640568195807822	-0.2718520011044031	0.2718520011044031	1.0640568195807822
0.31028275862068966	-1.06415956030532	-0.27232641694441984	0.27232641694441984	1.06415956030532
0.3107824087956022	-1.064262477739717	-0.27280101740753726	0.27280101740753726	1.064262477739717
0.31128205897051475	-1.0643655719311962	-0.27327580288303693	0.27327580288303693	1.0643655719311962
0.3117817091454273	-1.0644688429260682	-0.2737507737606477	0.2737507737606477	1.0644688429260682
0.31228135932033985	-1.0645722907715	-0.2742259304307018	0.2742259304307018	1.0645722907715
0.3127810094952524	-1.0646759155145151	-0.27470127328398014	0.27470127328398014	1.0646759155145151
0.31328065967016494	-1.0647797172021345	-0.2751768027117967	0.2751768027117967	1.0647797172021345
0.3137803098450775	-1.064883695880753	-0.2756525191058703	0.2756525191058703	1.064883695880753
0.31427996001999	-1.064987851597126	-0.27612842285845596	0.27612842285845596	1.064987851597126
0.3147796101949025	-1.0650921843984456	-0.2766045143624256	0.2766045143624256	1.0650921843984456
0.3152792603698151	-1.0651966943316316	-0.2770807940110484	0.2770807940110484	1.0651966943316316
0.3157789105447276	-1.0653013814434797	-0.27755726219821125	0.27755726219821125	1.0653013814434797
0.31627856071964017	-1.0654062457804778	-0.27803391931811017	0.27803391931811017	1.0654062457804778
0.3167782108945527	-1.0655112873901558	-0.2785107657657205	0.2785107657657205	1.0655112873901558
0.31727786106946526	-1.065616506318556	-0.2789878019362612	0.2789878019362612	1.065616506318556
0.3177775112443778	-1.0657219026134976	-0.2794650282257758	0.2794650282257758	1.0657219026134976
0.31827716141929036	-1.0658274763209141	-0.2799424450304875	0.2799424450304875	1.0658274763209141
0.3187768115942029	-1.0659332274879414	-0.2804200527473541	0.2804200527473541	1.0659332274879414
0.31927646176911545	-1.0660391561614826	-0.2808978517737872	0.2808978517737872	1.0660391561614826
0.319776111944028	-1.0661452623883851	-0.2813758425077535	0.2813758425077535	1.0661452623883851
0.32027576211894054	-1.0662515462152902	-0.2818540253476982	0.2818540253476982	1.0662515462152902
0.3207754122938531	-1.0663580076891854	-0.2823324006925798	0.2823324006925798	1.0663580076891854
0.32127506246876564	-1.0664646468564405	-0.2828109689419042	0.2828109689419042	1.0664646468564405
0.3217747126436782	-1.066571463764308	-0.2832897304958004	0.2832897304958004	1.066571463764308
0.32227436281859073	-1.0666784584594404	-0.2837686857547289	0.2837686857547289	1.0666784584594404
0.3227740129935032	-1.0667856309882318	-0.28424783511979773	0.28424783511979773	1.0667856309882318
0.32327366316841577	-1.0668929813978392	-0.28472717899264366	0.28472717899264366	1.0668929813978392
0.3237733133433283	-1.0670005097350925	-0.28520671777542234	0.28520671777542234	1.0670005097350925
0.32427296351824086	-1.067108216046058	-0.28568645187075686	0.28568645187075686	1.067108216046058
0.3247726136931534	-1.067216100377882	-0.28616638168191916	0.28616638168191916	1.067216100377882
0.32527226386806596	-1.0673241627774281	-0.28664650761265037	0.28664650761265037	1.0673241627774281
0.3257719140429785	-1.0674324032907478	-0.28712683006717354	0.28712683006717354	1.0674324032907478
0.32627156421789105	-1.067540821965186	-0.2876073494504142	0.2876073494504142	1.067540821965186
0.3267712143928036	-1.0676494188466934	-0.28808806616763577	0.28808806616763577	1.0676494188466934
0.32727086456771615	-1.0677581939824514	-0.28856898062480546	0.28856898062480546	1.0677581939824514
0.3277705147426287	-1.0678671474187658	-0.2890500932283557	0.2890500932283557	1.0678671474187658
0.32827016491754124	-1.0679762792019347	-0.28953140438519703	0.28953140438519703	1.0679762792019347
0.3287698150924538	-1.0680855893794747	-0.29001291450299577	0.29001291450299577	1.0680855893794747
0.32926946526736633	-1.0681950779969156	-0.2904946239897344	0.2904946239897344	1.0681950779969156
0.3297691154422789	-1.068304745101034	-0.2909765332540505	0.2909765332540505	1.068304745101034
0.33026876561719143	-1.0684145907387383	-0.29145864270512506	0.29145864270512506	1.0684145907387383
0.3307684157921039	-1.068524614955942	-0.2919409527526541	0.2919409527526541	1.068524614955942
0.33126806596701647	-1.0686348177992548	-0.2924234638069391	0.2924234638069391	1.0686348177992548
0.331767716141929	-1.0687451993150685	-0.29290617627871995	0.29290617627871995	1.0687451993150685
0.33226736631684156	-1.0688557595499737	-0.2933890905795223	0.2933890905795223	1.0688557595499737
0.3327670164917541	-1.0689664985503213	-0.293872207121193	0.293872207121193	1.0689664985503213
0.33326666666666666	-1.0690774163620527	-0.2943555263161895	0.2943555263161895	1.0690774163620527
0.3337663168415792	-1.0691885130320415	-0.29483904857764803	0.29483904857764803	1.0691885130320415
0.33426596701649175	-1.0692997886060283	-0.29532277431912063	0.29532277431912063	1.0692997886060283
0.3347656171914043	-1.0694112431307639	-0.2958067039548008	0.2958067039548008	1.0694112431307639
0.33526526736631684	-1.0695228766520355	-0.2962908378993602	0.2962908378993602	1.0695228766520355
0.3357649175412294	-1.0696346892164157	-0.29677517656817143	0.29677517656817143	1.0696346892164157
0.33626456771614194	-1.0697466808695615	-0.29725972037699155	0.29725972037699155	1.0697466808695615
0.3367642178910545	-1.0698588516581433	-0.2977444697423943	0.2977444697423943	1.0698588516581433
0.33726386806596703	-1.0699712016279974	-0.2982294250812848	0.2982294250812848	1.0699712016279974
0.3377635182408796	-1.070083730825175	-0.2987145868112338	0.2987145868112338	1.070083730825175
0.3382631684157921	-1.0701964392957115	-0.2991999553503371	0.2991999553503371	1.0701964392957115
0.3387628185907047	-1.0703093270857118	-0.29968553111739465	0.29968553111739465	1.0703093270857118
0.33926246876561716	-1.0704223942409155	-0.30017131453156587	0.30017131453156587	1.0704223942409155
0.3397621189405297	-1.0705356408074707	-0.300657306012846	0.300657306012846	1.0705356408074707
0.34026176911544226	-1.070649066830971	-0.30114350598151995	0.30114350598151995	1.070649066830971
0.3407614192903548	-1.0707626723576715	-0.30162991485876406	0.30162991485876406	1.0707626723576715
0.34126106946526735	-1.0708764574328955	-0.302116533066012	0.302116533066012	1.0708764574328955
0.3417607196401799	-1.0709904221029451	-0.3026033610255532	0.3026033610255532	1.0709904221029451
0.34226036981509245	-1.0711045664128345	-0.3030903991599945	0.3030903991599945	1.0711045664128345
0.342760019990005	-1.0712188904090292	-0.3035776478928702	0.3035776478928702	1.0712188904090292
0.34325967016491754	-1.0713333941366328	-0.3040651076479104	0.3040651076479104	1.0713333941366328
0.3437593203398301	-1.0714480776414155	-0.3045527788497555	0.3045527788497555	1.0714480776414155
0.34425897051474263	-1.0715629409687661	-0.30504066192340784	0.30504066192340784	1.0715629409687661
0.3447586206896552	-1.07167798416444	-0.30552875729461976	0.30552875729461976	1.07167798416444
0.34525827086456773	-1.0717932072736867	-0.30601706538965245	0.30601706538965245	1.0717932072736867
0.3457579210394803	-1.0719086103420985	-0.3065055866353759	0.3065055866353759	1.0719086103420985
0.3462575712143928	-1.0720241934147807	-0.30699432145922617	0.30699432145922617	1.0720241934147807
0.34675722138930537	-1.0721399565371446	-0.30748327028925115	0.30748327028925115	1.0721399565371446
0.3472568715642179	-1.0722558997545308	-0.3079724335541722	0.3079724335541722	1.0722558997545308
0.3477565217391304	-1.072372023112233	-0.3084618116832366	0.3084618116832366	1.072372023112233
0.34825617191404296	-1.0724883266552367	-0.3089514051061955	0.3089514051061955	1.0724883266552367
0.3487558220889555	-1.0726048104287738	-0.30944121425364085	0.30944121425364085	1.0726048104287738
0.34925547226386805	-1.072721474477586	-0.30993123955651575	0.30993123955651575	1.072721474477586
0.3497551224387806	-1.0728383188473098	-0.3104214814466051	0.3104214814466051	1.0728383188473098
0.35025477261369314	-1.0729553435822077	-0.31091194035605063	0.31091194035605063	1.0729553435822077
0.3507544227886057	-1.0730725487275028	-0.3114026167178031	0.3114026167178031	1.0730725487275028
0.35125407296351824	-1.0731899343278524	-0.3118935109652935	0.3118935109652935	1.0731899343278524
0.3517537231384308	-1.0733075004284458	-0.31238462353271146	0.31238462353271146	1.0733075004284458
0.35225337331334333	-1.0734252470735335	-0.31287595485466374	0.31287595485466374	1.0734252470735335
0.3527530234882559	-1.0735431743080015	-0.31336750536653596	0.31336750536653596	1.0735431743080015
0.3532526736631684	-1.073661282176233	-0.31385927550418463	0.31385927550418463	1.073661282176233
0.353752323838081	-1.0737795707230198	-0.31435126570426286	0.31435126570426286	1.0737795707230198
0.3542519740129935	-1.0738980399926004	-0.3148434764038496	0.3148434764038496	1.0738980399926004
0.35475162418790607	-1.0740166900297252	-0.3153359080408222	0.3153359080408222	1.0740166900297252
0.3552512743628186	-1.0741355208783254	-0.31582856105352136	0.31582856105352136	1.0741355208783254
0.35575092453773116	-1.0742545325828865	-0.3163214358809739	0.3163214358809739	1.0742545325828865
0.35625057471264365	-1.0743737251876564	-0.3168145329629016	0.3168145329629016	1.0743737251876564
0.3567502248875562	-1.0744930987366383	-0.31730785273952056	0.31730785273952056	1.0744930987366383
0.35724987506246875	-1.0746126532739335	-0.3178013956517772	0.3178013956517772	1.0746126532739335
0.3577495252373813	-1.0747323888437004	-0.31829516214119746	0.31829516214119746	1.0747323888437004
0.35824917541229384	-1.074852305489552	-0.3187891526499431	0.3187891526499431	1.074852305489552
0.3587488255872064	-1.0749724032558756	-0.3192833676208546	0.3192833676208546	1.0749724032558756
0.35924847576211894	-1.07509268218588	-0.3197778074972855	0.3197778074972855	1.07509268218588
0.3597481259370315	-1.0752131423236453	-0.32027247272338144	0.32027247272338144	1.0752131423236453
0.36024777611194403	-1.075333783712659	-0.3207673637438053	0.3207673637438053	1.075333783712659
0.3607474262868566	-1.0754546063965267	-0.3212624810039202	0.3212624810039202	1.0754546063965267
0.3612470764617691	-1.07557561041874	-0.321757824949689	0.321757824949689	1.07557561041874
0.36174672663668167	-1.0756967958228052	-0.3222533960277624	0.3222533960277624	1.0756967958228052
0.3622463768115942	-1.0758181626519343	-0.32274919468537894	0.32274919468537894	1.0758181626519343
0.36274602698650676	-1.075939710949286	-0.32324522137043776	0.32324522137043776	1.075939710949286
0.3632456771614193	-1.0760614407582338	-0.3237414765315375	0.3237414765315375	1.0760614407582338
0.36374532733633186	-1.0761833521217559	-0.3242379606178636	0.3242379606178636	1.0761833521217559
0.3642449775112444	-1.0763054450828073	-0.32473467407922874	0.32473467407922874	1.0763054450828073
0.3647446276861569	-1.0764277196844878	-0.3252316173662035	0.3252316173662035	1.0764277196844878
0.36524427786106944	-1.0765501759695597	-0.3257287909299133	0.3257287909299133	1.0765501759695597
0.365743928035982	-1.076672813980703	-0.32622619522216956	0.32622619522216956	1.076672813980703
0.36624357821089454	-1.076795633760539	-0.3267238306954035	0.3267238306954035	1.076795633760539
0.3667432283858071	-1.0769186353517641	-0.32722169780276594	0.32722169780276594	1.0769186353517641
0.36724287856071963	-1.0770418187968869	-0.3277197969980749	0.3277197969980749	1.0770418187968869
0.3677425287356322	-1.0771651841382148	-0.3282181287357091	0.3282181287357091	1.0771651841382148
0.3682421789105447	-1.0772887314181303	-0.32871669347080745	0.32871669347080745	1.0772887314181303
0.3687418290854573	-1.0774124606787137	-0.32921549165911757	0.32921549165911757	1.0774124606787137
0.3692414792603698	-1.0775363719621467	-0.3297145237570778	0.3297145237570778	1.0775363719621467
0.36974112943528237	-1.0776604653104915	-0.3302137902217835	0.3302137902217835	1.0776604653104915
0.3702407796101949	-1.0777847407656602	-0.33071329151102374	0.33071329151102374	1.0777847407656602
0.37074042978510746	-1.077909198369349	-0.3312130280831627	0.3312130280831627	1.077909198369349
0.37124007996002	-1.0780338381634202	-0.331713000397378	0.331713000397378	1.0780338381634202
0.37173973013493256	-1.0781586601895399	-0.3322132089134402	0.3322132089134402	1.0781586601895399
0.3722393803098451	-1.078283664489158	-0.332713654091794	0.332713654091794	1.078283664489158
0.3727390304847576	-1.078408851103718	-0.33321433639358167	0.33321433639358167	1.078408851103718
0.37323868065967014	-1.0785342200744779	-0.3337152562806097	0.3337152562806097	1.0785342200744779
0.3737383308345827	-1.0786597714427772	-0.3342164142153583	0.3342164142153583	1.0786597714427772
0.37423798100949524	-1.0787855052497037	-0.33471781066101824	0.33471781066101824	1.0787855052497037
0.3747376311844078	-1.078911421535956	-0.33521944608137466	0.33521944608137466	1.078911421535956
0.37523728135932033	-1.0790375203429372	-0.33572132094108076	0.33572132094108076	1.0790375203429372
0.3757369315342329	-1.079163801711114	-0.33622343570529123	0.33622343570529123	1.079163801711114
0.3762365817091454	-1.0792902656812444	-0.33672579083993565	0.33672579083993565	1.0792902656812444
0.37673623188405797	-1.079416912293786	-0.33722838681157574	0.33722838681157574	1.079416912293786
0.3772358820589705	-1.0795437415893507	-0.33773122408760586	0.33773122408760586	1.0795437415893507
0.37773553223388306	-1.079670753608248	-0.33823430313594804	0.33823430313594804	1.079670753608248
0.3782351824087956	-1.079797948390584	-0.3387376244252794	0.3387376244252794	1.079797948390584
0.37873483258370816	-1.079925325976489	-0.3392411884249874	0.3392411884249874	1.079925325976489
0.3792344827586207	-1.0800528864060877	-0.3397449956051776	0.3397449956051776	1.0800528864060877
0.37973413293353325	-1.0801806297191137	-0.3402490464366162	0.3402490464366162	1.0801806297191137
0.3802337831084458	-1.080308555955304	-0.3407533413907663	0.3407533413907663	1.080308555955304
0.38073343328335835	-1.0804366651544188	-0.3412578809398231	0.3412578809398231	1.0804366651544188
0.38123308345827084	-1.08056495735566	-0.34176266555664425	0.34176266555664425	1.08056495735566
0.3817327336331834	-1.0806934325987319	-0.3422676957148764	0.3422676957148764	1.0806934325987319
0.38223238380809593	-1.0808220909226505	-0.342772971888794	0.342772971888794	1.0808220909226505
0.3827320339830085	-1.0809509323667832	-0.34327849455343945	0.34327849455343945	1.0809509323667832
0.383231684157921	-1.0810799569698841	-0.34378426418447494	0.34378426418447494	1.0810799569698841
0.3837313343328336	-1.0812091647708004	-0.344290281258388	0.344290281258388	1.0812091647708004
0.3842309845077461	-1.0813385558085045	-0.3447965462523304	0.3447965462523304	1.0813385558085045
0.38473063468265867	-1.0814681301214673	-0.34530305964419217	0.34530305964419217	1.0814681301214673
0.3852302848575712	-1.0815978877479868	-0.3458098219124822	0.3458098219124822	1.0815978877479868
0.38572993503248376	-1.081727828726539	-0.3463168335365694	0.3463168335365694	1.081727828726539
0.3862295852073963	-1.0818579530954069	-0.3468240949965227	0.3468240949965227	1.0818579530954069
0.38672923538230886	-1.0819882608925098	-0.3473316067730329	0.3473316067730329	1.0819882608925098
0.3872288855572214	-1.0821187521556939	-0.34783936934758647	0.34783936934758647	1.0821187521556939
0.38772853573213395	-1.0822494269228429	-0.3483473832024119	0.3483473832024119	1.0822494269228429
0.3882281859070465	-1.0823802852317013	-0.34885564882047393	0.34885564882047393	1.0823802852317013
0.38872783608195904	-1.0825113271195534	-0.34936416668542186	0.34936416668542186	1.0825113271195534
0.3892274862568716	-1.0826425526237895	-0.34987293728163554	0.34987293728163554	1.0826425526237895
0.3897271364317841	-1.0827739617816117	-0.3503819610942843	0.3503819610942843	1.0827739617816117
0.39022678660669663	-1.0829055546300514	-0.3508912386092115	0.3508912386092115	1.0829055546300514
0.3907264367816092	-1.0830373312060522	-0.351400770313055	0.351400770313055	1.0830373312060522
0.3912260869565217	-1.0831692915462239	-0.35191055669312116	0.35191055669312116	1.0831692915462239
0.39172573713143427	-1.0833014356873882	-0.35242059823758926	0.35242059823758926	1.0833014356873882
0.3922253873063468	-1.083433763665775	-0.3529308954352028	0.3529308954352028	1.083433763665775
0.39272503748125936	-1.0835662755176578	-0.35344144877557243	0.35344144877557243	1.0835662755176578
0.3932246876561719	-1.0836989712793375	-0.353952258749073	0.353952258749073	1.0836989712793375
0.39372433783108446	-1.083831850986711	-0.3544633258467458	0.3544633258467458	1.083831850986711
0.394223988005997	-1.0839649146753307	-0.3549746505603673	0.3549746505603673	1.0839649146753307
0.39472363818090955	-1.084098162381184	-0.3554862333825908	0.3554862333825908	1.084098162381184
0.3952232883558221	-1.0842315941396476	-0.35599807480672613	0.35599807480672613	1.0842315941396476
0.39572293853073465	-1.0843652099859877	-0.35651017532687	0.35651017532687	1.0843652099859877
0.3962225887056472	-1.0844990099553875	-0.35702253543787854	0.35702253543787854	1.0844990099553875
0.39672223888055974	-1.0846329940826838	-0.35753515563531685	0.35753515563531685	1.0846329940826838
0.3972218890554723	-1.0847671624029158	-0.35804803641558713	0.35804803641558713	1.0847671624029158
0.39772153923038484	-1.0849015149504921	-0.35856117827579514	0.35856117827579514	1.0849015149504921
0.3982211894052973	-1.0850360517600675	-0.3590745817138663	0.3590745817138663	1.0850360517600675
0.3987208395802099	-1.0851707728658564	-0.359588247228459	0.359588247228459	1.0851707728658564
0.3992204897551224	-1.0853056783018993	-0.3601021753189994	0.3601021753189994	1.0853056783018993
0.39972013993003497	-1.0854407681022393	-0.3606163664856775	0.3606163664856775	1.0854407681022393
0.4002197901049475	-1.085576042300562	-0.36113082122946827	0.36113082122946827	1.085576042300562
0.40071944027986006	-1.0857115009305935	-0.3616455400521632	0.3616455400521632	1.0857115009305935
0.4012190904547726	-1.0858471440254849	-0.36216052345623057	0.36216052345623057	1.0858471440254849
0.40171874062968516	-1.085982971618696	-0.3626757719450416	0.3626757719450416	1.085982971618696
0.4022183908045977	-1.0861189837430203	-0.36319128602260625	0.36319128602260625	1.0861189837430203
0.40271804097951025	-1.0862551804314777	-0.363707066193832	0.363707066193832	1.0862551804314777
0.4032176911544228	-1.0863915617166513	-0.3642231129643633	0.3642231129643633	1.0863915617166513
0.40371734132933534	-1.0865281276309118	-0.3647394268406127	0.3647394268406127	1.0865281276309118
0.4042169915042479	-1.086664878206655	-0.36525600832981625	0.36525600832981625	1.086664878206655
0.40471664167916044	-1.0868018134758266	-0.36577285793998465	0.36577285793998465	1.0868018134758266
0.405216291854073	-1.0869389334704274	-0.3662899761799246	0.3662899761799246	1.0869389334704274
0.40571594202898553	-1.0870762382220835	-0.366807363559237	0.366807363559237	1.0870762382220835
0.406215592203898	-1.0872137277621903	-0.36732502058827027	0.36732502058827027	1.0872137277621903
0.40671524237881057	-1.0873514021221764	-0.3678429477782512	0.3678429477782512	1.0873514021221764
0.4072148925537231	-1.0874892613329066	-0.3683611456411286	0.3683611456411286	1.0874892613329066
0.40771454272863566	-1.0876273054255532	-0.3688796146897469	0.3688796146897469	1.0876273054255532
0.4082141929035482	-1.0877655344303367	-0.369398355437583	0.369398355437583	1.0877655344303367
0.40871384307846076	-1.0879039483781476	-0.3699173683991575	0.3699173683991575	1.0879039483781476
0.4092134932533733	-1.08804254729899	-0.37043665408957704	0.37043665408957704	1.08804254729899
0.40971314342828585	-1.0881813312229447	-0.37095621302490084	0.37095621302490084	1.0881813312229447
0.4102127936031984	-1.088320300179754	-0.3714760457218808	0.3714760457218808	1.088320300179754
0.41071244377811095	-1.0884594541991879	-0.3719961526982166	0.3719961526982166	1.0884594541991879
0.4112120939530235	-1.0885987933104637	-0.3725165344723091	0.3725165344723091	1.0885987933104637
0.41171174412793604	-1.0887383175427376	-0.37303719156338633	0.37303719156338633	1.0887383175427376
0.4122113943028486	-1.0888780269251426	-0.37355812449160836	0.37355812449160836	1.0888780269251426
0.41271104447776114	-1.0890179214862639	-0.3740793337777903	0.3740793337777903	1.0890179214862639
0.4132106946526737	-1.089158001254499	-0.37460081994366606	0.37460081994366606	1.089158001254499
0.41371034482758623	-1.0892982662582174	-0.37512258351178024	0.37512258351178024	1.0892982662582174
0.4142099950024988	-1.0894387165255988	-0.37564462500552986	0.37564462500552986	1.0894387165255988
0.41470964517741127	-1.0895793520841295	-0.376166944949048	0.376166944949048	1.0895793520841295
0.4152092953523238	-1.0897201729616308	-0.3766895438674001	0.3766895438674001	1.0897201729616308
0.41570894552723636	-1.0898611791852824	-0.37721242228640744	0.37721242228640744	1.0898611791852824
0.4162085957021489	-1.090002370782287	-0.3777355807327795	0.3777355807327795	1.090002370782287
0.41670824587706146	-1.0901437477794955	-0.37825901973402065	0.37825901973402065	1.0901437477794955
0.417207896051974	-1.0902853102035197	-0.37878273981851124	0.37878273981851124	1.0902853102035197
0.41770754622688655	-1.0904270580807185	-0.37930674151543514	0.37930674151543514	1.0904270580807185
0.4182071964017991	-1.0905689914371814	-0.3798310253548097	0.3798310253548097	1.0905689914371814
0.41870684657671164	-1.0907111102988976	-0.38035559186756573	0.38035559186756573	1.0907111102988976
0.4192064967516242	-1.0908534146914892	-0.3808804415853949	0.3808804415853949	1.0908534146914892
0.41970614692653674	-1.0909959046402156	-0.3814055750408607	0.3814055750408607	1.0909959046402156
0.4202057971014493	-1.0911385801702993	-0.38193099276740705	0.38193099276740705	1.0911385801702993
0.42070544727636183	-1.0912814413066574	-0.38245669529931764	0.38245669529931764	1.0912814413066574
0.4212050974512744	-1.0914244880738366	-0.3829826831717059	0.3829826831717059	1.0914244880738366
0.4217047476261869	-1.0915677204962528	-0.38350895692055353	0.38350895692055353	1.0915677204962528
0.4222043978010995	-1.0917111385979885	-0.38403551708270117	0.38403551708270117	1.0917111385979885
0.422704047976012	-1.0918547424028162	-0.38456236419583684	0.38456236419583684	1.0918547424028162
0.4232036981509245	-1.0919985319344083	-0.38508949879854554	0.38508949879854554	1.0919985319344083
0.42370334832583706	-1.0921425072160125	-0.38561692143023996	0.38561692143023996	1.0921425072160125
0.4242029985007496	-1.0922866682706505	-0.38614463263119925	0.38614463263119925	1.0922866682706505
0.42470264867566215	-1.0924310151211265	-0.3866726329425984	0.3866726329425984	1.0924310151211265
0.4252022988505747	-1.0925755477898347	-0.3872009229064299	0.3872009229064299	1.0925755477898347
0.42570194902548725	-1.092720266299144	-0.3877295030656294	0.3877295030656294	1.092720266299144
0.4262015992003998	-1.0928651706708319	-0.38825837396392177	0.38825837396392177	1.0928651706708319
0.42670124937531234	-1.0930102609266563	-0.388787536146013	0.388787536146013	1.0930102609266563
0.4272008995502249	-1.0931555370879493	-0.38931699015736887	0.38931699015736887	1.0931555370879493
0.42770054972513744	-1.0933009991757305	-0.3898467365444177	0.3898467365444177	1.0933009991757305
0.42820019990005	-1.09344664721091	-0.3903767758544529	0.3903767758544529	1.09344664721091
0.42869985007496253	-1.0935924812138313	-0.3909071086356063	0.3909071086356063	1.0935924812138313
0.4291995002498751	-1.093738501204839	-0.3914377354369613	0.3914377354369613	1.093738501204839
0.4296991504247876	-1.0938847072037905	-0.3919686568084396	0.3919686568084396	1.0938847072037905
0.43019880059970017	-1.0940310992303666	-0.3924998733008957	0.3924998733008957	1.0940310992303666
0.4306984507746127	-1.094177677303783	-0.3930313854660146	0.3930313854660146	1.094177677303783
0.43119810094952526	-1.0943244414431808	-0.3935631938564607	0.3935631938564607	1.0943244414431808
0.43169775112443776	-1.0944713916672015	-0.39409529902572066	0.39409529902572066	1.0944713916672015
0.4321974012993503	-1.0946185279941947	-0.3946277015281871	0.3946277015281871	1.0946185279941947
0.43269705147426285	-1.094765850442357	-0.39516040191918733	0.39516040191918733	1.094765850442357
0.4331967016491754	-1.0949133590294589	-0.3956934007549553	0.3956934007549553	1.0949133590294589
0.43369635182408794	-1.0950610537729852	-0.39622669859258697	0.39622669859258697	1.0950610537729852
0.4341960019990005	-1.0952089346900682	-0.3967602959901139	0.3967602959901139	1.0952089346900682
0.43469565217391304	-1.0953570017975032	-0.39729419350644074	0.39729419350644074	1.0953570017975032
0.4351953023488256	-1.0955052551119127	-0.3978283917014635	0.3978283917014635	1.0955052551119127
0.43569495252373813	-1.0956536946494022	-0.3983628911358981	0.3983628911358981	1.0956536946494022
0.4361946026986507	-1.0958023204258334	-0.39889769237141726	0.39889769237141726	1.0958023204258334
0.4366942528735632	-1.0959511324568623	-0.3994327959706332	0.3994327959706332	1.0959511324568623
0.4371939030484758	-1.0961001307576477	-0.39996820249705317	0.39996820249705317	1.0961001307576477
0.4376935532233883	-1.096249315342922	-0.4005039125150634	0.4005039125150634	1.096249315342922
0.43819320339830087	-1.0963986862274526	-0.4010399265900726	0.4010399265900726	1.0963986862274526
0.4386928535732134	-1.0965482434252773	-0.40157624528832586	0.40157624528832586	1.0965482434252773
0.43919250374812596	-1.0966979869502915	-0.40211286917703054	0.40211286917703054	1.0966979869502915
0.43969215392303845	-1.0968479168160976	-0.40264979882435686	0.40264979882435686	1.0968479168160976
0.440191804097951	-1.0969980330357674	-0.4031870347993164	0.4031870347993164	1.0969980330357674
0.44069145427286355	-1.0971483356221245	-0.4037245776719474	0.4037245776719474	1.0971483356221245
0.4411911044477761	-1.0972988245876598	-0.4042624280131679	0.4042624280131679	1.0972988245876598
0.44169075462268864	-1.097449499944585	-0.40480058639490674	0.40480058639490674	1.097449499944585
0.4421904047976012	-1.0976003617044994	-0.40533905338992365	0.40533905338992365	1.0976003617044994
0.44269005497251374	-1.097751409878842	-0.40587782957199237	0.40587782957199237	1.097751409878842
0.4431897051474263	-1.0979026444787647	-0.4064169155158589	0.4064169155158589	1.0979026444787647
0.44368935532233883	-1.0980540655147395	-0.4069563117971224	0.4069563117971224	1.0980540655147395
0.4441890054972514	-1.0982056729972338	-0.407496018992409	0.407496018992409	1.0982056729972338
0.4446886556721639	-1.098357466936153	-0.4080360376792873	0.4080360376792873	1.098357466936153
0.44518830584707647	-1.0985094473409656	-0.4085763684362369	0.4085763684362369	1.0985094473409656
0.445687956021989	-1.0986616142209338	-0.40911701184275084	0.40911701184275084	1.0986616142209338
0.44618760619690156	-1.0988139675848407	-0.4096579684792289	0.4096579684792289	1.0988139675848407
0.4466872563718141	-1.0989665074411241	-0.4101992389270793	0.4101992389270793	1.0989665074411241
0.44718690654672666	-1.0991192337977285	-0.4107408237686046	0.4107408237686046	1.0991192337977285
0.4476865567216392	-1.0992721466624038	-0.41128272358715295	0.41128272358715295	1.0992721466624038
0.4481862068965517	-1.0994252460424012	-0.4118249389670037	0.4118249389670037	1.0994252460424012
0.44868585707146424	-1.099578531944492	-0.412367470493362	0.412367470493362	1.099578531944492
0.4491855072463768	-1.0997320043752628	-0.41291031875249234	0.41291031875249234	1.0997320043752628
0.44968515742128934	-1.0998856633407224	-0.41345348433157303	0.41345348433157303	1.0998856633407224
0.4501848075962019	-1.1000395088464918	-0.41399696781875606	0.41399696781875606	1.1000395088464918
0.45068445777111443	-1.1001935408979469	-0.4145407698032093	0.4145407698032093	1.1001935408979469
0.451184107946027	-1.100347759499834	-0.41508489087504696	0.41508489087504696	1.100347759499834
0.4516837581209395	-1.1005021646566069	-0.4156293316253635	0.4156293316253635	1.1005021646566069
0.4521834082958521	-1.1006567563723868	-0.41617409264628474	0.41617409264628474	1.1006567563723868
0.4526830584707646	-1.100811534650701	-0.41671917453087415	0.41671917453087415	1.100811534650701
0.45318270864567717	-1.100966499494739	-0.417264577873199	0.417264577873199	1.100966499494739
0.4536823588205897	-1.101121650907237	-0.4178103032683175	0.4178103032683175	1.101121650907237
0.45418200899550226	-1.1012769888906446	-0.4183563513123132	0.4183563513123132	1.1012769888906446
0.4546816591704148	-1.1014325134467813	-0.4189027226022023	0.4189027226022023	1.1014325134467813
0.45518130934532736	-1.101588224577118	-0.4194494177360476	0.4194494177360476	1.101588224577118
0.4556809595202399	-1.1017441222827355	-0.4199964373129056	0.4199964373129056	1.1017441222827355
0.45618060969515245	-1.1019002065642487	-0.4205437819328376	0.4205437819328376	1.1019002065642487
0.45668025987006494	-1.1020564774217871	-0.4210914521968814	0.4210914521968814	1.1020564774217871
0.4571799100449775	-1.1022129348550656	-0.42163944870712383	0.42163944870712383	1.1022129348550656
0.45767956021989004	-1.1023695788633305	-0.4221877720666267	0.4221877720666267	1.1023695788633305
0.4581792103948026	-1.1025264094454759	-0.42273642287949226	0.42273642287949226	1.1025264094454759
0.45867886056971513	-1.1026834265997494	-0.4232854017508113	0.4232854017508113	1.1026834265997494
0.4591785107446277	-1.1028406303241274	-0.42383470928671313	0.42383470928671313	1.1028406303241274
0.4596781609195402	-1.1029980206160273	-0.4243843460943301	0.4243843460943301	1.1029980206160273
0.46017781109445277	-1.1031555974724097	-0.4249343127818171	0.4249343127818171	1.1031555974724097
0.4606774612693653	-1.1033133608898351	-0.42548460995838433	0.42548460995838433	1.1033133608898351
0.46117711144427787	-1.1034713108642247	-0.42603523823420186	0.42603523823420186	1.1034713108642247
0.4616767616191904	-1.1036294473911887	-0.4265861982205258	0.4265861982205258	1.1036294473911887
0.46217641179410296	-1.1037877704658463	-0.4271374905296326	0.4271374905296326	1.1037877704658463
0.4626760619690155	-1.1039462800827833	-0.4276891157748227	0.4276891157748227	1.1039462800827833
0.46317571214392805	-1.1041049762360529	-0.42824107457041644	0.42824107457041644	1.1041049762360529
0.4636753623188406	-1.1042638589193237	-0.42879336753180414	0.42879336753180414	1.1042638589193237
0.46417501249375315	-1.1044229281257265	-0.42934599527538825	0.42934599527538825	1.1044229281257265
0.4646746626686657	-1.1045821838478742	-0.42989895841864045	0.42989895841864045	1.1045821838478742
0.4651743128435782	-1.1047416260778786	-0.43045225758004546	0.43045225758004546	1.1047416260778786
0.46567396301849073	-1.1049012548073929	-0.4310058933791424	0.4310058933791424	1.1049012548073929
0.4661736131934033	-1.1050610700275771	-0.4315598664365512	0.4315598664365512	1.1050610700275771
0.4666732633683158	-1.1052210717290123	-0.43211417737391644	0.43211417737391644	1.1052210717290123
0.4671729135432284	-1.1053812599017736	-0.43266882681392027	0.43266882681392027	1.1053812599017736
0.4676725637181409	-1.1055416345354658	-0.4332238153803368	0.4332238153803368	1.1055416345354658
0.46817221389305347	-1.1057021956191742	-0.4337791436979929	0.4337791436979929	1.1057021956191742
0.468671864067966	-1.1058629431413822	-0.43433481239274346	0.43433481239274346	1.1058629431413822
0.46917151424287856	-1.1060238770900999	-0.4348908220915406	0.4348908220915406	1.1060238770900999
0.4696711644177911	-1.1061849974528546	-0.435447173422402	0.435447173422402	1.1061849974528546
0.47017081459270366	-1.1063463042165282	-0.4360038670143794	0.4360038670143794	1.1063463042165282
0.4706704647676162	-1.106507797367559	-0.4365609034976421	0.4365609034976421	1.106507797367559
0.47117011494252875	-1.1066694768917629	-0.43711828350340276	0.43711828350340276	1.1066694768917629
0.4716697651174413	-1.1068313427744303	-0.4376760076639287	0.4376760076639287	1.1068313427744303
0.47216941529235384	-1.1069933950004185	-0.43823407661263963	0.43823407661263963	1.1069933950004185
0.4726690654672664	-1.107155633553795	-0.43879249098394874	0.43879249098394874	1.107155633553795
0.4731687156421789	-1.107318058418295	-0.4393512514134092	0.4393512514134092	1.107318058418295
0.47366836581709143	-1.1074806695769486	-0.43991035853764837	0.43991035853764837	1.1074806695769486
0.474168015992004	-1.1076434670122934	-0.4404698129943511	0.4404698129943511	1.1076434670122934
0.4746676661669165	-1.1078064507062422	-0.44102961542232877	0.44102961542232877	1.1078064507062422
0.47516731634182907	-1.1079696206401368	-0.4415897664614466	0.4415897664614466	1.1079696206401368
0.4756669665167416	-1.108132976794844	-0.4421502667527337	0.4421502667527337	1.108132976794844
0.47616661669165417	-1.1082965191504774	-0.4427111169382205	0.4427111169382205	1.1082965191504774
0.4766662668665667	-1.1084602476866856	-0.4432723176611114	0.4432723176611114	1.1084602476866856
0.47716591704147926	-1.1086241623825106	-0.44383386956569276	0.44383386956569276	1.1086241623825106
0.4776655672163918	-1.1087882632163626	-0.44439577329733776	0.44439577329733776	1.1087882632163626
0.47816521739130435	-1.1089525501660078	-0.44495802950253294	0.44495802950253294	1.1089525501660078
0.4786648675662169	-1.1091170232087444	-0.44552063882888376	0.44552063882888376	1.1091170232087444
0.47916451774112945	-1.1092816823211917	-0.4460836019251259	0.4460836019251259	1.1092816823211917
0.479664167916042	-1.1094465274793077	-0.4466469194410568	0.4466469194410568	1.1094465274793077
0.48016381809095454	-1.1096115586585267	-0.4472105920276357	0.4472105920276357	1.1096115586585267
0.4806634682658671	-1.109776775833553	-0.4477746203369223	0.4477746203369223	1.109776775833553
0.48116311844077964	-1.109942178978571	-0.44833900502208185	0.44833900502208185	1.109942178978571
0.4816627686156921	-1.1101077680670906	-0.44890374673743827	0.44890374673743827	1.1101077680670906
0.4821624187906047	-1.110273543071985	-0.4494688461384329	0.4494688461384329	1.110273543071985
0.4826620689655172	-1.1104395039654733	-0.45003430388160354	0.45003430388160354	1.1104395039654733
0.48316171914042977	-1.110605650719145	-0.4506001206246707	0.4506001206246707	1.110605650719145
0.4836613693153423	-1.110771983303976	-0.45116629702643696	0.45116629702643696	1.110771983303976
0.48416101949025486	-1.1109385016902884	-0.45173283374688583	0.45173283374688583	1.1109385016902884
0.4846606696651674	-1.1111052058476694	-0.4522997314470958	0.4522997314470958	1.1111052058476694
0.48516031984007996	-1.111272095745124	-0.4528669907893314	0.4528669907893314	1.111272095745124
0.4856599700149925	-1.1114391713509613	-0.4534346124369648	0.4534346124369648	1.1114391713509613
0.48615962018990505	-1.1116064326328787	-0.45400259705454105	0.45400259705454105	1.1116064326328787
0.4866592703648176	-1.1117738795577339	-0.4545709453077176	0.4545709453077176	1.1117738795577339
0.48715892053973014	-1.1119415120919518	-0.4551396578633517	0.4551396578633517	1.1119415120919518
0.4876585707146427	-1.1121093302010683	-0.4557087353894071	0.4557087353894071	1.1121093302010683
0.48815822088955524	-1.112277333849996	-0.45627817855503927	0.45627817855503927	1.112277333849996
0.4886578710644678	-1.1124455230029924	-0.4568479880305435	0.4568479880305435	1.1124455230029924
0.48915752123938033	-1.1126138976236002	-0.45741816448738154	0.45741816448738154	1.1126138976236002
0.4896571714142929	-1.1127824576745955	-0.45798870859816876	0.45798870859816876	1.1127824576745955
0.49015682158920537	-1.1129512031181523	-0.4585596210367064	0.4585596210367064	1.1129512031181523
0.4906564717641179	-1.1131201339156933	-0.4591309024779499	0.4591309024779499	1.1131201339156933
0.49115612193903047	-1.1132892500278206	-0.4597025535980106	0.4597025535980106	1.1132892500278206
0.491655772113943	-1.1134585514146023	-0.4602745750742253	0.4602745750742253	1.1134585514146023
0.49215542228885556	-1.1136280380351933	-0.4608469675850364	0.4608469675850364	1.1136280380351933
0.4926550724637681	-1.1137977098481942	-0.46141973181013274	0.46141973181013274	1.1137977098481942
0.49315472263868065	-1.1139675668113045	-0.46199286843033616	0.46199286843033616	1.1139675668113045
0.4936543728135932	-1.1141376088815953	-0.46256637812766604	0.46256637812766604	1.1141376088815953
0.49415402298850575	-1.114307836015374	-0.46314026158535215	0.46314026158535215	1.114307836015374
0.4946536731634183	-1.114478248168098	-0.46371451948775533	0.46371451948775533	1.114478248168098
0.49515332333833084	-1.11464884529462	-0.4642891525204867	0.4642891525204867	1.11464884529462
0.4956529735132434	-1.1148196273488984	-0.46486416137033437	0.46486416137033437	1.1148196273488984
0.49615262368815594	-1.1149905942842142	-0.46543954672525895	0.46543954672525895	1.1149905942842142
0.4966522738630685	-1.1151617460530487	-0.4660153092744568	0.4660153092744568	1.1151617460530487
0.49715192403798103	-1.1153330826070833	-0.46659144970828054	0.46659144970828054	1.1153330826070833
0.4976515742128936	-1.1155046038971994	-0.46716796871832894	0.46716796871832894	1.1155046038971994
0.4981512243878061	-1.1156763098735392	-0.46774486699738493	0.46774486699738493	1.1156763098735392
0.4986508745627186	-1.1158482004854826	-0.46832214523945564	0.46832214523945564	1.1158482004854826
0.49915052473763116	-1.1160202756815125	-0.46889980413973714	0.46889980413973714	1.1160202756815125
0.4996501749125437	-1.1161925354093052	-0.469477844394647	0.469477844394647	1.1161925354093052
0.5001498250874563	-1.1163649796158817	-0.47005626670185063	0.47005626670185063	1.1163649796158817
0.5006494752623688	-1.1165376082473184	-0.47063507176019675	0.47063507176019675	1.1165376082473184
0.5011491254372814	-1.1167104212488097	-0.47121426026973834	0.47121426026973834	1.1167104212488097
0.5016487756121939	-1.1168834185649028	-0.47179383293182464	0.47179383293182464	1.1168834185649028
0.5021484257871065	-1.1170566001391617	-0.4723737904489534	0.4723737904489534	1.1170566001391617
0.502648075962019	-1.1172299659143978	-0.47295413352490556	0.47295413352490556	1.1172299659143978
0.5031477261369315	-1.117403515832502	-0.4735348628646582	0.4735348628646582	1.117403515832502
0.5036473763118441	-1.1175772498346483	-0.47411597917445264	0.47411597917445264	1.1175772498346483
0.5041470264867566	-1.1177511678609946	-0.4746974831617557	0.4746974831617557	1.1177511678609946
0.5046466766616692	-1.1179252698509148	-0.4752793755352505	0.4752793755352505	1.1179252698509148
0.5051463268365817	-1.118099555742976	-0.47586165700491095	0.47586165700491095	1.118099555742976
0.5056459770114943	-1.1182740254747523	-0.47644432828191524	0.47644432828191524	1.1182740254747523
0.5061456271864068	-1.1184486789830528	-0.47702739007870915	0.47702739007870915	1.1184486789830528
0.5066452773613194	-1.118623516203676	-0.47761084310897256	0.47761084310897256	1.118623516203676
0.5071449275362319	-1.118798537071637	-0.4781946880876481	0.4781946880876481	1.118798537071637
0.5076445777111445	-1.1189737415210395	-0.4787789257309422	0.4787789257309422	1.1189737415210395
0.508144227886057	-1.119149129485067	-0.47936355675631315	0.47936355675631315	1.119149129485067
0.5086438780609696	-1.1193247008959244	-0.47994858188246164	0.47994858188246164	1.1193247008959244
0.509143528235882	-1.119500455685078	-0.48053400182938205	0.48053400182938205	1.119500455685078
0.5096431784107947	-1.1196763937828684	-0.4811198173183069	0.4811198173183069	1.1196763937828684
0.5101428285857071	-1.119852515118845	-0.4817060290717528	0.4817060290717528	1.119852515118845
0.5106424787606197	-1.1200288196216361	-0.48229263781351084	0.48229263781351084	1.1200288196216361
0.5111421289355322	-1.120205307218808	-0.48287964426862384	0.48287964426862384	1.120205307218808
0.5116417791104447	-1.1203819778370654	-0.4834670491634294	0.4834670491634294	1.1203819778370654
0.5121414292853573	-1.120558831402151	-0.4840548532255302	0.4840548532255302	1.120558831402151
0.5126410794602698	-1.1207358678388757	-0.48464305718384953	0.48464305718384953	1.1207358678388757
0.5131407296351824	-1.120913087071027	-0.4852316617685219	0.4852316617685219	1.120913087071027
0.5136403798100949	-1.1210904890214617	-0.4858206677110338	0.4858206677110338	1.1210904890214617
0.5141400299850075	-1.1212680736120915	-0.4864100757441488	0.4864100757441488	1.1212680736120915
0.51463968015992	-1.1214458407636967	-0.48699988660187327	0.48699988660187327	1.1214458407636967
0.5151393303348326	-1.1216237903962532	-0.4875901010195673	0.4875901010195673	1.1216237903962532
0.5156389805097451	-1.1218019224286602	-0.48818071973387156	0.48818071973387156	1.1218019224286602
0.5161386306846577	-1.1219802367787841	-0.48877174348270613	0.48877174348270613	1.1219802367787841
0.5166382808595702	-1.1221587333634904	-0.48936317300530996	0.48936317300530996	1.1221587333634904
0.5171379310344828	-1.1223374120986742	-0.4899550090422335	0.4899550090422335	1.1223374120986742
0.5176375812093953	-1.1225162728991416	-0.4905472523352953	0.4905472523352953	1.1225162728991416
0.5181372313843079	-1.1226953156787016	-0.49113990362767507	0.49113990362767507	1.1226953156787016
0.5186368815592204	-1.1228745403501716	-0.4917329636638476	0.4917329636638476	1.1228745403501716
0.519136531734133	-1.1230539468252425	-0.4923264331895876	0.4923264331895876	1.1230539468252425
0.5196361819090455	-1.123233535014573	-0.49292031295200456	0.49292031295200456	1.123233535014573
0.520135832083958	-1.1234133048277617	-0.49351460369949174	0.49351460369949174	1.1234133048277617
0.5206354822588706	-1.1235932561733684	-0.4941093061818203	0.4941093061818203	1.1235932561733684
0.5211351324337831	-1.1237733889589017	-0.4947044211500683	0.4947044211500683	1.1237733889589017
0.5216347826086957	-1.1239537030907178	-0.4952999493566273	0.4952999493566273	1.1239537030907178
0.5221344327836082	-1.124134198474122	-0.4958958915552196	0.4958958915552196	1.124134198474122
0.5226340829585208	-1.1243148750133394	-0.4964922485009138	0.4964922485009138	1.1243148750133394
0.5231337331334333	-1.1244957326114242	-0.4970890209500948	0.4970890209500948	1.1244957326114242
0.5236333833083459	-1.124676771170411	-0.49768620966051774	0.49768620966051774	1.124676771170411
0.5241330334832583	-1.1248579905911928	-0.49828381539126126	0.49828381539126126	1.1248579905911928
0.524632683658171	-1.125039390773504	-0.49888183890274934	0.49888183890274934	1.125039390773504
0.5251323338330834	-1.1252209716159751	-0.499480280956738	0.499480280956738	1.1252209716159751
0.525631984007996	-1.1254027330161067	-0.5000791423163574	0.5000791423163574	1.1254027330161067
0.5261316341829085	-1.1255846748701621	-0.500678423746068	0.500678423746068	1.1255846748701621
0.5266312843578211	-1.1257667970733602	-0.5012781260116862	0.5012781260116862	1.1257667970733602
0.5271309345327336	-1.1259490995197239	-0.5018782498804094	0.5018782498804094	1.1259490995197239
0.5276305847076461	-1.1261315821021503	-0.502478796120779	0.502478796120779	1.1261315821021503
0.5281302348825587	-1.1263142447122305	-0.5030797655026892	0.5030797655026892	1.1263142447122305
0.5286298850574712	-1.1264970872404678	-0.5036811587974097	0.5036811587974097	1.1264970872404678
0.5291295352323838	-1.1266801095761454	-0.5042829767775562	0.5042829767775562	1.1266801095761454
0.5296291854072963	-1.1268633116073672	-0.5048852202171609	0.5048852202171609	1.1268633116073672
0.5301288355822089	-1.1270466932210015	-0.5054878898915859	0.5054878898915859	1.1270466932210015
0.5306284857571214	-1.1272302543027337	-0.5060909865775992	0.5060909865775992	1.1272302543027337
0.531128135932034	-1.1274139947369484	-0.5066945110533041	0.5066945110533041	1.1274139947369484
0.5316277861069465	-1.1275979144068706	-0.5072984640982259	0.5072984640982259	1.1275979144068706
0.5321274362818591	-1.127782013194451	-0.5079028464932565	0.5079028464932565	1.127782013194451
0.5326270864567716	-1.127966290980398	-0.5085076590206692	0.5085076590206692	1.127966290980398
0.5331267366316842	-1.1281507476441592	-0.5091129024641357	0.5091129024641357	1.1281507476441592
0.5336263868065967	-1.1283353830638867	-0.5097185776087055	0.5097185776087055	1.1283353830638867
0.5341260369815093	-1.128520197116527	-0.5103246852408385	0.5103246852408385	1.128520197116527
0.5346256871564218	-1.1287051896776874	-0.5109312261483836	0.5109312261483836	1.1287051896776874
0.5351253373313344	-1.1288903606216647	-0.511538201120562	0.511538201120562	1.1288903606216647
0.5356249875062469	-1.129075709821516	-0.512145610948047	0.512145610948047	1.129075709821516
0.5361246376811594	-1.1292612371489321	-0.5127534564228765	0.5127534564228765	1.1292612371489321
0.536624287856072	-1.129446942474339	-0.5133617383385076	0.5133617383385076	1.129446942474339
0.5371239380309845	-1.1296328256667525	-0.5139704574898009	0.5139704574898009	1.1296328256667525
0.5376235882058971	-1.1298188865939611	-0.5145796146730388	0.5145796146730388	1.1298188865939611
0.5381232383808096	-1.1300051251223149	-0.5151892106859064	0.5151892106859064	1.1300051251223149
0.5386228885557222	-1.1301915411168497	-0.5157992463275037	0.5157992463275037	1.1301915411168497
0.5391225387306346	-1.1303781344412462	-0.5164097223983775	0.5164097223983775	1.1303781344412462
0.5396221889055473	-1.1305649049578106	-0.5170206397004641	0.5170206397004641	1.1305649049578106
0.5401218390804597	-1.130751852527409	-0.5176319990371212	0.5176319990371212	1.130751852527409
0.5406214892553723	-1.1309389770096407	-0.5182438012131753	0.5182438012131753	1.1309389770096407
0.5411211394302848	-1.1311262782625682	-0.5188560470348293	0.5188560470348293	1.1311262782625682
0.5416207896051974	-1.1313137561429623	-0.5194687373097705	0.5194687373097705	1.1313137561429623
0.5421204397801099	-1.1315014105060488	-0.5200818728470682	0.5200818728470682	1.1315014105060488
0.5426200899550225	-1.1316892412057626	-0.5206954544572714	0.5206954544572714	1.1316892412057626
0.543119740129935	-1.131877248094515	-0.5213094829523472	0.5213094829523472	1.131877248094515
0.5436193903048476	-1.1320654310232583	-0.5219239591456961	0.5219239591456961	1.1320654310232583
0.5441190404797601	-1.1322537898415743	-0.5225388838522035	0.5225388838522035	1.1322537898415743
0.5446186906546726	-1.1324423243974882	-0.5231542578881488	0.5231542578881488	1.1324423243974882
0.5451183408295852	-1.1326310345375734	-0.5237700820712942	0.5237700820712942	1.1326310345375734
0.5456179910044977	-1.132819920107015	-0.524386357220873	0.524386357220873	1.132819920107015
0.5461176411794103	-1.1330089809493196	-0.52500308415752	0.52500308415752	1.1330089809493196
0.5466172913543228	-1.1331982169066213	-0.5256202637033622	0.5256202637033622	1.1331982169066213
0.5471169415292354	-1.1333876278195385	-0.5262378966819887	0.5262378966819887	1.1333876278195385
0.5476165917041479	-1.1335772135270754	-0.5268559839184329	0.5268559839184329	1.1335772135270754
0.5481162418790605	-1.133766973866788	-0.5274745262392168	0.5274745262392168	1.133766973866788
0.548615892053973	-1.1339569086746437	-0.5280935244723066	0.5280935244723066	1.1339569086746437
0.5491155422288856	-1.1341470177850705	-0.528712979447148	0.528712979447148	1.1341470177850705
0.5496151924037981	-1.1343373010309257	-0.5293328919946583	0.5293328919946583	1.1343373010309257
0.5501148425787107	-1.1345277582434279	-0.5299532629472252	0.5299532629472252	1.1345277582434279
0.5506144927536232	-1.1347183892523616	-0.5305740931387423	0.5305740931387423	1.1347183892523616
0.5511141429285358	-1.1349091938857814	-0.5311953834045496	0.5311953834045496	1.1349091938857814
0.5516137931034483	-1.1351001719701355	-0.531817134581472	0.531817134581472	1.1351001719701355
0.5521134432783609	-1.1352913233303155	-0.5324393475078288	0.5324393475078288	1.1352913233303155
0.5526130934532734	-1.1354826477895679	-0.5330620230234346	0.5330620230234346	1.1354826477895679
0.5531127436281859	-1.135674145169465	-0.5336851619695826	0.5336851619695826	1.135674145169465
0.5536123938030985	-1.135865815289952	-0.5343087651890622	0.5343087651890622	1.135865815289952
0.554112043978011	-1.136057657969315	-0.5349328335261507	0.5349328335261507	1.136057657969315
0.5546116941529236	-1.1362496730241505	-0.5355573678266325	0.5355573678266325	1.1362496730241505
0.555111344327836	-1.1364418602693676	-0.5361823689377827	0.5361823689377827	1.1364418602693676
0.5556109945027486	-1.1366342195182217	-0.536807837708397	0.536807837708397	1.1366342195182217
0.5561106446776611	-1.1368267505822134	-0.537433774988752	0.537433774988752	1.1368267505822134
0.5566102948525737	-1.1370194532711324	-0.5380601816306435	0.5380601816306435	1.1370194532711324
0.5571099450274862	-1.1372123273930308	-0.5386870584873668	0.5386870584873668	1.1372123273930308
0.5576095952023988	-1.137405372754287	-0.5393144064137508	0.5393144064137508	1.137405372754287
0.5581092453773113	-1.1375985891594407	-0.539942226266123	0.539942226266123	1.1375985891594407
0.5586088955522239	-1.1377919764112787	-0.5405705189023147	0.5405705189023147	1.1377919764112787
0.5591085457271364	-1.1379855343108407	-0.5411992851816976	0.5411992851816976	1.1379855343108407
0.559608195902049	-1.1381792626574037	-0.5418285259651698	0.5418285259651698	1.1381792626574037
0.5601078460769615	-1.1383731612483727	-0.5424582421151232	0.5424582421151232	1.1383731612483727
0.5606074962518741	-1.1385672298794003	-0.543088434495514	0.543088434495514	1.1385672298794003
0.5611071464267866	-1.1387614683442955	-0.5437191039717945	0.5437191039717945	1.1387614683442955
0.5616067966016991	-1.1389558764349772	-0.5443502514109524	0.5443502514109524	1.1389558764349772
0.5621064467766117	-1.1391504539416397	-0.5449818776815314	0.5449818776815314	1.1391504539416397
0.5626060969515242	-1.1393452006524718	-0.5456139836535853	0.5456139836535853	1.1393452006524718
0.5631057471264368	-1.1395401163538914	-0.5462465701987173	0.5462465701987173	1.1395401163538914
0.5636053973013493	-1.139735200830421	-0.5468796381900787	0.5468796381900787	1.139735200830421
0.5641050474762619	-1.1399304538646187	-0.5475131885023451	0.5475131885023451	1.1399304538646187
0.5646046976511744	-1.1401258752371948	-0.548147222011741	0.548147222011741	1.1401258752371948
0.565104347826087	-1.1403214647268831	-0.54878173959605	0.54878173959605	1.1403214647268831
0.5656039980009995	-1.14051722211059	-0.5494167421346043	0.5494167421346043	1.14051722211059
0.5661036481759121	-1.140713147163128	-0.5500522305082673	0.5500522305082673	1.140713147163128
0.5666032983508246	-1.140909239657423	-0.5506882055994744	0.5506882055994744	1.140909239657423
0.5671029485257372	-1.1411054993644156	-0.5513246682922106	0.5513246682922106	1.1411054993644156
0.5676025987006497	-1.1413019260530686	-0.5519616194720226	0.5519616194720226	1.1413019260530686
0.5681022488755623	-1.141498519490342	-0.552599060026026	0.552599060026026	1.141498519490342
0.5686018990504748	-1.1416952794411697	-0.5532369908428759	0.5532369908428759	1.1416952794411697
0.5691015492253874	-1.1418922056684326	-0.5538754128128119	0.5538754128128119	1.1418922056684326
0.5696011994002999	-1.1420892979330026	-0.5545143268276256	0.5545143268276256	1.1420892979330026
0.5701008495752123	-1.142286555993671	-0.5551537337806923	0.5551537337806923	1.142286555993671
0.570600499750125	-1.142483979607229	-0.5557936345669604	0.5557936345669604	1.142483979607229
0.5711001499250374	-1.1426815685282783	-0.5564340300829335	0.5564340300829335	1.1426815685282783
0.57159980009995	-1.142879322509402	-0.5570749212267131	0.5570749212267131	1.142879322509402
0.5720994502748625	-1.1430772413010315	-0.5577163088979629	0.5577163088979629	1.1430772413010315
0.5725991004497751	-1.1432753246514855	-0.5583581939979237	0.5583581939979237	1.1432753246514855
0.5730987506246876	-1.1434735723069502	-0.5590005774294416	0.5590005774294416	1.1434735723069502
0.5735984007996002	-1.1436719840114433	-0.5596434600969146	0.5596434600969146	1.1436719840114433
0.5740980509745127	-1.1438705595068206	-0.5602868429063553	0.5602868429063553	1.1438705595068206
0.5745977011494253	-1.144069298532778	-0.5609307267653558	0.5609307267653558	1.144069298532778
0.5750973513243378	-1.1442682008267717	-0.561575112583094	0.561575112583094	1.1442682008267717
0.5755970014992504	-1.1444672661240591	-0.5622200012703384	0.5622200012703384	1.1444672661240591
0.5760966516741629	-1.144666494157675	-0.5628653937394599	0.5628653937394599	1.144666494157675
0.5765963018490755	-1.1448658846584465	-0.5635112909044239	0.5635112909044239	1.1448658846584465
0.577095952023988	-1.1450654373548443	-0.5641576936807824	0.5641576936807824	1.1450654373548443
0.5775956021989006	-1.1452651519732209	-0.5648046029857157	0.5648046029857157	1.1452651519732209
0.5780952523738131	-1.1454650282374768	-0.5654520197379799	0.5654520197379799	1.1454650282374768
0.5785949025487256	-1.145665065869332	-0.5660999448579449	0.5660999448579449	1.145665065869332
0.5790945527236382	-1.1458652645881278	-0.5667483792675897	0.5667483792675897	1.1458652645881278
0.5795942028985507	-1.1460656241108986	-0.5673973238905049	0.5673973238905049	1.1460656241108986
0.5800938530734633	-1.1462661441522999	-0.568046779651876	0.568046779651876	1.1462661441522999
0.5805935032483758	-1.1464668244246616	-0.5686967474785197	0.5686967474785197	1.1464668244246616
0.5810931534232884	-1.1466676646378733	-0.5693472282988437	0.5693472282988437	1.1466676646378733
0.5815928035982009	-1.1468686644995205	-0.5699982230429074	0.5699982230429074	1.1468686644995205
0.5820924537731135	-1.1470698237146857	-0.5706497326423497	0.5706497326423497	1.1470698237146857
0.582592103948026	-1.1472711419860646	-0.5713017580304516	0.5713017580304516	1.1472711419860646
0.5830917541229386	-1.1474726190139035	-0.5719543001421096	0.5719543001421096	1.1474726190139035
0.5835914042978511	-1.147674254495996	-0.5726073599138506	0.5726073599138506	1.147674254495996
0.5840910544727637	-1.1478760481276131	-0.5732609382838044	0.5732609382838044	1.1478760481276131
0.5845907046476762	-1.148077999601598	-0.5739150361917552	0.5739150361917552	1.148077999601598
0.5850903548225888	-1.1482801086082166	-0.5745696545790925	0.5745696545790925	1.1482801086082166
0.5855900049975012	-1.1484823748352528	-0.5752247943888549	0.5752247943888549	1.1484823748352528
0.5860896551724138	-1.1486847979679486	-0.5758804565657157	0.5758804565657157	1.1486847979679486
0.5865893053473263	-1.1488873776889321	-0.5765366420559526	0.5765366420559526	1.1488873776889321
0.5870889555222388	-1.1490901136782845	-0.5771933518074952	0.5771933518074952	1.1490901136782845
0.5875886056971514	-1.1492930056135082	-0.5778505867699312	0.5778505867699312	1.1492930056135082
0.5880882558720639	-1.1494960531694562	-0.5785083478944566	0.5785083478944566	1.1494960531694562
0.5885879060469765	-1.1496992560183648	-0.5791666361339173	0.5791666361339173	1.1496992560183648
0.589087556221889	-1.1499026138298207	-0.5798254524428087	0.5798254524428087	1.1499026138298207
0.5895872063968016	-1.1501061262707384	-0.5804847977772601	0.5804847977772601	1.1501061262707384
0.5900868565717141	-1.15030979300534	-0.5811446730950447	0.5811446730950447	1.15030979300534
0.5905865067466267	-1.1505136136951655	-0.5818050793555948	0.5818050793555948	1.1505136136951655
0.5910861569215392	-1.1507175879989953	-0.5824660175199734	0.5824660175199734	1.1507175879989953
0.5915858070964518	-1.1509217155729146	-0.5831274885509092	0.5831274885509092	1.1509217155729146
0.5920854572713643	-1.1511259960702105	-0.5837894934127674	0.5837894934127674	1.1511259960702105
0.5925851074462769	-1.1513304291414341	-0.5844520330715853	0.5844520330715853	1.1513304291414341
0.5930847576211894	-1.151535014434284	-0.5851151084950278	0.5851151084950278	1.151535014434284
0.593584407796102	-1.151739751593675	-0.5857787206524315	0.5857787206524315	1.151739751593675
0.5940840579710145	-1.151944640261699	-0.5864428705147869	0.5864428705147869	1.151944640261699
0.594583708145927	-1.1521496800775672	-0.5871075590547435	0.5871075590547435	1.1521496800775672
0.5950833583208396	-1.15235487067764	-0.5877727872466051	0.5877727872466051	1.15235487067764
0.5955830084957521	-1.1525602116953855	-0.5884385560663439	0.5884385560663439	1.1525602116953855
0.5960826586706647	-1.1527657027613134	-0.5891048664915798	0.5891048664915798	1.1527657027613134
0.5965823088455772	-1.1529713435030828	-0.5897717195016217	0.5897717195016217	1.1529713435030828
0.5970819590204898	-1.1531771335453034	-0.5904391160773946	0.5904391160773946	1.1531771335453034
0.5975816091954023	-1.1533830725097203	-0.5911070572015533	0.5911070572015533	1.1533830725097203
0.5980812593703149	-1.1535891600149923	-0.5917755438583616	0.5917755438583616	1.1535891600149923
0.5985809095452274	-1.153795395676832	-0.5924445770337895	0.5924445770337895	1.153795395676832
0.59908055972014	-1.154001779107855	-0.593114157715445	0.593114157715445	1.154001779107855
0.5995802098950525	-1.15420830991772	-0.5937842868926424	0.5937842868926424	1.15420830991772
0.600079860069965	-1.154414987712902	-0.5944549655563286	0.5944549655563286	1.154414987712902
0.6005795102448775	-1.1546218120968468	-0.5951261946991435	0.5951261946991435	1.1546218120968468
0.6010791604197901	-1.1548287826698922	-0.5957979753154027	0.5957979753154027	1.1548287826698922
0.6015788105947026	-1.1550358990291958	-0.5964703084010881	0.5964703084010881	1.1550358990291958
0.6020784607696152	-1.155243160768756	-0.5971431949538412	0.5971431949538412	1.155243160768756
0.6025781109445277	-1.1554505674794497	-0.5978166359730137	0.5978166359730137	1.1554505674794497
0.6030777611194402	-1.1556581187489028	-0.5984906324596116	0.5984906324596116	1.1556581187489028
0.6035774112943528	-1.1558658141615392	-0.5991651854163204	0.5991651854163204	1.1558658141615392
0.6040770614692653	-1.15607365329851	-0.5998402958474978	0.5998402958474978	1.15607365329851
0.6045767116441779	-1.1562816357377341	-0.6005159647592001	0.6005159647592001	1.1562816357377341
0.6050763618190904	-1.1564897610538079	-0.6011921931591367	0.6011921931591367	1.1564897610538079
0.605576011994003	-1.1566980288180522	-0.6018689820567239	0.6018689820567239	1.1566980288180522
0.6060756621689155	-1.1569064385984067	-0.6025463324630375	0.6025463324630375	1.1569064385984067
0.6065753123438281	-1.1571149899595088	-0.6032242453908515	0.6032242453908515	1.1571149899595088
0.6070749625187406	-1.1573236824625788	-0.6039027218546088	0.6039027218546088	1.1573236824625788
0.6075746126936532	-1.1575325156654241	-0.6045817628704415	0.6045817628704415	1.1575325156654241
0.6080742628685657	-1.1577414891224467	-0.6052613694561655	0.6052613694561655	1.1577414891224467
0.6085739130434783	-1.157950602384617	-0.6059415426312821	0.6059415426312821	1.157950602384617
0.6090735632183908	-1.1581598549994003	-0.606622283416978	0.606622283416978	1.1581598549994003
0.6095732133933034	-1.1583692465107462	-0.6073035928361054	0.6073035928361054	1.1583692465107462
0.6100728635682159	-1.1585787764591458	-0.6079854719132362	0.6079854719132362	1.1585787764591458
0.6105725137431285	-1.1587884443814769	-0.6086679216745899	0.6086679216745899	1.1587884443814769
0.611072163918041	-1.1589982498111042	-0.6093509431481066	0.6093509431481066	1.1589982498111042
0.6115718140929535	-1.1592081922777457	-0.6100345373633835	0.6100345373633835	1.1592081922777457
0.6120714642678661	-1.1594182713075425	-0.6107187053517236	0.6107187053517236	1.1594182713075425
0.6125711144427786	-1.159628486422995	-0.6114034481461158	0.6114034481461158	1.159628486422995
0.6130707646176912	-1.1598388371428796	-0.6120887667812206	0.6120887667812206	1.1598388371428796
0.6135704147926037	-1.1600493229823345	-0.6127746622933933	0.6127746622933933	1.1600493229823345
0.6140700649675163	-1.1602599434527472	-0.6134611357206823	0.6134611357206823	1.1602599434527472
0.6145697151424288	-1.1604706980617787	-0.6141481881028128	0.6141481881028128	1.1604706980617787
0.6150693653173414	-1.1606815863133124	-0.6148358204812087	0.6148358204812087	1.1606815863133124
0.6155690154922538	-1.1608926077074386	-0.6155240338989693	0.6155240338989693	1.1608926077074386
0.6160686656671664	-1.1611037617404099	-0.6162128294008835	0.6162128294008835	1.1611037617404099
0.6165683158420789	-1.1613150479046372	-0.6169022080334262	0.6169022080334262	1.1613150479046372
0.6170679660169915	-1.1615264656886641	-0.6175921708447624	0.6175921708447624	1.1615264656886641
0.617567616191904	-1.1617380145771299	-0.6182827188847436	0.6182827188847436	1.1617380145771299
0.6180672663668166	-1.1619496940507243	-0.6189738532048996	0.6189738532048996	1.1619496940507243
0.6185669165417291	-1.1621615035862154	-0.6196655748584552	0.6196655748584552	1.1621615035862154
0.6190665667166417	-1.162373442656352	-0.6203578849003133	0.6203578849003133	1.162373442656352
0.6195662168915542	-1.1625855107299015	-0.6210507843870694	0.6210507843870694	1.1625855107299015
0.6200658670664667	-1.1627977072715592	-0.6217442743769883	0.6217442743769883	1.1627977072715592
0.6205655172413793	-1.1630100317419854	-0.6224383559300317	0.6224383559300317	1.1630100317419854
0.6210651674162918	-1.1632224835977247	-0.6231330301078405	0.6231330301078405	1.1632224835977247
0.6215648175912044	-1.1634350622912	-0.6238282979737395	0.6238282979737395	1.1634350622912
0.6220644677661169	-1.1636477672707066	-0.6245241605927364	0.6245241605927364	1.1636477672707066
0.6225641179410295	-1.1638605979803154	-0.62522061903151	0.62522061903151	1.1638605979803154
0.623063768115942	-1.164073553859928	-0.6259176743584332	0.6259176743584332	1.164073553859928
0.6235634182908546	-1.1642866343451697	-0.6266153276435454	0.6266153276435454	1.1642866343451697
0.6240630684657671	-1.1644998388674228	-0.6273135799585745	0.6273135799585745	1.1644998388674228
0.6245627186406797	-1.1647131668537731	-0.6280124323769238	0.6280124323769238	1.1647131668537731
0.6250623688155922	-1.1649266177269693	-0.6287118859736736	0.6287118859736736	1.1649266177269693
0.6255620189905048	-1.165140190905392	-0.6294119418255709	0.6294119418255709	1.165140190905392
0.6260616691654173	-1.1653538858030421	-0.6301126010110473	0.6301126010110473	1.1653538858030421
0.6265613193403299	-1.1655677018295196	-0.630813864610209	0.630813864610209	1.1655677018295196
0.6270609695152424	-1.1657816383899418	-0.6315157337048288	0.6315157337048288	1.1657816383899418
0.627560619690155	-1.1659956948849508	-0.6322182093783403	0.6322182093783403	1.1659956948849508
0.6280602698650675	-1.1662098707107036	-0.6329212927158674	0.6329212927158674	1.1662098707107036
0.62855992003998	-1.1664241652587943	-0.6336249848041935	0.6336249848041935	1.1664241652587943
0.6290595702148926	-1.1666385779162372	-0.6343292867317627	0.6343292867317627	1.1666385779162372
0.629559220389805	-1.166853108065429	-0.635034199588682	0.635034199588682	1.166853108065429
0.6300588705647177	-1.1670677550841855	-0.6357397244667456	0.6357397244667456	1.1670677550841855
0.6305585207396301	-1.167282518345566	-0.6364458624593762	0.6364458624593762	1.167282518345566
0.6310581709145427	-1.1674973972179752	-0.6371526146616757	0.6371526146616757	1.1674973972179752
0.6315578210894552	-1.1677123910650808	-0.637859982170407	0.637859982170407	1.1677123910650808
0.6320574712643678	-1.1679274992457684	-0.6385679660839755	0.6385679660839755	1.1679274992457684
0.6325571214392803	-1.1681427211140956	-0.6392765675024459	0.6392765675024459	1.1681427211140956
0.6330567716141929	-1.1683580560193378	-0.6399857875275488	0.6399857875275488	1.1683580560193378
0.6335564217891054	-1.1685735033058569	-0.6406956272626476	0.6406956272626476	1.1685735033058569
0.634056071964018	-1.1687890623131088	-0.6414060878127622	0.6414060878127622	1.1687890623131088
0.6345557221389305	-1.1690047323756256	-0.6421171702845535	0.6421171702845535	1.1690047323756256
0.6350553723138431	-1.1692205128229605	-0.6428288757863347	0.6428288757863347	1.1692205128229605
0.6355550224887556	-1.1694364029796422	-0.6435412054280536	0.6435412054280536	1.1694364029796422
0.6360546726636682	-1.1696524021651624	-0.644254160321292	0.644254160321292	1.1696524021651624
0.6365543228385807	-1.1698685096939445	-0.6449677415792835	0.6449677415792835	1.1698685096939445
0.6370539730134932	-1.1700847248752833	-0.6456819503168905	0.6456819503168905	1.1700847248752833
0.6375536231884058	-1.170301047013298	-0.6463967876505888	0.6463967876505888	1.170301047013298
0.6380532733633183	-1.170517475406963	-0.64711225469851	0.64711225469851	1.170517475406963
0.6385529235382309	-1.1707340093499958	-0.647828352580392	0.647828352580392	1.1707340093499958
0.6390525737131434	-1.1709506481308591	-0.6485450824176059	0.6485450824176059	1.1709506481308591
0.639552223888056	-1.171167391032694	-0.6492624453331324	0.6492624453331324	1.171167391032694
0.6400518740629685	-1.1713842373333512	-0.6499804424515835	0.6499804424515835	1.1713842373333512
0.6405515242378811	-1.171601186305264	-0.6506990748991692	0.6506990748991692	1.171601186305264
0.6410511744127936	-1.171818237215466	-0.6514183438037243	0.6514183438037243	1.171818237215466
0.6415508245877062	-1.172035389325545	-0.6521382502946823	0.6521382502946823	1.172035389325545
0.6420504747626187	-1.1722526418915935	-0.6528587955030865	0.6528587955030865	1.1722526418915935
0.6425501249375313	-1.1724699941641683	-0.6535799805615733	0.6535799805615733	1.1724699941641683
0.6430497751124438	-1.172687445388252	-0.654301806604374	0.654301806604374	1.172687445388252
0.6435494252873564	-1.172904994803237	-0.6550242747673279	0.6550242747673279	1.172904994803237
0.6440490754622689	-1.173122641642849	-0.6557473861878457	0.6557473861878457	1.173122641642849
0.6445487256371815	-1.1733403851351505	-0.6564711420049416	0.6564711420049416	1.1733403851351505
0.645048375812094	-1.1735582245024403	-0.6571955433591945	0.6571955433591945	1.1735582245024403
0.6455480259870064	-1.17377615896126	-0.6579205913927703	0.6579205913927703	1.17377615896126
0.646047676161919	-1.1739941877223654	-0.6586462872494152	0.6586462872494152	1.1739941877223654
0.6465473263368315	-1.1742123099906197	-0.6593726320744244	0.6593726320744244	1.1742123099906197
0.6470469765117441	-1.1744305249650242	-0.6600996270146819	0.6600996270146819	1.1744305249650242
0.6475466266866566	-1.1746488318386208	-0.6608272732186158	0.6608272732186158	1.1746488318386208
0.6480462768615692	-1.1748672297984841	-0.6615555718362152	0.6615555718362152	1.1748672297984841
0.6485459270364817	-1.1750857180256533	-0.6622845240190237	0.6622845240190237	1.1750857180256533
0.6490455772113943	-1.1753042956951296	-0.6630141309201273	0.6630141309201273	1.1753042956951296
0.6495452273863068	-1.1755229619757728	-0.6637443936941563	0.6637443936941563	1.1755229619757728
0.6500448775612194	-1.1757417160303258	-0.6644753134972873	0.6644753134972873	1.1757417160303258
0.6505445277361319	-1.1759605570153027	-0.6652068914872109	0.6652068914872109	1.1759605570153027
0.6510441779110445	-1.1761794840809825	-0.6659391288231533	0.6659391288231533	1.1761794840809825
0.651543828085957	-1.17639849637138	-0.6666720266658694	0.6666720266658694	1.17639849637138
0.6520434782608696	-1.1766175930241602	-0.6674055861776239	0.6674055861776239	1.1766175930241602
0.6525431284357821	-1.1768367731706146	-0.6681398085221911	0.6681398085221911	1.1768367731706146
0.6530427786106947	-1.177056035935624	-0.6688746948648606	0.6688746948648606	1.177056035935624
0.6535424287856072	-1.1772753804375709	-0.6696102463724067	0.6696102463724067	1.1772753804375709
0.6540420789605197	-1.177494805788359	-0.6703464642131098	0.6703464642131098	1.177494805788359
0.6545417291354323	-1.1777143110933077	-0.6710833495567359	0.6710833495567359	1.1777143110933077
0.6550413793103448	-1.1779338954511314	-0.671820903574532	0.671820903574532	1.1779338954511314
0.6555410294852574	-1.1781535579538844	-0.6725591274392172	0.6725591274392172	1.1781535579538844
0.6560406796601699	-1.178373297686918	-0.6732980223249883	0.6732980223249883	1.178373297686918
0.6565403298350825	-1.1785931137288435	-0.6740375894075084	0.6740375894075084	1.1785931137288435
0.657039980009995	-1.1788130051514383	-0.67477782986388	0.67477782986388	1.1788130051514383
0.6575396301849076	-1.1790329710196503	-0.6755187448726717	0.6755187448726717	1.1790329710196503
0.6580392803598201	-1.1792530103915193	-0.6762603356138901	0.6762603356138901	1.1792530103915193
0.6585389305347327	-1.1794731223181312	-0.6770026032689828	0.6770026032689828	1.1794731223181312
0.6590385807096452	-1.179693305843583	-0.6777455490208208	0.6777455490208208	1.179693305843583
0.6595382308845578	-1.1799135600048904	-0.6784891740537028	0.6784891740537028	1.1799135600048904
0.6600378810594703	-1.1801338838319801	-0.6792334795533334	0.6792334795533334	1.1801338838319801
0.6605375312343829	-1.1803542763476338	-0.6799784667068399	0.6799784667068399	1.1803542763476338
0.6610371814092953	-1.1805747365674104	-0.6807241367027425	0.6807241367027425	1.1805747365674104
0.6615368315842078	-1.180795263499604	-0.6814704907309497	0.6814704907309497	1.180795263499604
0.6620364817591204	-1.181015856145205	-0.6822175299827579	0.6822175299827579	1.181015856145205
0.6625361319340329	-1.1812365134978222	-0.6829652556508407	0.6829652556508407	1.1812365134978222
0.6630357821089455	-1.1814572345436691	-0.683713668929245	0.683713668929245	1.1814572345436691
0.663535432283858	-1.181678018261443	-0.6844627710133658	0.6844627710133658	1.181678018261443
0.6640350824587706	-1.181898863622356	-0.6852125630999683	0.6852125630999683	1.181898863622356
0.6645347326336831	-1.1821197695900045	-0.6859630463871438	0.6859630463871438	1.1821197695900045
0.6650343828085957	-1.1823407351203463	-0.6867142220743256	0.6867142220743256	1.1823407351203463
0.6655340329835082	-1.1825617591616517	-0.687466091362274	0.687466091362274	1.1825617591616517
0.6660336831584208	-1.1827828406544316	-0.6882186554530622	0.6882186554530622	1.1827828406544316
0.6665333333333333	-1.1830039785313926	-0.6889719155500765	0.6889719155500765	1.1830039785313926
0.6670329835082459	-1.1832251717173614	-0.6897258728579981	0.6897258728579981	1.1832251717173614
0.6675326336831584	-1.1834464191292384	-0.6904805285827912	0.6904805285827912	1.1834464191292384
0.668032283858071	-1.183667719675957	-0.6912358839317121	0.6912358839317121	1.183667719675957
0.6685319340329835	-1.1838890722583897	-0.6919919401132754	0.6919919401132754	1.1838890722583897
0.6690315842078961	-1.1841104757693168	-0.6927486983372626	0.6927486983372626	1.1841104757693168
0.6695312343828086	-1.184331929093336	-0.6935061598146922	0.6935061598146922	1.184331929093336
0.6700308845577211	-1.1845534311068586	-0.6942643257578403	0.6942643257578403	1.1845534311068586
0.6705305347326337	-1.1847749806779724	-0.6950231973801922	0.6950231973801922	1.1847749806779724
0.6710301849075462	-1.184996576666446	-0.6957827758964633	0.6957827758964633	1.184996576666446
0.6715298350824588	-1.185218217923646	-0.6965430625225766	0.6965430625225766	1.185218217923646
0.6720294852573713	-1.185439903292431	-0.6973040584756343	0.6973040584756343	1.185439903292431
0.6725291354322839	-1.185661631607176	-0.6980657649739475	0.6980657649739475	1.185661631607176
0.6730287856071964	-1.1858834016936326	-0.6988281832369823	0.6988281832369823	1.1858834016936326
0.673528435782109	-1.1861052123688942	-0.6995913144853703	0.6995913144853703	1.1861052123688942
0.6740280859570215	-1.1863270624413376	-0.7003551599408951	0.7003551599408951	1.1863270624413376
0.6745277361319341	-1.1865489507105522	-0.7011197208264789	0.7011197208264789	1.1865489507105522
0.6750273863068466	-1.186770875967257	-0.7018849983661632	0.7018849983661632	1.186770875967257
0.6755270364817592	-1.1869928369932838	-0.7026509937851168	0.7026509937851168	1.1869928369932838
0.6760266866566716	-1.1872148325614396	-0.7034177083095873	0.7034177083095873	1.1872148325614396
0.6765263368315843	-1.1874368614355064	-0.7041851431669338	0.7041851431669338	1.1874368614355064
0.6770259870064967	-1.1876589223701262	-0.7049532995855714	0.7049532995855714	1.1876589223701262
0.6775256371814093	-1.1878810141107603	-0.7057221787949872	0.7057221787949872	1.1878810141107603
0.6780252873563218	-1.1881031353936213	-0.7064917820257172	0.7064917820257172	1.1881031353936213
0.6785249375312343	-1.1883252849455532	-0.707262110509318	0.707262110509318	1.1883252849455532
0.6790245877061469	-1.18854746148406	-0.708033165478394	0.708033165478394	1.18854746148406
0.6795242378810594	-1.1887696637171334	-0.7088049481665293	0.7088049481665293	1.1887696637171334
0.680023888055972	-1.188991890343244	-0.7095774598083153	0.7095774598083153	1.188991890343244
0.6805235382308845	-1.189214140051242	-0.710350701639319	0.710350701639319	1.189214140051242
0.6810231884057971	-1.1894364115203027	-0.7111246748960722	0.7111246748960722	1.1894364115203027
0.6815228385807096	-1.1896587034198396	-0.711899380816051	0.711899380816051	1.1896587034198396
0.6820224887556222	-1.189881014409428	-0.7126748206376644	0.7126748206376644	1.189881014409428
0.6825221389305347	-1.1901033431387555	-0.7134509956002497	0.7134509956002497	1.1901033431387555
0.6830217891054473	-1.1903256882475237	-0.7142279069440379	0.7142279069440379	1.1903256882475237
0.6835214392803598	-1.1905480483653677	-0.7150055559101466	0.7150055559101466	1.1905480483653677
0.6840210894552724	-1.1907704221118112	-0.7157839437405685	0.7157839437405685	1.1907704221118112
0.6845207396301849	-1.1909928080961418	-0.7165630716781402	0.7165630716781402	1.1909928080961418
0.6850203898050975	-1.1912152049174	-0.7173429409665543	0.7173429409665543	1.1912152049174
0.68552003998001	-1.1914376111642295	-0.7181235528503092	0.7181235528503092	1.1914376111642295
0.6860196901549226	-1.1916600254148542	-0.7189049085747126	0.7189049085747126	1.1916600254148542
0.6865193403298351	-1.1918824462369684	-0.7196870093858583	0.7196870093858583	1.1918824462369684
0.6870189905047476	-1.192104872187648	-0.7204698565306017	0.7204698565306017	1.192104872187648
0.6875186406796602	-1.1923273018133078	-0.72125345125656	0.72125345125656	1.1923273018133078
0.6880182908545727	-1.1925497336496058	-0.7220377948120777	0.7220377948120777	1.1925497336496058
0.6885179410294853	-1.192772166221335	-0.722822888446219	0.722822888446219	1.192772166221335
0.6890175912043978	-1.1929945980423695	-0.7236087334087362	0.7236087334087362	1.1929945980423695
0.6895172413793104	-1.1932170276155647	-0.72439533095006	0.72439533095006	1.1932170276155647
0.6900168915542229	-1.1934394534326818	-0.725182682321281	0.725182682321281	1.1934394534326818
0.6905165417291355	-1.193661873974303	-0.725970788774125	0.725970788774125	1.193661873974303
0.691016191904048	-1.193884287709745	-0.7267596515609427	0.7267596515609427	1.193884287709745
0.6915158420789606	-1.1941066930969615	-0.7275492719346713	0.7275492719346713	1.1941066930969615
0.692015492253873	-1.1943290885824764	-0.7283396511488343	0.7283396511488343	1.1943290885824764
0.6925151424287856	-1.1945514726012803	-0.7291307904575139	0.7291307904575139	1.1945514726012803
0.6930147926036981	-1.1947738435767512	-0.7299226911153215	0.7299226911153215	1.1947738435767512
0.6935144427786107	-1.19499619992054	-0.7307153543773838	0.7307153543773838	1.19499619992054
0.6940140929535232	-1.195218540032522	-0.7315087814993234	0.7315087814993234	1.195218540032522
0.6945137431284358	-1.1954408623006796	-0.7323029737372339	0.7323029737372339	1.1954408623006796
0.6950133933033483	-1.1956631651010063	-0.7330979323476556	0.7330979323476556	1.1956631651010063
0.6955130434782608	-1.1958854467974327	-0.7338936585875578	0.7338936585875578	1.1958854467974327
0.6960126936531734	-1.1961077057417173	-0.7346901537143122	0.7346901537143122	1.1961077057417173
0.6965123438280859	-1.1963299402733492	-0.7354874189856646	0.7354874189856646	1.1963299402733492
0.6970119940029985	-1.1965521487194857	-0.7362854556597316	0.7362854556597316	1.1965521487194857
0.697511644177911	-1.1967743293948083	-0.7370842649949447	0.7370842649949447	1.1967743293948083
0.6980112943528236	-1.196996480601459	-0.7378838482500565	0.7378838482500565	1.196996480601459
0.6985109445277361	-1.1972186006289476	-0.7386842066841031	0.7386842066841031	1.1972186006289476
0.6990105947026487	-1.1974406877539974	-0.7394853415563649	0.7394853415563649	1.1974406877539974
0.6995102448775612	-1.1976627402405433	-0.7402872541263761	0.7402872541263761	1.1976627402405433
0.7000098950524738	-1.1978847563395334	-0.7410899456538649	0.7410899456538649	1.1978847563395334
0.7005095452273863	-1.1981067342888914	-0.7418934173987501	0.7418934173987501	1.1981067342888914
0.7010091954022989	-1.198328672313385	-0.7426976706210977	0.7426976706210977	1.198328672313385
0.7015088455772114	-1.1985505686245275	-0.7435027065811036	0.7435027065811036	1.1985505686245275
0.702008495752124	-1.1987724214204962	-0.744308526539075	0.744308526539075	1.1987724214204962
0.7025081459270365	-1.1989942288859936	-0.7451151317553815	0.7451151317553815	1.1989942288859936
0.7030077961019491	-1.199215989192158	-0.7459225234904409	0.7459225234904409	1.199215989192158
0.7035074462768616	-1.1994377004964705	-0.7467307030046987	0.7467307030046987	1.1994377004964705
0.7040070964517741	-1.1996593609426158	-0.7475396715585747	0.7475396715585747	1.1996593609426158
0.7045067466266867	-1.1998809686603973	-0.7483494304124563	0.7483494304124563	1.1998809686603973
0.7050063968015992	-1.2001025217656387	-0.7491599808266677	0.7491599808266677	1.2001025217656387
0.7055060469765118	-1.2003240183600163	-0.7499713240614136	0.7499713240614136	1.2003240183600163
0.7060056971514242	-1.2005454565310385	-0.7507834613767933	0.7507834613767933	1.2005454565310385
0.7065053473263369	-1.200766834351838	-0.7515963940327244	0.7515963940327244	1.200766834351838
0.7070049975012493	-1.2009881498811383	-0.7524101232889491	0.7524101232889491	1.2009881498811383
0.707504647676162	-1.2012094011630825	-0.7532246504049753	0.7532246504049753	1.2012094011630825
0.7080042978510744	-1.2014305862271433	-0.7540399766400597	0.7540399766400597	1.2014305862271433
0.708503948025987	-1.2016517030880083	-0.7548561032531682	0.7548561032531682	1.2016517030880083
0.7090035982008995	-1.201872749745449	-0.7556730315029464	0.7556730315029464	1.201872749745449
0.7095032483758121	-1.202093724184214	-0.7564907626476871	0.7564907626476871	1.202093724184214
0.7100028985507246	-1.2023146243739078	-0.7573092979452914	0.7573092979452914	1.2023146243739078
0.7105025487256372	-1.202535448268858	-0.7581286386532373	0.7581286386532373	1.202535448268858
0.7110021989005497	-1.2027561938080222	-0.758948786028555	0.758948786028555	1.2027561938080222
0.7115018490754623	-1.2029768589148147	-0.7597697413277604	0.7597697413277604	1.2029768589148147
0.7120014992503748	-1.2031974414970465	-0.7605915058068635	0.7605915058068635	1.2031974414970465
0.7125011494252873	-1.2034179394467368	-0.7614140807212905	0.7614140807212905	1.2034179394467368
0.7130007996001999	-1.2036383506400383	-0.7622374673258774	0.7622374673258774	1.2036383506400383
0.7135004497751124	-1.203858672937081	-0.7630616668748158	0.7630616668748158	1.203858672937081
0.714000099950025	-1.2040789041818498	-0.7638866806216216	0.7638866806216216	1.2040789041818498
0.7144997501249375	-1.2042990422020503	-0.7647125098190908	0.7647125098190908	1.2042990422020503
0.7149994002998501	-1.2045190848089917	-0.7655391557192672	0.7655391557192672	1.2045190848089917
0.7154990504747626	-1.2047390297974354	-0.7663666195734027	0.7663666195734027	1.2047390297974354
0.7159987006496752	-1.2049588749454874	-0.7671949026319145	0.7671949026319145	1.2049588749454874
0.7164983508245877	-1.2051786180144273	-0.7680240061443385	0.7680240061443385	1.2051786180144273
0.7169980009995003	-1.2053982567486081	-0.7688539313593046	0.7688539313593046	1.2053982567486081
0.7174976511744128	-1.2056177888752964	-0.769684679524477	0.769684679524477	1.2056177888752964
0.7179973013493254	-1.2058372121045482	-0.7705162518865282	0.7705162518865282	1.2058372121045482
0.7184969515242379	-1.2060565241290555	-0.7713486496910814	0.7713486496910814	1.2060565241290555
0.7189966016991505	-1.206275722624013	-0.7721818741826765	0.7721818741826765	1.206275722624013
0.719496251874063	-1.2064948052469726	-0.7730159266047224	0.7730159266047224	1.2064948052469726
0.7199959020489756	-1.2067137696377095	-0.7738508081994545	0.7738508081994545	1.2067137696377095
0.7204955522238881	-1.2069326134180665	-0.7746865202078935	0.7746865202078935	1.2069326134180665
0.7209952023988005	-1.2071513341918083	-0.7755230638697869	0.7755230638697869	1.2071513341918083
0.7214948525737132	-1.2073699295444724	-0.7763604404235729	0.7763604404235729	1.2073699295444724
0.7219945027486256	-1.207588397043225	-0.7771986511063291	0.7771986511063291	1.207588397043225
0.7224941529235382	-1.2078067342367245	-0.778037697153736	0.778037697153736	1.2078067342367245
0.7229938030984507	-1.2080249386549349	-0.7788775798000062	0.7788775798000062	1.2080249386549349
0.7234934532733633	-1.2082430078089992	-0.7797183002778579	0.7797183002778579	1.2082430078089992
0.7239931034482758	-1.2084609391910794	-0.7805598598184521	0.7805598598184521	1.2084609391910794
0.7244927536231884	-1.2086787302741977	-0.7814022596513469	0.7814022596513469	1.2086787302741977
0.7249924037981009	-1.2088963785120657	-0.7822455010044375	0.7822455010044375	1.2088963785120657
0.7254920539730135	-1.2091138813389668	-0.7830895851039299	0.7830895851039299	1.2091138813389668
0.725991704147926	-1.2093312361695392	-0.783934513174253	0.783934513174253	1.2093312361695392
0.7264913543228386	-1.2095484403986598	-0.784780286438035	0.784780286438035	1.2095484403986598
0.7269910044977511	-1.209765491401255	-0.7856269061160334	0.7856269061160334	1.209765491401255
0.7274906546726637	-1.2099823865321429	-0.7864743734270839	0.7864743734270839	1.2099823865321429
0.7279903048475762	-1.2101991231258744	-0.7873226895880517	0.7873226895880517	1.2101991231258744
0.7284899550224888	-1.210415698496538	-0.788171855813763	0.788171855813763	1.210415698496538
0.7289896051974013	-1.2106321099376427	-0.7890218733169644	0.7890218733169644	1.2106321099376427
0.7294892553723138	-1.2108483547218714	-0.7898727433082435	0.7898727433082435	1.2108483547218714
0.7299889055472264	-1.2110644301009785	-0.7907244669959956	0.7907244669959956	1.2110644301009785
0.7304885557221389	-1.2112803333055733	-0.7915770455863423	0.7915770455863423	1.2112803333055733
0.7309882058970515	-1.2114960615449526	-0.7924304802830867	0.7924304802830867	1.2114960615449526
0.731487856071964	-1.2117116120069271	-0.7932847722876437	0.7932847722876437	1.2117116120069271
0.7319875062468766	-1.2119269818576441	-0.7941399227989864	0.7941399227989864	1.2119269818576441
0.7324871564217891	-1.2121421682413953	-0.7949959330135759	0.7949959330135759	1.2121421682413953
0.7329868065967017	-1.2123571682804415	-0.7958528041253023	0.7958528041253023	1.2123571682804415
0.7334864567716142	-1.2125719790748193	-0.7967105373254194	0.7967105373254194	1.2125719790748193
0.7339861069465268	-1.2127865977021592	-0.7975691338024766	0.7975691338024766	1.2127865977021592
0.7344857571214393	-1.213001021217504	-0.7984285947422619	0.7984285947422619	1.213001021217504
0.7349854072963519	-1.2132152466531045	-0.7992889213277277	0.7992889213277277	1.2132152466531045
0.7354850574712644	-1.2134292710182326	-0.8001501147389224	0.8001501147389224	1.2134292710182326
0.735984707646177	-1.2136430912989866	-0.8010121761529253	0.8010121761529253	1.2136430912989866
0.7364843578210895	-1.2138567044581021	-0.8018751067437779	0.8018751067437779	1.2138567044581021
0.7369840079960019	-1.2140701074347373	-0.8027389076824126	0.8027389076824126	1.2140701074347373
0.7374836581709145	-1.2142832971442898	-0.803603580136576	0.803603580136576	1.2142832971442898
0.737983308345827	-1.2144962704781774	-0.8044691252707639	0.8044691252707639	1.2144962704781774
0.7384829585207396	-1.2147090243036598	-0.8053355442461455	0.8053355442461455	1.2147090243036598
0.7389826086956521	-1.2149215554636008	-0.8062028382204874	0.8062028382204874	1.2149215554636008
0.7394822588705647	-1.2151338607762818	-0.8070710083480778	0.8070710083480778	1.2151338607762818
0.7399819090454772	-1.2153459370351896	-0.8079400557796607	0.8079400557796607	1.2153459370351896
0.7404815592203898	-1.2155577810087859	-0.8088099816623354	0.8088099816623354	1.2155577810087859
0.7409812093953023	-1.2157693894403225	-0.8096807871395044	0.8096807871395044	1.2157693894403225
0.7414808595702149	-1.2159807590476013	-0.8105524733507766	0.8105524733507766	1.2159807590476013
0.7419805097451274	-1.2161918865227621	-0.8114250414318918	0.8114250414318918	1.2161918865227621
0.74248015992004	-1.2164027685320686	-0.8122984925146436	0.8122984925146436	1.2164027685320686
0.7429798100949525	-1.2166134017156724	-0.8131728277267852	0.8131728277267852	1.2166134017156724
0.7434794602698651	-1.2168237826874047	-0.8140480481919624	0.8140480481919624	1.2168237826874047
0.7439791104447776	-1.217033908034526	-0.8149241550296081	0.8149241550296081	1.217033908034526
0.7444787606196902	-1.217243774317525	-0.8158011493548779	0.8158011493548779	1.217243774317525
0.7449784107946027	-1.2174533780698564	-0.8166790322785394	0.8166790322785394	1.2174533780698564
0.7454780609695152	-1.2176627157977349	-0.8175578049069122	0.8175578049069122	1.2176627157977349
0.7459777111444278	-1.2178717839798716	-0.8184374683417479	0.8184374683417479	1.2178717839798716
0.7464773613193403	-1.2180805790672602	-0.8193180236801614	0.8193180236801614	1.2180805790672602
0.7469770114942529	-1.218289097482915	-0.82019947201453	0.82019947201453	1.218289097482915
0.7474766616691654	-1.2184973356216382	-0.8210818144323999	0.8210818144323999	1.2184973356216382
0.747976311844078	-1.2187052898497754	-0.8219650520163954	0.8219650520163954	1.2187052898497754
0.7484759620189905	-1.2189129565049435	-0.8228491858441107	0.8228491858441107	1.2189129565049435
0.7489756121939031	-1.2191203318958252	-0.8237342169880377	0.8237342169880377	1.2191203318958252
0.7494752623688156	-1.2193274123018665	-0.8246201465154407	0.8246201465154407	1.2193274123018665
0.7499749125437282	-1.219534193973053	-0.8255069754882747	0.8255069754882747	1.219534193973053
0.7504745627186407	-1.2197406731296316	-0.8263947049630742	0.8263947049630742	1.2197406731296316
0.7509742128935533	-1.2199468459618585	-0.827283335990853	0.827283335990853	1.2199468459618585
0.7514738630684658	-1.2201527086297332	-0.8281728696170041	0.8281728696170041	1.2201527086297332
0.7519735132433784	-1.220358257262724	-0.8290633068811881	0.8290633068811881	1.220358257262724
0.7524731634182908	-1.2205634879595149	-0.8299546488172349	0.8299546488172349	1.2205634879595149
0.7529728135932034	-1.2207683967877259	-0.830846896453031	0.830846896453031	1.2207683967877259
0.7534724637681159	-1.2209729797836095	-0.831740050810397	0.831740050810397	1.2209729797836095
0.7539721139430284	-1.221177232951825	-0.8326341129050046	0.8326341129050046	1.221177232951825
0.754471764117941	-1.2213811522651112	-0.8335290837462368	0.8335290837462368	1.2213811522651112
0.7549714142928535	-1.221584733664034	-0.8344249643370941	0.8344249643370941	1.221584733664034
0.7554710644677661	-1.221787973056673	-0.8353217556740589	0.8353217556740589	1.221787973056673
0.7559707146426786	-1.22199086631835	-0.836219458746994	0.836219458746994	1.22199086631835
0.7564703648175912	-1.2221934092913356	-0.837118074539021	0.837118074539021	1.2221934092913356
0.7569700149925037	-1.2223955977845402	-0.8380176040263935	0.8380176040263935	1.2223955977845402
0.7574696651674163	-1.222597427573222	-0.8389180481783757	0.8389180481783757	1.222597427573222
0.7579693153423288	-1.222798894398697	-0.83981940795713	0.83981940795713	1.222798894398697
0.7584689655172414	-1.222999993968007	-0.8407216843175742	0.8407216843175742	1.222999993968007
0.7589686156921539	-1.2232007219536336	-0.8416248782072626	0.8416248782072626	1.2232007219536336
0.7594682658670665	-1.2234010739931844	-0.8425289905662677	0.8425289905662677	1.2234010739931844
0.759967916041979	-1.2236010456890576	-0.8434340223270239	0.8434340223270239	1.2236010456890576
0.7604675662168916	-1.2238006326081499	-0.8443399744142224	0.8443399744142224	1.2238006326081499
0.7609672163918041	-1.22399983028152	-0.8452468477446548	0.8452468477446548	1.22399983028152
0.7614668665667167	-1.2241986342040647	-0.8461546432270899	0.8461546432270899	1.2241986342040647
0.7619665167416292	-1.2243970398341952	-0.8470633617621361	0.8470633617621361	1.2243970398341952
0.7624661669165417	-1.2245950425935044	-0.8479730042420938	0.8479730042420938	1.2245950425935044
0.7629658170914543	-1.2247926378664213	-0.8488835715508156	0.8488835715508156	1.2247926378664213
0.7634654672663668	-1.2249898209998809	-0.8497950645635647	0.8497950645635647	1.2249898209998809
0.7639651174412794	-1.2251865873029877	-0.85070748414687	0.85070748414687	1.2251865873029877
0.7644647676161919	-1.225382932046651	-0.8516208311583725	0.8516208311583725	1.225382932046651
0.7649644177911045	-1.2255788504632534	-0.8525351064466895	0.8525351064466895	1.2255788504632534
0.765464067966017	-1.2257743377462864	-0.8534503108512393	0.8534503108512393	1.2257743377462864
0.7659637181409296	-1.225969389049994	-0.8543664452021129	0.8543664452021129	1.225969389049994
0.766463368315842	-1.2261639994890121	-0.8552835103198966	0.8552835103198966	1.2261639994890121
0.7669630184907547	-1.226358164138012	-0.8562015070155305	0.8562015070155305	1.226358164138012
0.7674626686656671	-1.226551878031303	-0.8571204360901318	0.8571204360901318	1.226551878031303
0.7679623188405797	-1.226745136162501	-0.8580402983348495	0.8580402983348495	1.226745136162501
0.7684619690154922	-1.2269379334841162	-0.8589610945306873	0.8589610945306873	1.2269379334841162
0.7689616191904048	-1.2271302649071834	-0.8598828254483373	0.8598828254483373	1.2271302649071834
0.7694612693653173	-1.2273221253008844	-0.860805491848018	0.860805491848018	1.2273221253008844
0.7699609195402299	-1.2275135094921452	-0.8617290944792932	0.8617290944792932	1.2275135094921452
0.7704605697151424	-1.2277044122652545	-0.8626536340809081	0.8626536340809081	1.2277044122652545
0.7709602198900549	-1.2278948283614526	-0.8635791113806004	0.8635791113806004	1.2278948283614526
0.7714598700649675	-1.2280847524785339	-0.864505527094932	0.864505527094932	1.2280847524785339
0.77195952023988	-1.2282741792704486	-0.8654328819291027	0.8654328819291027	1.2282741792704486
0.7724591704147926	-1.228463103346877	-0.8663611765767644	0.8663611765767644	1.228463103346877
0.7729588205897051	-1.2286515192728245	-0.8672904117198401	0.8672904117198401	1.2286515192728245
0.7734584707646177	-1.2288394215681906	-0.8682205880283271	0.8682205880283271	1.2288394215681906
0.7739581209395302	-1.2290268047073574	-0.8691517061601156	0.8691517061601156	1.2290268047073574
0.7744577711144428	-1.2292136631187456	-0.870083766760781	0.870083766760781	1.2292136631187456
0.7749574212893553	-1.229399991184391	-0.871016770463401	0.871016770463401	1.229399991184391
0.7754570714642679	-1.2295857832394967	-0.8719507178883427	0.8719507178883427	1.2295857832394967
0.7759567216391804	-1.2297710335719858	-0.8728856096430645	0.8728856096430645	1.2297710335719858
0.776456371814093	-1.2299557364220728	-0.8738214463219176	0.8738214463219176	1.2299557364220728
0.7769560219890055	-1.2301398859817854	-0.8747582285059267	0.8747582285059267	1.2301398859817854
0.7774556721639181	-1.2303234763945183	-0.8756959567625873	0.8756959567625873	1.2303234763945183
0.7779553223388306	-1.230506501754554	-0.8766346316456398	0.8766346316456398	1.230506501754554
0.7784549725137432	-1.2306889561066192	-0.8775742536948661	0.8775742536948661	1.2306889561066192
0.7789546226886557	-1.2308708334453828	-0.8785148234358617	0.8785148234358617	1.2308708334453828
0.7794542728635682	-1.2310521277149935	-0.8794563413798124	0.8794563413798124	1.2310521277149935
0.7799539230384808	-1.2312328328085844	-0.880398808023268	0.880398808023268	1.2312328328085844
0.7804535732133933	-1.2314129425677829	-0.8813422238479116	0.8813422238479116	1.2314129425677829
0.7809532233883059	-1.2315924507822178	-0.8822865893203311	0.8822865893203311	1.2315924507822178
0.7814528735632184	-1.2317713511890187	-0.8832319048917788	0.8832319048917788	1.2317713511890187
0.781952523738131	-1.2319496374722936	-0.8841781709979303	0.8841781709979303	1.2319496374722936
0.7824521739130434	-1.2321273032626339	-0.8851253880586419	0.8851253880586419	1.2321273032626339
0.782951824087956	-1.2323043421365838	-0.8860735564777136	0.8860735564777136	1.2323043421365838
0.7834514742628685	-1.232480747616107	-0.8870226766426177	0.8870226766426177	1.232480747616107
0.7839511244377811	-1.232656513168079	-0.8879727489242721	0.8879727489242721	1.232656513168079
0.7844507746126936	-1.2328316322037232	-0.8889237736767601	0.8889237736767601	1.2328316322037232
0.7849504247876062	-1.2330060980780864	-0.8898757512370862	0.8898757512370862	1.2330060980780864
0.7854500749625187	-1.2331799040894678	-0.8908286819248951	0.8908286819248951	1.2331799040894678
0.7859497251374313	-1.2333530434788855	-0.8917825660422205	0.8917825660422205	1.2333530434788855
0.7864493753123438	-1.2335255094295006	-0.8927374038732009	0.8927374038732009	1.2335255094295006
0.7869490254872564	-1.233697295066032	-0.8936931956838099	0.8936931956838099	1.233697295066032
0.7874486756621689	-1.2338683934542372	-0.8946499417215698	0.8946499417215698	1.2338683934542372
0.7879483258370814	-1.234038797600243	-0.8956076422152767	0.8956076422152767	1.234038797600243
0.788447976011994	-1.2342085004500134	-0.8965662973747011	0.8965662973747011	1.2342085004500134
0.7889476261869065	-1.2343774948887838	-0.8975259073903102	0.8975259073903102	1.2343774948887838
0.7894472763618191	-1.2345457737403593	-0.8984864724329555	0.8984864724329555	1.2345457737403593
0.7899469265367316	-1.2347133297665782	-0.8994479926535844	0.8994479926535844	1.2347133297665782
0.7904465767116442	-1.2348801556666926	-0.9004104681829261	0.9004104681829261	1.2348801556666926
0.7909462268865567	-1.2350462440766985	-0.9013738991311907	0.9013738991311907	1.2350462440766985
0.7914458770614693	-1.2352115875687508	-0.9023382855877488	0.9023382855877488	1.2352115875687508
0.7919455272363818	-1.2353761786504978	-0.9033036276208171	0.9033036276208171	1.2353761786504978
0.7924451774112944	-1.2355400097644385	-0.9042699252771346	0.9042699252771346	1.2355400097644385
0.7929448275862069	-1.235703073287264	-0.9052371785816316	0.9052371785816316	1.235703073287264
0.7934444777611195	-1.2358653615292017	-0.9062053875371016	0.9062053875371016	1.2358653615292017
0.793944127936032	-1.2360268667333403	-0.9071745521238589	0.9071745521238589	1.2360268667333403
0.7944437781109446	-1.2361875810749505	-0.9081446722994063	0.9081446722994063	1.2361875810749505
0.7949434282858571	-1.236347496660799	-0.9091157479980719	0.9091157479980719	1.236347496660799
0.7954430784607697	-1.2365066055284537	-0.9100877791306786	0.9100877791306786	1.2365066055284537
0.7959427286356822	-1.2366648996455851	-0.9110607655841625	0.9110607655841625	1.2366648996455851
0.7964423788105947	-1.236822370909222	-0.9120347072212296	0.9120347072212296	1.236822370909222
0.7969420289855073	-1.2369790111450931	-0.9130096038799755	0.9130096038799755	1.2369790111450931
0.7974416791604197	-1.2371348121068277	-0.9139854553735228	0.9139854553735228	1.2371348121068277
0.7979413293353323	-1.2372897654752744	-0.9149622614896292	0.9149622614896292	1.2372897654752744
0.7984409795102448	-1.2374438628577218	-0.9159400219903221	0.9159400219903221	1.2374438628577218
0.7989406296851574	-1.237597095787146	-0.9169187366114842	0.9169187366114842	1.237597095787146
0.7994402798600699	-1.2377494557214503	-0.9178984050624813	0.9178984050624813	1.2377494557214503
0.7999399300349825	-1.2379009340427063	-0.9188790270257396	0.9188790270257396	1.2379009340427063
0.800439580209895	-1.2380515220563164	-0.9198606021563613	0.9198606021563613	1.2380515220563164
0.8009392303848076	-1.2382012109902767	-0.9208431300816874	0.9208431300816874	1.2382012109902767
0.8014388805597201	-1.2383499919943624	-0.9218266104008921	0.9218266104008921	1.2383499919943624
0.8019385307346327	-1.238497856139293	-0.9228110426845566	0.9228110426845566	1.238497856139293
0.8024381809095452	-1.238644794415913	-0.9237964264742362	0.9237964264742362	1.238644794415913
0.8029378310844578	-1.2387907977343537	-0.92478276128201	0.92478276128201	1.2387907977343537
0.8034374812593703	-1.238935856923238	-0.925770046590055	0.925770046590055	1.238935856923238
0.8039371314342828	-1.2390799627287368	-0.9267582818501776	0.9267582818501776	1.2390799627287368
0.8044367816091954	-1.2392231058138006	-0.9277474664833677	0.9277474664833677	1.2392231058138006
0.8049364317841079	-1.2393652767571914	-0.9287375998793226	0.9287375998793226	1.2393652767571914
0.8054360819590205	-1.23950646605268	-0.9297286813959836	0.9297286813959836	1.23950646605268
0.805935732133933	-1.2396466641080748	-0.930720710359048	0.930720710359048	1.2396466641080748
0.8064353823088456	-1.23978586124436	-0.931713686061486	0.931713686061486	1.23978586124436
0.8069350324837581	-1.2399240476947535	-0.9327076077630543	0.9327076077630543	1.2399240476947535
0.8074346826586707	-1.2400612136037743	-0.933702474689778	0.933702474689778	1.2400612136037743
0.8079343328335832	-1.2401973490263287	-0.9346982860334578	0.9346982860334578	1.2401973490263287
0.8084339830084958	-1.240332443926688	-0.9356950409511434	0.9356950409511434	1.240332443926688
0.8089336331834083	-1.2404664881775938	-0.9366927385646096	0.9366927385646096	1.2404664881775938
0.8094332833583209	-1.240599471559219	-0.9376913779598302	0.9376913779598302	1.240599471559219
0.8099329335332334	-1.2407313837582152	-0.93869095818643	0.93869095818643	1.2407313837582152
0.810432583708146	-1.240862214366675	-0.9396914782571368	0.9396914782571368	1.240862214366675
0.8109322338830585	-1.2409919528811346	-0.9406929371472297	0.9406929371472297	1.2409919528811346
0.8114318840579711	-1.2411205887015264	-0.9416953337939645	0.9416953337939645	1.2411205887015264
0.8119315342328836	-1.2412481111301379	-0.9426986670960101	0.9426986670960101	1.2412481111301379
0.812431184407796	-1.2413745093705781	-0.9437029359128536	0.9437029359128536	1.2413745093705781
0.8129308345827087	-1.2414997725266588	-0.9447081390642157	0.9447081390642157	1.2414997725266588
0.8134304847576211	-1.2416238896013272	-0.945714275329446	0.945714275329446	1.2416238896013272
0.8139301349325337	-1.2417468494955823	-0.9467213434469146	0.9467213434469146	1.2417468494955823
0.8144297851074462	-1.2418686410073339	-0.9477293421133909	0.9477293421133909	1.2418686410073339
0.8149294352823588	-1.241989252830303	-0.9487382699834086	0.9487382699834086	1.241989252830303
0.8154290854572713	-1.2421086735528257	-0.9497481256686394	0.9497481256686394	1.2421086735528257
0.8159287356321839	-1.2422268916567625	-0.9507589077372303	0.9507589077372303	1.2422268916567625
0.8164283858070964	-1.2423438955162482	-0.9517706147131505	0.9517706147131505	1.2423438955162482
0.816928035982009	-1.2424596733965765	-0.95278324507552	0.95278324507552	1.2424596733965765
0.8174276861569215	-1.2425742134529352	-0.9537967972579309	0.9537967972579309	1.2425742134529352
0.8179273363318341	-1.2426875037292058	-0.9548112696477536	0.9548112696477536	1.2426875037292058
0.8184269865067466	-1.2427995321567409	-0.955826660585442	0.955826660585442	1.2427995321567409
0.8189266366816592	-1.242910286553066	-0.9568429683638094	0.9568429683638094	1.242910286553066
0.8194262868565717	-1.2430197546206805	-0.9578601912273155	0.9578601912273155	1.2430197546206805
0.8199259370314843	-1.243127923945669	-0.9588783273713275	0.9588783273713275	1.243127923945669
0.8204255872063968	-1.2432347819964826	-0.9598973749413694	0.9598973749413694	1.2432347819964826
0.8209252373813093	-1.243340316122574	-0.9609173320323698	0.9609173320323698	1.243340316122574
0.8214248875562219	-1.2434445135530696	-0.9619381966878859	0.9619381966878859	1.2434445135530696
0.8219245377311344	-1.243547361395414	-0.9629599668993278	0.9629599668993278	1.243547361395414
0.822424187906047	-1.2436488466339441	-0.9639826406051507	0.9639826406051507	1.2436488466339441
0.8229238380809595	-1.2437489561285795	-0.9650062156900601	0.9650062156900601	1.2437489561285795
0.8234234882558721	-1.2438476766133315	-0.9660306899841853	0.9660306899841853	1.2438476766133315
0.8239231384307846	-1.2439449946948935	-0.9670560612622443	0.9670560612622443	1.2439449946948935
0.8244227886056972	-1.2440408968511958	-0.9680823272426985	0.9680823272426985	1.2440408968511958
0.8249224387806097	-1.2441353694299206	-0.9691094855868897	0.9691094855868897	1.2441353694299206
0.8254220889555223	-1.2442283986470208	-0.9701375338981701	0.9701375338981701	1.2442283986470208
0.8259217391304348	-1.244319970585177	-0.9711664697210095	0.9711664697210095	1.244319970585177
0.8264213893053474	-1.244410071192279	-0.9721962905400917	0.9721962905400917	1.244410071192279
0.8269210394802599	-1.2444986862798653	-0.9732269937793983	0.9732269937793983	1.2444986862798653
0.8274206896551725	-1.2445858015215572	-0.9742585768012761	0.9742585768012761	1.2445858015215572
0.827920339830085	-1.2446714024514407	-0.9752910369054923	0.9752910369054923	1.2446714024514407
0.8284199900049976	-1.2447554744624285	-0.976324371328264	0.976324371328264	1.2447554744624285
0.82891964017991	-1.244838002804651	-0.9773585772412849	0.9773585772412849	1.244838002804651
0.8294192903548225	-1.2449189725837595	-0.978393651750732	0.978393651750732	1.2449189725837595
0.8299189405297351	-1.244998368759243	-0.9794295918962476	0.9794295918962476	1.244998368759243
0.8304185907046476	-1.2450761761427172	-0.9804663946499186	0.9804663946499186	1.2450761761427172
0.8309182408795602	-1.2451523793961423	-0.9815040569152296	0.9815040569152296	1.2451523793961423
0.8314178910544727	-1.245226963030141	-0.9825425755259998	0.9825425755259998	1.245226963030141
0.8319175412293853	-1.2452999114021128	-0.9835819472453045	0.9835819472453045	1.2452999114021128
0.8324171914042978	-1.2453712087144704	-0.9846221687643758	0.9846221687643758	1.2453712087144704
0.8329168415792104	-1.2454408390127978	-0.9856632367014954	0.9856632367014954	1.2454408390127978
0.8334164917541229	-1.245508786183972	-0.9867051476008508	0.9867051476008508	1.245508786183972
0.8339161419290355	-1.245575033954251	-0.9877478979313876	0.9877478979313876	1.245575033954251
0.834415792103948	-1.2456395658873674	-0.9887914840856386	0.9887914840856386	1.2456395658873674
0.8349154422788606	-1.2457023653825872	-0.9898359023785285	0.9898359023785285	1.2457023653825872
0.8354150924537731	-1.2457634156727082	-0.990881149046167	0.990881149046167	1.2457634156727082
0.8359147426286857	-1.2458226998220725	-0.991927220244613	0.991927220244613	1.2458226998220725
0.8364143928035982	-1.2458802007244951	-0.9929741120486214	0.9929741120486214	1.2458802007244951
0.8369140429785108	-1.2459359011012345	-0.994021820450379	0.994021820450379	1.2459359011012345
0.8374136931534233	-1.245989783498893	-0.9950703413581958	0.9950703413581958	1.245989783498893
0.8379133433283358	-1.2460418302872631	-0.9961196705951969	0.9961196705951969	1.2460418302872631
0.8384129935032484	-1.24609202365718	-0.9971698038979812	0.9971698038979812	1.24609202365718
0.8389126436781609	-1.246140345618327	-0.9982207369152576	0.9982207369152576	1.246140345618327
0.8394122938530735	-1.2461867779970335	-0.99927246520646	0.99927246520646	1.2461867779970335
0.839911944027986	-1.2462313024339866	-1.0003249842403419	1.0003249842403419	1.2462313024339866
0.8404115942028986	-1.2462739003819576	-1.0013782893935366	1.0013782893935366	1.2462739003819576
0.8409112443778111	-1.2463145531034738	-1.0024323759491045	1.0024323759491045	1.2463145531034738
0.8414108945527237	-1.2463532416684613	-1.00348723909505	1.00348723909505	1.2463532416684613
0.8419105447276362	-1.2463899469518467	-1.0045428739228106	1.0045428739228106	1.2463899469518467
0.8424101949025488	-1.2464246496311155	-1.0055992754257213	1.0055992754257213	1.2464246496311155
0.8429098450774613	-1.246457330183884	-1.006656438497457	1.006656438497457	1.246457330183884
0.8434094952523739	-1.2464879688853259	-1.0077143579304448	1.0077143579304448	1.2464879688853259
0.8439091454272863	-1.2465165458056968	-1.0087730284142413	1.0087730284142413	1.2465165458056968
0.844408795602199	-1.2465430408077238	-1.0098324445338986	1.0098324445338986	1.2465430408077238
0.8449084457771114	-1.2465674335439667	-1.0108926007682808	1.0108926007682808	1.2465674335439667
0.845408095952024	-1.2465897034541888	-1.0119534914883705	1.0119534914883705	1.2465897034541888
0.8459077461269365	-1.2466098297626371	-1.01301511095553	1.01301511095553	1.2466098297626371
0.846407396301849	-1.2466277914752795	-1.0140774533197432	1.0140774533197432	1.2466277914752795
0.8469070464767616	-1.2466435673770673	-1.0151405126178203	1.0151405126178203	1.2466435673770673
0.8474066966516741	-1.246657136029057	-1.016204282771569	1.016204282771569	1.246657136029057
0.8479063468265867	-1.246668475765566	-1.0172687575859434	1.0172687575859434	1.246668475765566
0.8484059970014992	-1.2466775646912267	-1.0183339307471417	1.0183339307471417	1.2466775646912267
0.8489056471764118	-1.2466843806780543	-1.019399795820699	1.019399795820699	1.2466843806780543
0.8494052973513243	-1.2466889013624198	-1.0204663462495065	1.0204663462495065	1.2466889013624198
0.8499049475262369	-1.2466911041419761	-1.0215335753518344	1.0215335753518344	1.2466911041419761
0.8504045977011494	-1.2466909661725754	-1.0226014763192883	1.0226014763192883	1.2466909661725754
0.850904247876062	-1.2466884643650968	-1.0236700422147564	1.0236700422147564	1.2466884643650968
0.8514038980509745	-1.2466835753822716	-1.0247392659702914	1.0247392659702914	1.2466835753822716
0.8519035482258871	-1.2466762756353647	-1.025809140384976	1.025809140384976	1.2466762756353647
0.8524031984007996	-1.2466665412809215	-1.0268796581227377	1.0268796581227377	1.2466665412809215
0.8529028485757122	-1.2466543482173977	-1.027950811710133	1.027950811710133	1.2466543482173977
0.8534024987506247	-1.246639672081703	-1.029022593534077	1.029022593534077	1.246639672081703
0.8539021489255373	-1.246622488245776	-1.030094995839548	1.030094995839548	1.246622488245776
0.8544017991004498	-1.2466027718130428	-1.0311680107272367	1.0311680107272367	1.2466027718130428
0.8549014492753623	-1.2465804976148076	-1.0322416301511594	1.0322416301511594	1.2465804976148076
0.8554010994502749	-1.2465556402066358	-1.0333158459162297	1.0333158459162297	1.2465556402066358
0.8559007496251874	-1.2465281738646594	-1.0343906496757704	1.0343906496757704	1.2465281738646594
0.8564003998001	-1.2464980725817751	-1.0354660329289977	1.0354660329289977	1.2464980725817751
0.8569000499750125	-1.2464653100638523	-1.0365419870184494	1.0365419870184494	1.2464653100638523
0.8573997001499251	-1.2464298597258376	-1.0376185031273608	1.0376185031273608	1.2464298597258376
0.8578993503248376	-1.246391694687776	-1.038695572277002	1.038695572277002	1.246391694687776
0.8583990004997502	-1.246350787770838	-1.039773185323959	1.039773185323959	1.246350787770838
0.8588986506746626	-1.2463071114931965	-1.0408513329573617	1.0408513329573617	1.2463071114931965
0.8593983008495752	-1.2462606380658907	-1.0419300056960648	1.0419300056960648	1.2462606380658907
0.8598979510244877	-1.2462113393885879	-1.043009193885771	1.043009193885771	1.2462113393885879
0.8603976011994003	-1.246159187045305	-1.0440888876961036	1.0440888876961036	1.246159187045305
0.8608972513743128	-1.2461041523000345	-1.0451690771176192	1.0451690771176192	1.2461041523000345
0.8613969015492254	-1.2460462060922979	-1.0462497519587652	1.0462497519587652	1.2460462060922979
0.8618965517241379	-1.245985319032649	-1.0473309018427797	1.0473309018427797	1.245985319032649
0.8623962018990505	-1.2459214613980447	-1.0484125162045324	1.0484125162045324	1.2459214613980447
0.862895852073963	-1.245854603127205	-1.0494945842872994	1.0494945842872994	1.245854603127205
0.8633955022488755	-1.2457847138158546	-1.0505770951394842	1.0505770951394842	1.2457847138158546
0.8638951524237881	-1.2457117627118766	-1.0516600376112681	1.0516600376112681	1.2457117627118766
0.8643948025987006	-1.2456357187104035	-1.0527434003511977	1.0527434003511977	1.2456357187104035
0.8648944527736132	-1.2455565503488026	-1.0538271718027068	1.0538271718027068	1.2455565503488026
0.8653941029485257	-1.2454742258016203	-1.054911340200572	1.054911340200572	1.2454742258016203
0.8658937531234383	-1.2453887128753551	-1.0559958935672886	1.0559958935672886	1.2453887128753551
0.8663934032983508	-1.245299979003223	-1.0570808197093926	1.0570808197093926	1.245299979003223
0.8668930534732634	-1.2452079912397862	-1.0581661062136938	1.0581661062136938	1.2452079912397862
0.8673927036481759	-1.2451127162554891	-1.0592517404434423	1.0592517404434423	1.2451127162554891
0.8678923538230885	-1.2450141203311083	-1.0603377095344202	1.0603377095344202	1.2450141203311083
0.868392003998001	-1.244912169352113	-1.0614240003909463	1.0614240003909463	1.244912169352113
0.8688916541729136	-1.244806828802886	-1.062510599681815	1.062510599681815	1.244806828802886
0.8693913043478261	-1.244698063760894	-1.0635974938361399	1.0635974938361399	1.244698063760894
0.8698909545227387	-1.24458583889072	-1.0646846690391236	1.0646846690391236	1.24458583889072
0.8703906046976512	-1.2444701184379836	-1.0657721112277365	1.0657721112277365	1.2444701184379836
0.8708902548725637	-1.244350866223172	-1.0668598060863084	1.0668598060863084	1.244350866223172
0.8713899050474763	-1.2442280456353474	-1.0679477390420384	1.0679477390420384	1.2442280456353474
0.8718895552223888	-1.2441016196257464	-1.069035895260397	1.069035895260397	1.2441016196257464
0.8723892053973014	-1.2439715507012596	-1.0701242596404577	1.0701242596404577	1.2439715507012596
0.8728888555722139	-1.2438378009177766	-1.0712128168101054	1.0712128168101054	1.2438378009177766
0.8733885057471265	-1.2437003318734434	-1.0723015511211715	1.0723015511211715	1.2437003318734434
0.873888155922039	-1.2435591047017438	-1.0733904466444502	1.0733904466444502	1.2435591047017438
0.8743878060969515	-1.2434140800645201	-1.0744794871646197	1.0744794871646197	1.2434140800645201
0.874887456271864	-1.2432652181447978	-1.07556865617506	1.07556865617506	1.2432652181447978
0.8753871064467766	-1.243112478639517	-1.0766579368725575	1.0766579368725575	1.243112478639517
0.8758867566216891	-1.2429558207521025	-1.077747312151898	1.077747312151898	1.2429558207521025
0.8763864067966017	-1.2427952031849259	-1.0788367646003558	1.0788367646003558	1.2427952031849259
0.8768860569715142	-1.2426305841315888	-1.0799262764920492	1.0799262764920492	1.2426305841315888
0.8773857071464268	-1.2424619212690917	-1.081015829782199	1.081015829782199	1.2424619212690917
0.8778853573213393	-1.2422891717498226	-1.0821054061012425	1.0821054061012425	1.2422891717498226
0.8783850074962519	-1.2421122921934187	-1.0831949867488417	1.0831949867488417	1.2421122921934187
0.8788846576711644	-1.241931238678456	-1.084284552687748	1.084284552687748	1.241931238678456
0.8793843078460769	-1.2417459667339887	-1.085374084537546	1.085374084537546	1.2417459667339887
0.8798839580209895	-1.2415564313309186	-1.0864635625682597	1.0864635625682597	1.2415564313309186
0.880383608195902	-1.2413625868732046	-1.0875529666938142	1.0875529666938142	1.2413625868732046
0.8808832583708146	-1.2411643871888742	-1.0886422764653694	1.0886422764653694	1.2411643871888742
0.8813829085457271	-1.2409617855209076	-1.0897314710644912	1.0897314710644912	1.2409617855209076
0.8818825587206397	-1.2407547345179009	-1.0908205292961903	1.0908205292961903	1.2407547345179009
0.8823822088955522	-1.2405431862245506	-1.0919094295817984	1.0919094295817984	1.2405431862245506
0.8828818590704648	-1.240327092071978	-1.0929981499516912	1.0929981499516912	1.240327092071978
0.8833815092453773	-1.2401064028678226	-1.094086668037848	1.094086668037848	1.2401064028678226
0.8838811594202899	-1.23988106878616	-1.0951749610662502	1.0951749610662502	1.23988106878616
0.8843808095952024	-1.2396510393572278	-1.09626300584911	1.09626300584911	1.2396510393572278
0.884880459770115	-1.239416263456911	-1.097350778776924	1.097350778776924	1.239416263456911
0.8853801099450275	-1.239176689296041	-1.098438255810346	1.098438255810346	1.239176689296041
0.8858797601199401	-1.2389322644094785	-1.0995254124718872	1.0995254124718872	1.2389322644094785
0.8863794102948526	-1.2386829356449454	-1.100612223837417	1.100612223837417	1.2386829356449454
0.8868790604697652	-1.2384286491516805	-1.1016986645274798	1.1016986645274798	1.2384286491516805
0.8873787106446777	-1.2381693503687927	-1.102784708698408	1.102784708698408	1.2381693503687927
0.8878783608195902	-1.2379049840134362	-1.1038703300332384	1.1038703300332384	1.2379049840134362
0.8883780109945028	-1.2376354940687158	-1.1049555017324144	1.1049555017324144	1.2376354940687158
0.8888776611694152	-1.2373608237713125	-1.1060401965042772	1.1060401965042772	1.2373608237713125
0.8893773113443278	-1.2370809155989078	-1.107124386555338	1.107124386555338	1.2370809155989078
0.8898769615192403	-1.2367957112573047	-1.1082080435803228	1.1082080435803228	1.2367957112573047
0.8903766116941529	-1.2365051516672723	-1.109291138751986	1.109291138751986	1.2365051516672723
0.8908762618690654	-1.236209176951132	-1.1103736427106832	1.1103736427106832	1.236209176951132
0.891375912043978	-1.2359077264190748	-1.111455525553707	1.111455525553707	1.2359077264190748
0.8918755622188905	-1.2356007385551189	-1.1125367568243596	1.1125367568243596	1.2356007385551189
0.8923752123938031	-1.2352881510028413	-1.1136173055007788	1.1136173055007788	1.2352881510028413
0.8928748625687156	-1.2349699005507653	-1.114697139984487	1.114697139984487	1.2349699005507653
0.8933745127436282	-1.2346459231174192	-1.1157762280886772	1.1157762280886772	1.2346459231174192
0.8938741629185407	-1.234316153736115	-1.11685453702621	1.11685453702621	1.234316153736115
0.8943738130934533	-1.2339805265393309	-1.1179320333973282	1.1179320333973282	1.2339805265393309
0.8948734632683658	-1.2336389747428211	-1.1190086831770691	1.1190086831770691	1.2336389747428211
0.8953731134432784	-1.2332914306293183	-1.1200844517023734	1.1200844517023734	1.2332914306293183
0.8958727636181909	-1.2329378255318948	-1.1211593036588812	1.1211593036588812	1.2329378255318948
0.8963724137931034	-1.2325780898169714	-1.1222332030674025	1.1222332030674025	1.2325780898169714
0.896872063968016	-1.232212152866923	-1.1233061132700561	1.1233061132700561	1.232212152866923
0.8973717141429285	-1.2318399430622862	-1.1243779969160688	1.1243779969160688	1.2318399430622862
0.8978713643178411	-1.2314613877636063	-1.125448815947212	1.125448815947212	1.2314613877636063
0.8983710144927536	-1.2310764132928202	-1.1265185315828925	1.1265185315828925	1.2310764132928202
0.8988706646676662	-1.2306849449142567	-1.1275871043048533	1.1275871043048533	1.2306849449142567
0.8993703148425787	-1.230286906815185	-1.1286544938415004	1.1286544938415004	1.230286906815185
0.8998699650174913	-1.2298822220859023	-1.1297206591518314	1.1297206591518314	1.2298822220859023
0.9003696151924038	-1.2294708126993823	-1.1307855584089548	1.1307855584089548	1.2294708126993823
0.9008692653673164	-1.2290525994904644	-1.1318491489831903	1.1318491489831903	1.2290525994904644
0.9013689155422289	-1.2286275021344981	-1.1329113874247354	1.1329113874247354	1.2286275021344981
0.9018685657171415	-1.228195439125553	-1.1339722294458914	1.1339722294458914	1.228195439125553
0.902368215892054	-1.2277563277540755	-1.1350316299028227	1.1350316299028227	1.2277563277540755
0.9028678660669666	-1.2273100840840336	-1.1360895427768487	1.1360895427768487	1.2273100840840336
0.903367516241879	-1.2268566229295048	-1.1371459211552446	1.1371459211552446	1.2268566229295048
0.9038671664167917	-1.2263958578307128	-1.138200717211541	1.138200717211541	1.2263958578307128
0.9043668165917041	-1.2259277010294871	-1.139253882185304	1.139253882185304	1.2259277010294871
0.9048664667666166	-1.2254520634441304	-1.1403053663613847	1.1403053663613847	1.2254520634441304
0.9053661169415292	-1.224968854643663	-1.1413551190486053	1.1413551190486053	1.224968854643663
0.9058657671164417	-1.224477982821454	-1.1424030885578929	1.1424030885578929	1.224477982821454
0.9063654172913543	-1.2239793547682096	-1.1434492221798127	1.1434492221798127	1.2239793547682096
0.9068650674662668	-1.2234728758442583	-1.144493466161507	1.144493466161507	1.2234728758442583
0.9073647176411794	-1.2229584499512074	-1.1455357656829956	1.1455357656829956	1.2229584499512074
0.9078643678160919	-1.222435979502834	-1.1465760648328436	1.1465760648328436	1.222435979502834
0.9083640179910045	-1.221905365395283	-1.1476143065831585	1.1476143065831585	1.221905365395283
0.908863668165917	-1.2213665069765132	-1.148650432763896	1.148650432763896	1.2213665069765132
0.9093633183408296	-1.220819302014943	-1.149684384036464	1.149684384036464	1.220819302014943
0.9098629685157421	-1.2202636466673225	-1.1507160998665849	1.1507160998665849	1.2202636466673225
0.9103626186906547	-1.2196994354457849	-1.151745518496404	1.151745518496404	1.2196994354457849
0.9108622688655672	-1.2191265611840214	-1.1527725769158184	1.1527725769158184	1.2191265611840214
0.9113619190404798	-1.2185449150026124	-1.1537972108329864	1.1537972108329864	1.2185449150026124
0.9118615692153923	-1.2179543862734403	-1.1548193546440138	1.1548193546440138	1.2179543862734403
0.9123612193903049	-1.217354862583173	-1.155838941401768	1.155838941401768	1.217354862583173
0.9128608695652174	-1.2167462296957785	-1.1568559027837997	1.1568559027837997	1.2167462296957785
0.9133605197401299	-1.2161283715140736	-1.1578701690593343	1.1578701690593343	1.2161283715140736
0.9138601699150425	-1.2155011700402094	-1.1588816690553296	1.1588816690553296	1.2155011700402094
0.914359820089955	-1.2148645053351397	-1.159890330121507	1.159890330121507	1.2148645053351397
0.9148594702648676	-1.2142182554769736	-1.1608960780944033	1.1608960780944033	1.2142182554769736
0.9153591204397801	-1.2135622965181916	-1.1618988372603207	1.1618988372603207	1.2135622965181916
0.9158587706146927	-1.2128965024417342	-1.162898530317215	1.162898530317215	1.2128965024417342
0.9163584207896052	-1.21222074511585	-1.1638950783354276	1.1638950783354276	1.21222074511585
0.9168580709645178	-1.211534894247716	-1.1648884007172533	1.1648884007172533	1.211534894247716
0.9173577211394303	-1.2108388173357736	-1.1658784151552832	1.1658784151552832	1.2108388173357736
0.9178573713143429	-1.2101323796207313	-1.1668650375894913	1.1668650375894913	1.2101323796207313
0.9183570214892554	-1.209415444035189	-1.167848182163016	1.167848182163016	1.209415444035189
0.918856671664168	-1.208687871151853	-1.168827761176584	1.168827761176584	1.208687871151853
0.9193563218390804	-1.207949519130281	-1.1698036850415225	1.1698036850415225	1.207949519130281
0.919855972013993	-1.2072002436620801	-1.1707758622313449	1.1707758622313449	1.2072002436620801
0.9203556221889055	-1.206439897914561	-1.1717441992317865	1.1717441992317865	1.206439897914561
0.9208552723638181	-1.205668332472757	-1.172708600489309	1.172708600489309	1.205668332472757
0.9213549225387306	-1.204885395279735	-1.1736689683579602	1.1736689683579602	1.204885395279735
0.9218545727136431	-1.2040909315751833	-1.1746252030445634	1.1746252030445634	1.2040909315751833
0.9223542228885557	-1.2032847838321787	-1.175577202552143	1.175577202552143	1.2032847838321787
0.9228538730634682	-1.202466791692083	-1.176524862621544	1.176524862621544	1.202466791692083
0.9233535232383808	-1.2016367918975	-1.1774680766711596	1.1774680766711596	1.2016367918975
0.9238531734132933	-1.2007946182231934	-1.1784067357347137	1.1784067357347137	1.2007946182231934
0.9243528235882059	-1.1999401014049582	-1.1793407283969841	1.1793407283969841	1.1999401014049582
0.9248524737631184	-1.1990730690663034	-1.1802699407274304	1.1802699407274304	1.1990730690663034
0.925352123938031	-1.198193345642883	-1.1811942562116233	1.1811942562116233	1.198193345642883
0.9258517741129435	-1.1973007523046135	-1.1821135556803728	1.1821135556803728	1.1973007523046135
0.9263514242878561	-1.196395106875374	-1.183027717236499	1.183027717236499	1.196395106875374
0.9268510744627686	-1.1954762237501877	-1.18393661617912	1.18393661617912	1.1954762237501877
0.9273507246376812	-1.1945439138097946	-1.184840124925369	1.184840124925369	1.1945439138097946
0.9278503748125937	-1.1935979843325386	-1.1857381129294347	1.1857381129294347	1.1935979843325386
0.9283500249875063	-1.1926382389034251	-1.1866304465988213	1.1866304465988213	1.1926382389034251
0.9288496751624188	-1.191664477320293	-1.1875169892076793	1.1875169892076793	1.191664477320293
0.9293493253373314	-1.1906764954968718	-1.1883976008071848	1.1883976008071848	1.1906764954968718
0.9298489755122439	-1.1896740853628314	-1.1892721381326272	1.1892721381326272	1.1896740853628314
0.9303486256871564	-1.1901404545075163	-1.1886570347602587	1.1886570347602587	1.1901404545075163
0.930848275862069	-1.1910023997436772	-1.1876251273373015	1.1876251273373015	1.1910023997436772
0.9313479260369815	-1.1918578200386079	-1.1865781424374429	1.1865781424374429	1.1918578200386079
0.9318475762118941	-1.1927065578683262	-1.1855158549858533	1.1855158549858533	1.1927065578683262
0.9323472263868066	-1.1935484518768769	-1.1844380353713788	1.1844380353713788	1.1935484518768769
0.9328468765617192	-1.1943833367614791	-1.1833444493248169	1.1833444493248169	1.1943833367614791
0.9333465267366317	-1.1952110431535883	-1.182234857792866	1.182234857792866	1.1952110431535883
0.9338461769115443	-1.196031397495517	-1.1811090168077754	1.1811090168077754	1.196031397495517
0.9343458270864567	-1.1968442219123847	-1.179966677352502	1.179966677352502	1.1968442219123847
0.9348454772613694	-1.1976493340793137	-1.178807585221081	1.178807585221081	1.1976493340793137
0.9353451274362818	-1.19844654708355	-1.177631480874097	1.177631480874097	1.19844654708355
0.9358447776111944	-1.1992356692813024	-1.176438099289033	1.176438099289033	1.1992356692813024
0.9363444277861069	-1.2000165041490993	-1.1752271698052188	1.1752271698052188	1.2000165041490993
0.9368440779610195	-1.2007888501293427	-1.1739984159632186	1.1739984159632186	1.2007888501293427
0.937343728135932	-1.2015525004698397	-1.172751555338339	1.172751555338339	1.2015525004698397
0.9378433783108446	-1.2023072430570056	-1.1714862993680466	1.1714862993680466	1.2023072430570056
0.9383430284857571	-1.2030528602424433	-1.1702023531729868	1.1702023531729868	1.2030528602424433
0.9388426786606696	-1.2037891286625686	-1.1688994153713541	1.1688994153713541	1.2037891286625686
0.9393423288355822	-1.20451581905098	-1.167577177886259	1.167577177886259	1.20451581905098
0.9398419790104947	-1.2052326960431732	-1.1662353257458042	1.1662353257458042	1.2052326960431732
0.9403416291854073	-1.205939517973273	-1.1648735368755165	1.1648735368755165	1.205939517973273
0.9408412793603198	-1.2066360366623454	-1.1634914818827853	1.1634914818827853	1.2066360366623454
0.9413409295352324	-1.207321997197895	-1.1620888238329226	1.1620888238329226	1.207321997197895
0.9418405797101449	-1.2079971377041092	-1.1606652180164412	1.1606652180164412	1.2079971377041092
0.9423402298850575	-1.208661189102354	-1.1592203117071236	1.1592203117071236	1.208661189102354
0.94283988005997	-1.2093138748614451	-1.157753743910488	1.157753743910488	1.2093138748614451
0.9433395302348826	-1.2099549107371683	-1.156265145102063	1.156265145102063	1.2099549107371683
0.9438391804097951	-1.2105840045004632	-1.1547541369551177	1.1547541369551177	1.2105840045004632
0.9443388305847077	-1.211200855653716	-1.1532203320571892	1.1532203320571892	1.211200855653716
0.9448384807596202	-1.2118051551344944	-1.1516633336149218	1.1516633336149218	1.2118051551344944
0.9453381309345328	-1.212396585006072	-1.1500827351466232	1.1500827351466232	1.212396585006072
0.9458377811094453	-1.2129748181340367	-1.148478120161831	1.148478120161831	1.2129748181340367
0.9463374312843578	-1.213539517848203	-1.1468490618273348	1.1468490618273348	1.213539517848203
0.9468370814592704	-1.2140903375890466	-1.1451951226188442	1.1451951226188442	1.2140903375890466
0.9473367316341829	-1.2146269205377862	-1.143515853957616	1.143515853957616	1.2146269205377862
0.9478363818090955	-1.2151488992292085	-1.1418107958311967	1.1418107958311967	1.2151488992292085
0.948336031984008	-1.2156558951462562	-1.1400794763974471	1.1400794763974471	1.2156558951462562
0.9488356821589206	-1.2161475182953378	-1.138321411570938	1.138321411570938	1.2161475182953378
0.949335332333833	-1.2166233667612616	-1.1365361045907527	1.1365361045907527	1.2166233667612616
0.9498349825087457	-1.2170830262405963	-1.1347230455686692	1.1347230455686692	1.2170830262405963
0.9503346326836581	-1.2175260695521986	-1.1328817110166225	1.1328817110166225	1.2175260695521986
0.9508342828585707	-1.2179520561235557	-1.1310115633522737	1.1310115633522737	1.2179520561235557
0.9513339330334832	-1.2183605314514918	-1.129112050381456	1.129112050381456	1.2183605314514918
0.9518335832083958	-1.218751026535688	-1.1271826047561258	1.1271826047561258	1.218751026535688
0.9523332333833083	-1.2191230572833631	-1.1252226434064654	1.1252226434064654	1.2191230572833631
0.9528328835582209	-1.2194761238833234	-1.1232315669455128	1.1232315669455128	1.2194761238833234
0.9533325337331334	-1.2198097101474745	-1.1212087590447912	1.1212087590447912	1.2198097101474745
0.953832183908046	-1.2201232828177517	-1.1191535857791215	1.1191535857791215	1.2201232828177517
0.9543318340829585	-1.2204162908362575	-1.1170653949387856	1.1170653949387856	1.2204162908362575
0.954831484257871	-1.2206881645762357	-1.114943515307011	1.114943515307011	1.2206881645762357
0.9553311344327836	-1.220938315031343	-1.112787255900631	1.112787255900631	1.220938315031343
0.9558307846076961	-1.2211661329604544	-1.1105959051716194	1.1105959051716194	1.2211661329604544
0.9563304347826087	-1.2213709879850647	-1.1083687301670064	1.1083687301670064	1.2213709879850647
0.9568300849575212	-1.2215522276360737	-1.1061049756444703	1.1061049756444703	1.2215522276360737
0.9573297351324338	-1.221709176346522	-1.103803863140789	1.103803863140789	1.221709176346522
0.9578293853073463	-1.2218411343865467	-1.101464589989993	1.101464589989993	1.2218411343865467
0.9583290354822589	-1.2219473767365308	-1.099086328287882	1.099086328287882	1.2219473767365308
0.9588286856571714	-1.2220271518940884	-1.0966682237993228	1.0966682237993228	1.2220271518940884
0.959328335832084	-1.2220796806101635	-1.0942093948043867	1.0942093948043867	1.2220796806101635
0.9598279860069965	-1.222104154549113	-1.0917089308791281	1.0917089308791281	1.222104154549113
0.9603276361819091	-1.2220997348672231	-1.089165891606415	1.089165891606415	1.2220997348672231
0.9608272863568216	-1.22206555070361	-1.0865793052118888	1.0865793052118888	1.22206555070361
0.9613269365317342	-1.2220006975769369	-1.0839481671196431	1.0839481671196431	1.2220006975769369
0.9618265867066467	-1.2219042356807905	-1.08127143842183	1.08127143842183	1.2219042356807905
0.9623262368815593	-1.2217751880699195	-1.078548044255816	1.078548044255816	1.2217751880699195
0.9628258870564718	-1.2216125387288213	-1.0757768720820264	1.0757768720820264	1.2216125387288213
0.9633255372313843	-1.2214152305133807	-1.0729567698549511	1.0729567698549511	1.2214152305133807
0.9638251874062969	-1.2211821629554016	-1.070086544079118	1.070086544079118	1.2211821629554016
0.9643248375812093	-1.2209121899188817	-1.0671649577410949	1.0671649577410949	1.2209121899188817
0.964824487756122	-1.2206041170958442	-1.0641907281077687	1.0641907281077687	1.2206041170958442
0.9653241379310344	-1.2202566993283135	-1.0611625243801437	1.0611625243801437	1.2202566993283135
0.965823788105947	-1.2198686377417265	-1.0580789651910478	1.0580789651910478	1.2198686377417265
0.9663234382808595	-1.2194385766735643	-1.0549386159337721	1.0549386159337721	1.2194385766735643
0.9668230884557721	-1.2189651003793565	-1.0517399859075953	1.0517399859075953	1.2189651003793565
0.9673227386306846	-1.2184467294963452	-1.0484815252646345	1.0484815252646345	1.2184467294963452
0.9678223888055972	-1.217881917243049	-1.045161621740917	1.045161621740917	1.217881917243049
0.9683220389805097	-1.2172690453306152	-1.0417785971527438	1.0417785971527438	1.2172690453306152
0.9688216891554223	-1.2166064195592412	-1.0383307036375533	1.0383307036375533	1.2166064195592412
0.9693213393303348	-1.2158922650700386	-1.0348161196161383	1.0348161196161383	1.2158922650700386
0.9698209895052474	-1.2151247212193332	-1.0312329454506444	1.0312329454506444	1.2151247212193332
0.9703206396801599	-1.214301836038695	-1.0275791987699825	1.0275791987699825	1.214301836038695
0.9708202898550725	-1.2134215602397092	-1.0238528094309776	1.0238528094309776	1.2134215602397092
0.971319940029985	-1.212481740717695	-1.020051614080177	1.020051614080177	1.212481740717695
0.9718195902048975	-1.2114801135030793	-1.0161733502769397	1.0161733502769397	1.2114801135030793
0.9723192403798101	-1.2104142961028883	-1.0122156501339954	1.0122156501339954	1.2104142961028883
0.9728188905547226	-1.2092817791676864	-1.0081760334262355	1.0081760334262355	1.2092817791676864
0.9733185407296352	-1.2080799174110972	-1.0040519001125148	1.0040519001125148	1.2080799174110972
0.9738181909045477	-1.2068059196996872	-0.9998405222084563	0.9998405222084563	1.2068059196996872
0.9743178410794603	-1.205456838220184	-0.9955390349401566	0.9955390349401566	1.205456838220184
0.9748174912543728	-1.2040295566185681	-0.991144427099838	0.991144427099838	1.2040295566185681
0.9753171414292854	-1.2025207769911697	-0.9866535305138011	0.9866535305138011	1.2025207769911697
0.9758167916041979	-1.200927005591256	-0.9820630085212065	0.9820630085212065	1.200927005591256
0.9763164417791105	-1.1992445370951412	-0.977369343347908	0.977369343347908	1.1992445370951412
0.976816091954023	-1.197469437249272	-0.972568822243615	0.972568822243615	1.197469437249272
0.9773157421289356	-1.1955975236932366	-0.9676575222313386	0.9676575222313386	1.1955975236932366
0.9778153923038481	-1.1936243447226018	-0.9626312932962225	0.9626312932962225	1.1936243447226018
0.9783150424787607	-1.1915451557188743	-0.9574857398145562	0.9574857398145562	1.1915451557188743
0.9788146926536732	-1.1893548929306867	-0.9522161999932913	0.9522161999932913	1.1893548929306867
0.9793143428285858	-1.1870481442389922	-0.9468177230540878	0.9468177230540878	1.1870481442389922
0.9798139930034983	-1.184619116478056	-0.9412850438530035	0.9412850438530035	1.184619116478056
0.9803136431784107	-1.182061598811038	-0.9356125545757541	0.9356125545757541	1.182061598811038
0.9808132933533233	-1.1793689215714187	-0.9297942730873915	0.9297942730873915	1.1793689215714187
0.9813129435282358	-1.176533909875932	-0.9238238074418118	0.9238238074418118	1.176533909875932
0.9818125937031484	-1.1735488311868283	-0.9176943159678653	0.9176943159678653	1.1735488311868283
0.9823122438780609	-1.170405335845735	-0.9113984622416954	0.9113984622416954	1.170405335845735
0.9828118940529735	-1.1670943894110435	-0.9049283641239904	0.9049283641239904	1.1670943894110435
0.983311544227886	-1.1636061953968537	-0.8982755358809079	0.8982755358809079	1.1636061953968537
0.9838111944027986	-1.1599301067220835	-0.8914308222102798	0.8914308222102798	1.1599301067220835
0.9843108445777111	-1.156054523818526	-0.8843843227505214	0.8843843227505214	1.156054523818526
0.9848104947526237	-1.1519667768960316	-0.8771253053454582	0.8771253053454582	1.1519667768960316
0.9853101449275362	-1.1476529892952767	-0.8696421059565415	0.8696421059565415	1.1476529892952767
0.9858097951024488	-1.143097918137996	-0.8619220126315922	0.8619220126315922	1.143097918137996
0.9863094452773613	-1.1382847675631793	-0.853951130325423	0.853951130325423	1.1382847675631793
0.9868090954522739	-1.1331949686499743	-0.845714222580066	0.845714222580066	1.1331949686499743
0.9873087456271864	-1.1278079185838983	-0.83719452505327	0.83719452505327	1.1278079185838983
0.987808395802099	-1.1221006695966853	-0.8283735245532281	0.8283735245532281	1.1221006695966853
0.9883080459770115	-1.1160475555252065	-0.8192306954830718	0.8192306954830718	1.1160475555252065
0.988807696151924	-1.1096197402389747	-0.8097431832606596	0.8097431832606596	1.1096197402389747
0.9893073463268366	-1.1027846673146018	-0.7998854211286299	0.7998854211286299	1.1027846673146018
0.9898069965017491	-1.095505383654432	-0.7896286624712782	0.7896286624712782	1.095505383654432
0.9903066466766617	-1.0877397004588438	-0.7789404048116015	0.7789404048116015	1.0877397004588438
0.9908062968515742	-1.0794391418597882	-0.767783673324727	0.767783673324727	1.0794391418597882
0.9913059470264868	-1.0705476127409446	-0.7561161198198613	0.7561161198198613	1.0705476127409446
0.9918055972013993	-1.0609996898658172	-0.7438888759050224	0.7438888759050224	1.0609996898658172
0.9923052473763119	-1.0507183996627107	-0.7310450735553718	0.7310450735553718	1.0507183996627107
0.9928048975512244	-1.0396122840248352	-0.7175179077851135	0.7175179077851135	1.0396122840248352
0.993304547726137	-1.0275714589199265	-0.7032280565001024	0.7032280565001024	1.0275714589199265
0.9938041979010495	-1.014462216025434	-0.6880801777928337	0.6880801777928337	1.014462216025434
0.9943038480759621	-1.0001194623778669	-0.6719580494558061	0.6719580494558061	1.0001194623778669
0.9948034982508746	-0.9843358564088432	-0.6547176513822132	0.6547176513822132	0.9843358564088432
0.9953031484257872	-0.9668457205412799	-0.6361770242617236	0.6361770242617236	0.9668457205412799
0.9958027986006996	-0.9473003551679795	-0.6161008708611281	0.6161008708611281	0.9473003551679795
0.9963024487756122	-0.9252284967601698	-0.5941761629013926	0.5941761629013926	0.9252284967601698
0.9968020989505247	-0.899969545026849	-0.5699714319160539	0.5699714319160539	0.899969545026849
0.9973017491254372	-0.8705530275276009	-0.5428642034431592	0.5428642034431592	0.8705530275276009
0.9978013993003498	-0.8354611787935304	-0.5118999988703485	0.5118999988703485	0.8354611787935304
0.9983010494752623	-0.792101791961827	-0.47548393866231714	0.47548393866231714	0.792101791961827
0.9988006996501749	-0.7354112480962667	-0.4305772440869733	0.4305772440869733	0.7354112480962667
0.9993003498250874	-0.6528685555264154	-0.3698873749305712	0.3698873749305712	0.6528685555264154
1.0	0.0	0.0	0.0	0.0


==> figures/freqplots/freqregion/l2m1modefreqs.dat <==
0.0004996501749125437	-1.0348669112277569	-0.0003676849572052131	1.0344992262694814
0.0009993003498250874	-1.0326060207369543	-0.0007299069179444538	1.0318761138179842
0.0014989505247376311	-1.0335636048742056	-0.0010947813955290817	1.0324688234792652
0.0019986006996501747	-1.0334188441033156	-0.0014594329926766085	1.0319594111105417
0.0024982508745627187	-1.0337106469510582	-0.0018244772599410803	1.0318861696910113
0.0029979010494752623	-1.0338788109626993	-0.0021893596757414533	1.0316894512864587
0.0034975512243878063	-1.0340783712534067	-0.0025542558615574236	1.0315241153920085
0.0039972013993003494	-1.0342614139108204	-0.0029191516419845628	1.031342262269039
0.004496851574212894	-1.0344444884671982	-0.0032840499628089704	1.031160438504547
0.0049965017491254374	-1.0346212511949662	-0.003648935019971809	1.0309723161746234
0.005496151924037981	-1.034807201680955	-0.004013830891219336	1.0307933707898418
0.005995802098950525	-1.0349907784416958	-0.004378727815538495	1.0306120506262955
0.006495452273863068	-1.0351736093897899	-0.004743621878609581	1.0304299875113416
0.006995102448775613	-1.0353570582551284	-0.005108520605912703	1.030248537649227
0.007494752623688156	-1.0355401390495773	-0.005473414446901817	1.0300667246028434
0.007994402798600699	-1.0357237998123134	-0.005838313995371504	1.0298854858169884
0.008494052973513244	-1.03590699790652	-0.006203211235670715	1.0297037866707162
0.008993703148425788	-1.0360905335750374	-0.006568109120272152	1.0295224244546424
0.009493353323338331	-1.0362746648800638	-0.006933010306099146	1.0293416545740086
0.009993003498250875	-1.0364583200077724	-0.007297909649370536	1.0291604103584557
0.010492653673163418	-1.0366421596026447	-0.007662811801594456	1.0289793478008329
0.010992303848075962	-1.0368261192451493	-0.00802771260127614	1.0287984066439484
0.011491954022988506	-1.0370101499416395	-0.00839261609866721	1.0286175338429178
0.01199160419790105	-1.0371942855305416	-0.008757519812129997	1.0284367657184914
0.012491254372813593	-1.0373783667142709	-0.009122424051481417	1.0282559426628277
0.012990904547726136	-1.0375625367078378	-0.009487329462384475	1.0280752072454211
0.01349055472263868	-1.037746875360168	-0.00985223632590244	1.0278946390343242
0.013990204897551225	-1.0379312165054073	-0.010217144031372881	1.0277140724740363
0.014489855072463769	-1.0381156489873864	-0.010582052699399118	1.0275335962880692
0.014989505247376312	-1.038300115406155	-0.01094696232232694	1.0273531530839142
0.015489155422288856	-1.0384847000211157	-0.011311873633806799	1.0271728263873958
0.015988805597201398	-1.0386693185312887	-0.011676785985309333	1.0269925325459552
0.01648845577211394	-1.038854005088688	-0.012041699407113155	1.0268123056815084
0.01698810594702649	-1.0390387828066865	-0.012406614099448071	1.0266321687072768
0.017487756121939032	-1.0392236340161904	-0.012771530358690362	1.0264521036575407
0.017987406296851575	-1.0394085416039918	-0.01313644779690318	1.026272093807148
0.01848705647176412	-1.0395934987382038	-0.013501366656052094	1.0260921320820389
0.018986706646676663	-1.0397785717377899	-0.01386628713606773	1.0259122846017243
0.019486356821589206	-1.0399636881422691	-0.014231208906374943	1.0257324792359077
0.01998600699650175	-1.0401488823686333	-0.014596132358144573	1.0255527500104755
0.020485657171414293	-1.0403341440889136	-0.014961057224913414	1.0253730868640554
0.020985307346326837	-1.0405194744525526	-0.015325983784661941	1.0251934906679248
0.02148495752123938	-1.0407048744684733	-0.015690911945951076	1.0250139625225654
0.021984607696151924	-1.040890338472123	-0.016055841704782657	1.0248344967673841
0.022484257871064468	-1.041075868872974	-0.016420773171179206	1.024655095701789
0.02298390804597701	-1.041261485209554	-0.01678570658208842	1.0244757786274743
0.023483558220889555	-1.0414471666510514	-0.01715064169431605	1.024296524956781
0.0239832083958021	-1.0416329137579763	-0.01751557858574144	1.024117335172303
0.024482858570714642	-1.0418187270450456	-0.017880517356788365	1.0239382096882619
0.024982508745627185	-1.0420046169284394	-0.01824545808228082	1.023759158846182
0.02548215892053973	-1.0421905755963616	-0.018610400778763116	1.0235801748175886
0.025981809095452273	-1.0423766025733427	-0.01897534541877265	1.0234012571545448
0.026481459270364816	-1.0425627065221035	-0.0193402921710417	1.0232224143510826
0.02698110944527736	-1.042748874744265	-0.019705240913335163	1.0230436338309594
0.027480759620189903	-1.0429351122518764	-0.02007019177527865	1.0228649204765934
0.02798040979510245	-1.0431214234175654	-0.020435144796120446	1.0226862786214925
0.028480059970014994	-1.043307803361524	-0.020800100050177746	1.0225077033113286
0.028979710144927538	-1.0434942529150262	-0.02116505746202343	1.022329195453011
0.02947936031984008	-1.0436807723925987	-0.021530017150262343	1.0221507552423401
0.029979010494752625	-1.043867361428569	-0.02189497913239007	1.0219723822961688
0.030478660669665168	-1.0440540255695052	-0.022259943518586005	1.021794082050972
0.030978310844577712	-1.0442407539497018	-0.022624910222744776	1.0216158437269514
0.031477961019490255	-1.0444275572625472	-0.022989879377025253	1.0214376778855965
0.031977611194402795	-1.0446144262543902	-0.02335485096560699	1.0212595752887843
0.03247726136931534	-1.0448013675728178	-0.023719825087159974	1.0210815424856008
0.03297691154422788	-1.0449883804530307	-0.024084801708296077	1.0209035787447613
0.03347656171914043	-1.0451754617424858	-0.02444978091763741	1.0207256808248353
0.03397621189405298	-1.045362616233563	-0.02481476279108635	1.0205478534424626
0.03447586206896552	-1.0455498400173078	-0.025179747274038947	1.0203700927433015
0.034975512243878064	-1.045737131337309	-0.02554473442074373	1.0201923969165478
0.035475162418790604	-1.045924495036251	-0.025909724331160733	1.0200147707050595
0.03597481259370315	-1.0461119305015079	-0.026274717022826556	1.0198372134786977
0.03647446276861569	-1.0462994352936204	-0.02663971252119263	1.0196597227724276
0.03697411294352824	-1.046487010855292	-0.027004710869633766	1.019482299985659
0.03747376311844078	-1.046674655699965	-0.027369712090429696	1.0193049436094925
0.037973413293353325	-1.04686237304153	-0.027734716254833234	1.0191276567867116
0.038473063468265865	-1.0470501608153204	-0.028099723387425644	1.0189504374279583
0.03897271364317841	-1.0472380175030789	-0.028464733515120896	1.018773283987969
0.03947236381809095	-1.0474259454420527	-0.02882974668602832	1.0185961987560401
0.0399720139930035	-1.047613943888187	-0.029194762936159763	1.0184191809520537
0.04047166416791604	-1.047802012950522	-0.029559782327637195	1.018242230622859
0.04097131434282859	-1.0479901533943563	-0.02992480486389569	1.0180653485305085
0.04147096451774113	-1.0481783637393163	-0.030289830626831576	1.0178885331124436
0.041970614692653674	-1.048366645185423	-0.030654859606838787	1.0177117855785742
0.042470264867566214	-1.0485549970943047	-0.031019891868137223	1.0175351052261545
0.04296991504247876	-1.0487434202326178	-0.03138492745181439	1.0173584927808275
0.0434695652173913	-1.0489319134693775	-0.031749966386199015	1.0171819470831904
0.04396921539230385	-1.0491204778657133	-0.03211500872431385	1.017005469141415
0.044468865567216395	-1.049309112294778	-0.032480054483828256	1.01682905781093
0.044968515742128935	-1.0494978185295956	-0.03284510373258377	1.01665271479702
0.04546816591704148	-1.0496865949977552	-0.033210156482831175	1.0164764385149323
0.04596781609195402	-1.0498754430665251	-0.033575212799770784	1.016300230266803
0.04646746626686657	-1.050064361038673	-0.033940272695640164	1.016124088343042
0.04696711644177911	-1.0502533500005953	-0.0343053362197338	1.015948013780852
0.04746676661669166	-1.0504424101266434	-0.03467040341802484	1.0157720067086053
0.0479664167916042	-1.050631540815003	-0.03503547431662232	1.0155960664983434
0.048466066966516744	-1.0508207430642167	-0.03540054896708363	1.0154201940971466
0.048965717141429284	-1.0510100158736957	-0.03576562740056857	1.0152443884731428
0.04946536731634183	-1.0511993598866898	-0.03613070967071381	1.0150686502159738
0.04996501749125437	-1.0513887746634591	-0.036495795791338485	1.014892978872128
0.05046466766616692	-1.0515782604332826	-0.03686088582212411	1.014717374611134
0.05096431784107946	-1.0517678172103018	-0.037225979788270906	1.0145418374220023
0.051463968015992005	-1.051957445604159	-0.03759107774728517	1.0143663678568853
0.051963618190904545	-1.0521471443790742	-0.03795617971464684	1.0141909646644076
0.05246326836581709	-1.052336914742867	-0.03832128574521555	1.0140156289976763
0.05296291854072963	-1.0525267560396385	-0.0386863958780654	1.0138403601615824
0.05346256871564218	-1.0527166681554205	-0.03905151013444223	1.0136651580209821
0.05396221889055472	-1.0529066519996912	-0.03941662858547778	1.013490023414228
0.05446186906546727	-1.0530967066047878	-0.03978175123971615	1.0133149553650753
0.05496151924037981	-1.053286832351318	-0.04014687814629135	1.0131399542050181
0.055461169415292354	-1.0534770294063958	-0.040512009350029396	1.0129650200563411
0.0559608195902049	-1.053667297797728	-0.04087714488123877	1.0127901529165022
0.05646046976511744	-1.053857637392552	-0.04124228479090142	1.0126153526016424
0.05696011994002999	-1.054048048296138	-0.04160742910508083	1.0124406191910744
0.05745977011494253	-1.05423853022083	-0.04197257786600089	1.0122659523548154
0.057959420289855075	-1.0544290836941996	-0.04233773112050495	1.012091352573676
0.058459070464767615	-1.0546197085368747	-0.04270288890073753	1.0119168196361343
0.05895872063968016	-1.0548104045330555	-0.04306805124344781	1.0117423532895897
0.0594583708145927	-1.055001172026301	-0.04343321819496885	1.0115679538313087
0.05995802098950525	-1.0551920109112838	-0.04379838978429407	1.0113936211270078
0.06045767116441779	-1.0553829210641312	-0.04416356606329486	1.011219355000804
0.060957321339330336	-1.0555739028810749	-0.0445287470636351	1.011045155817436
0.06145697151424288	-1.0557649560180942	-0.04489393282477085	1.0108710231933096
0.061956621689155424	-1.0559560805530321	-0.04525912337763436	1.0106969571754154
0.062456271864067964	-1.056147276681012	-0.04562431877762988	1.0105229579034043
0.06295592203898051	-1.0563385442191	-0.045989519055292374	1.0103490251638032
0.06345557221389306	-1.0565298832120602	-0.04635472424502371	1.0101751589670194
0.06395522238880559	-1.0567212937979136	-0.04671993439131978	1.0100013594065762
0.06445487256371814	-1.056912776035754	-0.04708514953375198	1.0098276265020067
0.06495452273863069	-1.0571043297647822	-0.047450369711629414	1.0096539600531316
0.06545417291354323	-1.0572959551209078	-0.047815594957378145	1.0094803601635358
0.06595382308845577	-1.0574876521576635	-0.0481808253223055	1.0093068268353502
0.06645347326336831	-1.0576794207343028	-0.04854606082885059	1.0091333599054726
0.06695312343828086	-1.0578712610494476	-0.04891130153409443	1.008959959515353
0.0674527736131934	-1.0580631729339667	-0.04927654746053201	1.0087866254734363
0.06795242378810595	-1.0582551565049119	-0.04964179865175493	1.0086133578531826
0.06845207396301849	-1.058447211921587	-0.05000705515860036	1.0084401567630088
0.06895172413793103	-1.0586393390012427	-0.05037231700850038	1.0082670219927519
0.06945137431284358	-1.0588315377885371	-0.050737584240343796	1.0080939535481932
0.06995102448775613	-1.0590238083359707	-0.05110285689594415	1.007920951440007
0.07045067466266866	-1.0592161507534124	-0.05146813501259411	1.0077480157408307
0.07095032483758121	-1.059408564951772	-0.0518334186334031	1.0075751463183693
0.07144997501249375	-1.0596010509550235	-0.05219870779162075	1.0074023431634083
0.0719496251874063	-1.0597936088486068	-0.052564002530899885	1.0072296063177197
0.07244927536231884	-1.0599862385924832	-0.05292930288648691	1.0070569357060275
0.07294892553723138	-1.0601789401704267	-0.053294608903019056	1.0068843312673856
0.07344857571214393	-1.0603717137691477	-0.05365992061511198	1.0067117931540288
0.07394822588705648	-1.0605645591913386	-0.05402523805845415	1.0065393211328775
0.07444787606196901	-1.0607574766288936	-0.05439056127849765	1.0063669153503985
0.07494752623688156	-1.0609504660222295	-0.054755890311894144	1.0061945757103372
0.0754471764117941	-1.0611435273798482	-0.05512122519567435	1.006022302184181
0.07594682658670665	-1.061336660721005	-0.0554865659725218	1.0058500947484568
0.07644647676161918	-1.061529866092594	-0.0558519126751592	1.005677953417427
0.07694612693653173	-1.0617231435489414	-0.05621726534965223	1.0055058781992894
0.07744577711144428	-1.06191649302528	-0.05658262403049666	1.0053338689947817
0.07794542728635682	-1.0621099145786288	-0.05694798875817772	1.0051619258204418
0.07844507746126937	-1.0623034082616871	-0.057313359570881225	1.0049900486908165
0.0789447276361819	-1.0624969740645462	-0.05767873651186866	1.0048182375526598
0.07944437781109445	-1.0626906119892436	-0.05804411961198135	1.0046464923772602
0.079944027986007	-1.0628843220970352	-0.0584095089178131	1.00447481317921
0.08044367816091955	-1.063078104376196	-0.058774904463366404	1.0043031999128247
0.08094332833583208	-1.0632719588109023	-0.05914030628698259	1.0041316525239214
0.08144297851074463	-1.0634658855206771	-0.05950571443306969	1.0039601710876158
0.08194262868565717	-1.0636598844836578	-0.05987112893811662	1.0037887555455596
0.08244227886056972	-1.063853955624343	-0.060236549836642346	1.0036174057877187
0.08294192903548225	-1.0640480990482077	-0.060601977172937894	1.00344612187527
0.0834415792103948	-1.0642423148069409	-0.06096741098644817	1.0032749038204754
0.08394122938530735	-1.0644366029045118	-0.06133285131202962	1.0031037515924957
0.0844408795602199	-1.0646309632153972	-0.061698298188173205	1.002932665027201
0.08494052973513243	-1.0648253960134653	-0.062063751659707456	1.00276164435376
0.08544017991004497	-1.0650199011029207	-0.06242921176029156	1.0025906893426115
0.08593983008495752	-1.0652144785922346	-0.06279467852968947	1.002419800062528
0.08643948025987007	-1.0654091285310567	-0.063160152008286	1.0022489765227802
0.0869391304347826	-1.0656038508683037	-0.06352563223410347	1.002078218634212
0.08743878060969515	-1.0657986456444317	-0.0638911192465428	1.0019075263978898
0.0879384307846077	-1.06599351290746	-0.06425661308519985	1.0017368998222538
0.08843808095952024	-1.0661884526487337	-0.06462211378705643	1.001566338861671
0.08893773113443279	-1.06638346489336	-0.06498762139173611	1.0013958435016197
0.08943738130934532	-1.066578549687257	-0.06535313593945496	1.0012254137478074
0.08993703148425787	-1.0667737069973364	-0.0657186574682942	1.0010550495290247
0.09043668165917042	-1.0669689368802868	-0.06608418601513173	1.000884750865155
0.09093633183408296	-1.0671642393603227	-0.06644972162195686	1.0007145177383772
0.0914359820089955	-1.067359614446025	-0.06681526432744334	1.0005443501185904
0.09193563218390804	-1.067555062084503	-0.06718081416627725	1.0003742479182127
0.09243528235882059	-1.0677505824141633	-0.06754637118168583	1.000204211232478
0.09293493253373314	-1.067946175443044	-0.06791193541395188	1.0000342400291065
0.09343458270864567	-1.068141841096764	-0.06827750689757503	0.9998643341991889
0.09393423288355822	-1.0683375794394494	-0.06864308567262149	0.9996944937668145
0.09443388305847077	-1.0685333905447192	-0.06900867177980649	0.999524718764919
0.09493353323338331	-1.0687292743736827	-0.0693742652581305	0.9993550091155396
0.09543318340829585	-1.0689252309267405	-0.0697398661415057	0.9991853647852351
0.0959328335832084	-1.0691212603007696	-0.07010547447543064	0.9990157858253551
0.09643248375812094	-1.0693173624167969	-0.07047109029433374	0.9988462721224596
0.09693213393303349	-1.0695135374012013	-0.07083671364102813	0.9986768237601749
0.09743178410794602	-1.069709785177772	-0.07120234455074177	0.9985074406270095
0.09793143428285857	-1.0699061058241734	-0.07156798306268136	0.998338122761493
0.09843108445777111	-1.0701024993371124	-0.0719336292175799	0.998168870119532
0.09893073463268366	-1.0702989657528277	-0.07229928305443271	0.9979996826983896
0.09943038480759621	-1.0704955050687004	-0.07266494461045943	0.9978305604582324
0.09993003498250874	-1.0706921173357762	-0.07303061392540273	0.9976615034103898
0.10042968515742129	-1.0708888025071979	-0.07339629103756368	0.9974925114696209
0.10092933533233384	-1.0710855606530523	-0.07376197598452712	0.9973235846685281
0.10142898550724638	-1.071282391802762	-0.07412766880933673	0.9971547229934168
0.10192863568215892	-1.0714792959489907	-0.07449336954692894	0.9969859264020592
0.10242828585707146	-1.0716762731267733	-0.07485907823809113	0.9968171948886855
0.10292793603198401	-1.0718733233249165	-0.07522479492005096	0.9966485284048631
0.10342758620689656	-1.072070446617682	-0.07559051963432697	0.996479926983363
0.10392723638180909	-1.07226764297566	-0.07595625241814517	0.9963113905575085
0.10442688655672164	-1.072464912451069	-0.07632199331005303	0.9961429191410314
0.10492653673163418	-1.0726622549958433	-0.07668774234802332	0.9959745126478031
0.10542618690654673	-1.072859670722768	-0.07705349957318655	0.9958061711495799
0.10592583708145926	-1.0730571596086218	-0.07741926502371609	0.9956378945849126
0.10642548725637181	-1.0732547216579011	-0.07778503873754856	0.9954696829203582
0.10692513743128436	-1.073452356900023	-0.0781508207542665	0.9953015361457502
0.1074247876061969	-1.0736500653645726	-0.07851661111244544	0.9951334542521235
0.10792443778110944	-1.0738478470871808	-0.07888240985201779	0.9949654372351799
0.10842408795602199	-1.0740457020224892	-0.07924821700929544	0.994797485013194
0.10892373813093453	-1.07424363024779	-0.07961403262519294	0.9946295976225988
0.10942338830584708	-1.0744416317665078	-0.07997985673778192	0.9944617750287371
0.10992303848075961	-1.0746397065892586	-0.08034568938652094	0.9942940172027344
0.11042268865567216	-1.0748378547361226	-0.08071153060895293	0.9941263241271625
0.11092233883058471	-1.0750360762505715	-0.08107738044515084	0.9939586958054359
0.11142198900549725	-1.0752343711154417	-0.0814432389334752	0.9937911321819711
0.1119216391804098	-1.075432739373008	-0.08180910611284692	0.9936236332601653
0.11242128935532233	-1.0756311810224208	-0.08217498202125831	0.9934561990011586
0.11292093953023488	-1.0758296961196265	-0.08254086669958888	0.9932888294200377
0.11342058970514743	-1.0760282846378848	-0.08290676018379474	0.9931215244540886
0.11392023988005998	-1.0762269466456462	-0.08327266251626417	0.9929542841293799
0.11441989005497251	-1.0764256821076583	-0.08363857373191094	0.9927871083757371
0.11491954022988506	-1.0766244910899674	-0.08400449387180828	0.9926199972181722
0.1154191904047976	-1.07682337357503	-0.08437042297433545	0.9924529506006938
0.11591884057971015	-1.0770223296167651	-0.08473636107888675	0.9922859685378872
0.11641849075462268	-1.0772213592025663	-0.08510230822292018	0.9921190509796559
0.11691814092953523	-1.0774204623567702	-0.08546826444585315	0.9919521979109122
0.11741779110444778	-1.077619639109386	-0.08583422978660565	0.9917854093227667
0.11791744127936032	-1.0778188894926208	-0.08620020428427638	0.9916186852083512
0.11841709145427286	-1.07801821349821	-0.08656618797691852	0.9914520255213045
0.1189167416291854	-1.078217611155965	-0.0869321809041044	0.9912854302518682
0.11941639180409795	-1.0784170824963253	-0.08729818310460236	0.9911188993917421
0.1199160419790105	-1.0786166274946636	-0.08766419461558499	0.9909524328790669
0.12041569215392303	-1.0788162462281148	-0.08803021547797654	0.9907860307501327
0.12091534232883558	-1.0790159386851153	-0.0883962457294897	0.9906196929556186
0.12141499250374813	-1.0792157048851363	-0.08876228540856047	0.9904534194765731
0.12191464267866067	-1.0794155448542557	-0.08912833455453092	0.9902872102997317
0.12241429285357322	-1.0796154585967126	-0.089494393205526	0.99012106539119
0.12291394302848575	-1.07981544615421	-0.08986046140174667	0.989954984752465
0.1234135932033983	-1.0800155075267184	-0.09022653918039887	0.9897889683463198
0.12391324337831085	-1.0802156427438745	-0.09059262658091624	0.9896230161629653
0.1244128935532234	-1.0804158518143836	-0.09095872364158554	0.9894571281728077
0.12491254372813593	-1.0806161347673637	-0.09132483040204846	0.9892913043653215
0.12541219390304847	-1.0808164916111436	-0.09169094690006521	0.9891255447110783
0.12591184407796102	-1.0810169223847197	-0.09205707317581353	0.9889598492089063
0.12641149425287357	-1.081217427074951	-0.09242320926564712	0.9887942178092999
0.12691114442778612	-1.0814180057375402	-0.09278935521118221	0.9886286505263537
0.12741079460269866	-1.0816186583624265	-0.09315551104862833	0.9884631473138002
0.12791044477761118	-1.0818193849731583	-0.09352167681744417	0.9882977081557175
0.12841009495252373	-1.082020185597211	-0.09388785255722193	0.9881323330399839
0.12890974512743628	-1.082221060249421	-0.09425403830591471	0.9879670219434988
0.12940939530234882	-1.0824220089555596	-0.0946202341026505	0.9878017748529127
0.12990904547726137	-1.0826230317201682	-0.09498643998564436	0.9876365917345247
0.13040869565217392	-1.08282412857091	-0.09535265599413299	0.98747147257677
0.13090834582708646	-1.0830252995234235	-0.09571888216633707	0.9873064173570761
0.131407996001999	-1.0832265446003284	-0.09608511854079564	0.9871414260595409
0.13190764617691153	-1.0834278638189005	-0.09645136515730345	0.9869764986616014
0.13240729635182408	-1.083629257190919	-0.09681762205317801	0.9868116351377465
0.13290694652673662	-1.0838307247464891	-0.09718388926845178	0.986646835478038
0.13340659670164917	-1.084032266498316	-0.09755016684108056	0.986482099657232
0.13390624687656172	-1.0842338824682616	-0.09791645481001642	0.9863174276582397
0.13440589705147427	-1.0844355726671853	-0.0982827532133388	0.9861528194538369
0.1349055472263868	-1.0846373371229647	-0.09864906209022861	0.9859882750327333
0.13540519740129936	-1.0848391758495475	-0.0990153814793543	0.9858237943701923
0.1359048475762119	-1.0850410888558935	-0.09938171141861483	0.98565937743727
0.13640449775112443	-1.0852430761856582	-0.09974805194824156	0.9854950242374195
0.13690414792603697	-1.0854451378290917	-0.10011440310511949	0.9853307347239731
0.13740379810094952	-1.0856472738315976	-0.10048076492975395	0.9851665089018541
0.13790344827586207	-1.0858494841913886	-0.10084713745970662	0.9850023467316819
0.13840309845077461	-1.0860517689276112	-0.10121352073318177	0.9848382481944183
0.13890274862568716	-1.0862541280711417	-0.10157991478958561	0.9846742132815501
0.1394023988005997	-1.0864565616349213	-0.10194631966715266	0.9845102419677798
0.13990204897551226	-1.0866590696380725	-0.10231273540581722	0.9843463342322428
0.14040169915042477	-1.0868616520981136	-0.10267916204275418	0.9841824900553406
0.14090134932533732	-1.0870643090337808	-0.10304559961629964	0.9840187094174873
0.14140099950024987	-1.0872670404599676	-0.10341204816624355	0.9838549922937222
0.14190064967516242	-1.0874698464010888	-0.10377850773081085	0.9836913386702757
0.14240029985007496	-1.0876727268732778	-0.10414497834871103	0.9835277485245589
0.1428999500249875	-1.0878756818964324	-0.10451146005846981	0.9833642218379534
0.14339960019990006	-1.0880787114831816	-0.10487795289795847	0.983200758585226
0.1438992503748126	-1.0882818156593315	-0.1052444569074051	0.983037358751913
0.14439890054972515	-1.0884849944468846	-0.10561097212425352	0.9828740223226419
0.14489855072463767	-1.0886882478459663	-0.10597749858672602	0.9827107492592524
0.14539820089955022	-1.088891575889868	-0.10634403633481179	0.9825475395550487
0.14589785107446276	-1.089094978596741	-0.10671058540600956	0.9823843931907323
0.1463975012493753	-1.089298455977962	-0.10707714583920006	0.9822213101387546
0.14689715142428786	-1.0895020080630178	-0.10744371767308103	0.9820582903899499
0.1473968015992004	-1.0897056348524177	-0.1078103009458352	0.981895333906581
0.14789645177411295	-1.0899093363824992	-0.10817689569671496	0.9817324406857847
0.1483961019490255	-1.0901131126594095	-0.10854350196361302	0.9815696106957904
0.14889575212393802	-1.0903169637098904	-0.10891011978534859	0.9814068439245489
0.14939540229885057	-1.0905208895515923	-0.109276749201326	0.9812441403502623
0.1498950524737631	-1.0907248901989623	-0.10964339024865172	0.9810814999503236
0.15039470264867566	-1.0909289656680934	-0.11001004296673918	0.9809189227013586
0.1508943528235882	-1.0911331159821855	-0.11037670739405447	0.98075640858813
0.15139400299850075	-1.091337341156565	-0.11074338356876129	0.9805939575878047
0.1518936531734133	-1.0915416412116106	-0.1111100715297314	0.980431569681884
0.15239330334832585	-1.0917460161604278	-0.1114767713152601	0.980269244845163
0.15289295352323837	-1.091950466033756	-0.11184348296443328	0.9801069830693332
0.15339260369815091	-1.0921549908364803	-0.11221020651545657	0.9799447843210198
0.15389225387306346	-1.0923595905954857	-0.11257694200674345	0.9797826485887463
0.154391904047976	-1.092564265319038	-0.1129436894762742	0.9796205758427725
0.15489155422288856	-1.0927690150346123	-0.11331044896373513	0.9794585660708763
0.1553912043978011	-1.092973839760224	-0.11367722050700708	0.9792966192532245
0.15589085457271365	-1.0931787395102013	-0.11404400414487259	0.9791347353653267
0.1563905047476262	-1.093383714301297	-0.11441079991508771	0.9789729143862116
0.15689015492253874	-1.093588764151476	-0.11477760785652559	0.9788111562949494
0.15738980509745126	-1.0937938890873884	-0.11514442800834104	0.9786494610790478
0.1578894552723638	-1.0939990891178186	-0.1155112604081875	0.9784878287096301
0.15838910544727636	-1.0942043642628936	-0.1158781050947012	0.9783262591681895
0.1588887556221889	-1.0944097145457694	-0.1162449621069471	0.9781647524388143
0.15938840579710145	-1.0946151399818285	-0.11661183148271956	0.978003308499115
0.159888055972014	-1.0948206405825782	-0.11697871326044544	0.9778419273221344
0.16038770614692655	-1.0950262163725253	-0.11734560747887336	0.977680608893653
0.1608873563218391	-1.0952318673712773	-0.11771251417668173	0.977519353194598
0.1613870064967516	-1.0954375935918605	-0.11807943339173059	0.9773581602001374
0.16188665667166416	-1.0956433950547302	-0.11844636516318328	0.977197029891537
0.1623863068465767	-1.0958492717751147	-0.11881330952861169	0.9770359622464871
0.16288595702148925	-1.0960552237763852	-0.11918026652706963	0.9768749572493017
0.1633856071964018	-1.0962612510752339	-0.11954723619677522	0.9767140148784602
0.16388525737131435	-1.0964673536833416	-0.11991421857604832	0.9765531351072889
0.1643849075462269	-1.0966735316265799	-0.12028121370358962	0.9763923179229939
0.16488455772113944	-1.0968797849198313	-0.12064822161795023	0.9762315633018778
0.16538420789605196	-1.0970861135763754	-0.1210152423567437	0.9760708712196243
0.1658838580709645	-1.0972925176195598	-0.12138227595900794	0.97591024166054
0.16638350824587705	-1.0974989970700753	-0.12174932246314363	0.9757496746069348
0.1668831584207896	-1.0977055519367427	-0.12211638190725077	0.9755891700294851
0.16738280859570215	-1.0979121822457611	-0.12248345432982513	0.9754287279159453
0.1678824587706147	-1.0981188880130341	-0.12285053976961155	0.9752683482434383
0.16838210894552724	-1.0983256692463563	-0.12321763826407867	0.9751080309822752
0.1688817591204398	-1.0985325259772065	-0.12358474985235354	0.9749477761248578
0.16938140929535234	-1.0987394582144825	-0.12395187457241233	0.9747875836420682
0.16988105947026486	-1.0989464659845989	-0.12431901246314621	0.9746274535214581
0.1703807096451774	-1.0991535492937097	-0.1246861635621325	0.9744673857315691
0.17088035982008995	-1.0993607081688206	-0.12505332790803395	0.9743073802607922
0.1713800099950025	-1.0995679426243707	-0.12542050553958078	0.9741474370847861
0.17187966016991504	-1.0997752526803621	-0.1257876964947824	0.9739875561855819
0.1723793103448276	-1.0999826383506959	-0.12615490081191208	0.9738277375387825
0.17287896051974014	-1.1001900996534733	-0.12652211852903958	0.973667981124439
0.17337861069465269	-1.1003976366075245	-0.12688934968489263	0.9735082869226357
0.1738782608695652	-1.1006052492287914	-0.12725659431754938	0.9733486549112376
0.17437791104447775	-1.1008129375370566	-0.12762385246545072	0.9731890850715949
0.1748775612193903	-1.101020701554004	-0.1279911241670126	0.9730295773869994
0.17537721139430285	-1.1012285412875684	-0.1283584094603132	0.9728701318272452
0.1758768615692154	-1.1014364567616208	-0.1287257083833986	0.9727107483782239
0.17637651174412794	-1.1016444479906071	-0.12909302097468775	0.9725514270159279
0.1768761619190405	-1.101852514994955	-0.12946034727287306	0.9723921677220863
0.17737581209395303	-1.102060657790073	-0.12982768731578076	0.9722329704742948
0.17787546226886558	-1.1022688763931554	-0.13019504114164773	0.9720738352515095
0.1783751124437781	-1.102477170823177	-0.13056240878896663	0.9719147620342083
0.17887476261869065	-1.102685541099918	-0.13092979029592464	0.9717557508040072
0.1793744127936032	-1.1028939872312664	-0.1312971857003295	0.9715968015309367
0.17987406296851574	-1.1031025092448683	-0.13166459504092673	0.9714379142039472
0.1803737131434283	-1.1033111071535302	-0.13203201835579	0.9712790887977427
0.18087336331834084	-1.1035197809757262	-0.13239945568299114	0.971120325292746
0.18137301349325338	-1.1037285307290137	-0.13276690706122585	0.970961623667784
0.18187266366816593	-1.103937356427648	-0.13313437252779928	0.9708029838998463
0.18237231384307845	-1.1041462580937849	-0.133501852121494	0.9706444059723057
0.182871964017991	-1.1043552357376165	-0.1338693458803827	0.9704858898572258
0.18337161419290354	-1.104564289385701	-0.1342368538427998	0.970327435542903
0.1838712643678161	-1.1047734190485536	-0.13460437604668776	0.9701690430018659
0.18437091454272864	-1.104982624745194	-0.1349719125302454	0.9700107122149498
0.18487056471764118	-1.1051919064922275	-0.13533946333165287	0.9698524431605718
0.18537021489255373	-1.105401264308961	-0.13570702848915484	0.969694235819807
0.18586986506746628	-1.105610698210364	-0.13607460804072075	0.9695360901696479
0.1863695152423788	-1.1058202082146789	-0.1364422020246895	0.9693780061899928
0.18686916541729134	-1.106029794336212	-0.13680981047879565	0.969219983857417
0.1873688155922039	-1.1062394565964633	-0.13717743344163236	0.9690620231548324
0.18786846576711644	-1.10644919500886	-0.1375450709510197	0.9689041240578339
0.18836811594202899	-1.1066590095938122	-0.13791272304512117	0.9687462865486967
0.18886776611694153	-1.1068689003649324	-0.13828038976207443	0.9685885106028574
0.18936741629185408	-1.1070788673400898	-0.13864807113984165	0.9684307962002426
0.18986706646676663	-1.1072889105395778	-0.13901576721677408	0.9682731433228058
0.19036671664167917	-1.1074990299764675	-0.13938347803067458	0.9681155519457979
0.1908663668165917	-1.1077092256668544	-0.1397512036195073	0.9679580220473487
0.19136601699150424	-1.1079194976322717	-0.14011894402179043	0.9678005536104841
0.1918656671664168	-1.108129845883883	-0.14048669927498153	0.9676431466088984
0.19236531734132933	-1.108340270443615	-0.14085446941763857	0.9674858010259706
0.19286496751624188	-1.108550771326162	-0.14122225448747297	0.9673285168386875
0.19336461769115443	-1.1087613485497712	-0.1415900545227749	0.9671712940269991
0.19386426786606697	-1.1089720021275102	-0.1419578695612787	0.967014132566222
0.19436391804097952	-1.109182732082093	-0.14232569964118216	0.9668570324409215
0.19486356821589204	-1.1093935384222953	-0.14269354480027022	0.9666999936220176
0.1953632183908046	-1.109604421172316	-0.14306140507675585	0.9665430160955611
0.19586286856571714	-1.1098153803446733	-0.14342928050847542	0.9663860998361989
0.19636251874062968	-1.110026415957569	-0.14379717113350154	0.9662292448240689
0.19686216891554223	-1.1102375280280616	-0.14416507698976577	0.9660724510383051
0.19736181909045478	-1.110448716569367	-0.1445329981151712	0.965915718454186
0.19786146926536732	-1.1106599816020306	-0.14490093454755187	0.9657590470544783
0.19836111944027987	-1.1108713231413334	-0.14526888632509888	0.9656024368162346
0.19886076961519242	-1.1110827412055193	-0.14563685348584784	0.965445887719673
0.19936041979010494	-1.1112942358080324	-0.1460048360673204	0.9652893997407158
0.19986006996501748	-1.1115058069650574	-0.14637283410742966	0.9651329728576296
0.20035972013993003	-1.1117174546962956	-0.14674084764444362	0.9649766070518542
0.20085937031484258	-1.11192917901649	-0.14710887671610906	0.9648203023003772
0.20135902048975513	-1.1121409799425965	-0.14747692136018148	0.964664058582418
0.20185867066466767	-1.1123528574897348	-0.1478449816146562	0.9645078758750744
0.20235832083958022	-1.1125648116776115	-0.14821305751749053	0.9643517541601276
0.20285797101449277	-1.1127768425183615	-0.14858114910629877	0.9641956934120686
0.20335762118940529	-1.1129889500300807	-0.1489492564190375	0.9640396936110482
0.20385727136431783	-1.1132011342282384	-0.14931737949350576	0.9638837547347296
0.20435692153923038	-1.1134133951302194	-0.14968551836755548	0.9637278767626579
0.20485657171414293	-1.1136257327549866	-0.15005367307933049	0.9635720596756562
0.20535622188905547	-1.1138381471122931	-0.15042184366596156	0.9634163034463277
0.20585587206396802	-1.1140506382244892	-0.1507900301658978	0.9632606080585916
0.20635552223888057	-1.1142632061034266	-0.15115823261638928	0.9631049734870446
0.20685517241379311	-1.1144758507677628	-0.15152645105570056	0.9629493997120655
0.20735482258870563	-1.1146885722333164	-0.15189468552143354	0.9627938867118843
0.20785447276361818	-1.114901370514042	-0.1522629360511103	0.9626384344629273
0.20835412293853073	-1.1151142456300691	-0.15263120268290475	0.9624830429471639
0.20885377311344328	-1.1153271975927295	-0.1529994854540405	0.9623277121386893
0.20935342328835582	-1.1155402264217247	-0.15336778440273396	0.9621724420189904
0.20985307346326837	-1.1157533321315207	-0.15373609956648618	0.9620172325650338
0.21035272363818092	-1.115966514737729	-0.15410443098292959	0.961862083754801
0.21085237381309346	-1.1161797742578285	-0.15447277868998877	0.9617069955678461
0.211352023988006	-1.1163931107056375	-0.15484114272513685	0.961551967980506
0.21185167416291853	-1.1166065240971674	-0.15520952312603217	0.9613970009711389
0.21235132433783108	-1.1168200144506524	-0.15557791993072895	0.9612420945199175
0.21285097451274362	-1.1170335817799	-0.15594633317639953	0.9610872486035004
0.21335062468765617	-1.1172472261015807	-0.15631476290105065	0.9609324632005262
0.21385027486256872	-1.1174609474314885	-0.15668320914215003	0.9607777382893392
0.21434992503748126	-1.1176747457832883	-0.15705167193719696	0.9606230738460875
0.2148495752123938	-1.117888621175945	-0.15742015132409748	0.9604684698518485
0.21534922538730636	-1.118102573621785	-0.15778864734017903	0.9603139262816006
0.21584887556221888	-1.1183166031399652	-0.15815716002325436	0.9601594431167176
0.21634852573713143	-1.118530709743377	-0.15852568941080708	0.9600050203325766
0.21684817591204397	-1.1187448934486162	-0.1588942355404452	0.9598506579081768
0.21734782608695652	-1.1189591542708428	-0.1592627984496694	0.9596963558211782
0.21784747626186907	-1.1191734922261778	-0.15963137817614872	0.9595421140500282
0.2183471264367816	-1.1193879073299087	-0.159999974757293	0.9593879325726169
0.21884677661169416	-1.1196023995968818	-0.16036858823067945	0.9592338113661971
0.2193464267866067	-1.119816969043757	-0.160737218633824	0.9590797504099331
0.21984607696151923	-1.1200316156846015	-0.16110586600412782	0.9589257496804803
0.22034572713643177	-1.1202463395348088	-0.1614745303792632	0.9587718091555408
0.22084537731134432	-1.1204611406116864	-0.1618432117966681	0.9586179288150206
0.22134502748625687	-1.1206760189283602	-0.16221191029374937	0.9584641086346108
0.22184467766116941	-1.1208909745012532	-0.1625806259080237	0.9583103485932294
0.22234432783608196	-1.1211060073456174	-0.16294935867690177	0.9581566486687225
0.2228439780109945	-1.121321117475187	-0.16331810863776994	0.9580030088374176
0.22334362818590706	-1.1215363049069318	-0.16368687582816158	0.9578494290787696
0.2238432783608196	-1.121751569654589	-0.16405566028532137	0.9576959093692659
0.22434292853573212	-1.1219669117346094	-0.16442446204679892	0.9575424496878129
0.22484257871064467	-1.1221823311604702	-0.16479328114986783	0.9573890500105998
0.22534222888555722	-1.1223978279498832	-0.16516211763212177	0.957235710317765
0.22584187906046976	-1.122613402114303	-0.16553097153061241	0.9570824305836858
0.2263415292353823	-1.1228290536711196	-0.16589984288283338	0.9569292107882837
0.22684117941029486	-1.1230447826354453	-0.1662687317262259	0.9567760509092201
0.2273408295852074	-1.1232605890216592	-0.16663763809802606	0.9566229509236392
0.22784047976011995	-1.1234764728431264	-0.16700656203539274	0.9564699108077385
0.22834012993503247	-1.1236924341160954	-0.16737550357575837	0.9563169305403425
0.22883978010994502	-1.1239084728557738	-0.1677444627565758	0.956164010099193
0.22933943028485756	-1.1241245890763338	-0.16811343961482414	0.9560111494615086
0.2298390804597701	-1.1243407827914809	-0.16848243418775957	0.9558583486037188
0.23033873063468266	-1.124557054018682	-0.16885144651301667	0.9557056075056595
0.2308383808095952	-1.1247734027698248	-0.1692204766273821	0.955552926142436
0.23133803098450775	-1.1249898290612752	-0.16958952456827053	0.9554003044930065
0.2318376811594203	-1.1252063329067612	-0.16995859037289052	0.9552477425338746
0.23233733133433285	-1.1254229143210845	-0.17032767407844546	0.9550952402426418
0.23283698150924537	-1.125639573318038	-0.1706967757220049	0.9549427975960302
0.2333366316841579	-1.1258563099137113	-0.171065895340878	0.9547904145728341
0.23383628185907046	-1.1260731241215478	-0.1714350329720956	0.9546380911494613
0.234335932033983	-1.1262900159553875	-0.17180418865286948	0.9544858273025193
0.23483558220889555	-1.1265069854303096	-0.17217336242026743	0.9543336230100408
0.2353352323838081	-1.1267240325610035	-0.1725425543114454	0.9541814782495596
0.23583488255872065	-1.1269411573614778	-0.17291176436353586	0.9540293929979421
0.2363345327336332	-1.127158359845065	-0.17328099261341384	0.9538773672316533
0.23683418290854572	-1.1273756400277997	-0.17365023909853022	0.9537254009292633
0.23733383308345826	-1.1275929979230728	-0.17401950385559287	0.9535734940674848
0.2378334832583708	-1.1278104335441004	-0.17438878692177465	0.9534216466223243
0.23833313343328336	-1.1280279469062509	-0.17475808833411638	0.953269858572132
0.2388327836081959	-1.1282455380228493	-0.1751274081295131	0.9531181298933391
0.23933243378310845	-1.1284632069074811	-0.17549674634497048	0.9529664605625134
0.239832083958021	-1.1286809535757727	-0.1758661030176823	0.9528148505580939
0.24033173413293354	-1.1288987780407747	-0.17623547818447116	0.952663299856308
0.24083138430784606	-1.1291166803144959	-0.17660487188207957	0.9525118084324105
0.2413310344827586	-1.1293346604150096	-0.17697428414787067	0.9523603762671425
0.24183068465767116	-1.129552718351926	-0.17734371501836385	0.9522090033335587
0.2423303348325837	-1.1297708541417633	-0.1777131645307097	0.9520576896110523
0.24282998500749625	-1.1299890677976934	-0.17808263272175875	0.9519064350759372
0.2433296351824088	-1.130207359332337	-0.1784521196282767	0.9517552397040596
0.24382928535732135	-1.1304257287606554	-0.17882162528727116	0.9516041034733808
0.2443289355322339	-1.130644176095882	-0.17919114973545996	0.9514530263604253
0.24482858570714644	-1.1308627013509018	-0.1795606930096987	0.9513020083412026
0.24532823588205896	-1.1310813045407455	-0.17993025514690988	0.9511510493938385
0.2458278860569715	-1.1312999856771968	-0.18029983618373918	0.9510001494934529
0.24632753623188405	-1.1315187447755373	-0.18066943615707212	0.9508493086184696
0.2468271864067966	-1.131737581846897	-0.18103905510351384	0.9506985267433832
0.24732683658170915	-1.131956496906773	-0.18140869305999419	0.9505478038467822
0.2478264867566217	-1.1321754899670367	-0.1817783500630989	0.9503971399039409
0.24832613693153424	-1.1323945610420327	-0.1821480261497172	0.950246534892313
0.2488257871064468	-1.1326137101446494	-0.18251772135638827	0.9500959887882632
0.2493254372813593	-1.1328329372881663	-0.18288743571989574	0.9499455015682738
0.24982508745627185	-1.1330522424848557	-0.18325716927679456	0.949795073208057
0.2503247376311844	-1.133271625748945	-0.18362692206379314	0.9496447036851504
0.25082438780609695	-1.1334910870933217	-0.18399669411755232	0.9494943929757711
0.2513240379810095	-1.1337106265304373	-0.18436648547464454	0.94934414105579
0.25182368815592204	-1.1339302440737147	-0.18473629617166148	0.9491939479020508
0.2523233383308346	-1.1341499397364199	-0.18510612624528897	0.9490438134911255
0.25282298850574714	-1.1343697135312765	-0.18547597573197053	0.9488937377993085
0.2533226386806597	-1.1345895654706033	-0.18584584466827916	0.9487437208023274
0.25382228885557223	-1.134809495567091	-0.18621573309066602	0.9485937624764318
0.2543219390304848	-1.1350295038339964	-0.18658564103579117	0.9484438627982064
0.2548215892053973	-1.1352495902841349	-0.1869555685400829	0.9482940217440523
0.2553212393803099	-1.13546975492997	-0.18732551563999855	0.9481442392899737
0.25582088955522236	-1.1356899977833923	-0.18769548237190398	0.9479945154114895
0.2563205397301349	-1.1359103188582085	-0.18806546877245686	0.947844850085747
0.25682018990504746	-1.136130718166982	-0.18843547487798223	0.9476952432890018
0.25731984007996	-1.1363511957210979	-0.18880550072482735	0.9475456949962704
0.25781949025487255	-1.1365717515332068	-0.18917554634934292	0.9473962051838651
0.2583191404297851	-1.136792385615929	-0.18954561178798135	0.9472467738279456
0.25881879060469765	-1.1370130979822344	-0.18991569707712186	0.9470974009051152
0.2593184407796102	-1.1372338886437576	-0.1902858022530354	0.9469480863907296
0.25981809095452274	-1.1374547576121536	-0.19065592735198456	0.9467988302601721
0.2603177411294353	-1.137675704900377	-0.19102607241032007	0.9466496324900588
0.26081739130434783	-1.1378967305202246	-0.19139623746430565	0.9465004930559142
0.2613170414792604	-1.1381178344842744	-0.1917664225501612	0.9463514119341163
0.26181669165417293	-1.138339016803788	-0.19213662770411494	0.9462023890996771
0.2623163418290855	-1.1385602774910035	-0.1925068529624484	0.9460534245285497
0.262815992003998	-1.1387816165583393	-0.19287709836128564	0.9459045181970532
0.26331564217891057	-1.1390030340175612	-0.1932473639369071	0.9457556700806528
0.26381529235382306	-1.139224529879834	-0.19361764972533643	0.9456068801544915
0.2643149425287356	-1.1394461041577544	-0.193987955762782	0.9454581483949701
0.26481459270364816	-1.1396677568624753	-0.1943582820853088	0.9453094747771685
0.2653142428785607	-1.1398894880056112	-0.1947286287290316	0.94516085927658
0.26581389305347325	-1.1401112975994236	-0.19509899573010203	0.9450123018693211
0.2663135432283858	-1.1403331856549683	-0.19546938312446085	0.9448638025305108
0.26681319340329834	-1.1405551521837731	-0.1958397909482037	0.9447153612355712
0.2673128435782109	-1.1407771971969793	-0.19621021923725945	0.9445669779597199
0.26781249375312344	-1.140999320706735	-0.19658066802771756	0.9444186526790204
0.268312143928036	-1.1412215227242661	-0.1969511373555817	0.9442703853686859
0.26881179410294853	-1.1414438032602332	-0.19732162725664773	0.9441221760035894
0.2693114442778611	-1.1416661623265667	-0.19769213776703226	0.9439740245595309
0.2698110944527736	-1.1418885999340376	-0.19806266892243823	0.9438259310116036
0.2703107446276862	-1.1421111160937716	-0.19843322075890282	0.9436778953348681
0.2708103948025987	-1.1423337108176674	-0.1988037933123058	0.9435299175053669
0.27131004497751127	-1.1425563841152795	-0.19917438661834297	0.9433819974969384
0.2718096951524238	-1.1427791359985078	-0.19954500071291553	0.9432341352855974
0.2723093453273363	-1.1430019664784299	-0.1999156356319278	0.9430863308465028
0.27280899550224885	-1.1432248755651477	-0.20028629141097076	0.9429385841541756
0.2733086456771614	-1.1434478632701521	-0.20065696808592104	0.9427908951842306
0.27380829585207395	-1.1436709296042786	-0.20102766569253866	0.9426432639117418
0.2743079460269865	-1.1438940745775634	-0.2013983842664275	0.9424956903111398
0.27480759620189904	-1.1441172982011587	-0.2017691238433741	0.9423481743577893
0.2753072463768116	-1.144340600485064	-0.2021398844589506	0.9422007160261168
0.27580689655172413	-1.1445639814404136	-0.2025106661488845	0.9420533152915342
0.2763065467266367	-1.1447874410766825	-0.2028814689486832	0.9419059721279976
0.27680619690154923	-1.1450109794058223	-0.2032522928941074	0.9417586865117193
0.2773058470764618	-1.145234596436609	-0.20362313802057191	0.9416114584160385
0.2778054972513743	-1.1454582921803955	-0.2039940043637445	0.941464287816655
0.27830514742628687	-1.1456820666467613	-0.204364891959101	0.9413171746876602
0.2788047976011994	-1.1459059198464447	-0.20473580084219137	0.9411701190042542
0.27930444777611196	-1.1461298517894338	-0.20510673104846838	0.9410231207409742
0.2798040979510245	-1.1463538624846534	-0.2054776826133222	0.9408761798713283
0.28030374812593706	-1.1465779519434125	-0.20584865557227375	0.9407292963711348
0.28080339830084955	-1.1468021201751517	-0.20621964996066738	0.9405824702144867
0.2813030484757621	-1.1470263671896426	-0.20659066581396845	0.9404357013756707
0.28180269865067464	-1.147250692996965	-0.2069617031674535	0.9402889898295174
0.2823023488255872	-1.1474750976063746	-0.20733276205650022	0.9401423355498795
0.28280199900049974	-1.1476995810277175	-0.20770384251640156	0.9399957385113207
0.2833016491754123	-1.1479241432705727	-0.20807494458248585	0.9398491986880817
0.28380129935032483	-1.148148784344342	-0.20844606828986487	0.9397027160544786
0.2843009495252374	-1.1483735042592487	-0.2088172136740399	0.9395562905852068
0.2848005997001499	-1.1485983030235678	-0.20918838076995475	0.9394099222536102
0.2853002498750625	-1.1488231806476088	-0.20955956961298502	0.9392636110346199
0.285799900049975	-1.1490481371401162	-0.2099307802381497	0.9391173569019698
0.28629955022488757	-1.1492731725104217	-0.21030201268070428	0.9389711598297159
0.2867992003998001	-1.14949828676795	-0.21067326697569658	0.9388250197922585
0.28729885057471266	-1.1497234799208929	-0.21104454315816745	0.9386789367627226
0.2877985007496252	-1.149948751979502	-0.21141584126324173	0.9385329107162681
0.28829815092453775	-1.1501741029515529	-0.2117871613258981	0.9383869416256572
0.2887978010994503	-1.1503995328464762	-0.21215850338116865	0.9382410294653041
0.2892974512743628	-1.1506250416736088	-0.21252986746407293	0.9380951742095367
0.28979710144927534	-1.1508506294407683	-0.2129012536094682	0.9379493758312991
0.2902967516241879	-1.1510762961571606	-0.21327266185233867	0.9378036343048206
0.29079640179910043	-1.1513020418308408	-0.21364409222749114	0.9376579496033463
0.291296051974013	-1.1515278664712678	-0.21401554476990237	0.9375123217013722
0.29179570214892553	-1.1517537700862448	-0.21438701951440622	0.9373667505718413
0.2922953523238381	-1.151979752683777	-0.21475851649569722	0.9372212361880745
0.2927950024987506	-1.152205814273594	-0.21513003574874115	0.9370757785248534
0.29329465267366317	-1.1524319548623172	-0.21550157730810626	0.9369303775542046
0.2937943028485757	-1.1526581744594153	-0.21587314120865136	0.9367850332507635
0.29429395302348826	-1.1528844730721886	-0.2162447274850295	0.9366397455871525
0.2947936031984008	-1.1531108507092092	-0.21661633617189407	0.9364945145373174
0.29529325337331336	-1.1533373073780826	-0.21698796730395142	0.9363493400741278
0.2957929035482259	-1.1535638430866957	-0.21735962091574007	0.9362042221709486
0.29629255372313845	-1.1537904578435165	-0.2177312970419219	0.9360591608015953
0.296792203898051	-1.1540171516555386	-0.21810299571700006	0.9359141559385389
0.2972918540729635	-1.1542439245309395	-0.2184747169755275	0.9357692075554188
0.29779150424787604	-1.1544707764767863	-0.21884646085198853	0.9356243156247974
0.2982911544227886	-1.1546977075013451	-0.2192182273808754	0.935479480120476
0.29879080459770113	-1.1549247176112998	-0.21959001659658184	0.9353347010147196
0.2992904547726137	-1.1551518068144433	-0.21996182853352764	0.9351899782809179
0.2997901049475262	-1.1553789751184425	-0.22033366322618322	0.9350453118922613
0.3002897551224388	-1.1556062225298978	-0.22070552070877905	0.9349007018211195
0.3007894052973513	-1.155833549056055	-0.22107740101565196	0.9347561480404006
0.30128905547226387	-1.1560609547044103	-0.22144930418112538	0.9346116505232878
0.3017887056471764	-1.1562884394815678	-0.2218212302394559	0.9344672092421107
0.30228835582208896	-1.156516003394874	-0.22219317922487694	0.934322824169999
0.3027880059970015	-1.1567436464505851	-0.2225651511715119	0.934178495279076
0.30328765617191406	-1.1569713686558605	-0.22293714611360035	0.9340342225422603
0.3037873063468266	-1.1571991700176258	-0.2233091640853074	0.9338900059323155
0.30428695652173915	-1.1574270505421758	-0.2236812051206301	0.9337458454215495
0.3047866066966517	-1.1576550102357674	-0.22405326925366914	0.9336017409820977
0.30528625687156424	-1.157883049105322	-0.2244253565184982	0.9334576925868198
0.30578590704647673	-1.1581111671571869	-0.22479746694909084	0.9333137002080967
0.3062855572213893	-1.1583393643975366	-0.225169600579451	0.9331697638180844
0.30678520739630183	-1.158567640832448	-0.22554175744343674	0.9330258833890154
0.3072848575712144	-1.158795996468268	-0.22591393757507502	0.9328820588931903
0.3077845077461269	-1.1590244313109404	-0.22628614100814692	0.9327382903027889
0.30828415792103947	-1.1592529453669145	-0.22665836777658718	0.932594577590326
0.308783808095952	-1.1594815386414208	-0.22703061791408644	0.9324509207273386
0.30928345827086456	-1.1597102111402307	-0.22740289145443326	0.9323073196858036
0.3097831084457771	-1.1599389628693924	-0.22777518843144176	0.9321637744379525
0.31028275862068966	-1.1601677938345718	-0.22814750887878307	0.9320202849557905
0.3107824087956022	-1.1603967040411127	-0.2285198528301226	0.9318768512109867
0.31128205897051475	-1.160625693494839	-0.22889222031910983	0.9317334731757309
0.3117817091454273	-1.1608547622005743	-0.2292646113793007	0.9315901508212743
0.31228135932033985	-1.1610839101639376	-0.22963702604431255	0.9314468841196218
0.3127810094952524	-1.1613131373902947	-0.23000946434768452	0.931303673042607
0.31328065967016494	-1.1615424438849393	-0.23038192632294335	0.931160517561998
0.3137803098450775	-1.1617718296524207	-0.2307544120034916	0.9310174176489318
0.31427996001999	-1.16200129469757	-0.2311269214227272	0.9308743732748432
0.3147796101949025	-1.1622308390256022	-0.23149945461410476	0.9307313844114943
0.3152792603698151	-1.162460462641338	-0.23187201161095378	0.930588451030386
0.3157789105447276	-1.162690165549433	-0.23224459244664566	0.9304455731027869
0.31627856071964017	-1.1629199477540695	-0.2326171971543575	0.9303027505997085
0.3167782108945527	-1.1631498092604806	-0.23298982576745406	0.9301599834930269
0.31727786106946526	-1.1633797500722405	-0.23336247831902707	0.9300172717532108
0.3177775112443778	-1.1636097701947117	-0.23373515484240404	0.929874615352309
0.31827716141929036	-1.16383986963118	-0.23410785537058051	0.9297320142605995
0.3187768115942029	-1.1640700483861164	-0.23448057993670504	0.9295894684494083
0.31927646176911545	-1.1643003064636515	-0.23485332857383473	0.9294469778898146
0.319776111944028	-1.1645306438677931	-0.235226101315014	0.9293045425527788
0.32027576211894054	-1.1647610606022432	-0.23559889819321259	0.9291621624090282
0.3207754122938531	-1.1649915566709514	-0.23597171924136365	0.9290198374295935
0.32127506246876564	-1.1652221320771952	-0.23634456449236424	0.9288775675848352
0.3217747126436782	-1.1654527868250677	-0.23671743397916764	0.928735352845899
0.32227436281859073	-1.1656835209179086	-0.23709032773452857	0.9285931931833836
0.3227740129935032	-1.1659143343587761	-0.23746324579124534	0.9284510885675271
0.32327366316841577	-1.1661452271513855	-0.2378361881820957	0.9283090389692843
0.3237733133433283	-1.166376199299045	-0.2382091549398014	0.9281670443592459
0.32427296351824086	-1.1666072508042091	-0.23858214609697767	0.9280251047072298
0.3247726136931534	-1.1668383816703491	-0.23895516168631295	0.9278832199840297
0.32527226386806596	-1.1670695919005536	-0.23932820174040007	0.9277413901601532
0.3257719140429785	-1.1673008814970067	-0.2397012662917311	0.9275996152052728
0.32627156421789105	-1.1675322504631498	-0.24007435537291336	0.9274578950902379
0.3267712143928036	-1.1677636988008888	-0.24044746901632869	0.9273162297845579
0.32727086456771615	-1.1679952265133229	-0.2408206072544715	0.9271746192588524
0.3277705147426287	-1.16822683360258	-0.2411937701197162	0.927033063482863
0.32827016491754124	-1.1684585200706719	-0.24156695764434805	0.9268915624263158
0.3287698150924538	-1.1686902859208055	-0.24194016986079894	0.9267501160600111
0.32926946526736633	-1.1689221311540738	-0.2423134068012379	0.926608724352837
0.3297691154422789	-1.1691540557727473	-0.24268666849790477	0.9264673872748369
0.33026876561719143	-1.1693860597791434	-0.24305995498299743	0.9263261047961486
0.3307684157921039	-1.1696181431745132	-0.24343326628861936	0.9261848768858961
0.33126806596701647	-1.1698503059607275	-0.24380660244689042	0.9260437035138344
0.331767716141929	-1.1700825481393176	-0.24417996348979787	0.9259025846495206
0.33226736631684156	-1.1703148697120256	-0.24455334944946236	0.9257615202625608
0.3327670164917541	-1.1705472706801805	-0.2449267603577829	0.9256205103223997
0.33326666666666666	-1.1707797510446538	-0.24530019624664332	0.9254795547980098
0.3337663168415792	-1.1710123108071975	-0.24567365714799858	0.9253386536592023
0.33426596701649175	-1.1712449499683208	-0.246047143093623	0.9251978068746929
0.3347656171914043	-1.171477668529469	-0.2464206541153342	0.9250570144141324
0.33526526736631684	-1.1717104664910332	-0.24679419024481727	0.924916276246214
0.3357649175412294	-1.1719433438541518	-0.24716775151383508	0.9247755923403194
0.33626456771614194	-1.1721763006189116	-0.24754133795394834	0.9246349626649666
0.3367642178910545	-1.1724093367864201	-0.24791494959688443	0.9244943871895369
0.33726386806596703	-1.1726424523567864	-0.24828858647412871	0.9243538658826572
0.3377635182408796	-1.1728756473302941	-0.24866224861719807	0.9242133987130928
0.3382631684157921	-1.1731089217071158	-0.24903593605753005	0.9240729856495863
0.3387628185907047	-1.173342275487468	-0.24940964882661465	0.9239326266608522
0.33926246876561716	-1.1735757086710419	-0.24978338695572913	0.9237923217153173
0.3397621189405297	-1.1738092212579612	-0.2501571504763064	0.9236520707816562
0.34026176911544226	-1.174042813247611	-0.25053093941950777	0.9235118738281072
0.3407614192903548	-1.1742764846400744	-0.2509047538166954	0.92337173082338
0.34126106946526735	-1.174510235434316	-0.2512785936989233	0.92323164173539
0.3417607196401799	-1.1747440656302903	-0.2516524590974264	0.923091606532864
0.34226036981509245	-1.1749779752265106	-0.25202635004316204	0.9229516251833466
0.342760019990005	-1.1752119642229766	-0.25240026656733255	0.9228116976556399
0.34325967016491754	-1.1754460326181126	-0.25277420870076917	0.922671823917346
0.3437593203398301	-1.175680180411061	-0.25314817647450955	0.9225320039365523
0.34425897051474263	-1.175914407600418	-0.25352216991936793	0.9223922376810512
0.3447586206896552	-1.1761487141851292	-0.25389618906623695	0.9222525251188963
0.34525827086456773	-1.1763831001635388	-0.2542702339458855	0.9221128662176549
0.3457579210394803	-1.1766175655342548	-0.25464430458905557	0.9219732609452029
0.3462575712143928	-1.1768521102953287	-0.25501840102640494	0.9218337092689245
0.34675722138930537	-1.1770867344450364	-0.25539252328856293	0.9216942111564754
0.3472568715642179	-1.17732143798155	-0.25576667140616177	0.9215547665753854
0.3477565217391304	-1.1775562209028851	-0.25614084540973053	0.9214153754931484
0.34825617191404296	-1.177791083206646	-0.2565150453296683	0.9212760378769803
0.3487558220889555	-1.1780260248907064	-0.25688927119650407	0.9211367536942043
0.34925547226386805	-1.178261045952279	-0.25726352304051947	0.9209975229117571
0.3497551224387806	-1.1784961463894783	-0.2576378008921441	0.9208583454973367
0.35025477261369314	-1.1787313261989014	-0.258012104781533	0.9207192214173701
0.3507544227886057	-1.1789665853780942	-0.2583864347389659	0.920580150639128
0.35125407296351824	-1.179201923923924	-0.2587607907945591	0.9204411331293622
0.3517537231384308	-1.179437341833769	-0.2591351729785014	0.9203021688552679
0.35225337331334333	-1.179672839103937	-0.2595095813207585	0.92016325778318
0.3527530234882559	-1.1799084157313544	-0.2598840158513827	0.920024399879972
0.3532526736631684	-1.1801440717123255	-0.26025847660025386	0.9198855951120732
0.353752323838081	-1.180379807043558	-0.260632963597341	0.919746843446216
0.3542519740129935	-1.180615621721069	-0.261007476872404	0.9196081448486626
0.35475162418790607	-1.1808515157413784	-0.26138201645529385	0.9194694992860852
0.3552512743628186	-1.181087489100074	-0.2617565823756676	0.9193309067244032
0.35575092453773116	-1.1813235417932362	-0.26213117466319197	0.9191923671300444
0.35625057471264365	-1.181559673816679	-0.2625057933475219	0.9190538804691568
0.3567502248875562	-1.18179588516585	-0.2628804384581555	0.9189154467076959
0.35724987506246875	-1.1820321758362704	-0.26325511002461255	0.9187770658116553
0.3577495252373813	-1.1822685458234226	-0.2636298080763243	0.9186387377471001
0.35824917541229384	-1.1825049951221978	-0.2640045326426523	0.91850046247954
0.3587488255872064	-1.1827415237281855	-0.26437928375296116	0.9183622399752256
0.35924847576211894	-1.182978131635716	-0.2647540614364341	0.9182240701992833
0.3597481259370315	-1.1832148188399634	-0.2651288657223391	0.9180859531176261
0.36024777611194403	-1.1834515853354077	-0.26550369663978257	0.9179478886956265
0.3607474262868566	-1.1836884311166025	-0.26587855421786155	0.9178098768987396
0.3612470764617691	-1.1839253561779073	-0.2662534384855841	0.9176719176923214
0.36174672663668167	-1.1841623605136504	-0.26662834947193403	0.9175340110417167
0.3622463768115942	-1.184399444117782	-0.26700328720578803	0.9173961569119965
0.36274602698650676	-1.1846366069841432	-0.26737825171597407	0.9172583552681708
0.3632456771614193	-1.1848738491067417	-0.2677532430313076	0.9171206060754359
0.36374532733633186	-1.1851111704791066	-0.2681282611804878	0.9169829092986177
0.3642449775112444	-1.1853485710946736	-0.26850330619213886	0.9168452649025342
0.3647446276861569	-1.1855860509469984	-0.26887837809490656	0.916707672852091
0.36524427786106944	-1.185823610029203	-0.2692534769172962	0.9165701331119077
0.365743928035982	-1.18606124833428	-0.26962860268777245	0.9164326456465066
0.36624357821089454	-1.1862989658550838	-0.2700037554347129	0.9162952104203689
0.3667432283858071	-1.186536762584507	-0.2703789351864811	0.9161578273980256
0.36724287856071963	-1.1867746385151985	-0.27075414197137926	0.9160204965438162
0.3677425287356322	-1.1870125936395077	-0.27112937581757074	0.9158832178219355
0.3682421789105447	-1.1872506279498358	-0.27150463675322944	0.9157459911966079
0.3687418290854573	-1.1874887414382065	-0.27187992480641776	0.915608816631789
0.3692414792603698	-1.1877269340966887	-0.2722552400051582	0.9154716940915292
0.36974112943528237	-1.187965205917169	-0.27263058237739884	0.91533462353977
0.3702407796101949	-1.188203556891342	-0.2730059519510382	0.9151976049403012
0.37074042978510746	-1.1884419870105856	-0.27338134875383646	0.9150606382567487
0.37124007996002	-1.1886804962664435	-0.2737567728135966	0.9149237234528452
0.37173973013493256	-1.1889190846501707	-0.27413222415799404	0.9147868604921773
0.3722393803098451	-1.1891577521527572	-0.27450770281463194	0.9146500493381277
0.3727390304847576	-1.1893964987651298	-0.2748832088110633	0.9145132899540693
0.37323868065967014	-1.1896353244779758	-0.27525874217475976	0.9143765823032137
0.3737383308345827	-1.1898742292819966	-0.2756343029331273	0.914239926348869
0.37423798100949524	-1.190113213167603	-0.27600989111351704	0.9141033220540882
0.3747376311844078	-1.1903522761247356	-0.2763855067431374	0.9139667693815968
0.37523728135932033	-1.1905914181440342	-0.27676114984928685	0.9138302682947471
0.3757369315342329	-1.1908306392150976	-0.2771368204590316	0.9136938187560659
0.3762365817091454	-1.1910699393277855	-0.27751251859944337	0.9135574207283425
0.37673623188405797	-1.1913093184715828	-0.2778882442974755	0.9134210741741121
0.3772358820589705	-1.191548776636134	-0.27826399758011816	0.9132847790560155
0.37773553223388306	-1.191788313810656	-0.2786397784741671	0.9131485353364899
0.3782351824087956	-1.1920279299841432	-0.27901558700638424	0.9130123429777606
0.37873483258370816	-1.1922676251455635	-0.27939142320347365	0.9128762019420901
0.3792344827586207	-1.1925073992838315	-0.27976728709208504	0.912740112191749
0.37973413293353325	-1.1927472523874134	-0.28014317869875577	0.9126040736886584
0.3802337831084458	-1.1929871844447208	-0.28051909804995134	0.9124680863947675
0.38073343328335835	-1.1932271954441453	-0.2808950451720891	0.9123321502720597
0.38123308345827084	-1.1934672853734682	-0.2812710200914632	0.9121962652820051
0.3817327336331834	-1.1937074542209412	-0.28164702283437687	0.9120604313865662
0.38223238380809593	-1.1939477019740565	-0.28202305342697737	0.9119246485470763
0.3827320339830085	-1.1941880286206237	-0.2823991118953965	0.9117889167252258
0.383231684157921	-1.1944284341477645	-0.2827751982656059	0.9116532358821625
0.3837313343328336	-1.1946689185426889	-0.28315131256358617	0.9115176059791004
0.3842309845077461	-1.1949094817926553	-0.2835274548152168	0.9113820269774403
0.38473063468265867	-1.1951501238843931	-0.28390362504629835	0.9112464988380955
0.3852302848575712	-1.1953908448043722	-0.284279823282483	0.9111110215218908
0.38572993503248376	-1.1956316445392445	-0.2846560495494532	0.9109755949897933
0.3862295852073963	-1.1958725230754175	-0.2850323038727957	0.9108402192026216
0.38672923538230886	-1.196113480398851	-0.28540858627793686	0.9107048941209153
0.3872288855572214	-1.1963545164954184	-0.28578489679027486	0.9105696197051432
0.38772853573213395	-1.1965956313509845	-0.2861612354351448	0.910434395915839
0.3882281859070465	-1.1968368249512373	-0.2865376022378066	0.910299222713435
0.38872783608195904	-1.1970780972813504	-0.28691399722339245	0.9101641000579599
0.3892274862568716	-1.1973194483265523	-0.28729042041696334	0.9100290279095925
0.3897271364317841	-1.1975608780718676	-0.2876668718435332	0.9098940062283348
0.39022678660669663	-1.197802386502082	-0.2880433515279904	0.9097590349740919
0.3907264367816092	-1.198043973601875	-0.2884198594951815	0.9096241141066941
0.3912260869565217	-1.1982856393555257	-0.28879639576981253	0.9094892435857145
0.39172573713143427	-1.198527383747534	-0.2891729603766118	0.909354423370922
0.3922253873063468	-1.1987692067617026	-0.2895495533400815	0.9092196534216231
0.39272503748125936	-1.1990111083818864	-0.28992617468473064	0.9090849336971575
0.3932246876561719	-1.1992530885919288	-0.29030282443500355	0.9089502641569248
0.39372433783108446	-1.199495147375208	-0.2906795026151913	0.9088156447600171
0.394223988005997	-1.1997372847147176	-0.2910562092494799	0.9086810754652346
0.39472363818090955	-1.1999795005938814	-0.29143294436208056	0.9085465562317981
0.3952232883558221	-1.200221794995453	-0.29180970797703093	0.908412087018424
0.39572293853073465	-1.2004641679020502	-0.2921865001183036	0.9082776677837505
0.3962225887056472	-1.2007066192961702	-0.29256332080978864	0.9081432984863839
0.39672223888055974	-1.2009491491599134	-0.29294017007524464	0.9080089790846665
0.3972218890554723	-1.201191757475568	-0.2933170479384096	0.90787470953716
0.39772153923038484	-1.2014344442247507	-0.29369395442287055	0.9077404898018818
0.3982211894052973	-1.2016772093892978	-0.29407088955218025	0.907606319837122
0.3987208395802099	-1.201920052950569	-0.29444785334976586	0.9074721996008067
0.3992204897551224	-1.2021629748897182	-0.29482484583896285	0.9073381290507533
0.39972013993003497	-1.2024059751878604	-0.29520186704301915	0.9072041081448401
0.4002197901049475	-1.2026490538257346	-0.29557891698509037	0.907070136840644
0.40071944027986006	-1.2028922107841002	-0.2959559956882788	0.9069362150958243
0.4012190904547726	-1.2031354460430868	-0.296333103175508	0.9068023428675807
0.40171874062968516	-1.2033787595831342	-0.2967102394697153	0.9066685201134194
0.4022183908045977	-1.2036221513839491	-0.2970874045936263	0.9065347467903211
0.40271804097951025	-1.2038656214254677	-0.29746459856996965	0.9064010228554983
0.4032176911544228	-1.204109169687157	-0.2978418214213357	0.9062673482658229
0.40371734132933534	-1.2043527961482317	-0.29821907317020613	0.906133722978025
0.4042169915042479	-1.2045965007879174	-0.29859635383900157	0.9060001469489187
0.40471664167916044	-1.204840283584968	-0.2989736634500235	0.9058666201349441
0.405216291854073	-1.2050841445181582	-0.2993510020254923	0.9057331424926666
0.40571594202898553	-1.2053280835658733	-0.29972836958752197	0.9055997139783499
0.406215592203898	-1.205572100706223	-0.30010576615809537	0.9054663345481253
0.40671524237881057	-1.2058161959173554	-0.30048319175916294	0.9053330041581932
0.4072148925537231	-1.206060369176814	-0.3008606464125059	0.9051997227643056
0.40771454272863566	-1.2063046204624468	-0.3012381301398956	0.9050664903225522
0.4082141929035482	-1.2065489497510882	-0.30161564296285115	0.9049333067882371
0.40871384307846076	-1.2067933570202887	-0.30199318490299515	0.9048001721172931
0.4092134932533733	-1.207037842246625	-0.3023707559816673	0.904667086264961
0.40971314342828585	-1.2072824054067843	-0.30274835622021606	0.9045340491865678
0.4102127936031984	-1.2075270464770484	-0.30312598563980303	0.9044010608372463
0.41071244377811095	-1.2077717654337596	-0.303503644261589	0.9042681211721726
0.4112120939530235	-1.2080165622526562	-0.30388133210653845	0.9041352301461165
0.41171174412793604	-1.2082614369093954	-0.3042590491955279	0.9040023877138664
0.4122113943028486	-1.208506389379639	-0.3046367955494143	0.903869593830221
0.41271104447776114	-1.2087514196384257	-0.3050145711888236	0.9037368484496034
0.4132106946526737	-1.2089965276606367	-0.3053923761343411	0.9036041515262948
0.41371034482758623	-1.2092417134210938	-0.3057702104064482	0.9034715030146435
0.4142099950024988	-1.2094869768944279	-0.3061480740255381	0.9033389028688935
0.41470964517741127	-1.2097323180545445	-0.3065259670118114	0.9032063510427333
0.4152092953523238	-1.2099777368756934	-0.3069038893854587	0.903073847490236
0.41570894552723636	-1.2102232333314553	-0.30728184116648943	0.902941392164965
0.4162085957021489	-1.2104688073954373	-0.30765982237485356	0.9028089850205815
0.41670824587706146	-1.210714459040872	-0.30803783303035825	0.9026766260105141
0.417207896051974	-1.2109601882407632	-0.3084158731527253	0.9025443150880385
0.41770754622688655	-1.2112059949678358	-0.3087939427615404	0.9024120522062948
0.4182071964017991	-1.2114518791945386	-0.3091720418762713	0.9022798373182674
0.41870684657671164	-1.2116978408932366	-0.30955017051632683	0.902147670376907
0.4192064967516242	-1.211943880035889	-0.30992832870094067	0.9020155513349499
0.41970614692653674	-1.2121899965941068	-0.3103065164492427	0.9018834801448655
0.4202057971014493	-1.21243619053946	-0.31068473378028	0.9017514567591812
0.42070544727636183	-1.2126824618432106	-0.3110629807129749	0.9016194811302368
0.4212050974512744	-1.2129288104762408	-0.3114412572661116	0.901487553210128
0.4217047476261869	-1.2131752364092985	-0.3118195634583738	0.9013556729509243
0.4222043978010995	-1.213421739612804	-0.3121978993083251	0.9012238403044813
0.422704047976012	-1.213668320056862	-0.3125762648344008	0.9010920552224633
0.4232036981509245	-1.213914977711488	-0.31295466005495054	0.9009603176565397
0.42370334832583706	-1.2141617125462631	-0.31333308498817297	0.9008286275580922
0.4242029985007496	-1.2144085245305458	-0.31371153965214993	0.9006969848783977
0.42470264867566215	-1.2146554136334877	-0.3140900240648646	0.9005653895686228
0.4252022988505747	-1.214902379823819	-0.3144685382441376	0.9004338415796774
0.42570194902548725	-1.2151494230702675	-0.31484708220772933	0.9003023408625367
0.4262015992003998	-1.2153965433409537	-0.3152256559732044	0.9001708873677509
0.42670124937531234	-1.2156437406040195	-0.3156042595580881	0.9000394810459295
0.4272008995502249	-1.2158910148271413	-0.31598289297969795	0.8999081218474462
0.42770054972513744	-1.2161383659777303	-0.31636155625527856	0.8997768097224531
0.42820019990005	-1.216385794023079	-0.31674024940194945	0.8996455446211321
0.42869985007496253	-1.216633298929919	-0.3171189724366588	0.8995143264932598
0.4291995002498751	-1.2168808806650062	-0.3174977253762881	0.899383155288716
0.4296991504247876	-1.2171285391946078	-0.3178765082375482	0.8992520309570585
0.43019880059970017	-1.2173762744848418	-0.318255321037057	0.8991209534477843
0.4306984507746127	-1.2176240865013528	-0.3186341637912541	0.8989899227100993
0.43119810094952526	-1.2178719752097527	-0.3190130365165185	0.8988589386932353
0.43169775112443776	-1.218119940575146	-0.3193919392290399	0.8987280013461069
0.4321974012993503	-1.2183679825623595	-0.3197708719448831	0.8985971106174746
0.43269705147426285	-1.2186161011360972	-0.32014983468001285	0.8984662664560843
0.4331967016491754	-1.2188642962606588	-0.32052882745025757	0.8983354688103987
0.43369635182408794	-1.2191125679000563	-0.3209078502712873	0.8982047176287675
0.4341960019990005	-1.2193609160179837	-0.32128690315865455	0.8980740128593271
0.43469565217391304	-1.219609340577805	-0.3216659861277538	0.8979433544500505
0.4351953023488256	-1.2198578415427563	-0.3220450991939048	0.8978127423488502
0.43569495252373813	-1.2201064188755524	-0.3224242423722201	0.8976821765033307
0.4361946026986507	-1.2203550725386993	-0.32280341567770743	0.8975516568609883
0.4366942528735632	-1.2206038024945245	-0.32318261912525925	0.8974211833692646
0.4371939030484758	-1.2208526087048825	-0.32356185272960364	0.8972907559752804
0.4376935532233883	-1.2211014911312112	-0.3239411165052971	0.8971603746259134
0.43819320339830087	-1.2213504497350376	-0.3243204104668429	0.8970300392681967
0.4386928535732134	-1.2215994844771665	-0.3246997346285222	0.8968997498486444
0.43919250374812596	-1.2218485953182934	-0.3250790890045097	0.8967695063137827
0.43969215392303845	-1.2220977822188628	-0.32545847360886176	0.8966393086099972
0.440191804097951	-1.2223470451387888	-0.32583788845542344	0.8965091566833655
0.44069145427286355	-1.2225963840378065	-0.32621733355796056	0.8963790504798442
0.4411911044477761	-1.222845798875323	-0.32659680893006027	0.896248989945263
0.44169075462268864	-1.2230952896105283	-0.3269763145852148	0.8961189750253149
0.4421904047976012	-1.2233448562020004	-0.3273558505366849	0.8959890056653169
0.44269005497251374	-1.2235944986082135	-0.32773541679764234	0.8958590818105718
0.4431897051474263	-1.2238442167874009	-0.32811501338113314	0.8957292034062689
0.44368935532233883	-1.224094010697126	-0.3284946402999748	0.8955993703971484
0.4441890054972514	-1.224343880295005	-0.32887429756690933	0.8954695827280947
0.4446886556721639	-1.2245938255381363	-0.32925398519450944	0.8953398403436276
0.44518830584707647	-1.2248438463832072	-0.3296337031951658	0.8952101431880423
0.445687956021989	-1.2250939427867598	-0.33001345158116546	0.8950804912055936
0.44618760619690156	-1.2253441147048776	-0.33039323036460344	0.8949508843402751
0.4466872563718141	-1.2255943620933687	-0.3307730395574542	0.8948213225359146
0.44718690654672666	-1.2258446849075653	-0.331152879171488	0.894691805736077
0.4476865567216392	-1.2260950831026773	-0.33153274921838316	0.894562333884294
0.4481862068965517	-1.2263455566334542	-0.33191264970963286	0.8944329069238205
0.44868585707146424	-1.2265961054542005	-0.3322925806565402	0.8943035247976596
0.4491855072463768	-1.2268467295191134	-0.3326725420703204	0.894174187448795
0.44968515742128934	-1.2270974287818452	-0.3330525339619797	0.8940448948198672
0.4501848075962019	-1.2273482031957121	-0.3334325563423651	0.893915646853345
0.45068445777111443	-1.2275990527138463	-0.33381260922219824	0.8937864434916488
0.451184107946027	-1.2278499772888014	-0.33419269261200224	0.893657284676797
0.4516837581209395	-1.2281009768728883	-0.33457280652214555	0.8935281703507411
0.4521834082958521	-1.228352051418158	-0.33495295096286803	0.89339910045529
0.4526830584707646	-1.2286032008761112	-0.3353331259442026	0.8932700749319109
0.45318270864567717	-1.2288544251979743	-0.33571333147603233	0.8931410937219441
0.4536823588205897	-1.2291057243345809	-0.33609356756807157	0.8930121567665092
0.45418200899550226	-1.2293570982365494	-0.3364738342298986	0.8928832640066494
0.4546816591704148	-1.2296085468539086	-0.3368541314708694	0.8927544153830407
0.45518130934532736	-1.2298600701364244	-0.33723445930020807	0.8926256108362166
0.4556809595202399	-1.2301116680335276	-0.3376148177269679	0.8924968503065588
0.45618060969515245	-1.2303633404942576	-0.3379952067600315	0.8923681337342253
0.45668025987006494	-1.230615087467222	-0.338375626408089	0.8922394610591357
0.4571799100449775	-1.2308669089007007	-0.33875607667968627	0.8921108322210156
0.45767956021989004	-1.2311188047425603	-0.3391365575831734	0.8919822471593853
0.4581792103948026	-1.231370774940396	-0.3395170691267509	0.8918537058136461
0.45867886056971513	-1.2316228194412289	-0.3398976113184143	0.8917252081228142
0.4591785107446277	-1.2318749381918777	-0.34027818416600997	0.8915967540258666
0.4596781609195402	-1.2321271311386814	-0.34065878767719104	0.8914683434614897
0.46017781109445277	-1.2323793982275981	-0.3410394218594333	0.8913399763681656
0.4606774612693653	-1.2326317394042718	-0.3414200867200585	0.8912116526842155
0.46117711144427787	-1.2328841546137697	-0.3418007822661554	0.8910833723476158
0.4616767616191904	-1.233136643800944	-0.3421815085046794	0.8909551352962647
0.46217641179410296	-1.2333892069102337	-0.3425622654423967	0.890826941467838
0.4626760619690155	-1.2336418438856283	-0.3429430530858811	0.8906987907997488
0.46317571214392805	-1.2338945546706652	-0.34332387144151005	0.8905706832291561
0.4636753623188406	-1.234147339208592	-0.34370472051550294	0.8904426186930889
0.46417501249375315	-1.2344001974421963	-0.34408560031387353	0.890314597128327
0.4646746626686657	-1.234653129313851	-0.34446651084246255	0.890186618471391
0.4651743128435782	-1.2349061347655037	-0.3448474521069037	0.8900586826585973
0.46567396301849073	-1.2351592137387353	-0.34522842411264976	0.8899307896260842
0.4661736131934033	-1.235412366174743	-0.34560942686498264	0.8898029393097585
0.4666732633683158	-1.2356655920142294	-0.3459904603689724	0.8896751316452556
0.4671729135432284	-1.23591889119748	-0.34637152462948656	0.8895473665679929
0.4676725637181409	-1.2361722636644228	-0.3467526196512251	0.8894196440131976
0.46817221389305347	-1.2364257093545612	-0.3471337454386898	0.8892919639158708
0.468671864067966	-1.2366792282068868	-0.34751490199616075	0.8891643262107269
0.46917151424287856	-1.2369328201600325	-0.34789608932774624	0.8890367308322827
0.4696711644177911	-1.2371864851522505	-0.3482773074373609	0.888909177714888
0.47017081459270366	-1.2374402231212396	-0.34865855632869086	0.888781666792546
0.4706704647676162	-1.2376940340043834	-0.3490398360052586	0.8886541979991244
0.47117011494252875	-1.237947917738537	-0.3494211464703612	0.8885267712681719
0.4716697651174413	-1.238201874260133	-0.349802487727083	0.8883993865330476
0.47216941529235384	-1.238455903505308	-0.3501838597783595	0.8882720437269489
0.4726690654672664	-1.2387100054094946	-0.3505652626268505	0.8881447427826431
0.4731687156421789	-1.2389641799079223	-0.35094669627506353	0.8880174836328596
0.47366836581709143	-1.2392184269352342	-0.3513281607252808	0.8878902662099513
0.474168015992004	-1.2394727464256803	-0.35170965597956555	0.8877630904461147
0.4746676661669165	-1.239727138313026	-0.3520911820397889	0.8876359562732363
0.47516731634182907	-1.239981602530567	-0.3524727389075898	0.8875088636229768
0.4756669665167416	-1.2402361390112753	-0.3528543265844454	0.8873818124268282
0.47616661669165417	-1.2404907476874558	-0.3532359450715491	0.8872548026159077
0.4766662668665667	-1.2407454284911046	-0.3536175943699355	0.887127834121169
0.47716591704147926	-1.2410001813537295	-0.35399927448041074	0.8870009068733191
0.4776655672163918	-1.2412550062063288	-0.3543809854035517	0.8868740208027805
0.47816521739130435	-1.2415099029793943	-0.3547627271397178	0.8867471758396761
0.4786648675662169	-1.241764871603079	-0.3551444996890675	0.8866203719140116
0.47916451774112945	-1.2420199120070015	-0.3555263030515439	0.886493608955457
0.479664167916042	-1.2422750241202374	-0.35590813722683484	0.886366886893402
0.48016381809095454	-1.2425302078714895	-0.35629000221444007	0.8862402056570506
0.4806634682658671	-1.2427854631888684	-0.35667189801361543	0.8861135651752484
0.48116311844077964	-1.2430407900000924	-0.3570538246233922	0.8859869653766986
0.4816627686156921	-1.243296188232366	-0.35743578204259174	0.8858604061897768
0.4821624187906047	-1.2435516578124002	-0.3578177702698029	0.8857338875425991
0.4826620689655172	-1.2438071986663826	-0.3581997893033658	0.8856074093630231
0.48316171914042977	-1.2440628107200438	-0.3585818391414216	0.8854809715786234
0.4836613693153423	-1.244318493898622	-0.3589639197818534	0.8853545741167682
0.48416101949025486	-1.2445742481268773	-0.3593460312223377	0.8852282169045397
0.4846606696651674	-1.2448300733289732	-0.359728173460285	0.8851018998686895
0.48516031984007996	-1.245085969428661	-0.36011034649290335	0.8849756229357577
0.4856599700149925	-1.2453419363491403	-0.36049255031714145	0.8848493860319973
0.48615962018990505	-1.2455979740131664	-0.3608747849297305	0.8847231890834365
0.4866592703648176	-1.2458540823428097	-0.36125705032712735	0.8845970320156811
0.48715892053973014	-1.2461102612598776	-0.36163934650559837	0.8844709147542781
0.4876585707146427	-1.2463665106854471	-0.36202167346112274	0.8843448372243277
0.48815822088955524	-1.246622830540149	-0.362404031189463	0.884218799350687
0.4886578710644678	-1.2468792207441162	-0.3627864196861297	0.8840928010579863
0.48915752123938033	-1.2471356812169436	-0.36316883894638946	0.883966842270554
0.4896571714142929	-1.2473922118776322	-0.36355128896524985	0.8838409229123805
0.49015682158920537	-1.2476488126447547	-0.36393376973749086	0.8837150429072611
0.4906564717641179	-1.2479054834363077	-0.36431628125763105	0.8835892021786782
0.49115612193903047	-1.2481622241696468	-0.36469882351991895	0.8834634006497296
0.491655772113943	-1.2484190347617827	-0.3650813965183968	0.8833376382433872
0.49215542228885556	-1.2486759151289797	-0.36546400024679615	0.8832119148821845
0.4926550724637681	-1.24893286518715	-0.3658466346986475	0.8830862304885045
0.49315472263868065	-1.2491898848514806	-0.3662292998671812	0.8829605849842999
0.4936543728135932	-1.2494469740367171	-0.3666119957453881	0.8828349782913301
0.49415402298850575	-1.2497041326570462	-0.3669947223260104	0.8827094103310357
0.4946536731634183	-1.249961360625979	-0.3673774796014877	0.8825838810244908
0.49515332333833084	-1.2502186578566312	-0.367760267564044	0.882458390292591
0.4956529735132434	-1.2504760242614272	-0.36814308620561653	0.8823329380558077
0.49615262368815594	-1.2507334597522928	-0.36852593551787244	0.8822075242344204
0.4966522738630685	-1.2509909642405763	-0.3689088154922287	0.8820821487483451
0.49715192403798103	-1.2512485376370097	-0.3692917261198066	0.8819568115172048
0.4976515742128936	-1.251506179851756	-0.36967466739147825	0.8818315124602786
0.4981512243878061	-1.251763890794428	-0.37005763929783625	0.8817062514965888
0.4986508745627186	-1.2520216703740958	-0.37044064182921144	0.8815810285448823
0.49915052473763116	-1.252279518499141	-0.37082367497563706	0.8814558435235085
0.4996501749125437	-1.252537435077357	-0.37120673872687343	0.8813306963504862
0.5001498250874563	-1.252795420016102	-0.37158983307243526	0.8812055869436697
0.5006494752623688	-1.2530534732220031	-0.3719729580015249	0.8810805152204834
0.5011491254372814	-1.2533115946010243	-0.37235611350304715	0.8809554810979795
0.5016487756121939	-1.2535697840587248	-0.3727392995656817	0.8808304844930507
0.5021484257871065	-1.2538280414998852	-0.3731225161777647	0.8807055253221299
0.502648075962019	-1.2540863668287783	-0.37350576332738494	0.8805806035013942
0.5031477261369315	-1.2543447599489785	-0.373889041002315	0.8804557189466712
0.5036473763118441	-1.254603220763581	-0.37427234919006835	0.8803308715735297
0.5041470264867566	-1.2548617491749081	-0.3746556878778437	0.880206061297084
0.5046466766616692	-1.255120345084717	-0.3750390570525423	0.8800812880321737
0.5051463268365817	-1.255379008394223	-0.37542245670080376	0.8799565516934187
0.5056459770114943	-1.2556377390038773	-0.37580588680893623	0.8798318521949395
0.5061456271864068	-1.2558965368136146	-0.376189347362973	0.8797071894506403
0.5066452773613194	-1.25615540172261	-0.37657283834862637	0.8795825633739837
0.5071449275362319	-1.2564143336295017	-0.37695635975132286	0.8794579738781785
0.5076445777111445	-1.2566733324322763	-0.37733991155619007	0.8793334208760873
0.508144227886057	-1.2569323980282552	-0.37772349374804554	0.879208904280212
0.5086438780609696	-1.2571915303140369	-0.37810710631138283	0.8790844240026496
0.509143528235882	-1.2574507291857406	-0.3784907492304225	0.8789599799553193
0.5096431784107947	-1.2577099945386296	-0.37887442248903874	0.8788355720495896
0.5101428285857071	-1.2579693262674392	-0.3792581260708167	0.8787112001966182
0.5106424787606197	-1.2582287242662518	-0.37964185995903155	0.8785868643072189
0.5111421289355322	-1.2584881884283596	-0.3800256241366181	0.8784625642917427
0.5116417791104447	-1.258747718646471	-0.3804094185862134	0.878338300060259
0.5121414292853573	-1.2590073148126029	-0.38079324329012665	0.8782140715224792
0.5126410794602698	-1.2592669768181355	-0.3811770982303709	0.8780898785877626
0.5131407296351824	-1.2595267045536815	-0.38156098338859107	0.8779657211650947
0.5136403798100949	-1.2597864979092324	-0.3819448987461469	0.8778415991630842
0.5141400299850075	-1.2600463567741174	-0.3823288442840695	0.8777175124900498
0.51463968015992	-1.2603062810368124	-0.38271281998301915	0.8775934610537877
0.5151393303348326	-1.2605662705852951	-0.3830968258233785	0.8774694447619154
0.5156389805097451	-1.2608263253067629	-0.38348086178518104	0.8773454635215829
0.5161386306846577	-1.2610864450876715	-0.383864927848112	0.8772215172395607
0.5166382808595702	-1.261346629813784	-0.3842490239915314	0.8770976058222527
0.5171379310344828	-1.2616068793702016	-0.3846331501944702	0.8769737291757332
0.5176375812093953	-1.2618671936412242	-0.3850173064355916	0.8768498872056298
0.5181372313843079	-1.2621275725104937	-0.38540149269324864	0.8767260798172437
0.5186368815592204	-1.2623880158609588	-0.38578570894544656	0.8766023069155106
0.519136531734133	-1.2626485235747573	-0.3861699551698276	0.8764785684049307
0.5196361819090455	-1.2629090955333222	-0.38655423134369804	0.8763548641896247
0.520135832083958	-1.263169731617332	-0.38693853744399526	0.8762311941733375
0.5206354822588706	-1.2634304317067744	-0.38732287344733696	0.8761075582594383
0.5211351324337831	-1.2636911956809043	-0.3877072393299799	0.8759839563509239
0.5216347826086957	-1.263952023418158	-0.3880916350678101	0.8758603883503521
0.5221344327836082	-1.2642129147962466	-0.3884760606363585	0.8757368541598876
0.5226340829585208	-1.26447386969215	-0.3888605160108063	0.875613353681345
0.5231337331334333	-1.2647348879820108	-0.3892450011659542	0.8754898868160577
0.5236333833083459	-1.2649959695413044	-0.3896295160762655	0.8753664534650402
0.5241330334832583	-1.2652571142447075	-0.39001406071582584	0.8752430535288821
0.524632683658171	-1.2655183219660913	-0.3903986350583496	0.875119686907738
0.5251323338330834	-1.265779592578565	-0.39078323907717616	0.8749963535013864
0.525631984007996	-1.2660409259544796	-0.3911678727452872	0.874873053209195
0.5261316341829085	-1.2663023219653056	-0.39155253603526796	0.874749785930034
0.5266312843578211	-1.2665637804818244	-0.3919372289193409	0.874626551562483
0.5271309345327336	-1.2668253013740007	-0.39232195136935766	0.8745033500046381
0.5276305847076461	-1.2670868845110332	-0.39270670335678654	0.8743801811542472
0.5281302348825587	-1.267348529761197	-0.39309148485269246	0.8742570449085056
0.5286298850574712	-1.2676102369920494	-0.3934762958277716	0.8741339411642742
0.5291295352323838	-1.2678720060703035	-0.39386113625231856	0.8740108698179863
0.5296291854072963	-1.268133836861894	-0.3942460060962644	0.8738878307656325
0.5301288355822089	-1.2683957292318901	-0.39463090532912287	0.8737648239027662
0.5306284857571214	-1.2686576830445824	-0.3950158339200331	0.873641849124549
0.531128135932034	-1.2689196981633373	-0.39540079183770693	0.8735189063256288
0.5316277861069465	-1.2691817744507758	-0.39578577905048645	0.873395995400288
0.5321274362818591	-1.2694439117686402	-0.3961707955263005	0.873273116242342
0.5326270864567716	-1.2697061099778315	-0.3965558412326732	0.8731502687451519
0.5331267366316842	-1.2699683689384031	-0.39694091613672683	0.8730274528016705
0.5336263868065967	-1.270230688509522	-0.3973260202051652	0.872904668304356
0.5341260369815093	-1.2704930685495686	-0.39771115340429886	0.8727819151452755
0.5346256871564218	-1.2707555089160014	-0.3980963157000138	0.8726591932159862
0.5351253373313344	-1.2710180094653833	-0.39848150705776575	0.8725365024076159
0.5356249875062469	-1.2712805700534815	-0.39886672744262464	0.872413842610858
0.5361246376811594	-1.2715431905351147	-0.3992519768192134	0.8722912137159013
0.536624287856072	-1.2718058707642719	-0.3996372551517454	0.872168615612529
0.5371239380309845	-1.2720686105939747	-0.40002256240399475	0.8720460481899794
0.5376235882058971	-1.2723314098764529	-0.40040789853932635	0.8719235113371324
0.5381232383808096	-1.2725942684629492	-0.40079326352065725	0.8718010049422923
0.5386228885557222	-1.2728571862038358	-0.40117865731047586	0.8716785288933534
0.5391225387306346	-1.2731201629485962	-0.4015640798708488	0.8715560830777435
0.5396221889055473	-1.2733831985457802	-0.40194953116338905	0.8714336673823904
0.5401218390804597	-1.2736462928429635	-0.4023350111492588	0.8713112816937143
0.5406214892553723	-1.27390944568693	-0.4027205197892142	0.8711889258977185
0.5411211394302848	-1.274172656923381	-0.4031060570435211	0.8710665998798545
0.5416207896051974	-1.2744359263972174	-0.40349162287203805	0.8709443035251815
0.5421204397801099	-1.2746992539522553	-0.40387721723412967	0.8708220367181251
0.5426200899550225	-1.2749626394315108	-0.40426284008874536	0.8706997993427782
0.543119740129935	-1.2752260826769597	-0.4046484913943562	0.8705775912826103
0.5436193903048476	-1.275489583529606	-0.4050341711089679	0.8704554124206464
0.5441190404797601	-1.2757531418295864	-0.40541987919015515	0.8703332626394218
0.5446186906546726	-1.2760167574159649	-0.4058056155949899	0.8702111418209757
0.5451183408295852	-1.2762804301268678	-0.4061913802800959	0.870089049846776
0.5456179910044977	-1.2765441597995402	-0.40657717320164843	0.8699669865979027
0.5461176411794103	-1.276807946270051	-0.40696299431529953	0.8698449519547529
0.5466172913543228	-1.277071789373617	-0.40734884357626017	0.8697229457973608
0.5471169415292354	-1.277335688944458	-0.4077347209392635	0.869600968005205
0.5476165917041479	-1.2775996448157072	-0.40812062635854085	0.8694790184571889
0.5481162418790605	-1.2778636568195758	-0.40850655978786155	0.8693570970317158
0.548615892053973	-1.2781277247872185	-0.40889252118049174	0.8692352036067722
0.5491155422288856	-1.2783918485487862	-0.40927851048921343	0.869113338059573
0.5496151924037981	-1.2786560279334025	-0.40966452766631495	0.8689915002670847
0.5501148425787107	-1.278920262769104	-0.41005057266357864	0.8688696901055268
0.5506144927536232	-1.2791845528830406	-0.41043664543232117	0.8687479074507201
0.5511141429285358	-1.2794488981011873	-0.41082274592332474	0.868626152177864
0.5516137931034483	-1.2797132982484731	-0.411208874086867	0.8685044241616047
0.5521134432783609	-1.2799777531488339	-0.4115950298727316	0.8683827232761021
0.5526130934532734	-1.2802422626251342	-0.41198121323019266	0.8682610493949431
0.5531127436281859	-1.2805068264991402	-0.41236742410800054	0.8681394023911404
0.5536123938030985	-1.280771444591566	-0.4127536624543941	0.8680177821371665
0.554112043978011	-1.2810361167220492	-0.41313992821708884	0.8678961885049143
0.5546116941529236	-1.2813008427091348	-0.41352622134328065	0.8677746213658704
0.555111344327836	-1.281565622370266	-0.4139125417796332	0.8676530805906749
0.5556109945027486	-1.2818304555218383	-0.41429888947229637	0.8675315660495478
0.5561106446776611	-1.282095341979091	-0.41468526436686975	0.8674100776122204
0.5566102948525737	-1.2823602815561634	-0.415071666408423	0.8672886151477769
0.5571099450274862	-1.2826252740660689	-0.41545809554148233	0.8671671785245714
0.5576095952023988	-1.2828903193207688	-0.41584455171005125	0.8670457676107182
0.5581092453773113	-1.2831554171310122	-0.4162310348575679	0.866924382273444
0.5586088955522239	-1.2834205673064156	-0.4166175449269182	0.8668030223795
0.5591085457271364	-1.28368576965549	-0.4170040818604496	0.8666816877950315
0.559608195902049	-1.2839510239856253	-0.41739064559996125	0.8665603783856664
0.5601078460769615	-1.284216330102973	-0.41777723608666884	0.8664390940163061
0.5606074962518741	-1.2844816878125982	-0.41816385326125194	0.8663178345513465
0.5611071464267866	-1.2847470969183639	-0.41855049706380804	0.8661965998545262
0.5616067966016991	-1.285012557222908	-0.41893716743385967	0.8660753897889795
0.5621064467766117	-1.2852780685278118	-0.4193238643103863	0.8659542042173777
0.5626060969515242	-1.2855436306333239	-0.4197105876317583	0.8658330430015665
0.5631057471264368	-1.2858092433385941	-0.4200973373357874	0.8657119060028184
0.5636053973013493	-1.2860749064415637	-0.4204841133597058	0.8655907930818445
0.5641050474762619	-1.2863406197388967	-0.4208709156401413	0.865469704098755
0.5646046976511744	-1.2866063830260974	-0.4212577441131421	0.8653486389129358
0.565104347826087	-1.2868721960974063	-0.42164459871416293	0.8652275973831176
0.5656039980009995	-1.287138058745926	-0.4220314793780766	0.8651065793677727
0.5661036481759121	-1.2874039707633855	-0.42241838603912507	0.8649855847240737
0.5666032983508246	-1.2876699319403404	-0.42280531863096515	0.8648646133084517
0.5671029485257372	-1.2879359420660845	-0.423192277086643	0.8647436649794693
0.5676025987006497	-1.2882020009286603	-0.4235792613385958	0.8646227395900669
0.5681022488755623	-1.2884681083148466	-0.4239662713186487	0.8645018369961975
0.5686018990504748	-1.2887342640101247	-0.42435330695799767	0.864380957051944
0.5691015492253874	-1.2890004677986826	-0.42474036818722033	0.8642600996114637
0.5696011994002999	-1.2892667194634377	-0.42512745493626597	0.8641392645271676
0.5701008495752123	-1.289533018785997	-0.42551456713445673	0.8640184516518079
0.570600499750125	-1.2897993655467228	-0.42590170471049266	0.8638976608362984
0.5711001499250374	-1.2900657595245615	-0.42628886759241125	0.863776891932366
0.57159980009995	-1.2903322004972182	-0.42667605570762984	0.8636561447897638
0.5720994502748625	-1.2905986882410263	-0.4270632689829075	0.863535419257895
0.5725991004497751	-1.2908652225309925	-0.4274505073443542	0.8634147151865107
0.5730987506246876	-1.2911318031407966	-0.4278377707174381	0.8632940324233613
0.5735984007996002	-1.2913984298427361	-0.4282250590269529	0.8631733708157744
0.5740980509745127	-1.2916651024077703	-0.42861237219704473	0.8630527302115626
0.5745977011494253	-1.2919318206055013	-0.42899971015119354	0.8629321104543081
0.5750973513243378	-1.2921985842041184	-0.42938707281220106	0.86281151139133
0.5755970014992504	-1.2924653929704357	-0.4297744601021968	0.862690932866628
0.5760966516741629	-1.292732246669883	-0.43016187194263633	0.862570374727245
0.5765963018490755	-1.292999145066516	-0.4305493082542978	0.8624498368120089
0.577095952023988	-1.293266087922888	-0.43093676895725225	0.8623293189658261
0.5775956021989006	-1.2935330750002847	-0.4313242539709173	0.8622088210549518
0.5780952523738131	-1.2938001060584037	-0.4317117632139769	0.8620883428848992
0.5785949025487256	-1.2940671808556232	-0.43209929660444074	0.8619678842511967
0.5790945527236382	-1.294334299148825	-0.43248685405960674	0.8618474450906871
0.5795942028985507	-1.2946014606934613	-0.43287443549607024	0.8617270251973858
0.5800938530734633	-1.2948686652434915	-0.43326204082970393	0.8616066244137878
0.5805935032483758	-1.2951359125514486	-0.43364966997567833	0.8614862425746476
0.5810931534232884	-1.2954032023683275	-0.43403732284842456	0.8613658795199016
0.5815928035982009	-1.2956705344437285	-0.4344249993616779	0.8612455350825486
0.5820924537731135	-1.295937908525662	-0.43481269942841394	0.8611252090967758
0.582592103948026	-1.2962053243606801	-0.43520042296089	0.8610049013997899
0.5830917541229386	-1.2964727816938157	-0.4355881698706221	0.8608846118231985
0.5835914042978511	-1.296740280268588	-0.43597594006838697	0.8607643402005505
0.5840910544727637	-1.2970078198269355	-0.4363637334641976	0.8606440863624714
0.5845907046476762	-1.2972754001093285	-0.43675154996733706	0.8605238501419857
0.5850903548225888	-1.2975430208546146	-0.4371393894863103	0.8604036313684597
0.5855900049975012	-1.2978106818001354	-0.43752725192887665	0.8602834298712598
0.5860896551724138	-1.298078382681664	-0.43791513720203046	0.8601632454795722
0.5865893053473263	-1.298346123233338	-0.4383030452119739	0.860043078021365
0.5870889555222388	-1.2986139031877422	-0.4386909758641461	0.859922927323597
0.5875886056971514	-1.2988817222758908	-0.4390789290632163	0.8598027932126457
0.5880882558720639	-1.299149580227145	-0.43946690471305055	0.8596826755140896
0.5885879060469765	-1.2994174767692657	-0.43985490271673006	0.8595625740525362
0.589087556221889	-1.2996854116283927	-0.44024292297654427	0.8594424886518037
0.5895872063968016	-1.2999533845290216	-0.4406309653939777	0.8593224191351333
0.5900868565717141	-1.3002213951939898	-0.44101902986970676	0.8592023653248324
0.5905865067466267	-1.300489443344509	-0.4414071163036076	0.859082327040829
0.5910861569215392	-1.30075752870008	-0.4417952245947263	0.8589623041052031
0.5915858070964518	-1.3010256509785756	-0.4421833546413036	0.858842296337231
0.5920854572713643	-1.3012938098961384	-0.4425715063407407	0.8587223035553792
0.5925851074462769	-1.3015620051672607	-0.44295967958962384	0.8586023255776252
0.5930847576211894	-1.3018302365046663	-0.4433478742836828	0.8584823622209847
0.593584407796102	-1.3020985036193944	-0.44373609031781724	0.8583624133015664
0.5940840579710145	-1.3023668062207672	-0.4441243275860821	0.8582424786346919
0.594583708145927	-1.3026351440163408	-0.4445125859816752	0.8581225580346528
0.5950833583208396	-1.3029035167119412	-0.4449008653969394	0.8580026513150101
0.5955830084957521	-1.3031719240116368	-0.4452891657233573	0.8578827582882392
0.5960826586706647	-1.303440365617678	-0.4456774868515306	0.8577628787661485
0.5965823088455772	-1.3037088412306148	-0.44606582867121003	0.8576430125594032
0.5970819590204898	-1.303977350549097	-0.4464541910712328	0.8575231594779031
0.5975816091954023	-1.3042458932700933	-0.44684257393959476	0.8574033193304984
0.5980812593703149	-1.3045144690886477	-0.4472309771633615	0.8572834919252866
0.5985809095452274	-1.3047830776980545	-0.4476194006287301	0.8571636770693242
0.59908055972014	-1.3050517187896973	-0.4480078442209725	0.8570438745687177
0.5995802098950525	-1.305320392053214	-0.4483963078244846	0.8569240842287423
0.600079860069965	-1.305589097176266	-0.4487847913227141	0.8568043058535562
0.6005795102448775	-1.3058578338447127	-0.44917329459821015	0.856684539246506
0.6010791604197901	-1.3061266017425353	-0.4495618175325995	0.8565647842099541
0.6015788105947026	-1.3063954005517797	-0.44995036000656763	0.8564450405452034
0.6020784607696152	-1.3066642299525777	-0.4503389218998573	0.856325308052719
0.6025781109445277	-1.3069330896232083	-0.4507275030912922	0.8562055865319057
0.6030777611194402	-1.3072019792399678	-0.45111610345873143	0.8560858757812204
0.6035774112943528	-1.307470898477228	-0.4515047228790828	0.855966175598145
0.6040770614692653	-1.30773984700738	-0.45189336122828627	0.8558464857790976
0.6045767116441779	-1.3080088245008874	-0.45228201838132964	0.8557268061195331
0.6050763618190904	-1.3082778306261944	-0.4526706942122109	0.8556071364139854
0.605576011994003	-1.3085468650497982	-0.45305938859396633	0.8554874764558306
0.6060756621689155	-1.3088159274361406	-0.45344810139862907	0.8553678260375056
0.6065753123438281	-1.3090850174477051	-0.45383683249725837	0.8552481849504345
0.6070749625187406	-1.3093541347449063	-0.4542255817599024	0.8551285529850052
0.6075746126936532	-1.309623278986112	-0.4546143490556056	0.8550089299305118
0.6080742628685657	-1.3098924498276554	-0.4550031342524058	0.8548893155752496
0.6085739130434783	-1.31016164692382	-0.45539193721732735	0.8547697097064869
0.6090735632183908	-1.3104308699267813	-0.45578075781636573	0.8546501121104141
0.6095732133933034	-1.3107001184865974	-0.45616959591447415	0.8545305225721324
0.6100728635682159	-1.3109693922512924	-0.45655845137559453	0.8544109408757032
0.6105725137431285	-1.3112386908666909	-0.45694732406259675	0.8542913668040979
0.611072163918041	-1.3115080139765554	-0.45733621383732503	0.8541718001392327
0.6115718140929535	-1.31177736122244	-0.45772512056054476	0.854052240661896
0.6120714642678661	-1.3120467322437852	-0.45811404409197265	0.853932688151798
0.6125711144427786	-1.3123161266778611	-0.45850298429025466	0.8538131423875894
0.6130707646176912	-1.3125855441596967	-0.4588919410129427	0.8536936031467459
0.6135704147926037	-1.312854984322174	-0.45928091411651767	0.8535740702056633
0.6140700649675163	-1.3131244467959298	-0.4596699034563637	0.8534545433395655
0.6145697151424288	-1.3133939312093916	-0.4600589088867668	0.8533350223226188
0.6150693653173414	-1.3136634371887392	-0.4604479302609096	0.8532155069278293
0.6155690154922538	-1.3139329643578956	-0.4608369674308575	0.8530959969270345
0.6160686656671664	-1.314202512338499	-0.46122602024755405	0.8529764920909519
0.6165683158420789	-1.31447208074991	-0.4616150885608152	0.8528569921890936
0.6170679660169915	-1.3147416692091962	-0.4620041722193255	0.8527374969898707
0.617567616191904	-1.3150112773311116	-0.4623932710706263	0.8526180062604776
0.6180672663668166	-1.315280904728058	-0.4627823849611022	0.8524985197669523
0.6185669165417291	-1.3155505510101284	-0.4631715137359908	0.8523790372741389
0.6190665667166417	-1.3158202157850216	-0.46356065723935436	0.8522595585456689
0.6195662168915542	-1.3160898986580933	-0.46394981531409174	0.8521400833439972
0.6200658670664667	-1.3163595992322725	-0.46433898780190885	0.8520206114303636
0.6205655172413793	-1.3166293171081183	-0.46472817454333537	0.8519011425647836
0.6210651674162918	-1.3168990518837496	-0.4651173753776986	0.851781676506053
0.6215648175912044	-1.3171688031548534	-0.4655065901431234	0.8516622130117293
0.6220644677661169	-1.317438570514685	-0.46589581867652824	0.8515427518381563
0.6225641179410295	-1.3177083535539906	-0.4662850608135992	0.8514232927403902
0.623063768115942	-1.3179781518610791	-0.46667431638880863	0.8513038354722692
0.6235634182908546	-1.3182479650217154	-0.46706358523537955	0.8511843797863312
0.6240630684657671	-1.3185177926191831	-0.46745286718530105	0.851064925433881
0.6245627186406797	-1.318787634234231	-0.4678421620693094	0.8509454721649169
0.6250623688155922	-1.3190574894450537	-0.4682314697168779	0.8508260197281763
0.6255620189905048	-1.3193273578272706	-0.4686207899562072	0.8507065678710626
0.6260616691654173	-1.3195972389539317	-0.46901012261422526	0.8505871163397039
0.6265613193403299	-1.3198671323955062	-0.46939946751657935	0.8504676648789246
0.6270609695152424	-1.3201370377198194	-0.46978882448761333	0.8503482132322128
0.627560619690155	-1.3204069544920638	-0.47017819335036654	0.8502287611416983
0.6280602698650675	-1.3206768822748205	-0.47056757392657983	0.8501093083482374
0.62855992003998	-1.3209468206279815	-0.47095696603666715	0.8499898545913133
0.6290595702148926	-1.3212167691087533	-0.47134636949971087	0.8498703996090411
0.629559220389805	-1.3214867272716293	-0.47173578413345224	0.8497509431381771
0.6300588705647177	-1.3217566946684483	-0.4721252097543072	0.8496314849141444
0.6305585207396301	-1.3220266708482258	-0.47251464617730626	0.8495120246709136
0.6310581709145427	-1.3222966553572761	-0.47290409321613325	0.8493925621411424
0.6315578210894552	-1.322566647739144	-0.4732935506830988	0.8492730970560429
0.6320574712643678	-1.3228366475345694	-0.4736830183891242	0.8491536291454418
0.6325571214392803	-1.323106654281468	-0.47407249614373487	0.8490341581377339
0.6330567716141929	-1.323376667514979	-0.4744619837550709	0.848914683759905
0.6335564217891054	-1.3236466867673604	-0.4748514810298479	0.8487952057375117
0.634056071964018	-1.323916711568005	-0.47524098777336266	0.8486757237946381
0.6345557221389305	-1.3241867414434398	-0.47563050378948535	0.8485562376539607
0.6350553723138431	-1.3244567759172898	-0.476020028880648	0.8484367470366431
0.6355550224887556	-1.3247268145102458	-0.47640956284782815	0.8483172516624173
0.6360546726636682	-1.3249968567400627	-0.47679910549054527	0.848197751249516
0.6365543228385807	-1.3252669021215588	-0.47718865660685794	0.8480782455147045
0.6370539730134932	-1.3255369501665586	-0.47757821599334166	0.847958734173217
0.6375536231884058	-1.3258070003838622	-0.4779677834450724	0.847839216938789
0.6380532733633183	-1.3260770522793042	-0.47835735875564706	0.8477196935236556
0.6385529235382309	-1.3263471053556444	-0.4787469417171399	0.8476001636385039
0.6390525737131434	-1.326617159112598	-0.47913653212011154	0.8474806269924879
0.639552223888056	-1.3268872130467781	-0.4795261297535853	0.8473610832931924
0.6400518740629685	-1.3271572666517488	-0.4799157344050605	0.8472415322466873
0.6405515242378811	-1.327427319417908	-0.48030534586047113	0.8471219735574349
0.6410511744127936	-1.327697370832536	-0.48069496390419886	0.8470024069283357
0.6415508245877062	-1.3279674203797531	-0.4810845883190527	0.8468828320606996
0.6420504747626187	-1.328237467540494	-0.4814742188862607	0.8467632486542294
0.6425501249375313	-1.3285075117924843	-0.48186385538545407	0.8466436564070294
0.6430497751124438	-1.3287775526102192	-0.482253497594659	0.8465240550155604
0.6435494252873564	-1.3290475894649696	-0.48264314529029606	0.846404444174673
0.6440490754622689	-1.329317621824714	-0.4830327982471498	0.8462848235775616
0.6445487256371815	-1.3295876491541732	-0.48342245623838065	0.8461651929157916
0.645048375812094	-1.329857670914716	-0.48381211903548643	0.8460455518792325
0.6455480259870064	-1.3301276865643963	-0.4842017864083133	0.8459259001560883
0.646047676161919	-1.3303976955579297	-0.4845914581250428	0.8458062374328869
0.6465473263368315	-1.3306676973466145	-0.48498113395216036	0.8456865633944545
0.6470469765117441	-1.3309376913783844	-0.48537081365447227	0.8455668777239105
0.6475466266866566	-1.3312076770977206	-0.48576049699506874	0.8454471801026502
0.6480462768615692	-1.3314776539456676	-0.486150183735328	0.8453274702103409
0.6485459270364817	-1.331747621359788	-0.48653987363489554	0.8452077477248887
0.6490455772113943	-1.3320175787741726	-0.486929566451683	0.8450880123224934
0.6495452273863068	-1.3322875256193625	-0.4873192619418401	0.8449682636775251
0.6500448775612194	-1.3325574613223934	-0.4877089598597639	0.8448485014626311
0.6505445277361319	-1.332827385306698	-0.48809865995806084	0.8447287253486386
0.6510441779110445	-1.3330972969921258	-0.4884883619875518	0.8446089350045723
0.651543828085957	-1.3333671957949345	-0.488878065697263	0.8444891300976717
0.6520434782608696	-1.333637081127719	-0.4892677708343991	0.8443693102933222
0.6525431284357821	-1.3339069523994145	-0.48965747714433905	0.8442494752550759
0.6530427786106947	-1.3341768090152781	-0.49004718437062644	0.8441296246446526
0.6535424287856072	-1.3344466503768224	-0.49043689225494175	0.8440097581218794
0.6540420789605197	-1.3347164758818528	-0.49082660053711186	0.8438898753447384
0.6545417291354323	-1.3349862849243912	-0.4912163089550793	0.8437699759693068
0.6550413793103448	-1.3352560768946704	-0.4916060172448957	0.8436500596497756
0.6555410294852574	-1.3355258511790995	-0.49199572514070583	0.8435301260383943
0.6560406796601699	-1.3357956071602506	-0.4923854323747392	0.8434101747855117
0.6565403298350825	-1.3360653442168384	-0.4927751386772988	0.8432902055395395
0.657039980009995	-1.3363350617236454	-0.49316484377672865	0.843170217946918
0.6575396301849076	-1.3366047590515553	-0.4935545473994247	0.8430502116521291
0.6580392803598201	-1.336874435567495	-0.4939442492698079	0.8429301862976898
0.6585389305347327	-1.3371440906344125	-0.49433394911031203	0.8428101415240993
0.6590385807096452	-1.3374137236112564	-0.4947236466413735	0.8426900769698843
0.6595382308845578	-1.3376833338529228	-0.495113341581408	0.8425699922715145
0.6600378810594703	-1.337952920710254	-0.4955030336468041	0.842449887063449
0.6605375312343829	-1.338222483530018	-0.49589272255191413	0.8423297609781031
0.6610371814092953	-1.3384920216548495	-0.4962824080090272	0.8422096136458237
0.6615368315842078	-1.3387615344232306	-0.4966720897283585	0.84208944469487
0.6620364817591204	-1.3390310211694778	-0.49706176741804	0.8419692537514382
0.6625361319340329	-1.3393004812236913	-0.4974514407840983	0.8418490404395932
0.6630357821089455	-1.33956991391176	-0.4978411095304521	0.8417288043813098
0.663535432283858	-1.3398393185552686	-0.4982307733588735	0.8416085451963959
0.6640350824587706	-1.3401086944715555	-0.49862043196900613	0.8414882625025375
0.6645347326336831	-1.3403780409736004	-0.49901008505831795	0.8413679559152838
0.6650343828085957	-1.3406473573700337	-0.49939973232210255	0.8412476250479207
0.6655340329835082	-1.340916642965111	-0.4997893734534632	0.8411272695116375
0.6660336831584208	-1.341185897058665	-0.5001790081432925	0.8410068889153639
0.6665333333333333	-1.341455118946089	-0.5005686360802614	0.8408864828658286
0.6670329835082459	-1.3417243079182848	-0.5009582569507953	0.8407660509674892
0.6675326336831584	-1.3419934632616453	-0.5013478704390639	0.8406455928225763
0.668032283858071	-1.3422625842580385	-0.5017374762269704	0.8405251080310636
0.6685319340329835	-1.3425316701847416	-0.5021270739941223	0.8404045961906178
0.6690315842078961	-1.342800720314435	-0.5025166634178255	0.8402840568966088
0.6695312343828086	-1.3430697339151383	-0.5029062441730563	0.8401634897420793
0.6700308845577211	-1.3433387102502417	-0.5032958159324665	0.8400428943177741
0.6705305347326337	-1.343607648578384	-0.5036853783663362	0.8399222702120496
0.6710301849075462	-1.3438765481534933	-0.5040749311425826	0.8398016170109088
0.6715298350824588	-1.3441454082247322	-0.5044644739267358	0.8396809342979958
0.6720294852573713	-1.344414228036415	-0.504854006381903	0.8395602216545134
0.6725291354322839	-1.3446830068280664	-0.5052435281687855	0.8394394786592809
0.6730287856071964	-1.344951743834305	-0.5056330389456308	0.8393187048886743
0.673528435782109	-1.3452204382848423	-0.5060225383682282	0.839197899916614
0.6740280859570215	-1.3454890894044491	-0.5064120260898902	0.8390770633145589
0.6745277361319341	-1.3457576964129196	-0.5068015017614349	0.8389561946514849
0.6750273863068466	-1.3460262585250145	-0.5071909650311598	0.8388352934938549
0.6755270364817592	-1.3462947749504732	-0.5075804155448421	0.838714359405631
0.6760266866566716	-1.3465632448939053	-0.5079698529456927	0.8385933919482147
0.6765263368315843	-1.3468316675548306	-0.5083592768743656	0.8384723906804659
0.6770259870064967	-1.3471000421275812	-0.5087486869689175	0.8383513551586635
0.6775256371814093	-1.3473683678013022	-0.5091380828648019	0.8382302849364993
0.6780252873563218	-1.3476366437599072	-0.5095274641948485	0.8381091795650603
0.6785249375312343	-1.3479048691819957	-0.5099168305892267	0.8379880385927706
0.6790245877061469	-1.3481730432409145	-0.5103061816754629	0.8378668615654511
0.6795242378810594	-1.3484411651046055	-0.510695517078379	0.8377456480262254
0.680023888055972	-1.3487092339356466	-0.5110848364201022	0.8376243975155458
0.6805235382308845	-1.3489772488911722	-0.5114741393200296	0.8375031095711434
0.6810231884057971	-1.3492452091228564	-0.511863425394818	0.8373817837280377
0.6815228385807096	-1.3495131137768546	-0.5122526942583551	0.8372604195184998
0.6820224887556222	-1.349780961993769	-0.5126419455217411	0.8371390164720293
0.6825221389305347	-1.3500487529086271	-0.5130311787932768	0.8370175741153494
0.6830217891054473	-1.350316485650814	-0.5134203936784314	0.8368960919723827
0.6835214392803598	-1.350584159344034	-0.5138095897798223	0.8367745695642104
0.6840210894552724	-1.350851773106292	-0.5141987666972043	0.8366530064090864
0.6845207396301849	-1.3511193260498116	-0.5145879240274309	0.836531402022379
0.6850203898050975	-1.3513868172810546	-0.5149770613644581	0.8364097559165987
0.68552003998001	-1.3516542459006058	-0.5153661782992935	0.8362880676013111
0.6860196901549226	-1.3519216110031862	-0.5157552744199977	0.8361663365831871
0.6865193403298351	-1.3521889116775823	-0.5161443493116492	0.8360445623659336
0.6870189905047476	-1.3524561470065877	-0.5165334025563193	0.8359227444502688
0.6875186406796602	-1.352723316067007	-0.5169224337330658	0.8358008823339385
0.6880182908545727	-1.3529904179295802	-0.5173114424178995	0.83567897551168
0.6885179410294853	-1.3532574516589329	-0.5177004281837594	0.8355570234751721
0.6890175912043978	-1.353524416313541	-0.518089390600493	0.835435025713048
0.6895172413793104	-1.3537913109456767	-0.5184783292348303	0.8353129817108472
0.6900168915542229	-1.354058134601375	-0.5188672436503645	0.8351908909510115
0.6905165417291355	-1.3543248863203776	-0.519256133407526	0.8350687529128535
0.691016191904048	-1.354591565136096	-0.51964499806356	0.8349465670725368
0.6915158420789606	-1.3548581700755438	-0.5200338371724971	0.8348243329030466
0.692015492253873	-1.3551247001593134	-0.5204226502851365	0.8347020498741793
0.6925151424287856	-1.3553911544015127	-0.520811436949017	0.8345797174524944
0.6930147926036981	-1.3556575318097255	-0.521200196708394	0.8344573351013327
0.6935144427786107	-1.355923831384934	-0.5215889291042062	0.8343349022807275
0.6940140929535232	-1.3561900521215178	-0.5219776336740655	0.8342124184474513
0.6945137431284358	-1.3564561930071715	-0.5223663099522222	0.8340898830549476
0.6950133933033483	-1.3567222530228529	-0.5227549574695374	0.833967295553315
0.6955130434782608	-1.3569882311427497	-0.5231435757534637	0.8338446553892865
0.6960126936531734	-1.357254126334213	-0.523532164328014	0.8337219620061999
0.6965123438280859	-1.3575199375577038	-0.5239207227137331	0.8335992148439714
0.6970119940029985	-1.3577856637667725	-0.5243092504276852	0.833476413339087
0.697511644177911	-1.3580513039079525	-0.5246977469834047	0.833353556924547
0.6980112943528236	-1.3583168569207524	-0.5250862118908873	0.8332306450298642
0.6985109445277361	-1.358582321737596	-0.5254746446565605	0.8331076770810372
0.6990105947026487	-1.3588476972837171	-0.5258630447832349	0.8329846525004807
0.6995102448775612	-1.3591129824772026	-0.5262514117701163	0.8328615707070864
0.7000098950524738	-1.3593781762288373	-0.5266397451127373	0.8327384311161017
0.7005095452273863	-1.3596432774421148	-0.527028044302955	0.8326152331391599
0.7010091954022989	-1.359908285013147	-0.5274163088289096	0.8324919761842381
0.7015088455772114	-1.360173197830616	-0.5278045381749978	0.8323686596556175
0.702008495752124	-1.3604380147757384	-0.5281927318218537	0.8322452829538839
0.7025081459270365	-1.360702734722173	-0.5285808892463039	0.8321218454758688
0.7030077961019491	-1.3609673565359763	-0.5289690099213448	0.8319983466146313
0.7035074462768616	-1.3612318790755655	-0.52935709331612	0.8318747857594451
0.7040070964517741	-1.3614963011916177	-0.5297451388958754	0.831751162295743
0.7045067466266867	-1.3617606217270384	-0.5301331461219376	0.831627475605101
0.7050063968015992	-1.362024839516915	-0.5305211144516907	0.8315037250652252
0.7055060469765118	-1.3622889533883915	-0.5309090433385181	0.8313799100498723
0.7060056971514242	-1.3625529621607053	-0.531296932231812	0.8312560299288929
0.7065053473263369	-1.3628168646450263	-0.5316847805769003	0.831132084068126
0.7070049975012493	-1.3630806596444724	-0.5320725878150473	0.8310080718294245
0.707504647676162	-1.363344345953996	-0.5324603533834014	0.8308839925705958
0.7080042978510744	-1.3636079223603372	-0.5328480767149684	0.830759845645369
0.708503948025987	-1.363871387641968	-0.533235757238583	0.8306356304033853
0.7090035982008995	-1.3641347405690112	-0.5336233943788694	0.8305113461901417
0.7095032483758121	-1.3643979799031887	-0.534010987556212	0.8303869923469764
0.7100028985507246	-1.364661104397749	-0.5343985361867206	0.8302625682110283
0.7105025487256372	-1.3649241127973957	-0.5347860396821942	0.8301380731152025
0.7110021989005497	-1.3651870038382437	-0.535173497450095	0.8300135063881486
0.7115018490754623	-1.3654497762476991	-0.5355609088934948	0.8298888673542039
0.7120014992503748	-1.3657124287444629	-0.5359482734110673	0.8297641553333961
0.7125011494252873	-1.3659749600383915	-0.5363355903970248	0.8296393696413669
0.7130007996001999	-1.3662373688304803	-0.5367228592411052	0.8295145095893743
0.7135004497751124	-1.3664996538127638	-0.5371100793285231	0.82938957448424
0.714000099950025	-1.366761813668253	-0.5374972500399373	0.8292645636283155
0.7144997501249375	-1.367023847070857	-0.5378843707514114	0.8291394763194443
0.7149994002998501	-1.3672857526853244	-0.538271440834383	0.8290143118509429
0.7154990504747626	-1.3675475291671533	-0.5386584596556183	0.8288890695115342
0.7159987006496752	-1.3678091751625407	-0.5390454265771858	0.8287637485853553
0.7164983508245877	-1.3680706893082712	-0.5394323409564009	0.8286383483518712
0.7169980009995003	-1.3683320702316817	-0.5398192021458058	0.8285128680858762
0.7174976511744128	-1.368593316550555	-0.5402060094931181	0.8283873070574379
0.7179973013493254	-1.368854426873067	-0.5405927623411997	0.828261664531867
0.7184969515242379	-1.3691153997976875	-0.5409794600280101	0.8281359397696775
0.7189966016991505	-1.3693762339131121	-0.5413661018865713	0.8280101320265417
0.719496251874063	-1.3696369277981837	-0.5417526872449244	0.8278842405532587
0.7199959020489756	-1.3698974800218149	-0.542139215426094	0.8277582645957214
0.7204955522238881	-1.3701578891429056	-0.5425256857480432	0.8276322033948621
0.7209952023988005	-1.3704181537102553	-0.5429120975236306	0.8275060561866254
0.7214948525737132	-1.3706782722624837	-0.5432984500605702	0.8273798222019145
0.7219945027486256	-1.3709382433279513	-0.5436847426613892	0.827253500666562
0.7224941529235382	-1.3711980654246876	-0.5440709746233922	0.8271270908012949
0.7229938030984507	-1.3714577370602785	-0.544457145238603	0.8270005918216761
0.7234934532733633	-1.3717172567318021	-0.5448432537937337	0.826874002938069
0.7239931034482758	-1.371976622925737	-0.5452292995701362	0.8267473233556015
0.7244927536231884	-1.3722358341178755	-0.5456152818437587	0.8266205522741165
0.7249924037981009	-1.3724948887732213	-0.5460011998850949	0.8264936888881274
0.7254920539730135	-1.3727537853459442	-0.5463870529591554	0.826366732386789
0.725991704147926	-1.3730125222792309	-0.5467728403253995	0.8262396819538319
0.7264913543228386	-1.3732710980052447	-0.5471585612377085	0.8261125367675376
0.7269910044977511	-1.3735295109450056	-0.5475442149443265	0.8259852960006793
0.7274906546726637	-1.3737877595083072	-0.5479298006878194	0.8258579588204875
0.7279903048475762	-1.3740458420936306	-0.548315317705029	0.8257305243886035
0.7284899550224888	-1.374303757088026	-0.5487007652270134	0.8256029918610117
0.7289896051974013	-1.3745615028670657	-0.5490861424790219	0.8254753603880446
0.7294892553723138	-1.37481907779468	-0.5494714486804142	0.8253476291142652
0.7299889055472264	-1.375076480223127	-0.5498566830446416	0.8252197971784841
0.7304885557221389	-1.3753337084928514	-0.5502418447791773	0.8250918637136746
0.7309882058970515	-1.375590760932401	-0.5506269330854724	0.8249638278469286
0.731487856071964	-1.375847635858328	-0.551011947158906	0.8248356886994225
0.7319875062468766	-1.3761043315750892	-0.5513968861887345	0.8247074453863545
0.7324871564217891	-1.3763608463749397	-0.5517817493580369	0.8245790970169027
0.7329868065967017	-1.376617178537831	-0.5521665358436633	0.8244506426941682
0.7334864567716142	-1.3768733263313069	-0.5525512448161813	0.8243220815151255
0.7339861069465268	-1.3771292880103996	-0.5529358754398238	0.8241934125705761
0.7344857571214393	-1.3773850618175267	-0.5533204268724353	0.8240646349450916
0.7349854072963519	-1.3776406459823847	-0.5537048982654175	0.8239357477169673
0.7354850574712644	-1.3778960387218286	-0.5540892887636703	0.8238067499581583
0.735984707646177	-1.3781512382397805	-0.5544735975055408	0.8236776407342395
0.7364843578210895	-1.3784062427271089	-0.5548578236227667	0.8235484191043435
0.7369840079960019	-1.3786610503615198	-0.5552419662404159	0.8234190841211042
0.7374836581709145	-1.378915659307443	-0.5556260244768325	0.8232896348306116
0.737983308345827	-1.3791700677159182	-0.5560099974435762	0.8231600702723407
0.7384829585207396	-1.379424273724489	-0.5563938842453692	0.823030389479119
0.7389826086956521	-1.3796782754570736	-0.5567776839800291	0.8229005914770434
0.7394822588705647	-1.379932071023853	-0.5571613957384142	0.8227706752854393
0.7399819090454772	-1.3801856585211634	-0.5575450186043654	0.8226406399167977
0.7404815592203898	-1.3804390360313512	-0.5579285516546351	0.8225104843767153
0.7409812093953023	-1.3806922016226835	-0.5583119939588393	0.8223802076638435
0.7414808595702149	-1.3809451533492019	-0.5586953445793852	0.8222498087698165
0.7419805097451274	-1.3811978892506107	-0.5590786025714113	0.8221192866791993
0.74248015992004	-1.3814504073521519	-0.559461766982726	0.8219886403694245
0.7429798100949525	-1.3817027056644715	-0.5598448368537391	0.8218578688107321
0.7434794602698651	-1.3819547821835114	-0.5602278112174041	0.821726970966108
0.7439791104447776	-1.3822066348903466	-0.5606106890991398	0.8215959457912064
0.7444787606196902	-1.3824582617511034	-0.5609934695167825	0.8214647922343199
0.7449784107946027	-1.3827096607167755	-0.5613761514804988	0.821333509236277
0.7454780609695152	-1.382960829723142	-0.5617587339927376	0.8212020957304051
0.7459777111444278	-1.3832117666905914	-0.5621412160481438	0.8210705506424466
0.7464773613193403	-1.3834624695240152	-0.5625235966335044	0.8209388728905116
0.7469770114942529	-1.383712936112659	-0.5629058747276691	0.8208070613849909
0.7474766616691654	-1.3839631643299808	-0.5632880493014816	0.820675115028499
0.747976311844078	-1.3842131520335275	-0.5636701193177147	0.820543032715814
0.7484759620189905	-1.3844628970647626	-0.5640520837309831	0.8204108133337789
0.7489756121939031	-1.3847123972489728	-0.5644339414876944	0.8202784557612781
0.7494752623688156	-1.3849616503950732	-0.5648156915259516	0.8201459588691209
0.7499749125437282	-1.3852106542955003	-0.5651973327754953	0.8200133215200052
0.7504745627186407	-1.385459406726034	-0.5655788641576188	0.8198805425684143
0.7509742128935533	-1.3857079054456742	-0.565960284585098	0.8197476208605765
0.7514738630684658	-1.3859561481964782	-0.5663415929621123	0.8196145552343671
0.7519735132433784	-1.3862041327034038	-0.5667227881841647	0.8194813445192393
0.7524731634182908	-1.3864518566741766	-0.5671038691380121	0.819347987536163
0.7529728135932034	-1.3866993177991205	-0.5674848347015815	0.8192144830975395
0.7534724637681159	-1.386946513750981	-0.5678656837438765	0.8190808300071042
0.7539721139430284	-1.3871934421848138	-0.568246415124923	0.8189470270598904
0.754471764117941	-1.3874401007377832	-0.5686270276956654	0.8188130730421181
0.7549714142928535	-1.3876864870290284	-0.5690075202978966	0.8186789667311319
0.7554710644677661	-1.387932598659471	-0.5693878917641646	0.818544706895307
0.7559707146426786	-1.3881784332116773	-0.5697681409176955	0.818410292293982
0.7564703648175912	-1.3884239882496796	-0.5701482665723085	0.8182757216773708
0.7569700149925037	-1.3886692613188054	-0.5705282675323243	0.8181409937864813
0.7574696651674163	-1.3889142499455045	-0.570908142592479	0.8180061073530254
0.7579693153423288	-1.3891589516371916	-0.5712878905378433	0.8178710610993485
0.7584689655172414	-1.3894033638820498	-0.5716675101437214	0.8177358537383266
0.7589686156921539	-1.3896474841488646	-0.5720470001755699	0.8176004839732954
0.7594682658670665	-1.389891309886863	-0.5724263593889068	0.8174649504979565
0.759967916041979	-1.3901348385254917	-0.5728055865292101	0.8173292519962829
0.7604675662168916	-1.390378067474278	-0.5731846803318362	0.8171933871424404
0.7609672163918041	-1.3906209941226164	-0.57356363952192	0.8170573546006965
0.7614668665667167	-1.3908636158395937	-0.5739424628142775	0.8169211530253164
0.7619665167416292	-1.3911059299738067	-0.574321148913317	0.8167847810604888
0.7624661669165417	-1.3913479338531596	-0.5746996965129365	0.8166482373402231
0.7629658170914543	-1.3915896247846735	-0.5750781042964231	0.8165115204882507
0.7634654672663668	-1.3918310000542922	-0.5754563709363572	0.8163746291179337
0.7639651174412794	-1.3920720569266953	-0.575834495094515	0.8162375618321793
0.7644647676161919	-1.3923127926450791	-0.576212475421758	0.816100317223323
0.7649644177911045	-1.3925532044309838	-0.5765903105579401	0.8159628938730424
0.765464067966017	-1.3927932894840558	-0.5769679991317961	0.8158252903522605
0.7659637181409296	-1.3930330449818689	-0.5773455397608394	0.8156875052210295
0.766463368315842	-1.3932724680797	-0.5777229310512549	0.8155495370284443
0.7669630184907547	-1.3935115559103348	-0.5781001715977968	0.8154113843125393
0.7674626686656671	-1.3937503055838232	-0.5784772599836642	0.815273045600159
0.7679623188405797	-1.3939887141873109	-0.5788541947804142	0.8151345194068974
0.7684619690154922	-1.3942267787847786	-0.5792309745478316	0.814995804236948
0.7689616191904048	-1.3944644964168402	-0.5796075978338224	0.8148568985830175
0.7694612693653173	-1.3947018641005258	-0.579984063174305	0.8147178009262204
0.7699609195402299	-1.3949388788290393	-0.5803603690930865	0.814578509735953
0.7704605697151424	-1.3951755375715496	-0.5807365141017545	0.8144390234697962
0.7709602198900549	-1.3954118372729434	-0.5811124966995522	0.8142993405733929
0.7714598700649675	-1.3956477748535974	-0.5814883153732625	0.8141594594803356
0.77195952023988	-1.395883347209149	-0.5818639685970897	0.8140193786120589
0.7724591704147926	-1.3961185512102503	-0.5822394548325343	0.8138790963777159
0.7729588205897051	-1.396353383702327	-0.5826147725282707	0.8137386111740561
0.7734584707646177	-1.396587841505335	-0.5829899201200212	0.8135979213853136
0.7739581209395302	-1.3968219214135196	-0.5833648960304343	0.8134570253830843
0.7744577711144428	-1.3970556201951527	-0.5837396986689517	0.8133159215262019
0.7749574212893553	-1.3972889345922956	-0.5841143264316826	0.8131746081606134
0.7754570714642679	-1.3975218613205262	-0.5844887777012711	0.8130330836192557
0.7759567216391804	-1.3977543970686876	-0.584863050846762	0.812891346221925
0.776456371814093	-1.3979865384986379	-0.5852371442234768	0.8127493942751607
0.7769560219890055	-1.398218282244967	-0.5856110561728666	0.8126072260721005
0.7774556721639181	-1.3984496249147431	-0.5859847850223829	0.8124648398923607
0.7779553223388306	-1.398680563087218	-0.5863583290853303	0.8123222340018867
0.7784549725137432	-1.3989110933135867	-0.5867316866607404	0.812179406652847
0.7789546226886557	-1.3991412121166857	-0.5871048560332169	0.8120363560834685
0.7794542728635682	-1.3993709159907188	-0.5874778354728002	0.8118930805179189
0.7799539230384808	-1.3996002014009719	-0.5878506232348173	0.8117495781661552
0.7804535732133933	-1.3998290647835225	-0.5882232175597362	0.8116058472237875
0.7809532233883059	-1.4000575025449598	-0.5885956166730202	0.8114618858719408
0.7814528735632184	-1.4002855110620789	-0.5889678187849752	0.8113176922771054
0.781952523738131	-1.4005130866815814	-0.5893398220905944	0.8111732645909866
0.7824521739130434	-1.4007402257197816	-0.5897116247694101	0.8110286009503721
0.782951824087956	-1.4009669244623035	-0.5900832249853358	0.8108836994769687
0.7834514742628685	-1.4011931791637469	-0.5904546208865001	0.810738558277247
0.7839511244377811	-1.4014189860474162	-0.5908258106051044	0.8105931754423118
0.7844507746126936	-1.4016443413049662	-0.5911967922572442	0.8104475490477214
0.7849504247876062	-1.4018692410961047	-0.5915675639427571	0.8103016771533482
0.7854500749625187	-1.4020936815482485	-0.5919381237450457	0.810155557803202
0.7859497251374313	-1.4023176587562185	-0.5923084697309242	0.8100091890252941
0.7864493753123438	-1.402541168781886	-0.5926785999504349	0.8098625688314488
0.7869490254872564	-1.4027642076538553	-0.5930485124366895	0.8097156952171638
0.7874486756621689	-1.402986771367102	-0.5934182052056828	0.8095685661614201
0.7879483258370814	-1.4032088558826417	-0.5937876762561208	0.8094211796265187
0.788447976011994	-1.4034304571271832	-0.5941569235692508	0.8092735335579321
0.7889476261869065	-1.4036515709927686	-0.5945259451086692	0.8091256258840986
0.7894472763618191	-1.4038721933364184	-0.5948947388201457	0.8089774545162721
0.7899469265367316	-1.4040923199797677	-0.5952633026314366	0.808829017348332
0.7904465767116442	-1.4043119467086906	-0.5956316344520923	0.8086803122565973
0.7909462268865567	-1.404531069272957	-0.5959997321732827	0.8085313370996755
0.7914458770614693	-1.4047496833858195	-0.5963675936675855	0.8083820897182353
0.7919455272363818	-1.4049677847236672	-0.5967352167888096	0.8082325679348599
0.7924451774112944	-1.4051853689256142	-0.5971025993717852	0.8080827695538285
0.7929448275862069	-1.405402431593123	-0.5974697392321743	0.8079326923609486
0.7934444777611195	-1.405618968289612	-0.597836634166265	0.8077823341233519
0.793944127936032	-1.4058349745400296	-0.5982032819507543	0.8076316925892729
0.7944437781109446	-1.4060504458304948	-0.5985696803425754	0.8074807654879185
0.7949434282858571	-1.406265377607839	-0.5989358270786471	0.8073295505291889
0.7954430784607697	-1.4064797652792325	-0.5993017198756957	0.8071780454035343
0.7959427286356822	-1.4066936042117224	-0.5996673564300147	0.8070262477817076
0.7964423788105947	-1.4069068897318384	-0.6000327344172619	0.8068741553145776
0.7969420289855073	-1.4071196171251448	-0.6003978514922337	0.8067217656329112
0.7974416791604197	-1.4073317816358157	-0.600762705288648	0.8065690763471699
0.7979413293353323	-1.4075433784661666	-0.6011272934189024	0.8064160850472624
0.7984409795102448	-1.4077544027762527	-0.6014916134738717	0.8062627893023759
0.7989406296851574	-1.4079648496833583	-0.6018556630226505	0.8061091866607092
0.7994402798600699	-1.4081747142615775	-0.6022194396123256	0.8059552746492505
0.7999399300349825	-1.4083839915413228	-0.6025829407677435	0.8058010507735753
0.800439580209895	-1.40859267650888	-0.6029461639912728	0.8056465125176071
0.8009392303848076	-1.4088007641058942	-0.6033091067625398	0.8054916573433553
0.8014388805597201	-1.4090082492289062	-0.603671766538198	0.8053364826907032
0.8019385307346327	-1.409215126728879	-0.604034140751686	0.8051809859771909
0.8024381809095452	-1.4094213914106652	-0.60439622681295	0.8050251645977178
0.8029378310844578	-1.4096270380325042	-0.6047580221081895	0.8048690159243106
0.8034374812593703	-1.409832061305557	-0.605119523999628	0.804712537305929
0.8039371314342828	-1.4100364558933194	-0.6054807298251996	0.804555726068117
0.8044367816091954	-1.4102402164111683	-0.6058416368983292	0.8043985795128415
0.8049364317841079	-1.4104433374257686	-0.6062022425076202	0.8042410949181497
0.8054360819590205	-1.4106458134545827	-0.6065625439166122	0.804083269537971
0.805935732133933	-1.4108476389652913	-0.6069225383634834	0.8039251006018118
0.8064353823088456	-1.4110488083752508	-0.607282223060768	0.8037665853144842
0.8069350324837581	-1.4112493160509498	-0.6076415951950871	0.8036077208558635
0.8074346826586707	-1.4114491563074134	-0.6080006519268384	0.8034485043805741
0.8079343328335832	-1.4116483234076431	-0.6083593903899152	0.8032889330177264
0.8084339830084958	-1.4118468115620366	-0.6087178076914059	0.8031290038706327
0.8089336331834083	-1.412044614927778	-0.6090759009112843	0.8029687140164976
0.8094332833583209	-1.4122417276082575	-0.609433667102114	0.8028080605061447
0.8099329335332334	-1.4124381436524576	-0.6097911032887365	0.8026470403637187
0.810432583708146	-1.4126338570543364	-0.6101482064679544	0.8024856505863789
0.8109322338830585	-1.4128288617521991	-0.6105049736082115	0.802323888143985
0.8114318840579711	-1.4130231516280676	-0.6108614016492703	0.8021617499787967
0.8119315342328836	-1.413216720507045	-0.6112174875018865	0.8019992330051564
0.812431184407796	-1.4134095621566605	-0.6115732280474817	0.8018363341091833
0.8129308345827087	-1.413601670286193	-0.6119286201377846	0.8016730501484056
0.8134304847576211	-1.413793038546045	-0.6122836605945298	0.8015093779515138
0.8139301349325337	-1.4139836605270237	-0.6126383462090743	0.8013453143179512
0.8144297851074462	-1.4141735297596656	-0.6129926737420598	0.8011808560176045
0.8149294352823588	-1.4143626397135394	-0.6133466399230629	0.8010159997904781
0.8154290854572713	-1.4145509837965569	-0.613700241450229	0.8008507423463282
0.8159287356321839	-1.414738555354224	-0.6140534749899076	0.8006850803643227
0.8164283858070964	-1.4149253476689445	-0.6144063371762777	0.8005190104926734
0.816928035982009	-1.4151113539592628	-0.6147588246109775	0.8003525293482866
0.8174276861569215	-1.4152965673791122	-0.6151109338627218	0.8001856335163959
0.8179273363318341	-1.4154809810170919	-0.6154626614669105	0.8000183195501812
0.8184269865067466	-1.4156645878956535	-0.615814003925246	0.7998505839704089
0.8189266366816592	-1.4158473809703374	-0.6161649577053195	0.7996824232650236
0.8194262868565717	-1.416029353129019	-0.6165155192402265	0.7995138338887944
0.8199259370314843	-1.4162104971910272	-0.6168656849281399	0.7993448122628861
0.8204255872063968	-1.4163908059064063	-0.6172154511319092	0.7991753547744957
0.8209252373813093	-1.4165702719550521	-0.6175648141786304	0.7990054577764208
0.8214248875562219	-1.4167488879458796	-0.6179137703592191	0.7988351175866589
0.8219245377311344	-1.4169266464159862	-0.6182623159279859	0.7986643304880019
0.822424187906047	-1.4171035398297624	-0.6186104471021805	0.7984930927275846
0.8229238380809595	-1.4172795605780468	-0.6189581600615576	0.7983214005164905
0.8234234882558721	-1.4174547009772265	-0.6193054509479301	0.7981492500292984
0.8239231384307846	-1.4176289532683317	-0.6196523158646904	0.797976637403644
0.8244227886056972	-1.4178023096161305	-0.6199987508763634	0.7978035587397708
0.8249224387806097	-1.4179747621081895	-0.6203447520081149	0.7976300101000737
0.8254220889555223	-1.4181463027539587	-0.6206903152452993	0.7974559875086589
0.8259217391304348	-1.4183169234837882	-0.6210354365329426	0.7972814869508471
0.8264213893053474	-1.4184866161479712	-0.6213801117752638	0.7971065043727061
0.8269210394802599	-1.4186553725157676	-0.6217243368351753	0.79693103568059
0.8274206896551725	-1.4188231842743975	-0.6220681075337703	0.7967550767406301
0.827920339830085	-1.4189900430280242	-0.6224114196497981	0.7965786233782298
0.8284199900049976	-1.4191559402967409	-0.6227542689191553	0.7964016713775882
0.82891964017991	-1.4193208675155164	-0.6230966510343436	0.7962242164811731
0.8294192903548225	-1.4194848160331413	-0.6234385616439355	0.7960462543892061
0.8299189405297351	-1.4196477771111429	-0.623779996352016	0.7958677807591251
0.8304185907046476	-1.4198097419227103	-0.624120950717641	0.7956887912050707
0.8309182408795602	-1.4199707015515695	-0.6244614202542546	0.7955092812973139
0.8314178910544727	-1.420130646990873	-0.6248014004291336	0.7953292465617379
0.8319175412293853	-1.4202895691420503	-0.6251408866627941	0.7951486824792572
0.8324171914042978	-1.4204474588136387	-0.6254798743283964	0.7949675844852438
0.8329168415792104	-1.420604306720131	-0.6258183587511599	0.7947859479689757
0.8334164917541229	-1.4207601034807518	-0.6261563352077335	0.7946037682730174
0.8339161419290355	-1.4209148396182667	-0.6264937989256009	0.7944210406926665
0.834415792103948	-1.4210685055577328	-0.6268307450824268	0.7942377604753059
0.8349154422788606	-1.4212210916252612	-0.6271671688054378	0.7940539228198236
0.8354150924537731	-1.421372588046727	-0.6275030651707624	0.7938695228759676
0.8359147426286857	-1.4215229849464968	-0.6278384292027767	0.7936845557437229
0.8364143928035982	-1.4216722723460962	-0.6281732558734331	0.7934990164726625
0.8369140429785108	-1.4218204401629075	-0.6285075401015942	0.7933129000613154
0.8374136931534233	-1.4219674782087839	-0.6288412767523193	0.793126201456466
0.8379133433283358	-1.4221133761886942	-0.6291744606361824	0.79293891555251
0.8384129935032484	-1.4222581236993246	-0.6295070865085575	0.792751037190766
0.8389126436781609	-1.422401710227653	-0.6298391490688889	0.7925625611587683
0.8394122938530735	-1.422544125149508	-0.6301706429599527	0.7923734821895545
0.839911944027986	-1.4226853577281127	-0.630501562767132	0.7921837949609833
0.8404115942028986	-1.4228253971125902	-0.6308319030176296	0.7919934940949579
0.8409112443778111	-1.4229642323364535	-0.6311616581797257	0.7918025741567317
0.8414108945527237	-1.4231018523160635	-0.631490822661963	0.7916110296540996
0.8419105447276362	-1.423238245849085	-0.6318193908123877	0.791418855036697
0.8424101949025488	-1.423373401612872	-0.6321473569177062	0.7912260446951633
0.8429098450774613	-1.4235073081628826	-0.6324747152024899	0.7910325929603944
0.8434094952523739	-1.423639953931026	-0.63280145982832	0.7908384941027053
0.8439091454272863	-1.4237713272239956	-0.6331275848929538	0.7906437423310413
0.844408795602199	-1.4239014162215875	-0.6334530844294555	0.7904483317921327
0.8449084457771114	-1.4240302089749655	-0.633777952405314	0.7902522565696484
0.845408095952024	-1.4241576934049194	-0.6341021827215658	0.7900555106833548
0.8459077461269365	-1.4242838573000873	-0.63442576921187	0.7898580880882183
0.846407396301849	-1.4244086883151463	-0.6347487056416037	0.7896599826735433
0.8469070464767616	-1.4245321739689705	-0.6350709857069167	0.7894611882620552
0.8474066966516741	-1.4246543016427684	-0.6353926030337804	0.7892616986089901
0.8479063468265867	-1.424775058578178	-0.6357135511770203	0.7890615074011579
0.8484059970014992	-1.4248944318753323	-0.6360338236193311	0.7888606082560009
0.8489056471764118	-1.4250124084909057	-0.6363534137702781	0.788658994720626
0.8494052973513243	-1.4251289752361063	-0.6366723149652764	0.7884566602708283
0.8499049475262369	-1.4252441187746334	-0.6369905204645523	0.7882535983100812
0.8504045977011494	-1.4253578256206347	-0.637308023452095	0.7880498021685379
0.850904247876062	-1.4254700821365918	-0.6376248170345913	0.7878452651020014
0.8514038980509745	-1.4255808745311742	-0.6379408942403201	0.7876399802908552
0.8519035482258871	-1.4256901888570734	-0.6382562480180589	0.7874339408390161
0.8524031984007996	-1.4257980110087904	-0.6385708712359494	0.7872271397728392
0.8529028485757122	-1.4259043267203848	-0.6388847566803598	0.7870195700400264
0.8534024987506247	-1.4260091215631747	-0.6391978970546996	0.7868112245084725
0.8539021489255373	-1.4261123809434157	-0.6395102849782565	0.7866020959651616
0.8544017991004498	-1.4262140900999334	-0.6398219129849679	0.7863921771149686
0.8549014492753623	-1.426314234101691	-0.6401327735222015	0.7861814605794906
0.8554010994502749	-1.4264127978453687	-0.6404428589495129	0.7859699388958558
0.8559007496251874	-1.426509766052828	-0.6407521615373579	0.7857576045154719
0.8564003998001	-1.4266051232685975	-0.6410606734658062	0.7855444498027936
0.8569000499750125	-1.4266988538572607	-0.6413683868232186	0.7853304670340417
0.8573997001499251	-1.4267909420008449	-0.6416752936049164	0.7851156483959307
0.8578993503248376	-1.4268813716961168	-0.6419813857117963	0.7848999859843203
0.8583990004997502	-1.426970126751882	-0.6422866549489663	0.7846834718029155
0.8588986506746626	-1.4270571907861727	-0.6425910930243065	0.7844660977618662
0.8593983008495752	-1.4271425472234442	-0.6428946915470442	0.7842478556764009
0.8598979510244877	-1.4272261792916818	-0.6431974420262777	0.7840287372654003
0.8603976011994003	-1.4273080700194758	-0.6434993358694978	0.7838087341499779
0.8608972513743128	-1.427388202233027	-0.6438003643810458	0.7835878378519816
0.8613969015492254	-1.427466558553109	-0.6441005187605818	0.7833660397925266
0.8618965517241379	-1.427543121391972	-0.6443997901015034	0.7831433312904674
0.8623962018990505	-1.4276178729501954	-0.6446981693893423	0.7829197035608537
0.862895852073963	-1.4276907952134519	-0.6449956475001188	0.7826951477133351
0.8633955022488755	-1.4277618699492671	-0.6452922151986892	0.7824696547505772
0.8638951524237881	-1.4278310787036643	-0.6455878631370471	0.7822432155666209
0.8643948025987006	-1.427898402797766	-0.6458825818525784	0.7820158209451893
0.8648944527736132	-1.4279638233243557	-0.6461763617663271	0.7817874615580301
0.8653941029485257	-1.4280273211443302	-0.6464691931811796	0.7815581279631504
0.8658937531234383	-1.428088876883124	-0.6467610662800488	0.781327810603075
0.8663934032983508	-1.4281484709270382	-0.6470519711240041	0.7810964998030319
0.8668930534732634	-1.4282060834195236	-0.6473418976503832	0.7808641857691402
0.8673927036481759	-1.4282616942573652	-0.6476308356708446	0.7806308585865213
0.8678923538230885	-1.428315283086818	-0.647918774869408	0.7803965082174135
0.868392003998001	-1.428366829299661	-0.6482057048004387	0.7801611244992244
0.8688916541729136	-1.428416312029161	-0.6484916148866033	0.7799246971425571
0.8693913043478261	-1.4284637101459885	-0.648776494416786	0.7796872157292034
0.8698909545227387	-1.428509002254017	-0.649060332543949	0.7794486697100702
0.8703906046976512	-1.42855216668607	-0.6493431182829722	0.7792090484030976
0.8708902548725637	-1.4285931814995636	-0.6496248405084405	0.7789683409911247
0.8713899050474763	-1.4286320244720885	-0.6499054879523849	0.778726536519703
0.8718895552223888	-1.4286686730968736	-0.6501850492019877	0.778483623894887
0.8723892053973014	-1.4287031045781848	-0.650463512697232	0.778239591880956
0.8728888555722139	-1.4287352958266235	-0.6507408667285113	0.7779944290981116
0.8733885057471265	-1.4287652234543198	-0.6510170994341948	0.7777481240201236
0.873888155922039	-1.4287928637700502	-0.6512921987981313	0.777500664971918
0.8743878060969515	-1.428818192774245	-0.651566152647115	0.7772520401271302
0.874887456271864	-1.428841186153899	-0.6518389486482974	0.7770022375056036
0.8753871064467766	-1.428861819277367	-0.6521105743065391	0.7767512449708283
0.8758867566216891	-1.4288800671890725	-0.6523810169617231	0.7764990502273514
0.8763864067966017	-1.4288959046040943	-0.6526502637859954	0.7762456408181019
0.8768860569715142	-1.4289093059026508	-0.6529183017809632	0.7759910041216892
0.8773857071464268	-1.4289202451244631	-0.6531851177748303	0.7757351273496323
0.8778853573213393	-1.4289286959630028	-0.6534506984194706	0.7754779975435299
0.8783850074962519	-1.4289346317596303	-0.653715030187449	0.7752196015721833
0.8788846576711644	-1.4289380254975907	-0.653978099368962	0.7749599261286307
0.8793843078460769	-1.4289388497959177	-0.6542398920687466	0.7746989577271712
0.8798839580209895	-1.4289370769031542	-0.6545003942028889	0.774436682700266
0.880383608195902	-1.4289326786910173	-0.6547595914955936	0.774173087195425
0.8808832583708146	-1.4289256266478483	-0.6550174694758629	0.7739081571719856
0.8813829085457271	-1.4289158918719873	-0.6552740134741277	0.7736418783978628
0.8818825587206397	-1.428903445064966	-0.6555292086187803	0.7733742364461867
0.8823822088955522	-1.4288882565245804	-0.6557830398326641	0.7731052166919171
0.8828818590704648	-1.4288702961377928	-0.6560354918294576	0.7728348043083343
0.8833815092453773	-1.4288495333735056	-0.6562865491100066	0.7725629842635003
0.8838811594202899	-1.4288259372751404	-0.6565361959585471	0.7722897413165934
0.8843808095952024	-1.4287994764531098	-0.6567844164388869	0.772015060014226
0.884880459770115	-1.4287701190770687	-0.6570311943904602	0.7717389246866135
0.8853801099450275	-1.4287378328680351	-0.6572765134243267	0.7714613194437104
0.8858797601199401	-1.4287025850903106	-0.6575203569190725	0.7711822281712406
0.8863794102948526	-1.4286643425432493	-0.6577627080166151	0.7709016345266347
0.8868790604697652	-1.4286230715528148	-0.6580035496179255	0.7706195219348921
0.8873787106446777	-1.4285787379629693	-0.6582428643786418	0.7703358735843279
0.8878783608195902	-1.4285313071268582	-0.6584806347046033	0.7700506724222554
0.8883780109945028	-1.4284807438978089	-0.658716842747265	0.7697639011505419
0.8888776611694152	-1.4284270126201049	-0.658951470399024	0.7694755422210848
0.8893773113443278	-1.4283700771195775	-0.6591844992884199	0.7691855778311575
0.8898769615192403	-1.4283099006939541	-0.6594159107752592	0.7688939899186961
0.8903766116941529	-1.4282464461030042	-0.6596456859455876	0.7686007601574181
0.8908762618690654	-1.428179675558467	-0.6598738056065844	0.7683058699518868
0.891375912043978	-1.4281095507137143	-0.6601002502813059	0.7680093004324083
0.8918755622188905	-1.4280360326531978	-0.6603250002033387	0.7677110324498594
0.8923752123938031	-1.4279590818816568	-0.660548035311302	0.7674110465703533
0.8928748625687156	-1.427878658313038	-0.660769335243235	0.7671093230698032
0.8933745127436282	-1.4277947212592026	-0.6609888793308506	0.7668058419283517
0.8938741629185407	-1.4277072294183286	-0.6612066465936541	0.7665005828246717
0.8943738130934533	-1.4276161408630432	-0.6614226157329192	0.7661935251301241
0.8948734632683658	-1.427521413028299	-0.6616367651255205	0.7658846479027782
0.8953731134432784	-1.4274230026989247	-0.661849072817624	0.7655739298812956
0.8958727636181909	-1.4273208659968926	-0.6620595165182256	0.7652613494786662
0.8963724137931034	-1.4272149583682885	-0.6622680735925188	0.7649468847757683
0.896872063968016	-1.4271052345699435	-0.6624747210551287	0.7646305135148175
0.8973717141429285	-1.4269916486557594	-0.6626794355631543	0.7643122130926078
0.8978713643178411	-1.4268741539626753	-0.6628821934090566	0.7639919605536186
0.8983710144927536	-1.426752703096313	-0.6630829705133705	0.7636697325829422
0.8988706646676662	-1.4266272479162556	-0.6632817424172266	0.7633455054990275
0.8993703148425787	-1.426497739520957	-0.6634784842747008	0.7630192552462565
0.8998699650174913	-1.4263641282322856	-0.6636731708449609	0.7626909573873226
0.9003696151924038	-1.426226363579669	-0.6638657764842328	0.7623605870954372
0.9008692653673164	-1.4260843942838326	-0.6640562751375361	0.7620281191462984
0.9013689155422289	-1.4259381682401489	-0.6642446403302442	0.7616935279099091
0.9018685657171415	-1.4257876325015546	-0.6644308451594072	0.7613567873421456
0.902368215892054	-1.4256327332609957	-0.6646148622848641	0.7610178709761326
0.9028678660669666	-1.425473415833484	-0.6647966639201136	0.7606767519133731
0.903367516241879	-1.425309624637646	-0.6649762218229692	0.7603334028146796
0.9038671664167917	-1.4251413031767797	-0.6651535072859481	0.7599877958908325
0.9043668165917041	-1.4249683940194744	-0.6653284911264391	0.7596399028930375
0.9048664667666166	-1.4247908387796626	-0.6655011436765802	0.7592896951030854
0.9053661169415292	-1.4246085780961788	-0.6656714347728937	0.7589371433232854
0.9058657671164417	-1.4244215516117653	-0.6658393337456415	0.7585822178661248
0.9063654172913543	-1.4242296979515265	-0.6660048094078903	0.7582248885436386
0.9068650674662668	-1.4240329547007933	-0.6661678300442868	0.7578651246565028
0.9073647176411794	-1.4238312583823902	-0.6663283633995438	0.7575028949828455
0.9078643678160919	-1.4236245444333224	-0.6664863766665932	0.7571381677667284
0.9083640179910045	-1.4234127471807705	-0.6666418364744348	0.7567709107063344
0.908863668165917	-1.4231957998174825	-0.6667947088756512	0.7564010909418322
0.9093633183408296	-1.4229736343764523	-0.666944959333568	0.7560286750428863
0.9098629685157421	-1.4227461817049205	-0.6670925527090759	0.7556536289958474
0.9103626186906547	-1.4225133714376454	-0.6672374532470783	0.755275918190569
0.9108622688655672	-1.4222751319694147	-0.6673796245625591	0.7548955074068566
0.9113619190404798	-1.4220313904268087	-0.6675190296262679	0.7545123608005436
0.9118615692153923	-1.4217820726391568	-0.667655630749993	0.754126441889163
0.9123612193903049	-1.421527103108647	-0.6677893895714255	0.7537377135372205
0.9128608695652174	-1.4212664049796275	-0.667920267038585	0.7533461379410413
0.9133605197401299	-1.4209999000069764	-0.6680482233937988	0.752951676613176
0.9138601699150425	-1.4207275085236004	-0.6681732181572293	0.7525542903663698
0.914359820089955	-1.4204491494069584	-0.6682952101099112	0.7521539392970515
0.9148594702648676	-1.4201647400446407	-0.6684141572763	0.7517505827683415
0.9153591204397801	-1.419874196298884	-0.6685300169063139	0.7513441793925708
0.9158587706146927	-1.419577432470108	-0.6686427454568381	0.75093468701327
0.9163584207896052	-1.419274361259311	-0.6687522985726858	0.7505220626866284
0.9168580709645178	-1.418964893729375	-0.6688586310669843	0.750106262662389
0.9173577211394303	-1.418648939265183	-0.6689616969009915	0.7496872423641949
0.9178573713143429	-1.4183264055325653	-0.6690614491632704	0.7492649563692926
0.9183570214892554	-1.4179971984359572	-0.6691578400482769	0.7488393583876813
0.918856671664168	-1.4176612220747968	-0.6692508208342429	0.748410401240552
0.9193563218390804	-1.4173183786985573	-0.6693403418604292	0.7479780368381302
0.919855972013993	-1.416968568660403	-0.6694263525036324	0.74754221615677
0.9203556221889055	-1.4166116903693902	-0.6695088011540022	0.7471028892153921
0.9208552723638181	-1.4162476402411783	-0.6695876351900601	0.7466600050511215
0.9213549225387306	-1.4158763126471885	-0.669662800952975	0.7462135116942167
0.9218545727136431	-1.4154975998621429	-0.6697342437199908	0.7457633561421533
0.9223542228885557	-1.4151113920099316	-0.6698019076770241	0.7453094843329044
0.9228538730634682	-1.4147175770077438	-0.6698657358903843	0.7448518411173605
0.9233535232383808	-1.4143160405084083	-0.6699256702775687	0.7443903702308396
0.9238531734132933	-1.4139066658408215	-0.6699816515771283	0.7439250142636945
0.9243528235882059	-1.413489333948472	-0.670033619317536	0.7434557146309376
0.9248524737631184	-1.4130639233258833	-0.6700815117850253	0.7429824115408561
0.925352123938031	-1.4126303099530313	-0.6701252659904008	0.7425050439626318
0.9258517741129435	-1.412188367227485	-0.6701648176346837	0.7420235495928011
0.9263514242878561	-1.411737965894328	-0.6702001010736655	0.7415378648206624
0.9268510744627686	-1.411278973973693	-0.6702310492812282	0.7410479246924672
0.9273507246376812	-1.4108112566858368	-0.6702575938114318	0.7405536628744017
0.9278503748125937	-1.410334676373616	-0.6702796647593073	0.7400550116143065
0.9283500249875063	-1.4098490924223541	-0.6702971907202933	0.7395519017020598
0.9288496751624188	-1.409354361176856	-0.6703100987482694	0.7390442624285891
0.9293493253373314	-1.4088503358555826	-0.6703183143121304	0.7385320215434525
0.9298489755122439	-1.408336866461746	-0.6703217612508295	0.7380151052109191
0.9303486256871564	-1.4078137996913056	-0.6703203617268276	0.7374934379644819
0.930848275862069	-1.4072809788376617	-0.6703140361778972	0.7369669426597661
0.9313479260369815	-1.4067382436929006	-0.6703027032671828	0.7364355404257195
0.9318475762118941	-1.4061854304455046	-0.6702862798314643	0.7358991506140428
0.9323472263868066	-1.4056223715743144	-0.6702646808275403	0.735357690746778
0.9328468765617192	-1.4050488957385956	-0.6702378192766386	0.734811076461958
0.9333465267366317	-1.4044648276640324	-0.6702056062067804	0.7342592214572502
0.9338461769115443	-1.4038699880245082	-0.670167950593004	0.7337020374315
0.9343458270864567	-1.4032641933193994	-0.6701247592953375	0.7331394340240625
0.9348454772613694	-1.4026472557462912	-0.6700759369944407	0.7325713187518491
0.9353451274362818	-1.402018983068796	-0.6700213861248101	0.7319975969439858
0.9358447776111944	-1.4013791784793	-0.6699610068053906	0.7314181716739111
0.9363444277861069	-1.4007276404564457	-0.669894696767546	0.7308329436888988
0.9368440779610195	-1.4000641626170278	-0.6698223512802172	0.7302418113368095
0.937343728135932	-1.3993885335620788	-0.6697438630721329	0.7296446704899465
0.9378433783108446	-1.3987005367168641	-0.6696591222509589	0.7290414144659072
0.9383430284857571	-1.3979999501645068	-0.6695680162192332	0.7284319339452776
0.9388426786606696	-1.397286546472927	-0.6694704295869214	0.727816116886007
0.9393423288355822	-1.39656009251474	-0.6693662440804348	0.7271938484343038
0.9398419790104947	-1.3958203492798305	-0.6692553384479387	0.7265650108318886
0.9403416291854073	-1.3950670716802027	-0.6691375883607759	0.7259294833194285
0.9408412793603198	-1.3943000083467416	-0.6690128663107945	0.7252871420359454
0.9413409295352324	-1.3935189014174179	-0.6688810415033998	0.7246378599140227
0.9418405797101449	-1.3927234863166293	-0.6687419797460754	0.723981506570553
0.9423402298850575	-1.3919134915250846	-0.6685955433322089	0.7233179481928766
0.94283988005997	-1.3910886383398633	-0.6684415909198934	0.7226470474199702
0.9433395302348826	-1.3902486406240602	-0.6682799774055302	0.721968663218531
0.9438391804097951	-1.3893932045455	-0.6681105537918958	0.7212826507536088
0.9443388305847077	-1.3885220283039876	-0.6679331670504307	0.7205888612535599
0.9448384807596202	-1.3876348018463553	-0.667747659977395	0.7198871418689604
0.9453381309345328	-1.3867312065688484	-0.6675538710436221	0.7191773355252281
0.9458377811094453	-1.385810915005963	-0.6673516342374476	0.7184592807685185
0.9463374312843578	-1.3848735905051408	-0.6671407789005207	0.717732811604625
0.9468370814592704	-1.3839188868864678	-0.6669211295560464	0.7169977573304206
0.9473367316341829	-1.3829464480865261	-0.6666925057290618	0.7162539423574625
0.9478363818090955	-1.381955907785629	-0.6664547217583108	0.7155011860273249
0.948336031984008	-1.380946889017334	-0.666207586599196	0.7147393024181375
0.9488356821589206	-1.3799190037592988	-0.6659509036173745	0.7139681001419227
0.949335332333833	-1.3788718525044426	-0.6656844703723618	0.7131873821320792
0.9498349825087457	-1.3778050238111899	-0.6654080783906476	0.7123969454205409
0.9503346326836581	-1.3767180938315848	-0.665121512927648	0.7115965809039342
0.9508342828585707	-1.3756106258159804	-0.6648245527178642	0.7107860730981185
0.9513339330334832	-1.3744821695928717	-0.6645169697125057	0.7099651998803671
0.9518335832083958	-1.3733322610223653	-0.6641985288038669	0.7091337322184997
0.9523332333833083	-1.3721604214216796	-0.6638689875355852	0.7082914338860935
0.9528328835582209	-1.3709661569609222	-0.6635280957979581	0.7074380611629663
0.9533325337331334	-1.3697489580273128	-0.6631755955073458	0.7065733625199689
0.953832183908046	-1.3685082985557941	-0.6628112202686791	0.7056970782871176
0.9543318340829585	-1.3672436353239676	-0.6624346950199804	0.7048089403039883
0.954831484257871	-1.3659544072089576	-0.6620457356577353	0.7039086715512227
0.9553311344327836	-1.3646400344037646	-0.6616440486418607	0.7029959857619058
0.9558307846076961	-1.3632999175904168	-0.6612293305789285	0.7020705870114922
0.9563304347826087	-1.3619334370670475	-0.6608012677821996	0.7011321692848507
0.9568300849575212	-1.3605399518257382	-0.6603595358068809	0.7001804160188575
0.9573297351324338	-1.359118798577788	-0.6599037989589169	0.6992149996188673
0.9578293853073463	-1.3576692907227874	-0.6594337097755092	0.6982355809472784
0.9583290354822589	-1.3561907172575685	-0.6589489084753579	0.6972418087822061
0.9588286856571714	-1.3546823416206546	-0.6584490223764974	0.6962333192441595
0.959328335832084	-1.3531434004678053	-0.6579336652793961	0.6952097351884161
0.9598279860069965	-1.3515731023734507	-0.6574024368128222	0.6941706655606243
0.9603276361819091	-1.3499706264526121	-0.6568549217397119	0.6931157047128977
0.9608272863568216	-1.3483351208975733	-0.6562906892200927	0.6920444316774843
0.9613269365317342	-1.3466657014226222	-0.6557092920278219	0.690956409394804
0.9618265867066467	-1.3449614496099735	-0.6551102657176117	0.6898511838923614
0.9623262368815593	-1.343221411149297	-0.6544931277385312	0.6887282834107668
0.9628258870564718	-1.3414445939624138	-0.6538573764897525	0.6875872174726615
0.9633255372313843	-1.339629966204078	-0.6532024903140075	0.6864274758900771
0.9638251874062969	-1.337776454128965	-0.6525279264237309	0.6852485277052359
0.9643248375812093	-1.335882939813745	-0.6518331197543948	0.6840498200593585
0.964824487756122	-1.3339482587226277	-0.6511174817390636	0.6828307769835646
0.9653241379310344	-1.3319711971027814	-0.6503803989975138	0.6815907981052693
0.965823788105947	-1.3299504891956668	-0.6496212319327209	0.6803292572629448
0.9663234382808595	-1.3278848142479605	-0.6488393132266782	0.6790455010212845
0.9668230884557721	-1.3257727933048993	-0.6480339462268006	0.6777388470781063
0.9673227386306846	-1.3236129857664243	-0.6472044032131351	0.676408582553294
0.9678223888055972	-1.3214038856848935	-0.6463499235357031	0.6750539621492013
0.9683220389805097	-1.319143917780729	-0.6454697116100413	0.6736742061706883
0.9688216891554223	-1.3168314331495443	-0.6445629347577962	0.672268498391753
0.9693213393303348	-1.3144647046319533	-0.6436287208777168	0.6708359837542264
0.9698209895052474	-1.312041921813226	-0.6426661559307909	0.6693757658824147
0.9703206396801599	-1.3095611856171339	-0.6416742812213981	0.6678869043957033
0.9708202898550725	-1.307020502453265	-0.6406520904542111	0.6663684119990186
0.971319940029985	-1.3044177778731436	-0.6395985265442985	0.6648192513287801
0.9718195902048975	-1.3017508096841461	-0.6385124781550169	0.6632383315291251
0.9723192403798101	-1.2990172804656366	-0.6373927759353528	0.6616245045302891
0.9728188905547226	-1.296214749422036	-0.6362381884246876	0.6599765609973473
0.9733185407296352	-1.293340643502626	-0.6350474175890137	0.6582932259136179
0.9738181909045477	-1.2903922477063818	-0.6338190939479798	0.6565731537584041
0.9743178410794603	-1.2873666944800561	-0.6325517712467127	0.6548149232333395
0.9748174912543728	-1.28426095210599	-0.6312439206203397	0.6530170314856446
0.9753171414292854	-1.2810718119612037	-0.6298939241918571	0.6511778877693346
0.9758167916041979	-1.2777958745132694	-0.6285000680358809	0.6492958064773874
0.9763164417791105	-1.2744295338991998	-0.6270605344310509	0.6473689994681457
0.976816091954023	-1.2709689609109651	-0.6255733933127551	0.6453955675982078
0.9773157421289356	-1.2674100841856493	-0.6240365928246833	0.643373491360966
0.9778153923038481	-1.2637485693669237	-0.622447948852303	0.6413006205146204
0.9783150424787607	-1.2599797959687307	-0.6208051334032422	0.6391746625654906
0.9788146926536732	-1.2560988316291466	-0.6191056616780765	0.6369931699510675
0.9793143428285858	-1.2521004033916967	-0.617346877649665	0.6347535257420315
0.9798139930034983	-1.2479788655910806	-0.6155259379388229	0.6324529276522576
0.9803136431784107	-1.243728163847755	-0.6136397937379329	0.6300883701098156
0.9808132933533233	-1.2393417945894762	-0.6116851704906922	0.627656624098791
0.9813129435282358	-1.234812759413248	-0.6096585449837275	0.6251542144295257
0.9818125937031484	-1.230133513474112	-0.6075561194423764	0.6225773940317366
0.9823122438780609	-1.2252959069337535	-0.6053737921456778	0.6199221147880748
0.9828118940529735	-1.2202911183127076	-0.603107123981123	0.6171839943315928
0.983311544227886	-1.2151095783583605	-0.6007513002434863	0.6143582781148761
0.9838111944027986	-1.2097408827537985	-0.5983010868383389	0.6114397959154617
0.9843108445777111	-1.2041736916360823	-0.5957507798720157	0.6084229117640743
0.9848104947526237	-1.1983956134449616	-0.5930941473858412	0.6053014660591193
0.9853101449275362	-1.1923930700603624	-0.5903243617103977	0.6020687083499559
0.9858097951024488	-1.1861511394713546	-0.5874339205570988	0.5987172189142618
0.9863094452773613	-1.1796533713052941	-0.5844145545065653	0.5952388167987289
0.9868090954522739	-1.172881569365587	-0.5812571179622594	0.5916244514033315
0.9873087456271864	-1.1658155337943712	-0.5779514598700719	0.5878640739242842
0.987808395802099	-1.1584327534621153	-0.5744862694962837	0.5839464839658238
0.9883080459770115	-1.150708036520032	-0.570848891220566	0.5798591452994524
0.988807696151924	-1.1426130634760114	-0.5670251005109802	0.5755879629650322
0.9893073463268366	-1.1341158423141862	-0.5629988308234158	0.5711170114907613
0.9898069965017491	-1.1251800385339903	-0.558751837841728	0.5664282006922879
0.9903066466766617	-1.1157641437491925	-0.554263282850119	0.5615008608990819
0.9908062968515742	-1.1058204334529569	-0.5495092105045575	0.5563112229484101
0.9913059470264868	-1.0952936458686813	-0.5444618869140988	0.5508317589546051
0.9918055972013993	-1.084119286532326	-0.5390889502907915	0.5450303362415274
0.9923052473763119	-1.0722214226655367	-0.5333523061102371	0.5388691165553282
0.9928048975512244	-1.0595097696767013	-0.5272066678304242	0.5323031018462786
0.993304547726137	-1.0458757759544526	-0.5205975960825852	0.5252781798718983
0.9938041979010495	-1.0311872581367378	-0.5134588121821172	0.5177284459547078
0.9943038480759621	-1.0152808847260801	-0.5057084345391983	0.5095724501868928
0.9948034982508746	-0.9979513707733306	-0.4972435687923696	0.5007078019809621
0.9953031484257872	-0.9789354705784027	-0.48793229430018237	0.491003176278215
0.9958027986006996	-0.9578874041804454	-0.4776013635215873	0.48028604065883174
0.9963024487756122	-0.9343394789029374	-0.4660164926217802	0.4683229862811416
0.9968020989505247	-0.9076355639276041	-0.45284906818984383	0.45478649573777896
0.9973017491254372	-0.8768109494192279	-0.4376160279921506	0.4391949214270566
0.9978013993003498	-0.840355598685274	-0.41956140367129907	0.4207941950140204
0.9983010494752623	-0.7956882586450338	-0.39739321981204484	0.3982950388329979
0.9988006996501749	-0.7377621811656115	-0.3685860201719198	0.36917616099383327
0.9993003498250874	-0.6540863280731058	-0.3268905786529016	0.32719574942037416
1.0	0.0	0.0	0.0


==> figures/freqplots/freqregion/l2m2modefreqs.dat <==
0.0004996501749125437	-1.0353316764450649	1.0345963065295838
0.0009993003498250874	-1.0325494947024383	1.0310896808655237
0.0014989505247376311	-1.0340624646467667	1.031872901856297
0.0019986006996501747	-1.0341349723376312	1.0312161063521805
0.0024982508745627187	-1.0346201214414321	1.0309711669214443
0.0029979010494752623	-1.0349675656437236	1.0305888462917419
0.0034975512243878063	-1.0353490296758576	1.0302405179529022
0.0039972013993003494	-1.0357113073278696	1.0298730040441035
0.004496851574212894	-1.0360757513446746	1.0295076514192143
0.0049965017491254374	-1.0364321698154109	1.029134299775096
0.005496151924037981	-1.0367972331587019	1.0287695713763694
0.005995802098950525	-1.0371605010970903	1.0284030454661512
0.006495452273863068	-1.037522514295171	1.0280352705381133
0.006995102448775613	-1.0378845917358144	1.0276675505240003
0.007494752623688156	-1.038246231793433	1.027299402899797
0.007994402798600699	-1.038608168220779	1.0269315402300823
0.008494052973513244	-1.038969323665301	1.0265629011938262
0.008993703148425788	-1.0393305329996168	1.0261943147589496
0.009493353323338331	-1.0396921101420926	1.0258260895299385
0.009993003498250875	-1.0400529019726248	1.0254570826739378
0.010492653673163418	-1.0404136274296605	1.0250880038262542
0.010992303848075962	-1.0407742558439674	1.0247188306414905
0.011491954022988506	-1.041134599724991	1.0243493675276019
0.01199160419790105	-1.0414947873106404	1.0239797476864603
0.012491254372813593	-1.0418546896212146	1.0236098415182904
0.012990904547726136	-1.0422143855496446	1.0232397266248436
0.01349055472263868	-1.0425739654908703	1.022869492839124
0.013990204897551225	-1.0429332790695145	1.0224989910067708
0.014489855072463769	-1.0432924383772377	1.0221283329785213
0.014989505247376312	-1.043651341021358	1.0217574163767902
0.015489155422288856	-1.0440100982720109	1.021386351004484
0.015988805597201398	-1.0443686103281749	1.0210150383575323
0.01648845577211394	-1.0447269250299653	1.0206435262156723
0.01698810594702649	-1.0450850620454846	1.020271833846627
0.017487756121939032	-1.0454429952543844	1.019899934537044
0.017987406296851575	-1.0458007157119469	1.0195278201181996
0.01848705647176412	-1.0461582128618656	1.0191554795496485
0.018986706646676663	-1.0465155598990183	1.0187829856268849
0.019486356821589206	-1.0468726753241488	1.0184102575114125
0.01998600699650175	-1.0472296000031573	1.018037335286855
0.020485657171414293	-1.047586317116475	1.0176642026667035
0.020985307346326837	-1.0479428331210852	1.0172908655517954
0.02148495752123938	-1.04829914943625	1.0169173255443908
0.021984607696151924	-1.048655257734493	1.0165435743249716
0.022484257871064468	-1.0490111592773064	1.0161696129349425
0.02298390804597701	-1.0493668780007137	1.0157954648365455
0.023483558220889555	-1.0497223923581331	1.0154211089695466
0.0239832083958021	-1.0500776981692204	1.0150465409978058
0.024482858570714642	-1.0504328014997393	1.0146717667861673
0.024982508745627185	-1.0507877090667512	1.0142967929022129
0.02548215892053973	-1.0511424144667905	1.0139216129092543
0.025981809095452273	-1.0514969177008853	1.0135462268633146
0.026481459270364816	-1.0518512260749493	1.0131706417328867
0.02698110944527736	-1.0522053280351333	1.0127948462084928
0.027480759620189903	-1.0525592287561707	1.012418845205609
0.02798040979510245	-1.0529129307831646	1.0120426411909713
0.028480059970014994	-1.0532664319571416	1.0116662318567686
0.028979710144927538	-1.0536197314929452	1.0112896165689065
0.02947936031984008	-1.0539728294513733	1.0109127951508523
0.029979010494752625	-1.054325726385749	1.010535768120959
0.030478660669665168	-1.0546784278042984	1.0101585407671791
0.030978310844577712	-1.0550309215982683	1.0097811011527729
0.031477961019490255	-1.0553832195247184	1.0094034607707423
0.031977611194402795	-1.0557353124803364	1.0090256105491233
0.03247726136931534	-1.0560872066652716	1.0086475564908945
0.03297691154422788	-1.0564389014434625	1.008269298026897
0.03347656171914043	-1.0567903936895873	1.0078908318542992
0.03397621189405298	-1.0571416880234865	1.0075121624413
0.03447586206896552	-1.0574927807141867	1.0071332861661415
0.034975512243878064	-1.0578436702398044	1.0067542013982997
0.035475162418790604	-1.0581943607951956	1.0063749121328436
0.03597481259370315	-1.0585448520200196	1.0059954179743829
0.03647446276861569	-1.058895142090303	1.0056157170479174
0.03697411294352824	-1.0592452312320253	1.0052358094927585
0.03747376311844078	-1.059595119268959	1.004855695088057
0.037973413293353325	-1.0599448086201473	1.0044753761104954
0.038473063468265865	-1.060294297451925	1.0040948506771372
0.03897271364317841	-1.0606435841348514	1.0037141171046204
0.03947236381809095	-1.0609926711712305	1.0033331777991898
0.0399720139930035	-1.061341557621377	1.0029520317490837
0.04047166416791604	-1.0616902438245406	1.0025706791692406
0.04097131434282859	-1.062038730343694	1.0021891206159503
0.04147096451774113	-1.0623870155957285	1.0018073543420238
0.041970614692653674	-1.0627351011120494	1.0014253818983616
0.042470264867566214	-1.0630829859142288	1.0010432021779416
0.04296991504247876	-1.0634306711534787	1.000660816249874
0.0434695652173913	-1.063778155275553	1.000278222503167
0.04396921539230385	-1.0641254395543178	0.9998954221057059
0.044468865567216395	-1.0644725230138925	0.9995124140462167
0.044968515742128935	-1.0648194069501853	0.999129199485026
0.04546816591704148	-1.0651660902257594	0.9987457772601053
0.04596781609195402	-1.0655125740152063	0.9983621484157136
0.04646746626686657	-1.065858856689638	0.997978311298367
0.04696711644177911	-1.0662049392298854	0.9975942667904085
0.04746676661669166	-1.0665508218779105	0.9972100150418476
0.0479664167916042	-1.0668965040287164	0.9968255553954344
0.048466066966516744	-1.0672419866391005	0.9964408887049466
0.048965717141429284	-1.0675872687013472	0.9960560139002256
0.04946536731634183	-1.0679323508808718	0.9956709315394418
0.04996501749125437	-1.0682772325433738	0.9952856409607044
0.05046466766616692	-1.0686219141916167	0.9949001425473439
0.05096431784107946	-1.068966395739392	0.9945144361628218
0.051463968015992005	-1.069310677767086	0.994128522272527
0.051963618190904545	-1.0696547589780958	0.9937423995487822
0.05246326836581709	-1.0699986406282675	0.9933560691378612
0.05296291854072963	-1.070342322046093	0.9929695302899715
0.05346256871564218	-1.07068580306163	0.992582782792749
0.05396221889055472	-1.0710290845969526	0.9921958274260118
0.05446186906546727	-1.0713721657090403	0.9918086632296121
0.05496151924037981	-1.0717150467438925	0.9914212904513011
0.055461169415292354	-1.072057727820932	0.9910337091208478
0.0559608195902049	-1.0724002090634523	0.9906459193009876
0.05646046976511744	-1.0727424901836948	0.9902579206018841
0.05696011994002999	-1.0730845714137454	0.9898697132036008
0.05745977011494253	-1.073426452305732	0.9894812965737165
0.057959420289855075	-1.0737681334474583	0.9890926712064299
0.058459070464767615	-1.0741096147071663	0.988703836905688
0.05895872063968016	-1.0744508957700314	0.9883147932831174
0.0594583708145927	-1.0747919769643928	0.9879255405744314
0.05995802098950525	-1.0751328582261	0.9875360786575302
0.06045767116441779	-1.0754735393779429	0.9871464072513209
0.060957321339330336	-1.0758140207989462	0.986756526671672
0.06145697151424288	-1.0761543021826654	0.9863664365331096
0.061956621689155424	-1.0764943835028766	0.9859761367476256
0.062456271864067964	-1.0768342650237992	0.9855856274685615
0.06295592203898051	-1.0771739464901795	0.9851949083795902
0.06345557221389306	-1.0775134279322076	0.9848039794421429
0.06395522238880559	-1.0778527094699897	0.9844128406873323
0.06445487256371814	-1.0781917912153975	0.9840214921478982
0.06495452273863069	-1.0785306728908761	0.9836299334675962
0.06545417291354323	-1.0788693546827919	0.9832381647680416
0.06595382308845577	-1.0792078366200302	0.9828461859754115
0.06645347326336831	-1.0795461185060777	0.9824539968483968
0.06695312343828086	-1.0798842005423315	0.9820615974741422
0.0674527736131934	-1.0802220825212174	0.981668987600155
0.06795242378810595	-1.0805597645880824	0.9812761672845984
0.06845207396301849	-1.080897246859158	0.9808831365419796
0.06895172413793103	-1.0812345291197885	0.9804898951027973
0.06945137431284358	-1.0815716113932117	0.9800964429125242
0.06995102448775613	-1.0819084937069818	0.9797027799150739
0.07045067466266866	-1.0822451761974667	0.9793089061722907
0.07095032483758121	-1.0825816586986075	0.9789148214318019
0.07144997501249375	-1.0829179412448569	0.978520525661621
0.0719496251874063	-1.0832540238942574	0.9781260188324707
0.07244927536231884	-1.0835899065652348	0.9777313007922921
0.07294892553723138	-1.0839255892290223	0.9773363714229623
0.07344857571214393	-1.0842610720786445	0.9769412308484137
0.07394822588705648	-1.0845963548478692	0.9765458787309538
0.07444787606196901	-1.084931437735725	0.9761503151787322
0.07494752623688156	-1.0852663206713005	0.975754540047514
0.0754471764117941	-1.0856010035998198	0.9753585532084782
0.07594682658670665	-1.0859354865418445	0.9749623545967743
0.07644647676161918	-1.0862697695244279	0.9745659441741017
0.07694612693653173	-1.0866038525427337	0.9741693218434297
0.07744577711144428	-1.0869377355511836	0.9737724874901886
0.07794542728635682	-1.087271418551126	0.9733754410347615
0.07844507746126937	-1.087604901588711	0.9729781824469589
0.0789447276361819	-1.0879381846224612	0.9725807115987061
0.07944437781109445	-1.0882712676176423	0.9721830283936774
0.079944027986007	-1.0886041506321402	0.971785132796502
0.08044367816091955	-1.0889368336071856	0.9713870246804481
0.08094332833583208	-1.0892693164939027	0.9709887039199389
0.08144297851074463	-1.0896015994039678	0.970590170537837
0.08194262868565717	-1.0899336822727577	0.9701914243965428
0.08244227886056972	-1.0902655650216322	0.9697924653483657
0.08294192903548225	-1.09059724769213	0.969393293346254
0.0834415792103948	-1.0909287303409865	0.9689939083680729
0.08394122938530735	-1.091260012921385	0.9685943102973393
0.0844408795602199	-1.091591095297137	0.9681944989207673
0.08494052973513243	-1.0919219776884779	0.967794474369065
0.08544017991004497	-1.092252659880413	0.9673942363598123
0.08593983008495752	-1.0925831419614658	0.9669937849020694
0.08643948025987007	-1.092913423941398	0.9665931199248354
0.0869391304347826	-1.0932435057346963	0.966192241266501
0.08743878060969515	-1.0935733873611726	0.965791148868088
0.0879384307846077	-1.0939030688331244	0.965389842662718
0.08843808095952024	-1.0942325501061967	0.9649883225320772
0.08893773113443279	-1.0945618311834178	0.9645865883999408
0.08943738130934532	-1.0948909120750654	0.9641846401961605
0.08993703148425787	-1.0952197927042941	0.9637824777676878
0.09043668165917042	-1.0955484731064808	0.9633801010762169
0.09093633183408296	-1.0958769532699502	0.9629775100260475
0.0914359820089955	-1.0962052331672076	0.9625747045123297
0.09193563218390804	-1.0965333127109278	0.9621716843783598
0.09243528235882059	-1.0968611920256568	0.9617684496622854
0.09293493253373314	-1.097188871059308	0.9613650002314181
0.09343458270864567	-1.097516349709991	0.9609613359148406
0.09393423288355822	-1.0978436280137882	0.9605574566685321
0.09443388305847077	-1.0981707059988874	0.9601533624392808
0.09493353323338331	-1.098497583602412	0.9597490530861386
0.09543318340829585	-1.0988242607773089	0.959344528494298
0.0959328335832084	-1.0991507375960392	0.9589397886451942
0.09643248375812094	-1.0994770139327406	0.9585348333440694
0.09693213393303349	-1.0998030898879407	0.958129662605886
0.09743178410794602	-1.1001289653361452	0.9577242762346412
0.09793143428285857	-1.100454640325707	0.9573186742003454
0.09843108445777111	-1.1007801148149936	0.9569128563798331
0.09893073463268366	-1.101105388798185	0.9565068226893144
0.09943038480759621	-1.101430462238915	0.9561005730179876
0.09993003498250874	-1.1017553351427043	0.9556941072919151
0.10042968515742129	-1.1020800074345682	0.9552874253594277
0.10092933533233384	-1.102404479138412	0.9548805271693608
0.10142898550724638	-1.1027287502457848	0.9544734126271028
0.10192863568215892	-1.1030528207125911	0.9540660816187307
0.10242828585707146	-1.1033766905200573	0.9536585340438783
0.10292793603198401	-1.1037003596329014	0.9532507697927972
0.10342758620689656	-1.104023828080438	0.9528427888117917
0.10392723638180909	-1.1043470957900439	0.9524345909537473
0.10442688655672164	-1.1046701627707298	0.9520261761506391
0.10492653673163418	-1.104993028933928	0.9516175442378644
0.10542618690654673	-1.1053156943525073	0.9512086952061325
0.10592583708145926	-1.105638158960882	0.9507996289134565
0.10642548725637181	-1.1059604227176478	0.9503903452425564
0.10692513743128436	-1.1062824856128228	0.9499808441042835
0.1074247876061969	-1.1066043476339416	0.949571125409047
0.10792443778110944	-1.1069260087665855	0.9491611890625665
0.10842408795602199	-1.1072474689277245	0.9487510349091339
0.10892373813093453	-1.1075687281488633	0.9483406628984792
0.10942338830584708	-1.1078897863839658	0.9479300729084132
0.10992303848075961	-1.1082106436079808	0.9475192648349358
0.11042268865567216	-1.1085312997867947	0.9471082385688818
0.11092233883058471	-1.1088517549258212	0.9466969940355348
0.11142198900549725	-1.1091720089600048	0.9462855310930589
0.1119216391804098	-1.1094920618860364	0.945873849660347
0.11242128935532233	-1.1098119136499303	0.9454619496074097
0.11292093953023488	-1.1101315642681786	0.9450498308690007
0.11342058970514743	-1.1104510136643924	0.9446374932968012
0.11392023988005998	-1.1107702618626265	0.9442249368300959
0.11441989005497251	-1.1110893087766427	0.9438121613128108
0.11491954022988506	-1.1114081544240904	0.9433991666804867
0.1154191904047976	-1.1117267987431696	0.942985952794498
0.11591884057971015	-1.1120452417357685	0.9425725195780039
0.11641849075462268	-1.1123634833405762	0.9421588668947455
0.11691814092953523	-1.112681523531926	0.9417449946402148
0.11741779110444778	-1.1129993622955687	0.9413309027223439
0.11791744127936032	-1.113316999608219	0.940916591039673
0.11841709145427286	-1.113634435411696	0.9405020594578719
0.1189167416291854	-1.1139516696903444	0.9400873078821432
0.11941639180409795	-1.1142687024187918	0.939672336209606
0.1199160419790105	-1.1145855335214747	0.939257144290293
0.12041569215392303	-1.1149021630256504	0.9388417320696911
0.12091534232883558	-1.1152185908679235	0.9384260994089373
0.12141499250374813	-1.115534817017641	0.9380102462005171
0.12191464267866067	-1.1158508414441644	0.9375941723351092
0.12241429285357322	-1.116166664100688	0.9371778776896393
0.12291394302848575	-1.1164822849758174	0.9367613621723254
0.1234135932033983	-1.1167977040168586	0.9363446256560611
0.12391324337831085	-1.1171129212002004	0.9359276680383752
0.1244128935532234	-1.1174279364785933	0.9355104891954318
0.12491254372813593	-1.1177427498288506	0.9350930890247595
0.12541219390304847	-1.118057361203253	0.9346754674031224
0.12591184407796102	-1.1183717705852354	0.9342576242336084
0.12641149425287357	-1.1186859779089593	0.9338395593776606
0.12691114442778612	-1.11899998317168	0.9334212727493107
0.12741079460269866	-1.1193137863080984	0.9330027642108435
0.12791044477761118	-1.119627387287266	0.9325840336523805
0.12841009495252373	-1.1199407860775612	0.9321650809631122
0.12890974512743628	-1.1202539826372186	0.9317459060253813
0.12940939530234882	-1.1205669769365878	0.9313265087312897
0.12990904547726137	-1.1208797689202827	0.9309068889489943
0.13040869565217392	-1.1211923585609929	0.9304870465727204
0.13090834582708646	-1.1215047458121712	0.9300669814794867
0.131407996001999	-1.1218169306408459	0.929646693559263
0.13190764617691153	-1.122128913003928	0.9292261826893254
0.13240729635182408	-1.1224406928554223	0.928805448749072
0.13290694652673662	-1.1227522701640507	0.9283844916271478
0.13340659670164917	-1.1230636448840308	0.9279633112018663
0.13390624687656172	-1.1233748169775162	0.9275419073574778
0.13440589705147427	-1.123685786391124	0.9271202799644368
0.1349055472263868	-1.12399655309543	0.9266984289149699
0.13540519740129936	-1.1243071170433223	0.926276354084613
0.1359048475762119	-1.1246174781795464	0.9258540553423082
0.13640449775112443	-1.1249276364890444	0.925431532592564
0.13690414792603697	-1.1252375918973405	0.9250087856871023
0.13740379810094952	-1.1255473443882393	0.924585814528742
0.13790344827586207	-1.1258568938973483	0.9241626189779351
0.13840309845077461	-1.126166240379223	0.9237391989128486
0.13890274862568716	-1.1264753838024453	0.923315554223268
0.1394023988005997	-1.126784324116053	0.922891684781759
0.13990204897551226	-1.1270930612765342	0.9224675904648872
0.14040169915042477	-1.127401595233247	0.9220432711477201
0.14090134932533732	-1.127709925942942	0.9216187267103491
0.14140099950024987	-1.1280180533528708	0.9211939570203816
0.14190064967516242	-1.1283259774248324	0.9207689619632086
0.14240029985007496	-1.1286336981076028	0.9203437414101729
0.1428999500249875	-1.1289412153547447	0.9199182952377961
0.14339960019990006	-1.1292485291121617	0.9194926233162477
0.1438992503748126	-1.1295556393390418	0.9190667255242185
0.14439890054972515	-1.12986254599019	0.918640601741694
0.14489855072463767	-1.1301692489986694	0.9182142518252295
0.14539820089955022	-1.1304757483283414	0.9177876756587102
0.14589785107446276	-1.1307820439313623	0.9173608731193441
0.1463975012493753	-1.1310881357489155	0.9169338440705078
0.14689715142428786	-1.1313940237420022	0.9165065883958533
0.1473968015992004	-1.1316997078416744	0.9160791059500024
0.14789645177411295	-1.132005188016033	0.9156513966226036
0.1483961019490255	-1.1323104641984092	0.9152234602711772
0.14889575212393802	-1.1326155363492156	0.9147952967785253
0.14939540229885057	-1.1329204044120111	0.9143669060093551
0.1498950524737631	-1.1332250683312162	0.9139382878339257
0.15039470264867566	-1.1335295280537792	0.9135094421203054
0.1508943528235882	-1.1338337835281915	0.9130803687400817
0.15139400299850075	-1.1341378346992128	0.9126510675616912
0.1518936531734133	-1.1344416815153804	0.9122215384559225
0.15239330334832585	-1.1347453239160974	0.9117917812855731
0.15289295352323837	-1.1350487618594571	0.9113617959306013
0.15339260369815091	-1.1353519952782245	0.9109315822473079
0.15389225387306346	-1.1356550241236871	0.9105011401102043
0.154391904047976	-1.1359578483315134	0.9100704693789738
0.15489155422288856	-1.136260467853805	0.9096395699263342
0.1553912043978011	-1.1365628826337946	0.909208441619788
0.15589085457271365	-1.1368650926118888	0.9087770843221418
0.1563905047476262	-1.1371670977283037	0.9083454978981307
0.15689015492253874	-1.1374688979264818	0.9079136822134295
0.15738980509745126	-1.137770493156088	0.9074816371394062
0.1578894552723638	-1.1380718833483565	0.9070493625319805
0.15838910544727636	-1.1383730684481126	0.9066168582587073
0.1588887556221889	-1.1386740484017317	0.9061841241878298
0.15938840579710145	-1.1389748231466186	0.9057511601811856
0.159888055972014	-1.1392753926156478	0.9053179660947588
0.16038770614692655	-1.1395757567553386	0.9048845417975934
0.1608873563218391	-1.1398759155075981	0.9044508871542372
0.1613870064967516	-1.1401758688055175	0.9040170020220639
0.16188665667166416	-1.1404756165911498	0.9035828862647738
0.1623863068465767	-1.1407751588006345	0.9031485397433953
0.16288595702148925	-1.1410744953749306	0.9027139623207775
0.1633856071964018	-1.1413736262526133	0.9022791538590645
0.16388525737131435	-1.1416725513643402	0.9018441142122395
0.1643849075462269	-1.1419712706544203	0.901408843247245
0.16488455772113944	-1.1422697840570646	0.9009733408211612
0.16538420789605196	-1.1425680915029979	0.9005376067895031
0.1658838580709645	-1.142866192934343	0.9001016410163155
0.16638350824587705	-1.1431640882890288	0.899665443362745
0.1668831584207896	-1.1434617774928713	0.8992290136783633
0.16738280859570215	-1.143759260488751	0.8987923518291103
0.1678824587706147	-1.144056537209605	0.8983554576703978
0.16838210894552724	-1.14435360757947	0.8979183310513109
0.1688817591204398	-1.144650471544915	0.8974809718402131
0.16938140929535234	-1.1449471290303923	0.897043379885566
0.16988105947026486	-1.1452435799782903	0.8966055550520037
0.1703807096451774	-1.14553982430841	0.8961674971841372
0.17088035982008995	-1.1458358619625588	0.8957292061464964
0.1713800099950025	-1.1461316928688507	0.8952906817896857
0.17187966016991504	-1.1464273169613928	0.8948519239718303
0.1723793103448276	-1.146722734167741	0.8944129325439156
0.17287896051974014	-1.1470179444168243	0.8939737073587508
0.17337861069465269	-1.1473129476429293	0.893534248273148
0.1738782608695652	-1.1476077437721104	0.8930945551370078
0.17437791104447775	-1.147902332736996	0.8926546278060838
0.1748775612193903	-1.1481967144697935	0.8922144661357764
0.17537721139430285	-1.148490888890329	0.8917740699696924
0.1758768615692154	-1.1487848559326062	0.8913334391658106
0.17637651174412794	-1.1490786155218575	0.8908925735724906
0.1768761619190405	-1.1493721675885473	0.890451473042806
0.17737581209395303	-1.1496655120576016	0.8900101374260427
0.17787546226886558	-1.1499586488554852	0.8895685665721919
0.1783751124437781	-1.1502515779099762	0.889126760332041
0.17887476261869065	-1.1505442991498465	0.8886847185580113
0.1793744127936032	-1.150836812490125	0.8882424410894658
0.17987406296851574	-1.1511291178670076	0.88779992778516
0.1803737131434283	-1.1514212152010777	0.8873571784895005
0.18087336331834084	-1.1517131044166795	0.8869141930507084
0.18137301349325338	-1.1520047854394222	0.8864709713169674
0.18187266366816593	-1.152296258188919	0.8860275131333183
0.18237231384307845	-1.1525875225935363	0.8855838183505633
0.182871964017991	-1.1528785785693556	0.8851398868085824
0.18337161419290354	-1.1531694260479344	0.8846957183623371
0.1838712643678161	-1.1534600649439093	0.8842513128505343
0.18437091454272864	-1.1537504951818915	0.8838066701214022
0.18487056471764118	-1.1540407166818984	0.8833617900185899
0.18537021489255373	-1.1543307293674645	0.8829166723891557
0.18586986506746628	-1.1546205331556847	0.882471317074248
0.1863695152423788	-1.1549101279697016	0.8820257239203261
0.18686916541729134	-1.1551995137248736	0.8815798927672829
0.1873688155922039	-1.155488690345014	0.8811338234617507
0.18786846576711644	-1.1557776577459837	0.880687515843938
0.18836811594202899	-1.156066415849439	0.8802409697592022
0.18886776611694153	-1.1563549645700584	0.8797941850459094
0.18936741629185408	-1.1566433038261597	0.8793471615464711
0.18986706646676663	-1.1569314335385212	0.8788998991049757
0.19036671664167917	-1.157219353620578	0.8784523975592341
0.1908663668165917	-1.1575070639871268	0.8780046567481147
0.19136601699150424	-1.1577945645597718	0.8775566765161942
0.1918656671664168	-1.1580818552480219	0.8771084566980561
0.19236531734132933	-1.1583689359719949	0.8766599971367119
0.19286496751624188	-1.1586558066446417	0.8762112976696944
0.19336461769115443	-1.1589424671818163	0.8757623581362696
0.19386426786606697	-1.1592289174940986	0.8753131783715324
0.19436391804097952	-1.1595151575008	0.8748637582184468
0.19486356821589204	-1.159801187107215	0.8744140975066677
0.1953632183908046	-1.1600870062337423	0.873964196080232
0.19586286856571714	-1.1603726147886768	0.8735140537717275
0.19636251874062968	-1.1606580126851915	0.8730636704181904
0.19686216891554223	-1.1609431998358342	0.8726130458563124
0.19736181909045478	-1.161228176148173	0.8721621799178215
0.19786146926536732	-1.16151294153681	0.8717110724417065
0.19836111944027987	-1.1617974959110766	0.8712597232608794
0.19886076961519242	-1.162081839182091	0.8708081322103975
0.19936041979010494	-1.1623659712568484	0.8703562991222118
0.19986006996501748	-1.162649892043756	0.8699042238288991
0.20035972013993003	-1.162933601455153	0.869451906166268
0.20085937031484258	-1.163217099397055	0.8689993459648336
0.20135902048975513	-1.1635003857781663	0.8685465430578068
0.20185867066466767	-1.163783460504751	0.8680934972754346
0.20235832083958022	-1.1640663234875703	0.8676402084525958
0.20285797101449277	-1.1643489746278624	0.8671866764152709
0.20335762118940529	-1.1646314138342246	0.8667329009961551
0.20385727136431783	-1.1649136410119596	0.8662788820249457
0.20435692153923038	-1.1651956560670145	0.8658246193318982
0.20485657171414293	-1.165477458907347	0.8653701127486864
0.20535622188905547	-1.1657590494306713	0.864915362098745
0.20585587206396802	-1.1660404275472325	0.8644603672154376
0.20635552223888057	-1.1663215931567668	0.8640051279239953
0.20685517241379311	-1.1666025461647513	0.8635496440533541
0.20735482258870563	-1.1668832864736616	0.8630939154307958
0.20785447276361818	-1.1671638139836535	0.8626379418814288
0.20835412293853073	-1.1674441286008537	0.8621817232350437
0.20885377311344328	-1.1677242302220614	0.8617252593139804
0.20935342328835582	-1.1680041187520467	0.8612685499465784
0.20985307346326837	-1.168283794089979	0.860811594957006
0.21035272363818092	-1.1685632561354167	0.8603543941695592
0.21085237381309346	-1.1688425047903104	0.859896947410339
0.211352023988006	-1.1691215399516757	0.8594392545014076
0.21185167416291853	-1.1694003615182293	0.8589813152661685
0.21235132433783108	-1.169678969391255	0.8585231295297915
0.21285097451274362	-1.1699573634668523	0.8580646971140534
0.21335062468765617	-1.1702355436429526	0.8576060178408472
0.21385027486256872	-1.1705135098175088	0.8571470915332089
0.21434992503748126	-1.1707912618845406	0.8566879180101429
0.2148495752123938	-1.1710687997443374	0.8562284970961437
0.21534922538730636	-1.1713461232888167	0.8557688286084532
0.21584887556221888	-1.171623232416879	0.8553089123703769
0.21634852573713143	-1.1719001270212814	0.8548487481996738
0.21684817591204397	-1.1721768069972172	0.8543883359163325
0.21734782608695652	-1.1724532722385288	0.8539276753391943
0.21784747626186907	-1.1727295226394976	0.8534667662871999
0.2183471264367816	-1.1730055580927965	0.8530056085782117
0.21884677661169416	-1.1732813784911407	0.8525442020297765
0.2193464267866067	-1.1735569837274469	0.852082546459799
0.21984607696151923	-1.173832373692581	0.851620641684332
0.22034572713643177	-1.174107548278277	0.8511584875197458
0.22084537731134432	-1.1743825073769	0.8506960837835664
0.22134502748625687	-1.1746572508772657	0.8502334302897671
0.22184467766116941	-1.1749317786701814	0.8497705268541339
0.22234432783608196	-1.175206090645553	0.8493073732917559
0.2228439780109945	-1.1754801866908235	0.848843969415284
0.22334362818590706	-1.17575406669707	0.8483803150407464
0.2238432783608196	-1.1760277305503044	0.8479164099796599
0.22434292853573212	-1.1763011781399941	0.847452254046399
0.22484257871064467	-1.1765744093524257	0.8469878470526877
0.22534222888555722	-1.176847424076317	0.8465231888120771
0.22584187906046976	-1.177120222195344	0.8460582791341145
0.2263415292353823	-1.177392803597181	0.8455931178315119
0.22684117941029486	-1.1776651681674357	0.8451277047149847
0.2273408295852074	-1.1779373157912678	0.8446620395952218
0.22784047976011995	-1.178209246351315	0.8441961222805342
0.22834012993503247	-1.1784809597331931	0.8437299525816822
0.22883978010994502	-1.1787524558212426	0.8432635303080861
0.22933943028485756	-1.179023734497534	0.8427968552678844
0.2298390804597701	-1.1792947956440374	0.8423299272685155
0.23033873063468266	-1.1795656391458558	0.8418627461198168
0.2308383808095952	-1.1798362648817151	0.8413953116269439
0.23133803098450775	-1.1801066727349554	0.8409276235984167
0.2318376811594203	-1.1803768625852842	0.8404596818395074
0.23233733133433285	-1.1806468343134868	0.8399914861565986
0.23283698150924537	-1.1809165877987353	0.8395230363547228
0.2333366316841579	-1.181186122922003	0.8390543322402485
0.23383628185907046	-1.1814554395613073	0.8385853736171255
0.234335932033983	-1.1817245375944643	0.8381161602887272
0.23483558220889555	-1.1819934169002824	0.8376466920597463
0.2353352323838081	-1.1822620773565897	0.837176968733701
0.23583488255872065	-1.1825305188403101	0.8367069901132388
0.2363345327336332	-1.1827987412267382	0.8362367559999131
0.23683418290854572	-1.1830667443941418	0.8357662661970756
0.23733383308345826	-1.1833345282168921	0.8352955205057114
0.2378334832583708	-1.1836020925696407	0.83482451872609
0.23833313343328336	-1.1838694373280294	0.8343532606597941
0.2388327836081959	-1.1841365623656595	0.8338817461066359
0.23933243378310845	-1.1844034675554245	0.8334099748654862
0.239832083958021	-1.1846701527725436	0.8329379467371826
0.24033173413293354	-1.1849366178886036	0.8324656615196655
0.24083138430784606	-1.1852028627739968	0.8319931190098316
0.2413310344827586	-1.1854688873045893	0.8315203190088515
0.24183068465767116	-1.1857346913473144	0.8310472613105833
0.2423303348325837	-1.1860002747758633	0.8305739457144425
0.24282998500749625	-1.1862656374597207	0.8301003720162058
0.2433296351824088	-1.1865307792675621	0.8296265400110082
0.24382928535732135	-1.1867957000700655	0.8291524494955198
0.2443289355322339	-1.1870603997355444	0.8286781002646278
0.24482858570714644	-1.187324878131505	0.8282034921121069
0.24532823588205896	-1.187589135127328	0.827728624833511
0.2458278860569715	-1.187853170588474	0.827253498220991
0.24632753623188405	-1.1881169843836492	0.8267781120695094
0.2468271864067966	-1.1883805763766009	0.8263024661695727
0.24732683658170915	-1.1886439464353222	0.8258265603153373
0.2478264867566217	-1.1889070944239026	0.8253503942977078
0.24832613693153424	-1.1891700202077256	0.8248739679082887
0.2488257871064468	-1.1894327236511113	0.824397280938337
0.2493254372813593	-1.189695204617578	0.8239203331777898
0.24982508745627185	-1.1899574629694778	0.8234431244158849
0.2503247376311844	-1.1902194985708645	0.8229656544432764
0.25082438780609695	-1.1904813112837322	0.8224879230486294
0.2513240379810095	-1.1907429009690815	0.8220099300197898
0.25182368815592204	-1.1910042674886818	0.8215316751453566
0.2523233383308346	-1.1912654107036151	0.821053158213032
0.25282298850574714	-1.191526330473896	0.820574379009957
0.2533226386806597	-1.1917870266582251	0.8200953373216701
0.25382228885557223	-1.1920474991162768	0.8196160329349511
0.2543219390304848	-1.1923077477067943	0.8191364656352131
0.2548215892053973	-1.1925677722881352	0.8186566352079699
0.2553212393803099	-1.1928275727176016	0.8181765414376067
0.25582088955522236	-1.1930871488515062	0.8176961841076995
0.2563205397301349	-1.1933465005478645	0.8172155630029464
0.25682018990504746	-1.193605627662525	0.8167346779065624
0.25731984007996	-1.1938645300500312	0.8162535286003769
0.25781949025487255	-1.1941232075654276	0.8157721148667431
0.2583191404297851	-1.1943816600636608	0.8152904364876961
0.25881879060469765	-1.1946398873988973	0.8148084932446561
0.2593184407796102	-1.1948978894242552	0.8143262849181915
0.25981809095452274	-1.1951556659917617	0.8138438112877955
0.2603177411294353	-1.1954132169547709	0.8133610721341326
0.26081739130434783	-1.1956705421644724	0.8128780672358563
0.2613170414792604	-1.1959276414727928	0.8123947963724734
0.26181669165417293	-1.19618451472959	0.8119112593213645
0.2623163418290855	-1.1964411617854644	0.8114274558605619
0.262815992003998	-1.1966975824903407	0.810943385767769
0.26331564217891057	-1.1969537766933556	0.8104590488195397
0.26381529235382306	-1.1972097442423457	0.8099744447916669
0.2643149425287356	-1.197465484986223	0.8094895734606568
0.26481459270364816	-1.197720998771882	0.8090044346012658
0.2653142428785607	-1.1979762854461014	0.8085190279880384
0.26581389305347325	-1.1982313448559758	0.8080333533957714
0.2663135432283858	-1.1984861768469985	0.8075474105980801
0.26681319340329834	-1.198740781264223	0.8070611993678173
0.2673128435782109	-1.1989951579522158	0.806574719477697
0.26781249375312344	-1.1992493067559569	0.806087970700525
0.268312143928036	-1.199503227518843	0.8056009528076808
0.26881179410294853	-1.1997569200834188	0.8051136655701276
0.2693114442778611	-1.2000103842927823	0.8046261087587141
0.2698110944527736	-1.200263619988789	0.8041382821439167
0.2703107446276862	-1.2005166270125287	0.8036501854947223
0.2708103948025987	-1.200769405205868	0.8031618185812612
0.27131004497751127	-1.2010219544075929	0.8026731811709088
0.2718096951524238	-1.2012742744583562	0.80218427303253
0.2723093453273363	-1.2015263651975012	0.8016950939336467
0.27280899550224885	-1.2017782264629286	0.8012056436409861
0.2733086456771614	-1.2020298580934936	0.8007159219216514
0.27380829585207395	-1.2022812599265051	0.8002259285414292
0.2743079460269865	-1.202532431798589	0.799735663265738
0.27480759620189904	-1.2027833735464142	0.7992451258596706
0.2753072463768116	-1.2030340850050683	0.7987543160871702
0.27580689655172413	-1.2032845660106208	0.7982632337128571
0.2763065467266367	-1.203534816396613	0.7977718784992445
0.27680619690154923	-1.2037848359987071	0.7972802502104966
0.2773058470764618	-1.2040346246488514	0.796788348607709
0.2778054972513743	-1.2042841821809707	0.7962961734534857
0.27830514742628687	-1.2045335084267457	0.7958037245085434
0.2788047976011994	-1.2047826032186553	0.7953110015342736
0.27930444777611196	-1.2050314663876234	0.7948180042906953
0.2798040979510245	-1.2052800977631728	0.7943247325365256
0.28030374812593706	-1.2055284971766345	0.793831186032083
0.28080339830084955	-1.205776664456975	0.7933373645356426
0.2813030484757621	-1.2060245994329353	0.7928432678049943
0.28180269865067464	-1.2062723019331496	0.7923488955982487
0.2823023488255872	-1.2065197717845544	0.791854247671559
0.28280199900049974	-1.2067670088145444	0.7913593237817461
0.2833016491754123	-1.2070140128497029	0.790864123684726
0.28380129935032483	-1.2072607837154807	0.7903686471357529
0.2843009495252374	-1.2075073212381435	0.7898728938900619
0.2848005997001499	-1.207753625241196	0.7893768637012837
0.2853002498750625	-1.207999695549562	0.788880556323588
0.285799900049975	-1.2082455319863314	0.7883839715100354
0.28629955022488757	-1.208491134374467	0.7878871090130571
0.2867992003998001	-1.2087365025365064	0.7873899685851186
0.28729885057471266	-1.2089816362931785	0.7868925499768403
0.2877985007496252	-1.2092265354668146	0.786394852940339
0.28829815092453775	-1.2094711998768557	0.7858968772250617
0.2887978010994503	-1.2097156293435167	0.7853986225811757
0.2892974512743628	-1.2099598236866445	0.7849000887584994
0.28979710144927534	-1.2102037827238834	0.7844012755049458
0.2902967516241879	-1.2104475062738025	0.7839021825691235
0.29079640179910043	-1.2106909941532817	0.7834028096982962
0.291296051974013	-1.2109342461799872	0.7829031566401891
0.29179570214892553	-1.2111772621694166	0.7824032231406064
0.2922953523238381	-1.2114200419367476	0.7819030089453476
0.2927950024987506	-1.2116625852981984	0.7814025138007165
0.29329465267366317	-1.2119048920665467	0.7809017374503278
0.2937943028485757	-1.2121469620567071	0.7804006796394035
0.29429395302348826	-1.212388795080881	0.7798993401108152
0.2947936031984008	-1.2126303909520304	0.7793977186082447
0.29529325337331336	-1.2128717494816088	0.7788958148737025
0.2957929035482259	-1.2131128704807113	0.7783936286492241
0.29629255372313845	-1.2133537537604895	0.7778911596766463
0.296792203898051	-1.2135943991302034	0.7773884076962033
0.2972918540729635	-1.2138348063993587	0.7768853724483101
0.29779150424787604	-1.214074975376293	0.7763820536723155
0.2982911544227886	-1.2143149058695435	0.7758784511077985
0.29879080459770113	-1.214554597685725	0.7753745644925629
0.2992904547726137	-1.2147940506319779	0.7748703935649247
0.2997901049475262	-1.2150332645147282	0.774365938062364
0.3002897551224388	-1.2152722391386306	0.7738611977210729
0.3007894052973513	-1.2155109743086214	0.7733561722773151
0.30128905547226387	-1.2157494698292237	0.772850861466976
0.3017887056471764	-1.2159877255035287	0.7723452650246158
0.30228835582208896	-1.2162257411346835	0.7718393826849312
0.3027880059970015	-1.216463516524261	0.7713332141812395
0.30328765617191406	-1.2167010514742242	0.7708267592470238
0.3037873063468266	-1.2169383457855665	0.7703200176149486
0.30428695652173915	-1.2171753992581438	0.7698129890168874
0.3047866066966517	-1.2174122116913086	0.7693056731839698
0.30528625687156424	-1.2176487828842864	0.7687980698472859
0.30578590704647673	-1.2178851126353272	0.7682901787371459
0.3062855572213893	-1.2181212007416873	0.7677819995827839
0.30678520739630183	-1.218357047000339	0.7672735321134699
0.3072848575712144	-1.2185926512074214	0.7667647760572684
0.3077845077461269	-1.2188280131585376	0.766255731142239
0.30828415792103947	-1.2190631326490398	0.765746397095864
0.308783808095952	-1.219298009472302	0.7652367736441337
0.30928345827086456	-1.2195326434218123	0.7647268605129516
0.3097831084457771	-1.2197670342908327	0.7642166574279509
0.31028275862068966	-1.2200011818714749	0.7637061641139102
0.3107824087956022	-1.220235085954985	0.7631953802947365
0.31128205897051475	-1.2204687463324844	0.7626843056942664
0.3117817091454273	-1.2207021627935382	0.7621729400349371
0.31228135932033985	-1.2209353351278867	0.7616612830392574
0.3127810094952524	-1.2211682631243919	0.7611493344290188
0.31328065967016494	-1.2214009465711968	0.7606370939253109
0.3137803098450775	-1.221633385255219	0.7601245612482369
0.31427996001999	-1.221865578963	0.7596117361175444
0.3147796101949025	-1.2220975274807693	0.759098618252555
0.3152792603698151	-1.2223292305937588	0.7585852073718519
0.3157789105447276	-1.2225606880866706	0.7580715031933782
0.31627856071964017	-1.222791899742801	0.757557505434083
0.3167782108945527	-1.2230228653460558	0.7570432138111478
0.31727786106946526	-1.2232535846780555	0.7565286280399984
0.3177775112443778	-1.2234840575215529	0.7560137478367457
0.31827716141929036	-1.223714283656539	0.7554985729153778
0.3187768115942029	-1.223944262863779	0.7549831029903662
0.31927646176911545	-1.224173994922924	0.7544673377752519
0.319776111944028	-1.224403479612796	0.7539512769827674
0.32027576211894054	-1.2246327167114976	0.75343492032507
0.3207754122938531	-1.2248617059966285	0.7529182675139066
0.32127506246876564	-1.225090447244519	0.7524013182597938
0.3217747126436782	-1.2253189402316604	0.7518840722733235
0.32227436281859073	-1.2255471847332253	0.7513665292641718
0.3227740129935032	-1.225775180523392	0.750848688940897
0.32327366316841577	-1.226002927376395	0.7503305510121979
0.3237733133433283	-1.2262304250654912	0.7498121151858904
0.32427296351824086	-1.2264576733622568	0.7492933811682986
0.3247726136931534	-1.2266846720389633	0.7487743486663306
0.32527226386806596	-1.2269114208665606	0.7482550173857597
0.3257719140429785	-1.2271379196145693	0.7477353870311035
0.32627156421789105	-1.2273641680531695	0.7472154573073444
0.3267712143928036	-1.2275901659503026	0.7466952279176419
0.32727086456771615	-1.2278159130745259	0.7461746985655834
0.3277705147426287	-1.2280414091926526	0.745653868953219
0.32827016491754124	-1.2282666540708878	0.7451327387821832
0.3287698150924538	-1.2284916474757885	0.7446113077541949
0.32926946526736633	-1.228716389171376	0.7440895755689011
0.3297691154422789	-1.228940878922089	0.7435675419262726
0.33026876561719143	-1.2291651164916684	0.743045206525675
0.3307684157921039	-1.2293891016422471	0.7425225690650102
0.33126806596701647	-1.2296128341359747	0.7419996292421903
0.331767716141929	-1.229836313733775	0.7414763867541814
0.33226736631684156	-1.2300595401963932	0.7409528412974665
0.3327670164917541	-1.230282513283287	0.7404289925677228
0.33326666666666666	-1.2305052327529695	0.7399048402596824
0.3337663168415792	-1.2307276983639943	0.7393803840680002
0.33426596701649175	-1.230949909873126	0.7388556236858753
0.3347656171914043	-1.231171867037342	0.7383305588066719
0.33526526736631684	-1.231393569611944	0.7378051891223074
0.3357649175412294	-1.2316150173522578	0.7372795143245904
0.33626456771614194	-1.2318362100118885	0.7367535341039945
0.3367642178910545	-1.2320571473448685	0.7362272481511012
0.33726386806596703	-1.2322778291034446	0.7357006561551874
0.3377635182408796	-1.2324982550394563	0.7351737578050562
0.3382631684157921	-1.2327184249038246	0.7346465527887656
0.3387628185907047	-1.2329383384469699	0.7341190407937395
0.33926246876561716	-1.23315799541796	0.7335912215065065
0.3397621189405297	-1.233377395565839	0.7330630946132272
0.34026176911544226	-1.2335965386379846	0.7325346597989726
0.3407614192903548	-1.2338154243819082	0.7320059167485191
0.34126106946526735	-1.2340340525432585	0.7314768651454091
0.3417607196401799	-1.2342524228680591	0.730947504673207
0.34226036981509245	-1.2344705351001288	0.7304178350138036
0.342760019990005	-1.2346883889841525	0.7298878558494821
0.34325967016491754	-1.2349059842623538	0.7293575668608187
0.3437593203398301	-1.235123320677211	0.7288269677281926
0.34425897051474263	-1.2353403979698887	0.7282960581311533
0.3447586206896552	-1.2355572158810972	0.7277648377486269
0.34525827086456773	-1.2357737741503312	0.7272333062585618
0.3457579210394803	-1.235990072516683	0.726701463338576
0.3462575712143928	-1.2362061107178297	0.7261693086650208
0.34675722138930537	-1.2364218884910863	0.7256368419139625
0.3472568715642179	-1.2366374055729796	0.7251040627606533
0.3477565217391304	-1.2368526616990423	0.7245709708795754
0.34825617191404296	-1.2370676566037953	0.7240375659444612
0.3487558220889555	-1.237282390021241	0.7235038476282349
0.34925547226386805	-1.2374968616840527	0.7229698156030119
0.3497551224387806	-1.2377110713250772	0.7224354695407916
0.35025477261369314	-1.2379250186748334	0.7219008091117697
0.3507544227886057	-1.2381387034642612	0.7213658339863287
0.35125407296351824	-1.238352125422657	0.7208305438335364
0.3517537231384308	-1.2385652842793156	0.7202949383223136
0.35225337331334333	-1.2387781797615582	0.7197590171200431
0.3527530234882559	-1.238990811596746	0.7192227798939809
0.3532526736631684	-1.2392031795107377	0.7186862263102318
0.353752323838081	-1.2394152832291998	0.7181493560345161
0.3542519740129935	-1.2396271224762727	0.7176121687314618
0.35475162418790607	-1.2398386969759243	0.7170746640653373
0.3552512743628186	-1.240050006450395	0.716536841699057
0.35575092453773116	-1.2402610506216816	0.715998701295299
0.35625057471264365	-1.2404718292108854	0.7154602425158416
0.3567502248875562	-1.2406823419378359	0.7149214650215271
0.35724987506246875	-1.2408925885217366	0.7143823684725094
0.3577495252373813	-1.2411025686810797	0.713842952528432
0.35824917541229384	-1.241312282132905	0.7133032168475961
0.3587488255872064	-1.2415217285942566	0.7127631610883352
0.35924847576211894	-1.241730907780205	0.7122227849073388
0.3597481259370315	-1.2419398194058053	0.7116820879611295
0.36024777611194403	-1.2421484631847268	0.7111410699051625
0.3607474262868566	-1.2423568388299613	0.7105997303942373
0.3612470764617691	-1.2425649460534771	0.7100580690823072
0.36174672663668167	-1.2427727845664933	0.7095160856226256
0.3622463768115942	-1.242980354079109	0.7089737796675358
0.36274602698650676	-1.2431876543005143	0.708431150868569
0.3632456771614193	-1.2433946849392523	0.7078881988766391
0.36374532733633186	-1.2436014457027087	0.7073449233417316
0.3642449775112444	-1.2438079362973071	0.706801323913028
0.3647446276861569	-1.244014156428852	0.7062574002390387
0.36524427786106944	-1.2442201058019722	0.7057131519673826
0.365743928035982	-1.2444257841203343	0.7051685787447886
0.36624357821089454	-1.2446311910867038	0.7046236802172777
0.3667432283858071	-1.24483632640309	0.7040784560301281
0.36724287856071963	-1.24504118977047	0.7035329058277094
0.3677425287356322	-1.245245780888757	0.7029870292536139
0.3682421789105447	-1.245450099457104	0.7024408259506469
0.3687418290854573	-1.2456541451734573	0.7018942955606201
0.3692414792603698	-1.24585791773509	0.7013474377247719
0.36974112943528237	-1.2460614168382584	0.7008002520834613
0.3702407796101949	-1.2462646421782138	0.7002527382761344
0.37074042978510746	-1.2464675934490832	0.6997048959414075
0.37124007996002	-1.2466702703443748	0.6991567247171805
0.37173973013493256	-1.2468726725565136	0.698608224240526
0.3722393803098451	-1.2470747997768066	0.698059394147546
0.3727390304847576	-1.2472766516957372	0.6975102340736127
0.37323868065967014	-1.2474782280027235	0.696960743653201
0.3737383308345827	-1.247679528386343	0.6964109225200867
0.37423798100949524	-1.2478805525341088	0.695860770307077
0.3747376311844078	-1.2480813001322117	0.6953102866459353
0.37523728135932033	-1.2482817708667795	0.6947594711682032
0.3757369315342329	-1.248481964422017	0.6942083235039549
0.3762365817091454	-1.248681880481568	0.6936568432826801
0.37673623188405797	-1.2488815187278852	0.6931050301329374
0.3772358820589705	-1.2490808788427963	0.6925528836825625
0.37773553223388306	-1.249279960506772	0.6920004035584397
0.3782351824087956	-1.2494787633992794	0.691447589386512
0.37873483258370816	-1.2496772871989836	0.6908944407920358
0.3792344827586207	-1.2498755315835073	0.6903409573993391
0.37973413293353325	-1.2500734962293312	0.6897871388318201
0.3802337831084458	-1.2502711808119464	0.6892329847120425
0.38073343328335835	-1.250468585006016	0.6886784946618422
0.38123308345827084	-1.25066570848475	0.6881236683018214
0.3817327336331834	-1.2508625509209195	0.6875685052521668
0.38223238380809593	-1.2510591119857817	0.6870130051318216
0.3827320339830085	-1.2512553913499616	0.6864571675591656
0.383231684157921	-1.2514513886825598	0.6859009921513523
0.3837313343328336	-1.2516471036519896	0.6853444785248145
0.3842309845077461	-1.2518425359256993	0.6847876262952673
0.38473063468265867	-1.2520376851699044	0.6842304350773085
0.3852302848575712	-1.2522325510495522	0.683672904484588
0.38572993503248376	-1.252427133228985	0.6831150341300812
0.3862295852073963	-1.2526214313714412	0.6825568236258466
0.38672923538230886	-1.2528154451387576	0.6819982725828856
0.3872288855572214	-1.2530091741918887	0.6814393806113361
0.38772853573213395	-1.2532026181908378	0.6808801473205495
0.3882281859070465	-1.2533957767946171	0.6803205723190094
0.38872783608195904	-1.253588649660747	0.6797606552139591
0.3892274862568716	-1.2537812364460212	0.6792003956120994
0.3897271364317841	-1.2539735368060763	0.6786397931190083
0.39022678660669663	-1.254165550395409	0.6780788473394277
0.3907264367816092	-1.2543572768675564	0.6775175578771909
0.3912260869565217	-1.2545487158747495	0.6769559243351284
0.39172573713143427	-1.2547398670685173	0.6763939463152985
0.3922253873063468	-1.254930730098805	0.6758316234186456
0.39272503748125936	-1.2551213046147016	0.6752689552452407
0.3932246876561719	-1.2553115902644005	0.6747059413943935
0.39372433783108446	-1.2555015866946826	0.6741425814642952
0.394223988005997	-1.2556912935510616	0.6735788750520967
0.39472363818090955	-1.2558807104785588	0.6730148217543888
0.3952232883558221	-1.2560698371205883	0.6724504211665291
0.39572293853073465	-1.2562586731195646	0.6718856728829619
0.3962225887056472	-1.2564472181167943	0.6713205764972198
0.39672223888055974	-1.2566354717522978	0.6707551316018079
0.3972218890554723	-1.256823433665338	0.6701893377885191
0.39772153923038484	-1.2570111034936005	0.669623194647857
0.3982211894052973	-1.257198480874045	0.6690567017696879
0.3987208395802099	-1.2573855654422097	0.6684898587426807
0.3992204897551224	-1.2575723568325052	0.6679226651545763
0.39972013993003497	-1.2577588546783545	0.6673551205923194
0.4002197901049475	-1.2579450586118668	0.6667872246416938
0.40071944027986006	-1.2581309682642148	0.6662189768876646
0.4012190904547726	-1.2583165832650018	0.6656503769139874
0.40171874062968516	-1.2585019032431934	0.6650814243037756
0.4022183908045977	-1.2586869278260713	0.664512118638814
0.40271804097951025	-1.2588716566401472	0.6639424595001917
0.4032176911544228	-1.2590560893105829	0.6633724464679237
0.40371734132933534	-1.259240225461258	0.6628020791208422
0.4042169915042479	-1.2594240647151156	0.6622313570371113
0.40471664167916044	-1.259607606693685	0.6616602797936406
0.405216291854073	-1.2597908510175113	0.661088846966533
0.40571594202898553	-1.259973797305798	0.6605170581307422
0.406215592203898	-1.2601564451764915	0.6599449128602919
0.40671524237881057	-1.2603387942465767	0.6593724107282408
0.4072148925537231	-1.2605208441315	0.6587995513064858
0.40771454272863566	-1.260702594445995	0.6582263341662135
0.4082141929035482	-1.2608840448027734	0.6576527588770585
0.40871384307846076	-1.261065194814345	0.6570788250083601
0.4092134932533733	-1.26124604409117	0.6565045321278388
0.40971314342828585	-1.261426592242888	0.6559298798024421
0.4102127936031984	-1.2616068388776538	0.655354867598033
0.41071244377811095	-1.2617867836027707	0.6547794950795796
0.4112120939530235	-1.261966426023906	0.6542037618108278
0.41171174412793604	-1.262145765745607	0.6536276673545675
0.4122113943028486	-1.2623248023714404	0.6530512112726087
0.41271104447776114	-1.262503535503312	0.6524743931256654
0.4132106946526737	-1.2626819647419951	0.651897212473302
0.41371034482758623	-1.262860089687162	0.6513196688742869
0.4142099950024988	-1.263037909937263	0.6507417618861876
0.41470964517741127	-1.2632154250890033	0.6501634910653797
0.4152092953523238	-1.2633926347384088	0.6495848559674767
0.41570894552723636	-1.2635695384797998	0.6490058561468188
0.4162085957021489	-1.2637461359065068	0.6484264911567909
0.41670824587706146	-1.2639224266103872	0.6478467605497226
0.417207896051974	-1.2640984101821156	0.6472666638767564
0.41770754622688655	-1.264274086210981	0.6466862006879007
0.4182071964017991	-1.264449454284987	0.6461053705324402
0.41870684657671164	-1.2646245139909598	0.6455241729583545
0.4192064967516242	-1.2647992649143271	0.644942607512475
0.41970614692653674	-1.2649737066390159	0.6443606737405021
0.4202057971014493	-1.2651478387479858	0.6437783711874643
0.42070544727636183	-1.2653216608227147	0.6431956993967224
0.4212050974512744	-1.2654951724432835	0.6426126579109634
0.4217047476261869	-1.265668373188554	0.6420292462718604
0.4222043978010995	-1.2658412626359934	0.6414454640192851
0.422704047976012	-1.266013840361707	0.6408613106929788
0.4232036981509245	-1.2661861059405521	0.6402767858306627
0.42370334832583706	-1.2663580589459675	0.6396918889696434
0.4242029985007496	-1.2665296989500385	0.6391066196450484
0.42470264867566215	-1.26670102552353	0.6385209773936323
0.4252022988505747	-1.2668720382357337	0.6379349617474456
0.42570194902548725	-1.2670427366548072	0.6373485722390431
0.4262015992003998	-1.2672131203472614	0.636761808401804
0.42670124937531234	-1.2673831888784624	0.6361746697628321
0.4272008995502249	-1.2675529418122478	0.6355871558528539
0.42770054972513744	-1.2677223787110663	0.6349992662041165
0.42820019990005	-1.2678914991361419	0.6344110003321353
0.42869985007496253	-1.2680603026469988	0.6338223576654844
0.4291995002498751	-1.268228788802099	0.6332333380434131
0.4296991504247876	-1.2683969571582863	0.632643940681269
0.43019880059970017	-1.2685648072711275	0.6320541651979615
0.4306984507746127	-1.2687323386945906	0.6314640111129292
0.43119810094952526	-1.2688995509814343	0.6308734779483084
0.43169775112443776	-1.2690664436828722	0.6302825652247963
0.4321974012993503	-1.26923301634859	0.6296912724585356
0.43269705147426285	-1.2693992685270887	0.6290995991668399
0.4331967016491754	-1.2695651997653057	0.6285075448647878
0.43369635182408794	-1.2697308096086861	0.6279151090663178
0.4341960019990005	-1.2698960976012708	0.6273222912840503
0.43469565217391304	-1.2700610632855835	0.6267290910301863
0.4351953023488256	-1.2702257062028635	0.626135507814991
0.43569495252373813	-1.2703900258926646	0.6255415411481707
0.4361946026986507	-1.270554021893158	0.6249471905377283
0.4366942528735632	-1.270717693741181	0.624352455490714
0.4371939030484758	-1.2708810409719176	0.623757335512731
0.4376935532233883	-1.2710440631189435	0.6231618301081508
0.43819320339830087	-1.271206759714763	0.6225659387810791
0.4386928535732134	-1.271369130289959	0.6219696610329423
0.43919250374812596	-1.2715311743738107	0.6213729963647815
0.43969215392303845	-1.2716928914941874	0.6207759442764887
0.440191804097951	-1.27185428117717	0.6201785042663
0.44069145427286355	-1.2720153429475056	0.6195806758315613
0.4411911044477761	-1.272176076328412	0.6189824584683012
0.44169075462268864	-1.2723364808416464	0.6183838516712131
0.4421904047976012	-1.2724965560072028	0.6177848549338404
0.44269005497251374	-1.2726563013436825	0.6171854677484213
0.4431897051474263	-1.2728157163682863	0.6165856896060407
0.44368935532233883	-1.2729748005962707	0.6159855199963306
0.4441890054972514	-1.2731335535417614	0.6153849584079257
0.4446886556721639	-1.2732919747170999	0.6147840043280876
0.44518830584707647	-1.2734500636330457	0.6141826572427107
0.445687956021989	-1.2736078197988794	0.6135809166365497
0.44618760619690156	-1.2737652427222654	0.6129787819930742
0.4466872563718141	-1.2739223319092925	0.6123762527943765
0.44718690654672666	-1.274079086864345	0.6117733285213682
0.4476865567216392	-1.274235507090429	0.6111700086536663
0.4481862068965517	-1.2743915920888353	0.6105662926695754
0.44868585707146424	-1.274547341359127	0.60996218004605
0.4491855072463768	-1.2747027543995268	0.6093576702588862
0.44968515742128934	-1.2748578307064042	0.6087527627824489
0.4501848075962019	-1.2750125697745571	0.6081474570898157
0.45068445777111443	-1.2751669710972986	0.6075417526529009
0.451184107946027	-1.2753210341660763	0.6069356489420774
0.4516837581209395	-1.275474758470816	0.6063291454265227
0.4521834082958521	-1.2756281434998824	0.6057222415741407
0.4526830584707646	-1.275781188739827	0.605114936851428
0.45318270864567717	-1.2759338936755913	0.604507230723559
0.4536823588205897	-1.2760862577904468	0.6038991226543101
0.45418200899550226	-1.2762382805661063	0.603290612106316
0.4546816591704148	-1.276389961482427	0.6026816985406863
0.45518130934532736	-1.2765413000176604	0.6020723814172425
0.4556809595202399	-1.276692295648402	0.6014626601944696
0.45618060969515245	-1.2768429478495515	0.6008525343294873
0.45668025987006494	-1.2769932560942054	0.6002420032780268
0.4571799100449775	-1.277143219853855	0.5996310664944875
0.45767956021989004	-1.2772928385982016	0.5990197234318566
0.4581792103948026	-1.2774421117953412	0.5984079735418442
0.45867886056971513	-1.2775910389114646	0.597795816274635
0.4591785107446277	-1.2777396194112005	0.5971832510791805
0.4596781609195402	-1.2778878527573194	0.5965702774029404
0.46017781109445277	-1.2780357384108894	0.5959568946920238
0.4606774612693653	-1.2781832758312865	0.5953431023911764
0.46117711144427787	-1.2783304644759323	0.5947288999436037
0.4616767616191904	-1.2784773038006683	0.5941142867913065
0.46217641179410296	-1.2786237932595506	0.5934992623747561
0.4626760619690155	-1.2787699323047945	0.592883826133038
0.46317571214392805	-1.2789157203867842	0.5922679775037647
0.4636753623188406	-1.279061156954206	0.5916517159232062
0.46417501249375315	-1.279206241453928	0.5910350408261864
0.4646746626686657	-1.2793509733309631	0.5904179516460413
0.4651743128435782	-1.2794953520285282	0.5898004478147156
0.46567396301849073	-1.27963937698803	0.5891825287627273
0.4661736131934033	-1.2797830476490952	0.5885641939191315
0.4666732633683158	-1.279926363449454	0.5879454427115112
0.4671729135432284	-1.280069323824961	0.5873262745659851
0.4676725637181409	-1.2802119282097173	0.5867066889072677
0.46817221389305347	-1.28035417603595	0.5860866851585728
0.468671864067966	-1.2804960667339234	0.5854662627416033
0.46917151424287856	-1.2806375997321473	0.5848454210766545
0.4696711644177911	-1.280778774457246	0.5842241595825234
0.47017081459270366	-1.280919590333884	0.5836024776765
0.4706704647676162	-1.2810600467849156	0.5829803747743992
0.47117011494252875	-1.2812001432312503	0.5823578502905209
0.4716697651174413	-1.2813398790918609	0.5817349036376944
0.47216941529235384	-1.281479253783988	0.5811115342272717
0.4726690654672664	-1.281618266722676	0.5804877414689761
0.4731687156421789	-1.2817569173212746	0.5798635247711481
0.47366836581709143	-1.2818952049910974	0.5792388835405339
0.474168015992004	-1.2820331291415226	0.5786138171823912
0.4746676661669165	-1.2821706891799993	0.5779883251004185
0.47516731634182907	-1.2823078845119613	0.5773624066967815
0.4756669665167416	-1.2824447145410298	0.5767360613721344
0.47616661669165417	-1.282581178668659	0.5761092885255604
0.4766662668665667	-1.282717276294467	0.575482087554595
0.47716591704147926	-1.2828530068160526	0.5748544578552315
0.4776655672163918	-1.2829883696289885	0.5742263988218844
0.47816521739130435	-1.2831233641268154	0.5735979098473811
0.4786648675662169	-1.2832579897011818	0.5729689903230423
0.47916451774112945	-1.2833922457416584	0.5723396396385685
0.479664167916042	-1.2835261316357474	0.5717098571820789
0.48016381809095454	-1.283659646769006	0.5710796423401265
0.4806634682658671	-1.2837927905248387	0.5704489944976019
0.48116311844077964	-1.283925562284698	0.5698179130379113
0.4816627686156921	-1.284057961427963	0.5691863973427815
0.4821624187906047	-1.2841899873319325	0.568554446792328
0.4826620689655172	-1.2843216393718044	0.5679220607650776
0.48316171914042977	-1.2844529169207366	0.5672892386378936
0.4836613693153423	-1.2845838193498023	0.5666559797860948
0.48416101949025486	-1.2847143460279964	0.5660222835833194
0.4846606696651674	-1.2848444963221222	0.5653881494015536
0.48516031984007996	-1.2849742695969544	0.5647535766111457
0.4856599700149925	-1.2851036652151262	0.5641185645808404
0.48615962018990505	-1.2852326825371578	0.5634831126776972
0.4866592703648176	-1.2853613209213144	0.5628472202670554
0.48715892053973014	-1.2854895797239432	0.5622108867127448
0.4876585707146427	-1.2856174582990272	0.5615741113767837
0.48815822088955524	-1.2857449559984488	0.5609368936195226
0.4886578710644678	-1.2858720721719834	0.560299232799723
0.48915752123938033	-1.2859988061671683	0.55966112827439
0.4896571714142929	-1.2861251573293342	0.5590225793988319
0.49015682158920537	-1.2862511250016748	0.5583835855266903
0.4906564717641179	-1.2863767085251658	0.557744146009903
0.49115612193903047	-1.2865019072384505	0.5571042601986156
0.491655772113943	-1.286626720478177	0.5564639274413832
0.49215542228885556	-1.2867511475785138	0.5558231470849221
0.4926550724637681	-1.286875187871623	0.5551819184743269
0.49315472263868065	-1.2869988406872044	0.554540240952841
0.4936543728135932	-1.2871221053528477	0.5538981138620719
0.49415402298850575	-1.2872449811938436	0.553255536541824
0.4946536731634183	-1.2873674675331002	0.5526125083301242
0.49515332333833084	-1.2874895636914168	0.5519690285633332
0.4956529735132434	-1.2876112689871517	0.5513250965759177
0.49615262368815594	-1.2877325827364434	0.5506807117006958
0.4966522738630685	-1.2878535042531036	0.5500358732686426
0.49715192403798103	-1.2879740328485776	0.5493905806089653
0.4976515742128936	-1.288094167831998	0.5487448330490408
0.4981512243878061	-1.2882139085101636	0.548098629914487
0.4986508745627186	-1.2883332541875887	0.5474519705291643
0.49915052473763116	-1.2884522041663204	0.5468048542150489
0.4996501749125437	-1.2885707577460184	0.5461572802922706
0.5001498250874563	-1.2886889142241411	0.5455092480792687
0.5006494752623688	-1.2888066728956176	0.5448607568925679
0.5011491254372814	-1.2889240330529044	0.5442118060468133
0.5016487756121939	-1.289040993986276	0.5435623948549154
0.5021484257871065	-1.289157554983386	0.5429125226278588
0.502648075962019	-1.2892737153295681	0.5422621886748007
0.5031477261369315	-1.2893894743076415	0.5416113923030089
0.5036473763118441	-1.2895048311981137	0.54096013281798
0.5041470264867566	-1.2896197852788784	0.5403084095231915
0.5046466766616692	-1.2897343358254103	0.5396562217203251
0.5051463268365817	-1.2898484821108	0.5390035687091925
0.5056459770114943	-1.2899622234055252	0.5383504497876511
0.5061456271864068	-1.290075558977654	0.537696864251709
0.5066452773613194	-1.290188488092651	0.5370428113953972
0.5071449275362319	-1.2903010100135577	0.5363882905109116
0.5076445777111445	-1.2904131240008565	0.5357333008884775
0.508144227886057	-1.290524829312503	0.5350778418164139
0.5086438780609696	-1.2906361252038296	0.5344219125810628
0.509143528235882	-1.2907470109277535	0.5337655124669104
0.5096431784107947	-1.29085748573444	0.5331086407563614
0.5101428285857071	-1.290967548871616	0.532451296729979
0.5106424787606197	-1.2910771995844186	0.531793479666356
0.5111421289355322	-1.2911864371152484	0.5311351888420145
0.5116417791104447	-1.291295260704016	0.5304764235315901
0.5121414292853573	-1.2914036695879458	0.5298171830076954
0.5126410794602698	-1.2915116630017043	0.5291574665409607
0.5131407296351824	-1.2916192401772084	0.528497273400027
0.5136403798100949	-1.2917264003437965	0.5278366028515031
0.5141400299850075	-1.291833142728158	0.5271754541600198
0.51463968015992	-1.2919394665541484	0.5265138265881084
0.5151393303348326	-1.2920453710431339	0.5258517193963749
0.5156389805097451	-1.2921508554136905	0.5251891318433278
0.5161386306846577	-1.2922559188816634	0.5245260631854407
0.5166382808595702	-1.292360560660175	0.523862512677113
0.5171379310344828	-1.2924647799596696	0.5231984795707271
0.5176375812093953	-1.2925685759877628	0.52253396311658
0.5181372313843079	-1.2926719479493596	0.5218689625628613
0.5186368815592204	-1.2927748950466516	0.5212034771557592
0.519136531734133	-1.2928774164789572	0.5205375061393039
0.5196361819090455	-1.292979511442814	0.5198710487554159
0.520135832083958	-1.2930811791319592	0.5192041042439702
0.5206354822588706	-1.2931824187373528	0.5185366718426793
0.5211351324337831	-1.2932832294471475	0.5178687507871889
0.5216347826086957	-1.2933836104465688	0.5172003403109485
0.5221344327836082	-1.2934835609180266	0.5165314396453088
0.5226340829585208	-1.2935830800410983	0.5158620480194875
0.5231337331334333	-1.293682166992408	0.5151921646605019
0.5236333833083459	-1.2937808209457806	0.5145217887932502
0.5241330334832583	-1.2938790410721113	0.5138509196404595
0.524632683658171	-1.293976826539368	0.5131795564226659
0.5251323338330834	-1.2940741765125787	0.5125076983582244
0.525631984007996	-1.294171090153889	0.5118353446633179
0.5261316341829085	-1.2942675666223866	0.5111624945518497
0.5266312843578211	-1.2943636050742853	0.5104891472356023
0.5271309345327336	-1.294459204662825	0.5098153019241058
0.5276305847076461	-1.2945543645382709	0.5091409578246986
0.5281302348825587	-1.2946490838477913	0.5084661141424065
0.5286298850574712	-1.2947433617356048	0.507790770080059
0.5291295352323838	-1.2948371973428823	0.5071149248382459
0.5296291854072963	-1.294930589807807	0.5064385776152778
0.5301288355822089	-1.295023538265441	0.5057617276071937
0.5306284857571214	-1.2951160418478496	0.5050843740077826
0.531128135932034	-1.2952080996839106	0.5044065160084964
0.5316277861069465	-1.2952997108995155	0.503728152798543
0.5321274362818591	-1.2953908746173863	0.5030492835647851
0.5326270864567716	-1.295481589957159	0.502369907491813
0.5331267366316842	-1.2955718560353178	0.5016900237618654
0.5336263868065967	-1.2956616719651777	0.5010096315548459
0.5341260369815093	-1.295751036856964	0.5003287300483664
0.5346256871564218	-1.2958399498176636	0.49964731841763493
0.5351253373313344	-1.295928409951067	0.49896539583553745
0.5356249875062469	-1.2960164163578234	0.49828296147257595
0.5361246376811594	-1.2961039681352975	0.4976000144968706
0.536624287856072	-1.2961910643776844	0.49691655407419655
0.5371239380309845	-1.2962777041758642	0.49623257936787385
0.5376235882058971	-1.296363886617541	0.49554808953888846
0.5381232383808096	-1.2964496107870704	0.4948630837457553
0.5386228885557222	-1.2965348757655561	0.49417756114460676
0.5391225387306346	-1.2966196806308148	0.49349152088911685
0.5396221889055473	-1.29670402445733	0.49280496213055175
0.5401218390804597	-1.2967879063161942	0.4921178840176751
0.5406214892553723	-1.296871325275299	0.49143028569687
0.5411211394302848	-1.296954280399008	0.4907421663119672
0.5416207896051974	-1.297036770748458	0.49005352500438476
0.5421204397801099	-1.2971187953812495	0.48936436091299046
0.5426200899550225	-1.2972003533517087	0.4886746731742183
0.543119740129935	-1.2972814437106701	0.48798446092195813
0.5436193903048476	-1.297362065505512	0.48729372328757725
0.5441190404797601	-1.2974422177802416	0.48660245939992963
0.5446186906546726	-1.2975218995753266	0.48591066838534713
0.5451183408295852	-1.2976011099277511	0.4852183493675589
0.5456179910044977	-1.2976798478711316	0.4845255014678366
0.5461176411794103	-1.2977581124353532	0.48383212380475493
0.5466172913543228	-1.297835902646925	0.4831382154944045
0.5471169415292354	-1.2979132175288128	0.482443775650289
0.5476165917041479	-1.2979900561003228	0.48174880338324516
0.5481162418790605	-1.2980664173772756	0.4810532978015537
0.548615892053973	-1.2981423003718555	0.4803572580108709
0.5491155422288856	-1.2982177040926601	0.47966068311423293
0.5496151924037981	-1.2982926275446431	0.47896357221201663
0.5501148425787107	-1.298367069729072	0.47826592440191446
0.5506144927536232	-1.2984410296436972	0.47756773877905545
0.5511141429285358	-1.298514506282473	0.4768690144358252
0.5516137931034483	-1.2985874986356516	0.47616975046191634
0.5521134432783609	-1.298660005689843	0.4754699459443788
0.5526130934532734	-1.2987320264279216	0.4747695999675375
0.5531127436281859	-1.298803559828989	0.474068711612989
0.5536123938030985	-1.2988746048684041	0.4733672799596143
0.554112043978011	-1.2989451605177558	0.472665304083578
0.5546116941529236	-1.2990152257448258	0.4719627830582654
0.555111344327836	-1.2990847995135812	0.471259715954315
0.5556109945027486	-1.2991538807842056	0.47055610183961205
0.5561106446776611	-1.2992224685129907	0.46985193977925244
0.5566102948525737	-1.2992905616523638	0.4691472288355174
0.5571099450274862	-1.2993581591508687	0.46844196806790195
0.5576095952023988	-1.2994252599532212	0.46773615653312
0.5581092453773113	-1.2994918630001357	0.46702979328500105
0.5586088955522239	-1.2995579672283937	0.4663228773745588
0.5591085457271364	-1.2996235715708635	0.4656154078499642
0.559608195902049	-1.2996886749564724	0.46490738375654994
0.5601078460769615	-1.299753276310061	0.46419880413672465
0.5606074962518741	-1.2998173745525599	0.46348966803005454
0.5611071464267866	-1.2998809686008197	0.4627799744732043
0.5616067966016991	-1.2999440573676146	0.4620697224998927
0.5621064467766117	-1.3000066397617565	0.46135891114098593
0.5626060969515242	-1.3000687146878585	0.4606475394243412
0.5631057471264368	-1.3001302810465085	0.4599356063749328
0.5636053973013493	-1.3001913377341792	0.45922311101476876
0.5641050474762619	-1.3002518836431325	0.45851005236285003
0.5646046976511744	-1.300311917661526	0.4577964294352442
0.565104347826087	-1.3003714386733118	0.45708224124498215
0.5656039980009995	-1.3004304455583109	0.45636748680215744
0.5661036481759121	-1.3004889371920165	0.45565216511376927
0.5666032983508246	-1.300546912445748	0.45493627518381974
0.5671029485257372	-1.300604370186554	0.45421981601326866
0.5676025987006497	-1.3006613092772181	0.453502786600027
0.5681022488755623	-1.3007177285762268	0.45278518593892714
0.5686018990504748	-1.3007736269377292	0.4520670130217353
0.5691015492253874	-1.3008290032115304	0.45134826683709006
0.5696011994002999	-1.300883856243082	0.450628946370552
0.5701008495752123	-1.3009381848734636	0.44990905060454767
0.570600499750125	-1.3009919879393863	0.4491885785184012
0.5711001499250374	-1.3010452642730579	0.4484675290882362
0.57159980009995	-1.301098012702324	0.44774590128706454
0.5720994502748625	-1.3011502320505133	0.44702369408469705
0.5725991004497751	-1.3012019211364847	0.44630090644777604
0.5730987506246876	-1.3012530787746104	0.44557753733973116
0.5735984007996002	-1.3013037037747002	0.44485358572079337
0.5740980509745127	-1.3013537949420324	0.4441290505479418
0.5745977011494253	-1.3014033510773388	0.44340393077495255
0.5750973513243378	-1.3014523709767103	0.44267822535230905
0.5755970014992504	-1.3015008534316381	0.4419519332272461
0.5760966516741629	-1.3015487972289774	0.4412250533437032
0.5765963018490755	-1.3015962011509556	0.4404975846423624
0.577095952023988	-1.3016430639750298	0.4397695260605227
0.5775956021989006	-1.3016893844740896	0.43904087653225754
0.5780952523738131	-1.3017351614161459	0.43831163498819053
0.5785949025487256	-1.3017803935645773	0.4375818003556954
0.5790945527236382	-1.3018250796779172	0.43685137155870396
0.5795942028985507	-1.3018692185099472	0.43612034751780754
0.5800938530734633	-1.3019128088095866	0.43538872715017934
0.5805935032483758	-1.3019558493209504	0.4346565093695946
0.5810931534232884	-1.3019983387832335	0.43392369308638434
0.5815928035982009	-1.30204027593083	0.4331902772074744
0.5820924537731135	-1.3020816594931288	0.4324562606363017
0.582592103948026	-1.3021224881946165	0.4317216422728373
0.5830917541229386	-1.3021627607548252	0.4309864210135821
0.5835914042978511	-1.3022024758883022	0.43025059575152885
0.5840910544727637	-1.302241632304538	0.42951416537614134
0.5845907046476762	-1.302280228708054	0.42877712877337937
0.5850903548225888	-1.3023182637982407	0.42803948482562054
0.5855900049975012	-1.3023557362694687	0.42730123241171536
0.5860896551724138	-1.3023926448109795	0.4265623704069169
0.5865893053473263	-1.302428988106834	0.42582289768288406
0.5870889555222388	-1.3024647648359675	0.4250828131076754
0.5875886056971514	-1.3024999736721503	0.4243421155457174
0.5880882558720639	-1.3025346132838997	0.42360080385779797
0.5885879060469765	-1.3025686823345064	0.4228588769010468
0.589087556221889	-1.3026021794820064	0.42211633352891775
0.5895872063968016	-1.3026351033791363	0.4213731725911811
0.5900868565717141	-1.3026674526733093	0.42062939293389684
0.5905865067466267	-1.3026992260066184	0.41988499339940466
0.5910861569215392	-1.3027304220157503	0.4191399728262976
0.5915858070964518	-1.3027610393320392	0.41839433004943144
0.5920854572713643	-1.302791076581351	0.4176480638998693
0.5925851074462769	-1.3028205323841495	0.41690117320490183
0.5930847576211894	-1.3028494053553612	0.41615365678799665
0.593584407796102	-1.302877694104442	0.4154055134688068
0.5940840579710145	-1.3029053972353166	0.4146567420631531
0.594583708145927	-1.3029325133463352	0.41390734138298385
0.5950833583208396	-1.3029590410302674	0.41315731023638863
0.5955830084957521	-1.302984978874267	0.412406647427555
0.5960826586706647	-1.3030103254598104	0.41165535175675194
0.5965823088455772	-1.3030350793627603	0.4109034220203402
0.5970819590204898	-1.303059239153189	0.41015085701072435
0.5975816091954023	-1.3030828033955415	0.40939765551635265
0.5980812593703149	-1.3031057706484057	0.4086438163216837
0.5985809095452274	-1.3031281394646426	0.40788933820718337
0.59908055972014	-1.303149908391241	0.4071342199492943
0.5995802098950525	-1.3031710759694115	0.4063784603204422
0.600079860069965	-1.3031916407343997	0.4056220580889707
0.6005795102448775	-1.3032116012155899	0.4048650120191682
0.6010791604197901	-1.303230955936441	0.4041073208712436
0.6015788105947026	-1.303249703414408	0.40334898340127373
0.6020784607696152	-1.3032678421609132	0.4025899983611994
0.6025781109445277	-1.3032853706814356	0.40183036449885173
0.6030777611194402	-1.3033022874753342	0.4010700805578698
0.6035774112943528	-1.3033185910358824	0.4003091452777164
0.6040770614692653	-1.3033342798502094	0.39954755739363773
0.6045767116441779	-1.3033493523993251	0.39878531563666536
0.6050763618190904	-1.3033638071580056	0.39802241873358396
0.605576011994003	-1.3033776425948518	0.39725886540692
0.6060756621689155	-1.3033908571721642	0.39649465437490433
0.6065753123438281	-1.303403449346003	0.3957297843514843
0.6070749625187406	-1.303415417566078	0.3949642540462745
0.6075746126936532	-1.3034267602757412	0.3941980621645317
0.6080742628685657	-1.3034374759119804	0.3934312074071679
0.6085739130434783	-1.3034475629053726	0.39266368847071853
0.6090735632183908	-1.3034570196800261	0.3918955040472951
0.6095732133933034	-1.3034658446535305	0.3911266528245822
0.6100728635682159	-1.3034740362370343	0.39035713348584433
0.6105725137431285	-1.3034815928350458	0.38958694470985183
0.611072163918041	-1.3034885128455636	0.3888160851709127
0.6115718140929535	-1.303494794659886	0.38804455353879513
0.6120714642678661	-1.3035004366627179	0.3872723484787709
0.6125711144427786	-1.3035054372320614	0.38649946865155205
0.6130707646176912	-1.3035097947391363	0.38572591271324885
0.6135704147926037	-1.3035135075484539	0.3849516793154198
0.6140700649675163	-1.3035165740176966	0.3841767671049691
0.6145697151424288	-1.3035189924977317	0.38340117472419805
0.6150693653173414	-1.3035207613325357	0.38262490081071504
0.6155690154922538	-1.3035218788591934	0.3818479439974776
0.6160686656671664	-1.3035223434078187	0.3810703029127099
0.6165683158420789	-1.3035221533015557	0.38029197617992466
0.6170679660169915	-1.303521306856535	0.37951296241788374
0.617567616191904	-1.3035198023818246	0.3787332602405725
0.6180672663668166	-1.3035176381793852	0.3779528682571799
0.6185669165417291	-1.3035148125440692	0.37717178507208865
0.6190665667166417	-1.3035113237635216	0.37639000928481386
0.6195662168915542	-1.303507170118214	0.37560753949003084
0.6200658670664667	-1.303502349881333	0.3748243742775143
0.6205655172413793	-1.3034968613188018	0.37404051223213186
0.6210651674162918	-1.3034907026892029	0.3732559519338075
0.6215648175912044	-1.303483872243755	0.372470691957507
0.6220644677661169	-1.303476368226283	0.3716847308732264
0.6225641179410295	-1.3034681888731292	0.3708980672459296
0.623063768115942	-1.3034593324131853	0.3701106996355694
0.6235634182908546	-1.3034497970677787	0.36932262659702014
0.6240630684657671	-1.3034395810506936	0.36853384668009104
0.6245627186406797	-1.3034286825680965	0.36774435842947806
0.6250623688155922	-1.3034170998185006	0.36695416038474415
0.6255620189905048	-1.3034048309927115	0.3661632510802979
0.6260616691654173	-1.3033918742738069	0.3653716290453565
0.6265613193403299	-1.3033782278371049	0.3645792928039491
0.6270609695152424	-1.3033638898500666	0.3637862408748408
0.627560619690155	-1.303348858472294	0.36299247177156124
0.6280602698650675	-1.30333313185551	0.3621979840023504
0.62855992003998	-1.3033167081434605	0.36140277607012566
0.6290595702148926	-1.3032995854718992	0.3606068464724763
0.629559220389805	-1.303281761968522	0.35981019370161554
0.6300588705647177	-1.3032632357530056	0.35901281624439113
0.6305585207396301	-1.3032440049368035	0.35821471258219123
0.6310581709145427	-1.3032240676232547	0.35741588119098816
0.6315578210894552	-1.3032034219074733	0.3566163205412744
0.6320574712643678	-1.303182065876292	0.35581602909804494
0.6325571214392803	-1.3031599976082193	0.3550150053207499
0.6330567716141929	-1.303137215173449	0.3542132476633072
0.6335564217891054	-1.303113716633733	0.35341075457403825
0.634056071964018	-1.3030895000423761	0.35260752449564986
0.6345557221389305	-1.3030645634441878	0.35180355586521683
0.6350553723138431	-1.3030389048754374	0.3509988471141424
0.6355550224887556	-1.3030125223637832	0.35019339666812593
0.6360546726636682	-1.302985413928235	0.3493872029471442
0.6365543228385807	-1.302957577579144	0.348580264365429
0.6370539730134932	-1.3029290113180931	0.3477725793314098
0.6375536231884058	-1.3028997131378506	0.34696414624770494
0.6380532733633183	-1.3028696810223954	0.3461549635111
0.6385529235382309	-1.3028389129467814	0.3453450295125028
0.6390525737131434	-1.3028074068771283	0.3445343426369068
0.639552223888056	-1.3027751607705427	0.34372290126337174
0.6400518740629685	-1.302742172575129	0.34291070376500693
0.6405515242378811	-1.3027084402298574	0.34209774850891583
0.6410511744127936	-1.302673961664571	0.34128403385617234
0.6415508245877062	-1.3026387347999062	0.3404695581618006
0.6420504747626187	-1.3026027575472523	0.33965431977472965
0.6425501249375313	-1.3025660278086768	0.3388383170377675
0.6430497751124438	-1.302528543476894	0.33802154828757613
0.6435494252873564	-1.3024903024352124	0.3372040118546198
0.6440490754622689	-1.3024513025574618	0.33638570606316087
0.6445487256371815	-1.3024115417079662	0.33556662923120506
0.645048375812094	-1.302371017741449	0.33474677967047745
0.6455480259870064	-1.3023297285030075	0.3339261556863818
0.646047676161919	-1.3022876718280711	0.33310475557798486
0.6465473263368315	-1.3022448455422873	0.33228257763796604
0.6470469765117441	-1.3022012474615403	0.33145962015259567
0.6475466266866566	-1.3021568753918231	0.33063588140168526
0.6480462768615692	-1.302111727129224	0.32981135965856967
0.6485459270364817	-1.3020658004598538	0.3289860531900609
0.6490455772113943	-1.3020190931598021	0.328159960256437
0.6495452273863068	-1.3019716029950454	0.3273330791113662
0.6500448775612194	-1.3019233277214362	0.3265054080019086
0.6505445277361319	-1.301874265084593	0.3256769451684715
0.6510441779110445	-1.3018244128198575	0.3248476888447546
0.651543828085957	-1.3017737686522766	0.3240176372577506
0.6520434782608696	-1.301722330296465	0.32318678862766625
0.6525431284357821	-1.301670095456605	0.32235514116792724
0.6530427786106947	-1.3016170618263618	0.32152269308510967
0.6535424287856072	-1.3015632270888073	0.3206894425789228
0.6540420789605197	-1.3015085889163909	0.31985538784216627
0.6545417291354323	-1.301453144970845	0.31902052706068584
0.6550413793103448	-1.3013968929031394	0.3181848584133476
0.6555410294852574	-1.301339830353405	0.3173483800719939
0.6560406796601699	-1.3012819549508812	0.31651109020140256
0.6565403298350825	-1.3012232643138577	0.3156729869592602
0.657039980009995	-1.3011637560495586	0.31483406849610146
0.6575396301849076	-1.3011034277541458	0.31399433295529644
0.6580392803598201	-1.3010422770126087	0.3131537784729943
0.6585389305347327	-1.3009803013987096	0.31231240317808473
0.6590385807096452	-1.3009174984749214	0.3114702051921761
0.6595382308845578	-1.3008538657923359	0.31062718262951944
0.6600378810594703	-1.3007894008906138	0.30978333359700516
0.6605375312343829	-1.3007241012979358	0.3089386561941078
0.6610371814092953	-1.300657964530888	0.3080931485128339
0.6615368315842078	-1.3005909880944186	0.3072468086377
0.6620364817591204	-1.3005231694817625	0.3063996346456828
0.6625361319340329	-1.3004545061743649	0.3055516246061677
0.6630357821089455	-1.300384995641833	0.3047027765809304
0.663535432283858	-1.300314635341809	0.3038530886240626
0.6640350824587706	-1.3002434227199742	0.3030025587819616
0.6645347326336831	-1.3001713552099023	0.3021511850932673
0.6650343828085957	-1.3000984302330247	0.3012989655888201
0.6655340329835082	-1.300024645198555	0.3004458982916281
0.6660336831584208	-1.2999499975033881	0.2995919812168026
0.6665333333333333	-1.2998744845320698	0.29873721237154816
0.6670329835082459	-1.299798103656665	0.2978815897550742
0.6675326336831584	-1.2997208522367165	0.29702511135858845
0.668032283858071	-1.2996427276191673	0.2961677751652262
0.6685319340329835	-1.2995637271382672	0.29530957915002276
0.6690315842078961	-1.2994838481155007	0.2944505212798497
0.6695312343828086	-1.2994030878594935	0.2935905995133801
0.6700308845577211	-1.2993214436659803	0.2927298118010469
0.6705305347326337	-1.2992389128176494	0.29186815608497635
0.6710301849075462	-1.2991554925841255	0.2910056302989587
0.6715298350824588	-1.299071180221871	0.29014223236839887
0.6720294852573713	-1.2989859729740567	0.2892779602102516
0.6725291354322839	-1.2988998680705643	0.28841281173299316
0.6730287856071964	-1.2988128627278248	0.2875467848365631
0.673528435782109	-1.298724954148771	0.28667987741231465
0.6740280859570215	-1.298636139522747	0.2858120873429669
0.6745277361319341	-1.298546416025422	0.2849434125025534
0.6750273863068466	-1.2984557808186912	0.28407385075637226
0.6755270364817592	-1.2983642310506254	0.28320339996094107
0.6760266866566716	-1.298271763855321	0.28233205796393707
0.6765263368315843	-1.2981783763528751	0.28145982260414426
0.6770259870064967	-1.2980840656492507	0.2805866917114156
0.6775256371814093	-1.2979888288362063	0.2797126631066016
0.6780252873563218	-1.2978926629912155	0.27883773460151984
0.6785249375312343	-1.297795565177324	0.27796190399887166
0.6790245877061469	-1.2976975324431477	0.27708516909222164
0.6795242378810594	-1.2975985618226773	0.2762075276659187
0.680023888055972	-1.297498650335262	0.2753289774950598
0.6805235382308845	-1.2973977949854734	0.2744495163454144
0.6810231884057971	-1.2972959927630296	0.27356914197339294
0.6815228385807096	-1.2971932406426825	0.27268785212597224
0.6820224887556222	-1.2970895355841277	0.27180564454064565
0.6825221389305347	-1.2969848745319288	0.2709225169453744
0.6830217891054473	-1.2968792544153782	0.27003846705851714
0.6835214392803598	-1.2967726721484236	0.269153492588778
0.6840210894552724	-1.2966651246295655	0.26826759123515626
0.6845207396301849	-1.2965566087417342	0.26738076068687144
0.6850203898050975	-1.2964471213522415	0.26649299862332554
0.68552003998001	-1.2963366593126069	0.2656043027140186
0.6860196901549226	-1.2962252194585095	0.26471467061851306
0.6865193403298351	-1.2961127986096623	0.2638240999863651
0.6870189905047476	-1.295999393569684	0.2629325884570456
0.6875186406796602	-1.295885001126044	0.2620401336599107
0.6880182908545727	-1.295769618049921	0.2611467332141222
0.6885179410294853	-1.2956532410961006	0.2602523847285804
0.6890175912043978	-1.2955358670028634	0.2593570858018775
0.6895172413793104	-1.2954174924918758	0.2584608340222159
0.6900168915542229	-1.2952981142680882	0.25756362696736
0.6905165417291355	-1.2951777290196123	0.25666546220456227
0.691016191904048	-1.2950563334176253	0.2557663372905054
0.6915158420789606	-1.2949339241162268	0.2548662497712327
0.692015492253873	-1.2948104977523538	0.2539651971820818
0.6925151424287856	-1.2946860509456537	0.2530631770476183
0.6930147926036981	-1.294560580298365	0.25216018688157793
0.6935144427786107	-1.2944340823951876	0.25125622418677446
0.6940140929535232	-1.294306553803198	0.2503512864550655
0.6945137431284358	-1.294177991071705	0.24944537116725962
0.6950133933033483	-1.294048390732128	0.24853847579305294
0.6955130434782608	-1.2939177492978924	0.24763059779096505
0.6960126936531734	-1.2937860632642855	0.2467217346082581
0.6965123438280859	-1.2936533291083414	0.24581188368087575
0.6970119940029985	-1.2935195432887392	0.2449010424333685
0.697511644177911	-1.2933847022456324	0.24398920827882323
0.6980112943528236	-1.2932488024005562	0.24307637861878045
0.6985109445277361	-1.2931118401563022	0.24216255084318195
0.6990105947026487	-1.292973811896735	0.2412477223302638
0.6995102448775612	-1.292834713986757	0.2403318904465252
0.7000098950524738	-1.2926945427720857	0.2394150525466119
0.7005095452273863	-1.2925532945791796	0.23849720597326968
0.7010091954022989	-1.292410965715068	0.2375783480572489
0.7015088455772114	-1.2922675524672307	0.23665847611723514
0.702008495752124	-1.2921230511034885	0.23573758745978038
0.7025081459270365	-1.2919774578718144	0.23481567937920647
0.7030077961019491	-1.2918307690002273	0.23389274915753702
0.7035074462768616	-1.291682980696662	0.23296879406442064
0.7040070964517741	-1.2915340891487876	0.23204381135703725
0.7045067466266867	-1.2913840905239071	0.23111779828003193
0.7050063968015992	-1.2912329809688055	0.23019075206542494
0.7055060469765118	-1.2910807566095606	0.22926266993252328
0.7060056971514242	-1.2909274135514839	0.22833354908785997
0.7065053473263369	-1.2907729478788774	0.22740338672507707
0.7070049975012493	-1.2906173556549692	0.2264721800248744
0.707504647676162	-1.2904606329216979	0.22553992615489624
0.7080042978510744	-1.2903027756996013	0.22460662226966394
0.708503948025987	-1.2901437799876476	0.22367226551048217
0.7090035982008995	-1.2899836417630843	0.22273685300534599
0.7095032483758121	-1.2898223569812852	0.22180038186886092
0.7100028985507246	-1.2896599215755957	0.22086284920215418
0.7105025487256372	-1.2894963314571601	0.21992425209277242
0.7110021989005497	-1.2893315825147982	0.21898458761460815
0.7115018490754623	-1.2891656706147787	0.21804385282778938
0.7120014992503748	-1.2889985916007414	0.2171020447786069
0.7125011494252873	-1.2888303412934525	0.2161591604994026
0.7130007996001999	-1.288660915490695	0.2152151970084848
0.7135004497751124	-1.2884903099670861	0.21427015131004018
0.714000099950025	-1.288318520473895	0.21332402039401993
0.7144997501249375	-1.2881455427388828	0.21237680123605904
0.7149994002998501	-1.2879713724661352	0.21142849079737078
0.7154990504747626	-1.287796005335882	0.21047908602464468
0.7159987006496752	-1.287619437004338	0.20952858384996684
0.7164983508245877	-1.2874416631034884	0.20857698119068718
0.7169980009995003	-1.287262679240965	0.20762427494935393
0.7174976511744128	-1.2870824809998163	0.20667046201358075
0.7179973013493254	-1.2869010639383645	0.20571553925596536
0.7184969515242379	-1.286718423589994	0.2047595035339747
0.7189966016991505	-1.286534555462982	0.20380235168983998
0.719496251874063	-1.28634945504031	0.20284408055046038
0.7199959020489756	-1.2861631177794708	0.20188468692728348
0.7204955522238881	-1.2859755391122922	0.20092416761620646
0.7209952023988005	-1.2857867144447244	0.19996251939746418
0.7214948525737132	-1.2855966391566553	0.19899973903551516
0.7219945027486256	-1.285405308601717	0.19803582327893787
0.7224941529235382	-1.2852127181071054	0.19707076886031963
0.7229938030984507	-1.2850188629733437	0.19610457249613794
0.7234934532733633	-1.2848237384741084	0.19513723088664142
0.7239931034482758	-1.2846273398560224	0.1941687407157506
0.7244927536231884	-1.2844296623384486	0.19319909865093093
0.7249924037981009	-1.2842307011132656	0.19222830134307586
0.7254920539730135	-1.284030451344701	0.191256345426391
0.725991704147926	-1.2838289081690752	0.19028322751827617
0.7264913543228386	-1.283626066694612	0.1893089442191963
0.7269910044977511	-1.283421922001228	0.18833349211257477
0.7274906546726637	-1.2832164691402939	0.18735686776465543
0.7279903048475762	-1.2830097031344452	0.18637906772438878
0.7284899550224888	-1.282801618977323	0.18540008852329531
0.7289896051974013	-1.2825922116334005	0.18441992667535662
0.7294892553723138	-1.2823814760377017	0.1834385786768725
0.7299889055472264	-1.2821694070956182	0.1824560410063344
0.7304885557221389	-1.2819559996826586	0.1814723101243048
0.7309882058970515	-1.2817412486442157	0.18048738247327162
0.731487856071964	-1.281525148795341	0.1795012544775293
0.7319875062468766	-1.2813076949204998	0.17851392254303106
0.7324871564217891	-1.281088881773344	0.1775253830572705
0.7329868065967017	-1.2808687040764533	0.17653563238912728
0.7334864567716142	-1.2806471565211006	0.17554466688873768
0.7339861069465268	-1.2804242337670064	0.17455248288735897
0.7344857571214393	-1.280199930442093	0.17355907669722265
0.7349854072963519	-1.2799742411422286	0.1725644446113938
0.7354850574712644	-1.279747160430967	0.17156858290362664
0.735984707646177	-1.279518682839307	0.17057148782822507
0.7364843578210895	-1.2792888028654201	0.1695731556198884
0.7369840079960019	-1.279057514974399	0.1685735824935671
0.7374836581709145	-1.2788248135979823	0.16757276464431767
0.737983308345827	-1.2785906931342927	0.16657069824713938
0.7384829585207396	-1.27835514794758	0.1655673794568413
0.7389826086956521	-1.278118172367931	0.16456280440787235
0.7394822588705647	-1.2778797606909962	0.16355696921416887
0.7399819090454772	-1.2776399071777331	0.1625498699690016
0.7404815592203898	-1.2773986060540836	0.16154150274481313
0.7409812093953023	-1.2771558515107437	0.16053186359306532
0.7414808595702149	-1.276911637702839	0.15952094854406781
0.7419805097451274	-1.2766659587496412	0.15850875360681868
0.74248015992004	-1.2764188087342903	0.15749527476883715
0.7429798100949525	-1.276170181703485	0.1564805079960071
0.7434794602698651	-1.2759200716671943	0.15546444923238742
0.7439791104447776	-1.2756684725983443	0.15444709440006382
0.7444787606196902	-1.27541537843253	0.15342843939896447
0.7449784107946027	-1.2751607830676877	0.15240848010669097
0.7454780609695152	-1.2749046803638064	0.15138721237833197
0.7459777111444278	-1.2746470641425935	0.15036463204630574
0.7464773613193403	-1.2743879281871675	0.1493407349201597
0.7469770114942529	-1.2741272662417409	0.14831551678640392
0.7474766616691654	-1.2738650720112823	0.14728897340831948
0.747976311844078	-1.273601339161207	0.1462611005257773
0.7484759620189905	-1.2733360613170173	0.1452318938550507
0.7489756121939031	-1.2730692320640133	0.14420134908862434
0.7494752623688156	-1.272800844946907	0.14316946189500396
0.7499749125437282	-1.2725308934695165	0.14213622791852637
0.7504745627186407	-1.2722593710943952	0.14110164277915635
0.7509742128935533	-1.2719862712424945	0.14006570207229907
0.7514738630684658	-1.2717115872928177	0.1390284013685942
0.7519735132433784	-1.271435312582043	0.1379897362137136
0.7524731634182908	-1.2711574404041903	0.1369497021281642
0.7529728135932034	-1.2708779640102377	0.13590829460707557
0.7534724637681159	-1.2705968766077478	0.1348655091199941
0.7539721139430284	-1.2703141713605148	0.13382134111066904
0.754471764117941	-1.2700298413881776	0.1327757859968477
0.7549714142928535	-1.2697438797658482	0.13172883917005496
0.7554710644677661	-1.2694562795237017	0.1306804959953727
0.7559707146426786	-1.2691670336466174	0.12963075181122583
0.7564703648175912	-1.2688761350737725	0.1285796019291561
0.7569700149925037	-1.268583576698251	0.12752704163360193
0.7574696651674163	-1.2682893513666225	0.1264730661816638
0.7579693153423288	-1.2679934518785665	0.12541767080288013
0.7584689655172414	-1.2676958709864363	0.124360850698993
0.7589686156921539	-1.267396601394853	0.12330260104371331
0.7594682658670665	-1.2670956357602992	0.12224291698248602
0.759967916041979	-1.2667929666906572	0.12118179363223806
0.7604675662168916	-1.2664885867448261	0.1201192260811526
0.7609672163918041	-1.2661824884322546	0.11905520938841466
0.7614668665667167	-1.265874664212509	0.11798973858395333
0.7619665167416292	-1.265565106494846	0.11692280866821043
0.7624661669165417	-1.265253807637741	0.11585441461186848
0.7629658170914543	-1.26494075994845	0.11478455135560453
0.7634654672663668	-1.2646259556825334	0.113713213809818
0.7639651174412794	-1.2643093870434132	0.11264039685438192
0.7644647676161919	-1.263991046181884	0.11156609533836913
0.7649644177911045	-1.2636709251956602	0.11049030407977872
0.765464067966017	-1.2633490161288672	0.10941301786527458
0.7659637181409296	-1.2630253109715757	0.10833423144989708
0.766463368315842	-1.2626998016593052	0.10725393955679514
0.7669630184907547	-1.2623724800725311	0.10617213687693962
0.7674626686656671	-1.2620433380361602	0.1050888180688325
0.7679623188405797	-1.2617123673190556	0.10400397775822814
0.7684619690154922	-1.2613795596334965	0.1029176105378346
0.7689616191904048	-1.261044906634663	0.10182971096701865
0.7694612693653173	-1.2607083999201183	0.10074027357150807
0.7699609195402299	-1.2603700310292596	0.09964929284308685
0.7704605697151424	-1.2600297914427974	0.09855676323928891
0.7709602198900549	-1.259687672582193	0.09746267918309129
0.7714598700649675	-1.2593436658091177	0.09636703506259386
0.77195952023988	-1.2589977624248885	0.0952698252307087
0.7724591704147926	-1.2586499536699025	0.09417104400483338
0.7729588205897051	-1.2583002307230708	0.09307068566652842
0.7734584707646177	-1.2579485847012277	0.09196874446118439
0.7739581209395302	-1.2575950066585646	0.09086521459769388
0.7744577711144428	-1.2572394875860127	0.08976009024810955
0.7749574212893553	-1.2568820184106666	0.08865336554730088
0.7754570714642679	-1.256522589995157	0.08754503459261598
0.7759567216391804	-1.256161193137045	0.08643509144352068
0.776456371814093	-1.2557978185682088	0.08532353012125385
0.7769560219890055	-1.2554324569541964	0.0842103446084622
0.7774556721639181	-1.2550650988936054	0.08309552884884043
0.7779553223388306	-1.254695734917418	0.08197907674675695
0.7784549725137432	-1.2543243554883734	0.08086098216689219
0.7789546226886557	-1.2539509510002826	0.07974123893384938
0.7794542728635682	-1.2535755117773788	0.07861984083177866
0.7799539230384808	-1.2531980280736226	0.07749678160398876
0.7804535732133933	-1.2528184900720294	0.07637205495255903
0.7809532233883059	-1.252436887883973	0.07524565453793351
0.7814528735632184	-1.2520532115484773	0.0741175739785285
0.781952523738131	-1.251667451031504	0.0729878068503146
0.7824521739130434	-1.2512795962252403	0.07185634668641946
0.782951824087956	-1.250889636947361	0.07072318697669168
0.7834514742628685	-1.2504975629402935	0.06958832116729347
0.7839511244377811	-1.250103363870472	0.06845174266026208
0.7844507746126936	-1.2497070293275692	0.06731344481308069
0.7849504247876062	-1.249308548823749	0.06617342093823397
0.7854500749625187	-1.2489079117928577	0.06503166430276534
0.7859497251374313	-1.2485051075896756	0.06388816812782541
0.7864493753123438	-1.2481001254890844	0.06274292558821082
0.7869490254872564	-1.2476929546852844	0.0615959298119033
0.7874486756621689	-1.2472835842909629	0.06044717387959963
0.7879483258370814	-1.2468720033364828	0.05929665082424055
0.788447976011994	-1.2464582007690155	0.058144353630511375
0.7889476261869065	-1.246042165451711	0.05699027523437017
0.7894472763618191	-1.2456238861628373	0.05583440852254549
0.7899469265367316	-1.2452033515949068	0.05467674633203489
0.7904465767116442	-1.244780550353775	0.05351728144959114
0.7909462268865567	-1.244355470957778	0.05235600661121413
0.7914458770614693	-1.243928101836786	0.05119291450161598
0.7919455272363818	-1.2434984313313227	0.05002799775370576
0.7924451774112944	-1.2430664476916078	0.04886124894803761
0.7929448275862069	-1.2426321390766215	0.04769266061227422
0.7934444777611195	-1.2421954935531547	0.04652222522062964
0.793944127936032	-1.2417564990948202	0.045349935193310015
0.7944437781109446	-1.2413151435810934	0.044175782895943365
0.7949434282858571	-1.240871414796308	0.0429997606390091
0.7954430784607697	-1.2404253004286387	0.04182186067724765
0.7959427286356822	-1.2399767880690942	0.040642075209066805
0.7964423788105947	-1.2395258652104735	0.03946039637595263
0.7969420289855073	-1.2390725192463	0.03827681626183346
0.7974416791604197	-1.2386167374697874	0.03709132689249427
0.7979413293353323	-1.2381585070727386	0.03590392023493025
0.7984409795102448	-1.2376978151444569	0.03471458819671196
0.7989406296851574	-1.2372346486706425	0.033523322625339455
0.7994402798600699	-1.2367689945322546	0.03233011530759885
0.7999399300349825	-1.2363008395043744	0.031134957968883416
0.800439580209895	-1.2358301702550774	0.029937842272527226
0.8009392303848076	-1.2353569733441974	0.028738759819115105
0.8014388805597201	-1.234881235222213	0.027537702145805927
0.8019385307346327	-1.234402942229001	0.026334660725605235
0.8024381809095452	-1.2339220805925841	0.0251296269666657
0.8029378310844578	-1.2334386364279415	0.023922592211555783
0.8034374812593703	-1.2329525957357887	0.022713547736534338
0.8039371314342828	-1.2324639444011878	0.02150248475079055
0.8044367816091954	-1.2319726681923402	0.020289394395689175
0.8049364317841079	-1.231478752759242	0.01907426774400763
0.8054360819590205	-1.2309821836323735	0.01785709579914603
0.805935732133933	-1.2304829462213152	0.016637869494347427
0.8064353823088456	-1.2299810258134098	0.015416579691876174
0.8069350324837581	-1.2294764075723899	0.014193217182211405
0.8074346826586707	-1.2289690765368986	0.012967772683215866
0.8079343328335832	-1.2284590176191206	0.011740236839289174
0.8084339830084958	-1.227946215603332	0.010510600220522665
0.8089336331834083	-1.227430655144387	0.009278853321813916
0.8094332833583209	-1.2269123207662118	0.008044986561995777
0.8099329335332334	-1.2263911968604384	0.006808990282950339
0.810432583708146	-1.2258672676845142	0.0055708547486665915
0.8109322338830585	-1.2253405173607759	0.00433057014435056
0.8114318840579711	-1.2248109298740066	0.0030881265754654475
0.8119315342328836	-1.22427848907056	0.0018435140667847983
0.812431184407796	-1.2237431786562425	0.0005967225614224681
0.8129308345827087	-1.2232049821954458	-0.0006522580801532413
0.8134304847576211	-1.222663883107945	-0.0019034380811177734
0.8139301349325337	-1.222119864668823	-0.003156827749312758
0.8144297851074462	-1.2215729100058657	-0.00441243747826447
0.8149294352823588	-1.221023002097865	-0.005670277748260735
0.8154290854572713	-1.2204701237730644	-0.006930359127387225
0.8159287356321839	-1.219914257707191	-0.008192692272632026
0.8164283858070964	-1.2193553864215685	-0.009457287930980083
0.816928035982009	-1.218793492281414	-0.010724156940539693
0.8174276861569215	-1.2182285574937837	-0.011993310231672579
0.8179273363318341	-1.2176605641056677	-0.013264758828156965
0.8184269865067466	-1.2170894940021173	-0.014538513848368292
0.8189266366816592	-1.2165153289041664	-0.015814586506467616
0.8194262868565717	-1.215938050366824	-0.017092988113629238
0.8199259370314843	-1.215357639777017	-0.018373730079268347
0.8204255872063968	-1.2147740783515202	-0.01965682391230362
0.8209252373813093	-1.2141873471348215	-0.020942281222446308
0.8214248875562219	-1.213597426996952	-0.022230113721484018
0.8219245377311344	-1.2130042986313487	-0.02352033322461963
0.822424187906047	-1.212407942552539	-0.024812951651817707
0.8229238380809595	-1.2118083390939487	-0.026107981029168552
0.8234234882558721	-1.2112054684055746	-0.027405433490283817
0.8239231384307846	-1.210599310451658	-0.02870532127772033
0.8244227886056972	-1.2099898450082982	-0.03000765674442309
0.8249224387806097	-1.209377051661041	-0.03131245235518845
0.8254220889555223	-1.2087609098024346	-0.03261972068816553
0.8259217391304348	-1.208141398629508	-0.03392947443637512
0.8264213893053474	-1.2075184971412676	-0.03524172640925925
0.8269210394802599	-1.2068921841360951	-0.03655648953425664
0.8274206896551725	-1.2062624382091247	-0.03787377685841369
0.827920339830085	-1.20562923774959	-0.039193601550002434
0.8284199900049976	-1.2049925609380978	-0.04051597690020915
0.82891964017991	-1.204352385743887	-0.04184091632480206
0.8294192903548225	-1.203708689921991	-0.04316843336587898
0.8299189405297351	-1.2030614510104245	-0.04449854169360736
0.8304185907046476	-1.2024106463272595	-0.04583125510802045
0.8309182408795602	-1.2017562529676709	-0.0471665875408374
0.8314178910544727	-1.2010982478009398	-0.0485045530573271
0.8319175412293853	-1.200436607467398	-0.04984516585818991
0.8324171914042978	-1.199771308375308	-0.051188440281482055
0.8329168415792104	-1.1991023266977245	-0.052534390804589944
0.8334164917541229	-1.1984296383692463	-0.05388303204622145
0.8339161419290355	-1.1977532190827502	-0.055234378768450214
0.834415792103948	-1.1970730442860722	-0.05658844587878405
0.8349154422788606	-1.1963890891785869	-0.057945248432288904
0.8354150924537731	-1.1957013287077745	-0.05930480163374827
0.8359147426286857	-1.195009737565693	-0.060667120839856196
0.8364143928035982	-1.1943142901854007	-0.06203222156146489
0.8369140429785108	-1.1936149607373152	-0.06340011946587551
0.8374136931534233	-1.1929117231254824	-0.06477083037915603
0.8379133433283358	-1.1922045509838395	-0.06614437028852846
0.8384129935032484	-1.191493417672315	-0.06752075534480176
0.8389126436781609	-1.1907782962729514	-0.0689000018648229
0.8394122938530735	-1.1900591595858818	-0.07028212633402364
0.839911944027986	-1.1893359801252874	-0.07166714540897526
0.8404115942028986	-1.1886087301152335	-0.07305507592002691
0.8409112443778111	-1.187877381485475	-0.07444593487397351
0.8414108945527237	-1.1871419058671229	-0.07583973945680367
0.8419105447276362	-1.1864022745883056	-0.07723650703646985
0.8424101949025488	-1.1856584586696552	-0.07863625516575846
0.8429098450774613	-1.1849104288198031	-0.08003900158517663
0.8434094952523739	-1.184158155430718	-0.08144476422592341
0.8439091454272863	-1.183401608572974	-0.08285356121293369
0.844408795602199	-1.182640757990967	-0.0842654108679423
0.8449084457771114	-1.1818755730979573	-0.08568033171267293
0.845408095952024	-1.1811060229710932	-0.08709834247203646
0.8459077461269365	-1.180332076346302	-0.08851946207743716
0.846407396301849	-1.179553701613066	-0.0899437096701398
0.8469070464767616	-1.1787708668091348	-0.09137110460469659
0.8474066966516741	-1.1779835396150953	-0.0928016664524633
0.8479063468265867	-1.1771916873488513	-0.09423541500518913
0.8484059970014992	-1.1763952769599892	-0.09567237027867144
0.8489056471764118	-1.1755942750240413	-0.09711255251651746
0.8494052973513243	-1.1747886477365925	-0.09855598219396006
0.8499049475262369	-1.1739783609073213	-0.1000026800217829
0.8504045977011494	-1.1731633799538799	-0.10145266695031169
0.850904247876062	-1.1723436698956733	-0.10290596417350845
0.8514038980509745	-1.1715191953474813	-0.10436259313315822
0.8519035482258871	-1.170689920512972	-0.10582257552314542
0.8524031984007996	-1.1698558091780695	-0.10728593329383163
0.8529028485757122	-1.1690168247041999	-0.10875268865651964
0.8534024987506247	-1.1681729300213441	-0.11022286408805645
0.8539021489255373	-1.1673240876210225	-0.11169648233548904
0.8544017991004498	-1.1664702595490537	-0.11317356642087766
0.8549014492753623	-1.165611407398201	-0.11465413964620035
0.8554010994502749	-1.1647474923006547	-0.11613822559837148
0.8559007496251874	-1.1638784749203452	-0.11762584815437055
0.8564003998001	-1.1630043154450822	-0.11911703148652758
0.8569000499750125	-1.1621249735785462	-0.12061180006789154
0.8573997001499251	-1.1612404085320704	-0.1221101786777594
0.8578993503248376	-1.160350579016275	-0.12361219240731777
0.8583990004997502	-1.1594554432324906	-0.12511786666544208
0.8588986506746626	-1.158554958863996	-0.12662722718461714
0.8593983008495752	-1.1576490830670738	-0.12814030002701446
0.8598979510244877	-1.1567377724618382	-0.1296571115907212
0.8603976011994003	-1.1558209831228798	-0.13117768861611684
0.8608972513743128	-1.154898670569675	-0.1327020581924176
0.8613969015492254	-1.1539707897567977	-0.13423024776436623
0.8618965517241379	-1.1530372950638825	-0.1357622851391257
0.8623962018990505	-1.1520981402853725	-0.13729819849331096
0.862895852073963	-1.1511532786200147	-0.13883801638022192
0.8633955022488755	-1.150202662660117	-0.14038176773726163
0.8638951524237881	-1.1492462443805551	-0.14192948189353555
0.8643948025987006	-1.1482839751274998	-0.14348118857765613
0.8648944527736132	-1.1473158056069022	-0.14503691792574966
0.8653941029485257	-1.1463416858726818	-0.14659670048967827
0.8658937531234383	-1.1453615653146216	-0.14816056724547538
0.8663934032983508	-1.1443753926460152	-0.14972854960199555
0.8668930534732634	-1.1433831158909493	-0.1513006794098178
0.8673927036481759	-1.1423846823713135	-0.15287698897037574
0.8678923538230885	-1.141380038693477	-0.1544575110453359
0.868392003998001	-1.140369130734651	-0.15604227886622413
0.8688916541729136	-1.1393519036288664	-0.15763132614434072
0.8693913043478261	-1.1383283017526473	-0.15922468708092397
0.8698909545227387	-1.1372982687102948	-0.16082239637760076
0.8703906046976512	-1.1362617473187975	-0.1624244892471463
0.8708902548725637	-1.1352186795923527	-0.16403100142452637
0.8713899050474763	-1.1341690067265109	-0.1656419691782593
0.8718895552223888	-1.1331126690818683	-0.1672574293221059
0.8723892053973014	-1.132049606167376	-0.16887741922708716
0.8728888555722139	-1.1309797566231699	-0.17050197683385274
0.8733885057471265	-1.1299030582029763	-0.1721311406654145
0.873888155922039	-1.1288194477560307	-0.17376494984023272
0.8743878060969515	-1.1277288612085234	-0.17540344408570777
0.874887456271864	-1.1266312335445323	-0.17704666375206166
0.8753871064467766	-1.1255264987864366	-0.17869464982664077
0.8758867566216891	-1.1244145899748215	-0.18034744394862176
0.8763864067966017	-1.1232954391477852	-0.18200508842420288
0.8768860569715142	-1.122168977319702	-0.1836676262422224
0.8773857071464268	-1.1210351344593918	-0.1853351010902679
0.8778853573213393	-1.1198938394676576	-0.1870075573712836
0.8783850074962519	-1.1187450201542108	-0.1886850402206849
0.8788846576711644	-1.1175886032139026	-0.1903675955240218
0.8793843078460769	-1.1164245142023148	-0.19205526993517696
0.8798839580209895	-1.115252677510629	-0.193748110895149
0.880383608195902	-1.1140730163397379	-0.19544616665144798
0.8808832583708146	-1.112885452673636	-0.19714948627808979
0.8813829085457271	-1.1116899072520057	-0.19885811969624712
0.8818825587206397	-1.1104862995419789	-0.20057211769558092
0.8823822088955522	-1.1092745477090749	-0.20229153195625232
0.8828818590704648	-1.1080545685872352	-0.204016415071681
0.8833815092453773	-1.1068262776479647	-0.20574682057204619
0.8838811594202899	-1.1055895889685177	-0.20748280294857518
0.8843808095952024	-1.1043444151991062	-0.2092244176786635
0.884880459770115	-1.1030906675290844	-0.21097172125183092
0.8853801099450275	-1.1018282556520729	-0.21272477119657773
0.8858797601199401	-1.1005570877299709	-0.21448362610817198
0.8863794102948526	-1.0992770703558505	-0.21624834567737927
0.8868790604697652	-1.0979881085156185	-0.21801899072022962
0.8873787106446777	-1.0966901055484792	-0.2197956232088025
0.8878783608195902	-1.095382963106074	-0.22157830630313252
0.8883780109945028	-1.0940665811102914	-0.22336710438424068
0.8888776611694152	-1.0927408577096835	-0.22516208308836275
0.8893773113443278	-1.091405689234411	-0.22696330934242867
0.8898769615192403	-1.0900609701496868	-0.22877085140082934
0.8903766116941529	-1.0887065930076176	-0.23058477888355763
0.8908762618690654	-1.0873424483974146	-0.23240516281575177
0.891375912043978	-1.0859684248938688	-0.23423207566874385
0.8918755622188905	-1.084584409004035	-0.2360655914026427
0.8923752123938031	-1.0831902851120472	-0.23790578551055638
0.8928748625687156	-1.0817859354219703	-0.23975273506450026
0.8933745127436282	-1.0803712398985927	-0.2416065187631102
0.8938741629185407	-1.078946076206122	-0.2434672169811887
0.8943738130934533	-1.0775103196446085	-0.24533491182123032
0.8948734632683658	-1.0760638430840477	-0.24720968716699415
0.8953731134432784	-1.074606516896037	-0.24909162873921367
0.8958727636181909	-1.0731382088828922	-0.2509808241535596
0.8963724137931034	-1.0716587842040448	-0.2528773629809941
0.896872063968016	-1.070168105299685	-0.2547813368105721
0.8973717141429285	-1.0686660318114274	-0.25669283931488057
0.8978713643178411	-1.0671524204999105	-0.25861196631820077
0.8983710144927536	-1.0656271251591778	-0.2605388158675636
0.8988706646676662	-1.0640899965276214	-0.26247348830683254
0.8993703148425787	-1.0625408821954272	-0.2644160863539744
0.8998699650174913	-1.06097962650824	-0.26636671518168403
0.9003696151924038	-1.0594060704669128	-0.26832548250155097
0.9008692653673164	-1.057820051623121	-0.2702924986519489
0.9013689155422289	-1.0562214039706377	-0.2722678766898486
0.9018685657171415	-1.0546099578320425	-0.2742517324867723
0.902368215892054	-1.052985539740605	-0.27624418482912244
0.9028678660669666	-1.0513479723171049	-0.27824535552312285
0.903367516241879	-1.0496970741413136	-0.2802553695046224
0.9038671664167917	-1.0480326596178358	-0.28227435495406006
0.9043668165917041	-1.0463545388360065	-0.28430244341686856
0.9048664667666166	-1.0446625174235118	-0.28633976992964444
0.9053661169415292	-1.0429563963933823	-0.28838647315240395
0.9058657671164417	-1.0412359719839717	-0.2904426955073114
0.9063654172913543	-1.0395010354915495	-0.29250858332422974
0.9068650674662668	-1.037751373095014	-0.29458428699356076
0.9073647176411794	-1.0359867656723376	-0.2966699611267515
0.9078643678160919	-1.0342069886081893	-0.298765764724997
0.9083640179910045	-1.0324118115922514	-0.30087186135661986
0.908863668165917	-1.030600998407618	-0.3029884193436834
0.9093633183408296	-1.0287743067087187	-0.3051156119584154
0.9098629685157421	-1.0269314877880413	-0.3072536176301097
0.9103626186906547	-1.0250722863310258	-0.3094026201631291
0.9108622688655672	-1.023196440158319	-0.31156280896679817
0.9113619190404798	-1.0213036799545856	-0.31373437929794906
0.9118615692153923	-1.0193937289829982	-0.3159175325169876
0.9123612193903049	-1.0174663027844737	-0.3181124763583776
0.9128608695652174	-1.0155211088605938	-0.32031942521657697
0.9133605197401299	-1.0135578463391108	-0.32253860044848714
0.9138601699150425	-1.0115762056208881	-0.3247702306935707
0.914359820089955	-1.0095758680068927	-0.3270145522129273
0.9148594702648676	-1.0075565053038933	-0.3292718092487054
0.9153591204397801	-1.005517779407306	-0.3315422544053205
0.9158587706146927	-1.003459341859556	-0.3338261490541203
0.9163584207896052	-1.00138083338208	-0.3361237637632899
0.9168580709645178	-0.9992818833790927	-0.3384353787548766
0.9173577211394303	-0.9971621094109085	-0.3407612843910719
0.9178573713143429	-0.995021116634479	-0.3431017816920627
0.9183570214892554	-0.9928584972086326	-0.3454571828879203
0.918856671664168	-0.9906738296611519	-0.3478278120073342
0.9193563218390804	-0.988466678214684	-0.3502140055061723
0.919855972013993	-0.986236592068066	-0.3526161129391994
0.9203556221889055	-0.9839831046294103	-0.355034497678592
0.9208552723638181	-0.9817057326968418	-0.35746953768327777
0.9213549225387306	-0.9794039755824543	-0.35992162632349545
0.9218545727136431	-0.9770773141745082	-0.3623911732654723
0.9223542228885557	-0.9747252099324127	-0.3648786054216351
0.9228538730634682	-0.9723471038084723	-0.36738436797229496
0.9233535232383808	-0.9699424150896547	-0.36990892546548143
0.9238531734132933	-0.9675105401520098	-0.37245276300224595
0.9243528235882059	-0.9650508511193927	-0.3750163875156752
0.9248524737631184	-0.9625626944173156	-0.37760032915273695
0.925352123938031	-0.9600453892116394	-0.38020514276916223
0.9258517741129435	-0.9574982257205601	-0.3828314095488063
0.9263514242878561	-0.954920463387068	-0.385479738760262
0.9268510744627686	-0.9523113288972843	-0.38815076966517126
0.9273507246376812	-0.9496700140284875	-0.3908451735943776
0.9278503748125937	-0.9469956733083785	-0.3935636562102376
0.9283500249875063	-0.944287421464848	-0.39630695997573956
0.9288496751624188	-0.9415443306426566	-0.3990758668538824
0.9293493253373314	-0.9387654273603508	-0.40187120126391085
0.9298489755122439	-0.9359496891769162	-0.4046938333247416
0.9303486256871564	-0.9330960410333985	-0.4075446824202557
0.930848275862069	-0.9302033512297421	-0.41042472112605033
0.9313479260369815	-0.9272704269910377	-0.4133349795433261
0.9318475762118941	-0.9242960095706357	-0.41627655009229225
0.9323472263868066	-0.9212787688292163	-0.4192505928258637
0.9328468765617192	-0.9182172972193321	-0.42225834133394435
0.9333465267366317	-0.9151101030934284	-0.42530110932013415
0.9338461769115443	-0.9119556032395201	-0.428380297946488
0.9343458270864567	-0.9087521145323886	-0.43149740405828557
0.9348454772613694	-0.9054978445682347	-0.4346540294206501
0.9353451274362818	-0.9021908811268388	-0.43785189112278133
0.9358447776111944	-0.8988291802761234	-0.441092833334655
0.9363444277861069	-0.8954105528984867	-0.44437884063660565
0.9368440779610195	-0.8919326493745338	-0.4477120531859018
0.937343728135932	-0.8883929421058173	-0.4510947840384465
0.9378433783108446	-0.8847887054911353	-0.4545295390107804
0.9383430284857571	-0.8811169928867982	-0.45801903955166734
0.9388426786606696	-0.8773746099753982	-0.4615662491984449
0.9393423288355822	-0.873558083833238	-0.4651744043276311
0.9398419790104947	-0.8696636268143253	-0.46884705008155253
0.9403416291854073	-0.8656870941469463	-0.4725880825746057
0.9408412793603198	-0.8616239338495464	-0.47640179877204464
0.9413409295352324	-0.8574691271924115	-0.48029295581438575
0.9418405797101449	-0.8532171174263212	-0.48426684206583037
0.9423402298850575	-0.8488617238203301	-0.4883293628440869
0.94283988005997	-0.844396037127121	-0.492487144712666
0.9433395302348826	-0.839812291320637	-0.49674766349042226
0.9438391804097951	-0.835101704669532	-0.5011194029142589
0.9443388305847077	-0.8302542806779359	-0.5056120534229228
0.9448384807596202	-0.8252585557632713	-0.5102367641915194
0.9453381309345328	-0.820101275140619	-0.5150064669466241
0.9458377811094453	-0.8147669702460422	-0.519936298228852
0.9463374312843578	-0.8092373984700136	-0.5250441593310275
0.9468370814592704	-0.8034907860454323	-0.5303514730666594
0.9473367316341829	-0.7975007823285508	-0.5358842291295743
0.9478363818090955	-0.7912349784238157	-0.541674465092803
0.948336031984008	-0.784652745401963	-0.5477624277964297
0.9488356821589206	-0.777701966101461	-0.5541998411332881
0.949335332333833	-0.7703138780930237	-0.5610550626516999
0.9498349825087457	-0.7623944930634445	-0.5684216637178512
0.9503346326836581	-0.7538093224338532	-0.5764337034214441
0.9508342828585707	-0.7443536479152842	-0.5852954575204418
0.9513339330334832	-0.7336869845591004	-0.5953469548659103
0.9518335832083958	-0.7211586061615959	-0.6072384514461363
0.9523332333833083	-0.7051586876221533	-0.6225792874490167
0.9528328835582209	-0.6764022889595936	-0.650653902636316
0.9528328835582209	-0.650653902636316	-0.650653902636316


==> figures/freqplots/freqregion/l3m0modefreqs.dat <==
0.0004996501749125437	-1.514620929745668	-0.000569615115584382	-0.00032886744101901877	0.00032886744101901877	0.000569615115584382	1.514620929745668
0.0014989505247376311	-1.5121809641878434	-0.001696028810558802	-0.0009792027241596066	0.0009792027241596066	0.001696028810558802	1.5121809641878434
0.0019986006996501747	-1.511702209641956	-0.002260945676502363	-0.0013053576644275167	0.0013053576644275167	0.002260945676502363	1.511702209641956
0.0024982508745627187	-1.511862246112775	-0.0028264715448298927	-0.0016318642421900684	0.0016318642421900684	0.0028264715448298927	1.511862246112775
0.0029979010494752623	-1.5118414269902056	-0.0033917475222273587	-0.001958226579561338	0.001958226579561338	0.0033917475222273587	1.5118414269902056
0.0034975512243878063	-1.5118665719449895	-0.0039570458466979	-0.002284601857589656	0.002284601857589656	0.0039570458466979	1.5118665719449895
0.004496851574212894	-1.511868592440191	-0.0050876489016786096	-0.002937356254977897	0.002937356254977897	0.0050876489016786096	1.511868592440191
0.0049965017491254374	-1.5118604171995809	-0.005652934050984025	-0.00326372408244779	0.00326372408244779	0.005652934050984025	1.5118604171995809
0.005496151924037981	-1.5118656982375682	-0.006218237646236586	-0.0035901026251128638	0.0035901026251128638	0.006218237646236586	1.5118656982375682
0.005995802098950525	-1.5118675183505201	-0.0067835447366157015	-0.003916483257827658	0.003916483257827658	0.0067835447366157015	1.5118675183505201
0.006995102448775613	-1.5118699243162321	-0.007914163542868297	-0.004569247433422544	0.004569247433422544	0.007914163542868297	1.5118699243162321
0.007494752623688156	-1.5118710646131832	-0.00847947246093194	-0.004895629375197624	0.004895629375197624	0.00847947246093194	1.5118710646131832
0.007994402798600699	-1.5118730643608649	-0.009044792761706468	-0.0052220179865577155	0.0052220179865577155	0.009044792761706468	1.5118730643608649
0.008494052973513244	-1.5118744031709914	-0.009610112195912228	-0.005548406201308302	0.005548406201308302	0.009610112195912228	1.5118744031709914
0.008993703148425788	-1.5118762503174714	-0.010175435508450955	-0.0058747967674868135	0.0058747967674868135	0.010175435508450955	1.5118762503174714
0.009993003498250875	-1.5118810318760065	-0.011306098821546765	-0.006527587892227774	0.006527587892227774	0.011306098821546765	1.5118810318760065
0.010492653673163418	-1.511883364742859	-0.011871438399181429	-0.0068539882202834634	0.0068539882202834634	0.011871438399181429	1.511883364742859
0.010992303848075962	-1.5118858889901567	-0.012436779437784455	-0.007180389528983753	0.007180389528983753	0.012436779437784455	1.5118858889901567
0.011491954022988506	-1.511888529916543	-0.013002128381911435	-0.0075067955450237684	0.0075067955450237684	0.013002128381911435	1.511888529916543
0.01199160419790105	-1.511891338887244	-0.013567481556752444	-0.007833204154468382	0.007833204154468382	0.013567481556752444	1.511891338887244
0.012491254372813593	-1.511894082476918	-0.01413283961206331	-0.008159615738946866	0.008159615738946866	0.01413283961206331	1.511894082476918
0.012990904547726136	-1.5118969698608646	-0.014698203715723125	-0.008486030977306606	0.008486030977306606	0.014698203715723125	1.5118969698608646
0.01349055472263868	-1.5119001177253797	-0.015263574474368422	-0.00881245022857082	0.00881245022857082	0.015263574474368422	1.5119001177253797
0.014489855072463769	-1.5119065964616358	-0.016394333981542178	-0.009465299653243366	0.009465299653243366	0.016394333981542178	1.5119065964616358
0.014989505247376312	-1.5119099732833532	-0.01695972324342575	-0.009791730135577683	0.009791730135577683	0.01695972324342575	1.5119099732833532
0.015988805597201398	-1.5119171632981703	-0.01809052402618973	-0.010444604547008336	0.010444604547008336	0.01809052402618973	1.5119171632981703
0.01698810594702649	-1.5119247909399	-0.01922135338814133	-0.011097496295563426	0.011097496295563426	0.01922135338814133	1.5119247909399
0.017487756121939032	-1.5119287994268094	-0.019786780035899374	-0.011423949409128716	0.011423949409128716	0.019786780035899374	1.5119287994268094
0.01848705647176412	-1.5119370951671827	-0.020917657143722616	-0.012076870077756376	0.012076870077756376	0.020917657143722616	1.5119370951671827
0.019486356821589206	-1.5119459204389634	-0.022048568548233602	-0.012729811516497916	0.012729811516497916	0.022048568548233602	1.5119459204389634
0.01998600699650175	-1.5119504990340347	-0.022614037681428695	-0.01305629036956059	0.01305629036956059	0.022614037681428695	1.5119504990340347
0.020485657171414293	-1.5119551900464987	-0.02317951578421717	-0.01338277466347832	0.01338277466347832	0.02317951578421717	1.5119551900464987
0.020985307346326837	-1.5119599949519402	-0.023745003456740497	-0.013709264750991528	0.013709264750991528	0.023745003456740497	1.5119599949519402
0.02148495752123938	-1.5119649152965688	-0.024310500726923603	-0.01403576065494008	0.01403576065494008	0.024310500726923603	1.5119649152965688
0.021984607696151924	-1.511969942789408	-0.024876007758202267	-0.014362262476280351	0.014362262476280351	0.024876007758202267	1.511969942789408
0.022484257871064468	-1.5119750808787293	-0.025441524890550966	-0.014688770417720784	0.014688770417720784	0.025441524890550966	1.5119750808787293
0.02298390804597701	-1.5119803579931645	-0.026007052661136076	-0.015015284796611711	0.015015284796611711	0.026007052661136076	1.5119803579931645
0.023483558220889555	-1.5119857438165922	-0.02657259086238547	-0.01534180549917975	0.01534180549917975	0.02657259086238547	1.5119857438165922
0.0239832083958021	-1.5119912391127897	-0.027138139784964793	-0.01566833270022645	0.01566833270022645	0.027138139784964793	1.5119912391127897
0.024482858570714642	-1.5119968445612375	-0.027703699753812136	-0.01599486659352318	0.01599486659352318	0.027703699753812136	1.5119968445612375
0.026481459270364816	-1.512020461663007	-0.029966054935644405	-0.017301072022796373	0.017301072022796373	0.029966054935644405	1.512020461663007
0.027480759620189903	-1.5120329581432121	-0.031097304643166627	-0.01795421843729647	0.01795421843729647	0.031097304643166627	1.5120329581432121
0.02798040979510245	-1.5120393845414988	-0.03166294838298336	-0.018280803087836296	0.018280803087836296	0.03166294838298336	1.5120393845414988
0.028480059970014994	-1.5120459246371951	-0.03222860507483002	-0.018607395584005856	0.018607395584005856	0.03222860507483002	1.5120459246371951
0.028979710144927538	-1.5120525797039097	-0.032794274772626086	-0.018933995964951246	0.018933995964951246	0.032794274772626086	1.5120525797039097
0.02947936031984008	-1.512059350114958	-0.03335995782931958	-0.019260604440235238	0.019260604440235238	0.03335995782931958	1.512059350114958
0.029979010494752625	-1.5120662353218202	-0.033925654442088164	-0.019587221130661775	0.019587221130661775	0.033925654442088164	1.5120662353218202
0.030478660669665168	-1.5120732433648052	-0.03449136495142895	-0.019913846239493323	0.019913846239493323	0.03449136495142895	1.5120732433648052
0.030978310844577712	-1.5120803583991052	-0.03505708939412522	-0.020240479794825832	0.020240479794825832	0.03505708939412522	1.5120803583991052
0.031477961019490255	-1.5120875959840259	-0.035622828144551984	-0.020567122019417513	0.020567122019417513	0.035622828144551984	1.5120875959840259
0.031977611194402795	-1.51209494258294	-0.036188581348426174	-0.0208937730041613	0.0208937730041613	0.036188581348426174	1.51209494258294
0.03247726136931534	-1.5121024078562413	-0.036754349328473594	-0.02122043294216275	0.02122043294216275	0.036754349328473594	1.5121024078562413
0.03297691154422788	-1.5121099907096125	-0.03732013220285088	-0.0215471019084115	0.0215471019084115	0.03732013220285088	1.5121099907096125
0.03347656171914043	-1.5121176864620103	-0.03788593027909855	-0.02187378008718725	0.02187378008718725	0.03788593027909855	1.5121176864620103
0.03447586206896552	-1.5121334318639574	-0.03901757298514538	-0.0225271646567616	0.0225271646567616	0.03901757298514538	1.5121334318639574
0.034975512243878064	-1.5121414732202476	-0.03958341795489274	-0.02285387125768845	0.02285387125768845	0.03958341795489274	1.5121414732202476
0.035475162418790604	-1.512149633159654	-0.04014927907821619	-0.023180587647344413	0.023180587647344413	0.04014927907821619	1.512149633159654
0.03647446276861569	-1.5121663024691494	-0.04128105058840643	-0.02383405028510881	0.02383405028510881	0.04128105058840643	1.5121663024691494
0.03697411294352824	-1.5121748103300208	-0.0418469614223816	-0.024160796805133333	0.024160796805133333	0.0418469614223816	1.5121748103300208
0.03747376311844078	-1.5121834321625884	-0.042412889259181706	-0.02448755363173335	0.02448755363173335	0.042412889259181706	1.5121834321625884
0.037973413293353325	-1.512192172620392	-0.04297883437958061	-0.024814320934194934	0.024814320934194934	0.04297883437958061	1.512192172620392
0.038473063468265865	-1.5122010286625296	-0.043544796991621	-0.0251410988390326	0.0251410988390326	0.043544796991621	1.5122010286625296
0.03897271364317841	-1.5122099980464647	-0.044110777307691175	-0.025467887476128506	0.025467887476128506	0.044110777307691175	1.5122099980464647
0.0399720139930035	-1.5122282858859037	-0.04524279201184904	-0.026121497528466202	0.026121497528466202	0.04524279201184904	1.5122282858859037
0.04097131434282859	-1.5122470376395691	-0.04637488039052577	-0.02677515224216344	0.02677515224216344	0.04637488039052577	1.5122470376395691
0.04147096451774113	-1.5122565865574218	-0.04694095280282549	-0.02710199670782727	0.02710199670782727	0.04694095280282549	1.5122565865574218
0.041970614692653674	-1.5122662518586407	-0.04750704428485226	-0.02742885273545081	0.02742885273545081	0.04750704428485226	1.5122662518586407
0.042470264867566214	-1.5122760325610434	-0.048073155106651666	-0.027755720487818134	0.027755720487818134	0.048073155106651666	1.5122760325610434
0.04296991504247876	-1.5122859297572067	-0.04863928550251663	-0.028082600107394735	0.028082600107394735	0.04863928550251663	1.5122859297572067
0.0434695652173913	-1.512295941770981	-0.04920543568649978	-0.028409491724242647	0.028409491724242647	0.04920543568649978	1.512295941770981
0.04396921539230385	-1.5123060701168585	-0.049771605911533394	-0.02873639549170115	0.02873639549170115	0.049771605911533394	1.5123060701168585
0.044468865567216395	-1.5123163131325066	-0.05033779637559026	-0.02906331153104437	0.02906331153104437	0.05033779637559026	1.5123163131325066
0.044968515742128935	-1.5123266733646155	-0.050904007354015283	-0.029390240007913213	0.029390240007913213	0.050904007354015283	1.5123266733646155
0.04546816591704148	-1.5123371485017478	-0.05147023903679093	-0.02971718103935603	0.02971718103935603	0.05147023903679093	1.5123371485017478
0.04596781609195402	-1.5123477404985832	-0.05203649169516719	-0.030044134788568384	0.030044134788568384	0.05203649169516719	1.5123477404985832
0.04646746626686657	-1.5123584468609967	-0.05260276551915039	-0.030371101372586754	0.030371101372586754	0.05260276551915039	1.5123584468609967
0.04696711644177911	-1.5123692691440984	-0.053169060755624546	-0.03069808094085666	0.03069808094085666	0.053169060755624546	1.5123692691440984
0.048466066966516744	-1.5124024315716846	-0.05486807727599323	-0.03167909897019527	0.03167909897019527	0.05486807727599323	1.5124024315716846
0.04946536731634183	-1.5124251186804896	-0.05600086628201314	-0.03233317850161193	0.03233317850161193	0.05600086628201314	1.5124251186804896
0.04996501749125437	-1.5124366357040118	-0.05656729486108076	-0.03266023893344663	0.03266023893344663	0.05656729486108076	1.5124366357040118
0.05046466766616692	-1.51244826844761	-0.05713374648545536	-0.0329873133419651	0.0329873133419651	0.05713374648545536	1.51244826844761
0.051463968015992005	-1.512471881953964	-0.058266719759089945	-0.03364150462979828	0.03364150462979828	0.058266719759089945	1.512471881953964
0.051963618190904545	-1.5124838617466967	-0.05883324186332455	-0.03396862178585872	0.03396862178585872	0.05883324186332455	1.5124838617466967
0.05246326836581709	-1.5124959580211101	-0.05939978793364955	-0.03429575347853226	0.03429575347853226	0.05939978793364955	1.5124959580211101
0.05296291854072963	-1.5125081697879128	-0.05996635820167607	-0.03462289984856065	0.03462289984856065	0.05996635820167607	1.5125081697879128
0.05346256871564218	-1.5125204968651893	-0.0605329528713531	-0.034950061020872544	0.034950061020872544	0.0605329528713531	1.5125204968651893
0.05396221889055472	-1.5125329405327919	-0.06109957222403505	-0.035277237165086496	0.035277237165086496	0.06109957222403505	1.5125329405327919
0.05496151924037981	-1.5125581738911913	-0.06223288577896616	-0.03593163486020056	0.03593163486020056	0.06223288577896616	1.5125581738911913
0.055461169415292354	-1.5125709643157135	-0.06279958046923605	-0.03625885670729904	0.03625885670729904	0.06279958046923605	1.5125709643157135
0.0559608195902049	-1.5125838706599122	-0.06336630073307353	-0.036586094069288165	0.036586094069288165	0.06336630073307353	1.5125838706599122
0.05646046976511744	-1.5125968926918039	-0.06393304682090103	-0.036913347098012736	0.036913347098012736	0.06393304682090103	1.5125968926918039
0.05696011994002999	-1.512610030547181	-0.06449981894434514	-0.03724061592292755	0.03724061592292755	0.06449981894434514	1.512610030547181
0.05745977011494253	-1.5126232837737912	-0.06506661734020062	-0.03756790068790704	0.03756790068790704	0.06506661734020062	1.5126232837737912
0.05895872063968016	-1.5126637389113948	-0.06676717251879276	-0.038549852057670864	0.038549852057670864	0.06676717251879276	1.5126637389113948
0.0594583708145927	-1.5126774555030371	-0.06733407834433597	-0.038877202007391594	0.038877202007391594	0.06733407834433597	1.5126774555030371
0.05995802098950525	-1.5126912878700913	-0.06790101159573124	-0.0392045685997871	0.0392045685997871	0.06790101159573124	1.5126912878700913
0.06045767116441779	-1.5127052357927797	-0.06846797252504717	-0.039531951987703644	0.039531951987703644	0.06846797252504717	1.5127052357927797
0.060957321339330336	-1.5127192998290195	-0.06903496135284208	-0.03985935230588174	0.03985935230588174	0.06903496135284208	1.5127192998290195
0.06145697151424288	-1.512733479445981	-0.0696019783120154	-0.04018676969615667	0.04018676969615667	0.0696019783120154	1.512733479445981
0.062456271864067964	-1.512762185942703	-0.07073609754082717	-0.0408416562516376	0.0408416562516376	0.07073609754082717	1.512762185942703
0.06295592203898051	-1.5127767127775622	-0.07130320028722242	-0.041169125706926435	0.041169125706926435	0.07130320028722242	1.5127767127775622
0.06345557221389306	-1.5127913552807994	-0.07187033208639518	-0.04149661279595807	0.04149661279595807	0.07187033208639518	1.5127913552807994
0.06395522238880559	-1.5128061136221274	-0.07243749317915958	-0.04182411766521893	0.04182411766521893	0.07243749317915958	1.5128061136221274
0.06445487256371814	-1.5128209878592525	-0.07300468379872746	-0.04215164045682666	0.04215164045682666	0.07300468379872746	1.5128209878592525
0.06495452273863069	-1.5128359777281304	-0.0735719041780052	-0.04247918131272298	0.04247918131272298	0.0735719041780052	1.5128359777281304
0.06545417291354323	-1.5128510834044613	-0.07413915453920335	-0.042806740368795095	0.042806740368795095	0.07413915453920335	1.5128510834044613
0.06645347326336831	-1.5128816420796314	-0.07527374616863498	-0.043461913666154116	0.043461913666154116	0.07527374616863498	1.5128816420796314
0.06695312343828086	-1.512897095105445	-0.07584108790422654	-0.04378952819229601	0.04378952819229601	0.07584108790422654	1.512897095105445
0.0674527736131934	-1.5129126637426713	-0.07640846054775784	-0.044117161483498216	0.044117161483498216	0.07640846054775784	1.5129126637426713
0.06795242378810595	-1.512928348131068	-0.07697586433871684	-0.04444481368531051	0.04444481368531051	0.07697586433871684	1.512928348131068
0.06845207396301849	-1.5129441484666497	-0.07754329952833183	-0.044772484950560854	0.044772484950560854	0.07754329952833183	1.5129441484666497
0.06895172413793103	-1.5129600644620425	-0.07811076633130357	-0.04510017541075703	0.04510017541075703	0.07811076633130357	1.5129600644620425
0.06945137431284358	-1.5129760961544303	-0.07867826498020461	-0.0454278852078078	0.0454278852078078	0.07867826498020461	1.5129760961544303
0.06995102448775613	-1.5129922435903427	-0.07924579571220502	-0.04575561448628191	0.04575561448628191	0.07924579571220502	1.5129922435903427
0.07045067466266866	-1.5130085069036023	-0.07981335875744902	-0.046083363386729845	0.046083363386729845	0.07981335875744902	1.5130085069036023
0.07095032483758121	-1.5130248859321185	-0.08038095435526858	-0.04641113205498754	0.04641113205498754	0.08038095435526858	1.5130248859321185
0.07144997501249375	-1.5130413806871523	-0.08094858272962895	-0.04673892062806629	0.04673892062806629	0.08094858272962895	1.5130413806871523
0.0719496251874063	-1.5130579912619013	-0.0815162441207344	-0.047066729252363826	0.047066729252363826	0.0815162441207344	1.5130579912619013
0.07244927536231884	-1.5130747175723407	-0.0820839387557759	-0.047394558066775005	0.047394558066775005	0.0820839387557759	1.5130747175723407
0.07294892553723138	-1.5130915595618422	-0.08265166687662437	-0.047722407218672915	0.047722407218672915	0.08265166687662437	1.5130915595618422
0.07344857571214393	-1.5131085174790873	-0.08321942870947023	-0.04805027684642133	0.04805027684642133	0.08321942870947023	1.5131085174790873
0.07394822588705648	-1.5131255910090637	-0.08378722448245128	-0.048378167089561254	0.048378167089561254	0.08378722448245128	1.5131255910090637
0.07444787606196901	-1.513142780399747	-0.08435505443871315	-0.04870607809621874	0.04870607809621874	0.08435505443871315	1.513142780399747
0.07494752623688156	-1.5131600855371872	-0.08492291880789422	-0.04903401000680774	0.04903401000680774	0.08492291880789422	1.5131600855371872
0.0754471764117941	-1.5131775064069954	-0.0854908178202294	-0.049361962962089	0.049361962962089	0.0854908178202294	1.5131775064069954
0.07644647676161918	-1.513212695379902	-0.08662672071523543	-0.05001793258136703	0.05001793258136703	0.08662672071523543	1.513212695379902
0.07744577711144428	-1.5132483474686436	-0.08776276499351669	-0.050673988096695426	0.050673988096695426	0.08776276499351669	1.5132483474686436
0.07794542728635682	-1.513266347117906	-0.08833084073360549	-0.051002048421170725	0.051002048421170725	0.08833084073360549	1.513266347117906
0.07844507746126937	-1.5132844625711663	-0.08889895251874882	-0.05133013064725469	0.05133013064725469	0.08889895251874882	1.5132844625711663
0.0789447276361819	-1.5133026937823681	-0.08946710058903377	-0.051658234921252766	0.051658234921252766	0.08946710058903377	1.5133026937823681
0.08044367816091955	-1.513358081973456	-0.09117176480007573	-0.05264268143342942	0.05264268143342942	0.09117176480007573	1.513358081973456
0.08094332833583208	-1.513376776171861	-0.09174006031684878	-0.052970875311040506	0.052970875311040506	0.09174006031684878	1.513376776171861
0.08144297851074463	-1.513395586214429	-0.09230839328653383	-0.053299091951019895	0.053299091951019895	0.09230839328653383	1.513395586214429
0.08194262868565717	-1.513414512042689	-0.09287676393918119	-0.05362733149426719	0.05362733149426719	0.09287676393918119	1.513414512042689
0.08244227886056972	-1.5134335535209225	-0.09344517250184788	-0.05395559407997119	0.05395559407997119	0.09344517250184788	1.5134335535209225
0.08294192903548225	-1.5134527107713436	-0.09401361921679674	-0.05428387985611985	0.05428387985611985	0.09401361921679674	1.5134527107713436
0.08394122938530735	-1.513491372710446	-0.09515062803556715	-0.05494052155044811	0.05494052155044811	0.09515062803556715	1.513491372710446
0.0844408795602199	-1.5135108771676995	-0.09571919060058914	-0.05526887775123106	0.05526887775123106	0.09571919060058914	1.5135108771676995
0.08544017991004497	-1.513550233640119	-0.09685643323119082	-0.05592566158775263	0.05592566158775263	0.09685643323119082	1.513550233640119
0.08593983008495752	-1.513570085473932	-0.09742511375828984	-0.05625408950628668	0.05625408950628668	0.09742511375828984	1.513570085473932
0.08643948025987007	-1.5135900531261883	-0.09799383407509107	-0.05658254161809826	0.05658254161809826	0.09799383407509107	1.5135900531261883
0.0869391304347826	-1.5136101364942898	-0.0985625944145488	-0.056911018065900286	0.056911018065900286	0.0985625944145488	1.5136101364942898
0.08743878060969515	-1.5136303356087983	-0.09913139501180969	-0.05723951899375835	0.05723951899375835	0.09913139501180969	1.5136303356087983
0.0879384307846077	-1.513650650511295	-0.09970023610237812	-0.0575680445459701	0.0575680445459701	0.09970023610237812	1.513650650511295
0.08843808095952024	-1.5136710811622223	-0.10026911791776535	-0.057896594864548	0.057896594864548	0.10026911791776535	1.5136710811622223
0.08943738130934532	-1.513712289770946	-0.1014070046666661	-0.0585537703791152	0.0585537703791152	0.1014070046666661	1.513712289770946
0.08993703148425787	-1.513733067690523	-0.10197601007029457	-0.05888239586338299	0.05888239586338299	0.10197601007029457	1.513733067690523
0.09043668165917042	-1.5137539613844566	-0.10254505713590345	-0.059211046688573576	0.059211046688573576	0.10254505713590345	1.5137539613844566
0.09093633183408296	-1.5137749708575745	-0.1031141461032521	-0.059539723001740937	0.059539723001740937	0.1031141461032521	1.5137749708575745
0.0914359820089955	-1.5137960960942194	-0.10368327720678065	-0.059868424946656604	0.059868424946656604	0.10368327720678065	1.5137960960942194
0.09193563218390804	-1.5138173369917003	-0.10425245067484563	-0.06019715266365827	0.06019715266365827	0.10425245067484563	1.5138173369917003
0.09243528235882059	-1.5138386937213257	-0.10482166674906976	-0.06052590630078354	0.06052590630078354	0.10482166674906976	1.5138386937213257
0.09343458270864567	-1.513881754489972	-0.10596022765580715	-0.061183491912173336	0.061183491912173336	0.10596022765580715	1.513881754489972
0.09393423288355822	-1.5139034584596964	-0.10652957295350038	-0.06151232417217232	0.06151232417217232	0.10652957295350038	1.5139034584596964
0.09443388305847077	-1.5139252782528145	-0.10709896179769501	-0.061841182929514675	0.061841182929514675	0.10709896179769501	1.5139252782528145
0.09493353323338331	-1.5139472137838121	-0.10766839442385072	-0.06217006832877047	0.06217006832877047	0.10766839442385072	1.5139472137838121
0.09543318340829585	-1.5139692650287502	-0.10823787105948351	-0.06249898050996728	0.06249898050996728	0.10823787105948351	1.5139692650287502
0.0959328335832084	-1.5139914320962495	-0.10880739195022518	-0.06282791962359914	0.06282791962359914	0.10880739195022518	1.5139914320962495
0.09693213393303349	-1.514036113430408	-0.10994656742416781	-0.06348587921834993	0.06348587921834993	0.10994656742416781	1.514036113430408
0.09843108445777111	-1.5141040035966833	-0.11165566839965771	-0.06447302420028475	0.06447302420028475	0.11165566839965771	1.5141040035966833
0.09893073463268366	-1.514126865186343	-0.11222545974050838	-0.06480212793246087	0.06480212793246087	0.11222545974050838	1.514126865186343
0.09943038480759621	-1.5141498425186921	-0.11279529698008837	-0.06513125960746931	0.06513125960746931	0.11279529698008837	1.5141498425186921
0.09993003498250874	-1.5141729356395812	-0.11336518035555673	-0.06546041937111882	0.06546041937111882	0.11336518035555673	1.5141729356395812
0.10042968515742129	-1.5141961444522674	-0.11393511010197958	-0.06578960736800794	0.06578960736800794	0.11393511010197958	1.5141961444522674
0.10142898550724638	-1.5142429093908931	-0.11507510965182818	-0.06644806864231985	0.06644806864231985	0.11507510965182818	1.5142429093908931
0.10192863568215892	-1.514266465492228	-0.11564517992784064	-0.06677734221062573	0.06677734221062573	0.11564517992784064	1.514266465492228
0.10342758620689656	-1.5143378283287852	-0.1173556755958568	-0.06776533638485395	0.06776533638485395	0.1173556755958568	1.5143378283287852
0.10392723638180909	-1.5143618474425753	-0.11792593655318051	-0.06809472608449584	0.06809472608449584	0.11792593655318051	1.5143618474425753
0.10592583708145926	-1.5144590814237948	-0.12020746535093957	-0.06941258030224923	0.06941258030224923	0.12020746535093957	1.5144590814237948
0.10642548725637181	-1.5144836792911611	-0.12077796997613664	-0.06974211844062243	0.06974211844062243	0.12077796997613664	1.5144836792911611
0.10692513743128436	-1.51450839290378	-0.12134852404530494	-0.07007168670447657	0.07007168670447657	0.12134852404530494	1.51450839290378
0.1074247876061969	-1.5145332222768455	-0.12191912779478356	-0.0704012852395268	0.0704012852395268	0.12191912779478356	1.5145332222768455
0.10792443778110944	-1.5145581674333433	-0.12248978146310718	-0.07073091419278271	0.07073091419278271	0.12248978146310718	1.5145581674333433
0.10842408795602199	-1.5145832282801779	-0.12306048528329946	-0.07106057370808595	0.07106057370808595	0.12306048528329946	1.5145832282801779
0.10892373813093453	-1.5146084049007797	-0.12363123949551753	-0.07139026393344299	0.07139026393344299	0.12363123949551753	1.5146084049007797
0.10942338830584708	-1.514633697272301	-0.12420204433562347	-0.07171998501439779	0.07171998501439779	0.12420204433562347	1.514633697272301
0.10992303848075961	-1.5146591053813412	-0.1247729000417218	-0.07204973709781343	0.07204973709781343	0.1247729000417218	1.5146591053813412
0.11042268865567216	-1.5146846292299374	-0.12534380684895938	-0.07237952032888066	0.07237952032888066	0.12534380684895938	1.5146846292299374
0.11142198900549725	-1.514736024195653	-0.12648577472097497	-0.07303918082267827	0.07303918082267827	0.12648577472097497	1.514736024195653
0.11242128935532233	-1.5147878821152658	-0.12762794984938594	-0.0736989676673864	0.0736989676673864	0.12762794984938594	1.5147878821152658
0.11292093953023488	-1.5148139847146922	-0.12819911573019424	-0.07402890883898222	0.07402890883898222	0.12819911573019424	1.5148139847146922
0.11342058970514743	-1.5148402030257295	-0.1287703341354573	-0.07435888203711859	0.07435888203711859	0.1287703341354573	1.5148402030257295
0.11392023988005998	-1.514866537117514	-0.12934160530837627	-0.07468888741183385	0.07468888741183385	0.12934160530837627	1.514866537117514
0.11441989005497251	-1.5148929869129037	-0.12991292948058458	-0.07501892510646323	0.07501892510646323	0.12991292948058458	1.5148929869129037
0.1154191904047976	-1.5149462337606157	-0.13105573778419874	-0.07567909804953175	0.07567909804953175	0.13105573778419874	1.5149462337606157
0.11591884057971015	-1.5149730308092086	-0.13162722239160823	-0.07600923359217927	0.07600923359217927	0.13162722239160823	1.5149730308092086
0.11641849075462268	-1.5149999435783972	-0.13219876095156172	-0.07633940204397602	0.07633940204397602	0.13219876095156172	1.5149999435783972
0.11691814092953523	-1.5150269720748863	-0.1327703537031896	-0.07666960355288775	0.07666960355288775	0.1327703537031896	1.5150269720748863
0.11741779110444778	-1.5150541163141498	-0.13334200088478393	-0.07699983826628785	0.07699983826628785	0.13334200088478393	1.5150541163141498
0.11841709145427286	-1.515108752036536	-0.13448545949102897	-0.07766040789627437	0.07766040789627437	0.13448545949102897	1.515108752036536
0.11941639180409795	-1.515163850703818	-0.1356291386777384	-0.07832111211454701	0.07832111211454701	0.1356291386777384	1.515163850703818
0.1199160419790105	-1.5151915736020136	-0.1362010615828262	-0.07865151506213369	0.07865151506213369	0.1362010615828262	1.5151915736020136
0.12041569215392303	-1.5152194122718725	-0.13677304034953333	-0.07898195210030189	0.07898195210030189	0.13677304034953333	1.5152194122718725
0.12141499250374813	-1.5152754367927008	-0.13791716641738835	-0.07964292903713695	0.07964292903713695	0.13791716641738835	1.5152754367927008
0.12191464267866067	-1.5153036226532557	-0.1384893141963109	-0.07997346923169756	0.07997346923169756	0.1384893141963109	1.5153036226532557
0.12241429285357322	-1.5153319242285117	-0.13906151878975737	-0.08030404410745495	0.08030404410745495	0.13906151878975737	1.5153319242285117
0.12291394302848575	-1.515360341549997	-0.1396337804388739	-0.08063465381377294	0.08063465381377294	0.1396337804388739	1.515360341549997
0.1234135932033983	-1.515388874590365	-0.14020609938022838	-0.08096529849738461	0.08096529849738461	0.14020609938022838	1.515388874590365
0.12391324337831085	-1.5154175233640048	-0.140778475854004	-0.08129597830723642	0.08129597830723642	0.140778475854004	1.5154175233640048
0.1244128935532234	-1.5154462878554757	-0.14135091009864184	-0.08162669339123245	0.08162669339123245	0.14135091009864184	1.5154462878554757
0.12491254372813593	-1.5154751680783085	-0.14192340235477566	-0.08195744389859468	0.08195744389859468	0.14192340235477566	1.5154751680783085
0.12541219390304847	-1.515504164016891	-0.1424959528601938	-0.08228822997693554	0.08228822997693554	0.1424959528601938	1.515504164016891
0.12641149425287357	-1.5155625030779918	-0.14364122957950376	-0.0829499094426097	0.0829499094426097	0.14364122957950376	1.5155625030779918
0.12691114442778612	-1.5155918462054077	-0.14421395627318537	-0.08328080312775203	0.08328080312775203	0.14421395627318537	1.5155918462054077
0.12791044477761118	-1.5156508795861996	-0.1453595875206917	-0.08394269914330096	0.08394269914330096	0.1453595875206917	1.5156508795861996
0.12841009495252373	-1.515680569856023	-0.1459324925564003	-0.08427370177281246	0.08427370177281246	0.1459324925564003	1.515680569856023
0.12940939530234882	-1.515740297555822	-0.147078482649622	-0.08493581701996367	0.08493581701996367	0.147078482649622	1.515740297555822
0.13090834582708646	-1.5158307569505205	-0.14879792144423423	-0.08592926709859607	0.08592926709859607	0.14879792144423423	1.5158307569505205
0.131407996001999	-1.5158611415100365	-0.1493711896436058	-0.08626049164376617	0.08626049164376617	0.1493711896436058	1.5158611415100365
0.13190764617691153	-1.5158916417808352	-0.1499445192122608	-0.08659175369850267	0.08659175369850267	0.1499445192122608	1.5158916417808352
0.13240729635182408	-1.5159222577526668	-0.15051791038841975	-0.08692305341110619	0.08692305341110619	0.15051791038841975	1.5159222577526668
0.13340659670164917	-1.5159838368335252	-0.1516648785304043	-0.0875857664115932	0.0875857664115932	0.1516648785304043	1.5159838368335252
0.13390624687656172	-1.516014799936367	-0.15223845597673558	-0.0879171799986612	0.0879171799986612	0.15223845597673558	1.516014799936367
0.1349055472263868	-1.516077073245215	-0.1533857988221548	-0.08858012209512019	0.08858012209512019	0.1533857988221548	1.516077073245215
0.13540519740129936	-1.5161083834548945	-0.1539595647037401	-0.08891165090504936	0.08891165090504936	0.1539595647037401	1.5161083834548945
0.1359048475762119	-1.5161398093504417	-0.1545333938780395	-0.08924321842235435	0.08924321842235435	0.1545333938780395	1.5161398093504417
0.13640449775112443	-1.5161713509660102	-0.155107286588421	-0.08957482479849158	0.08957482479849158	0.155107286588421	1.5161713509660102
0.13690414792603697	-1.5162030082600255	-0.15568124307340633	-0.08990647018240654	0.08990647018240654	0.15568124307340633	1.5162030082600255
0.13740379810094952	-1.5162347812689887	-0.15625526357703753	-0.0902381547260941	0.0902381547260941	0.15625526357703753	1.5162347812689887
0.13790344827586207	-1.5162666699624003	-0.15682934833899967	-0.09056987857916146	0.09056987857916146	0.15682934833899967	1.5162666699624003
0.13840309845077461	-1.516298674340042	-0.15740349759987873	-0.09090164189161068	0.09090164189161068	0.15740349759987873	1.516298674340042
0.13890274862568716	-1.516330794417954	-0.15797771160243668	-0.091233444814984	0.091233444814984	0.15797771160243668	1.516330794417954
0.1394023988005997	-1.5163630301867077	-0.1585519905875692	-0.09156528749960437	0.09156528749960437	0.1585519905875692	1.5163630301867077
0.13990204897551226	-1.5163953816446227	-0.15912633479902447	-0.09189717009756285	0.09189717009756285	0.15912633479902447	1.5163953816446227
0.14040169915042477	-1.5164278487898604	-0.15970074447615712	-0.09222909275834244	0.09222909275834244	0.15970074447615712	1.5164278487898604
0.14090134932533732	-1.516460431621463	-0.16027521986033708	-0.0925610556327208	0.0925610556327208	0.16027521986033708	1.516460431621463
0.14140099950024987	-1.516493130131535	-0.16084976119538505	-0.09289305887295538	0.09289305887295538	0.16084976119538505	1.516493130131535
0.14190064967516242	-1.5165259443275596	-0.16142436872262608	-0.09322510262983301	0.09322510262983301	0.16142436872262608	1.5165259443275596
0.14240029985007496	-1.5165588742043479	-0.16199904268429324	-0.09355718705471792	0.09355718705471792	0.16199904268429324	1.5165588742043479
0.1428999500249875	-1.516591919762468	-0.16257378332241265	-0.09388931229889702	0.09388931229889702	0.16257378332241265	1.516591919762468
0.14339960019990006	-1.516625080992235	-0.16314859087808758	-0.09422147851316967	0.09422147851316967	0.16314859087808758	1.516625080992235
0.1438992503748126	-1.51665835790149	-0.16372346559621956	-0.09455368585055085	0.09455368585055085	0.16372346559621956	1.51665835790149
0.14439890054972515	-1.516691750494695	-0.16429840771738818	-0.09488593446162011	0.09488593446162011	0.16429840771738818	1.516691750494695
0.14489855072463767	-1.5167252587434734	-0.164873417483582	-0.09521822449778805	0.09521822449778805	0.164873417483582	1.5167252587434734
0.14539820089955022	-1.5167588826668226	-0.16544849513957957	-0.09555055611212324	0.09555055611212324	0.16544849513957957	1.5167588826668226
0.14589785107446276	-1.5167926222634989	-0.1660236409263479	-0.09588292945554266	0.09588292945554266	0.1660236409263479	1.5167926222634989
0.1463975012493753	-1.516826477521095	-0.1665988550871712	-0.09621534468032318	0.09621534468032318	0.1665988550871712	1.516826477521095
0.14689715142428786	-1.5168604484540391	-0.16717413786507315	-0.0965478019386483	0.0965478019386483	0.16717413786507315	1.5168604484540391
0.14789645177411295	-1.5169287372865108	-0.16832491024343374	-0.09721284316438024	0.09721284316438024	0.16832491024343374	1.5169287372865108
0.1483961019490255	-1.5169630551907785	-0.1689004003300417	-0.09754542743634399	0.09754542743634399	0.1689004003300417	1.5169630551907785
0.14889575212393802	-1.5169974887574937	-0.16947596000596896	-0.09787805435105511	0.09787805435105511	0.16947596000596896	1.5169974887574937
0.14939540229885057	-1.5170320379830482	-0.17005158951587315	-0.09821072406179651	0.09821072406179651	0.17005158951587315	1.5170320379830482
0.1498950524737631	-1.5170667028609583	-0.17062728910088293	-0.09854343671989714	0.09854343671989714	0.17062728910088293	1.5170667028609583
0.1508943528235882	-1.5171363795611703	-0.17177889947437913	-0.0992089914915172	0.0992089914915172	0.17177889947437913	1.5171363795611703
0.15239330334832585	-1.5172417619551128	-0.17350684669574498	-0.10020764957965304	0.10020764957965304	0.17350684669574498	1.5172417619551128
0.15289295352323837	-1.5172771207123863	-0.1740829718553472	-0.10054062313668406	0.10054062313668406	0.1740829718553472	1.5172771207123863
0.15339260369815091	-1.5173125951007318	-0.1746591687978067	-0.10087364071291663	0.10087364071291663	0.1746591687978067	1.5173125951007318
0.15389225387306346	-1.5173481851308366	-0.1752354377670864	-0.10120670246164487	0.10120670246164487	0.1752354377670864	1.5173481851308366
0.154391904047976	-1.5173838907862836	-0.175811779006635	-0.10153980853589643	0.10153980853589643	0.175811779006635	1.5173838907862836
0.15489155422288856	-1.517419712077523	-0.17638819276264947	-0.10187295909033156	0.10187295909033156	0.17638819276264947	1.517419712077523
0.1553912043978011	-1.5174556490025948	-0.17696467927858522	-0.10220615427807608	0.10220615427807608	0.17696467927858522	1.5174556490025948
0.1563905047476262	-1.5175278697258283	-0.17811787156872574	-0.1028726791688804	0.1028726791688804	0.17811787156872574	1.5175278697258283
0.15689015492253874	-1.5175641535172861	-0.17869457783172457	-0.10320600917945624	0.10320600917945624	0.17869457783172457	1.5175641535172861
0.15738980509745126	-1.5176005529372942	-0.1792713578343873	-0.10353938443972621	0.10353938443972621	0.1792713578343873	1.5176005529372942
0.15838910544727636	-1.5176736986170114	-0.1804251400347395	-0.10420627132377995	0.10420627132377995	0.1804251400347395	1.5176736986170114
0.1588887556221889	-1.5177104448816259	-0.18100214272377993	-0.10453978325695883	0.10453978325695883	0.18100214272377993	1.5177104448816259
0.15938840579710145	-1.5177473067583578	-0.18157922013160385	-0.10487334105647797	0.10487334105647797	0.18157922013160385	1.5177473067583578
0.159888055972014	-1.517784284235024	-0.18215637250344027	-0.10520694487678607	0.10520694487678607	0.18215637250344027	1.517784284235024
0.16038770614692655	-1.517821377318389	-0.18273360008516604	-0.10554059487286407	0.10554059487286407	0.18273360008516604	1.517821377318389
0.1608873563218391	-1.5178585860079814	-0.1833109031226956	-0.10587429119978076	0.10587429119978076	0.1833109031226956	1.5178585860079814
0.16188665667166416	-1.5179333501777683	-0.18446573654605958	-0.10654182346474728	0.10654182346474728	0.18446573654605958	1.5179333501777683
0.1623863068465767	-1.5179709056522899	-0.18504326742319965	-0.10687565971276138	0.10687565971276138	0.18504326742319965	1.5179709056522899
0.16288595702148925	-1.5180085767226263	-0.18562087473901298	-0.10720954291166063	0.10720954291166063	0.18562087473901298	1.5180085767226263
0.1633856071964018	-1.518046363384351	-0.18619855873918872	-0.10754347321656123	0.10754347321656123	0.18619855873918872	1.518046363384351
0.16388525737131435	-1.5180842656255102	-0.18677631966971786	-0.10787745078280007	0.10787745078280007	0.18677631966971786	1.5180842656255102
0.1643849075462269	-1.5181222834548103	-0.18735415777721895	-0.1082114757661061	0.1082114757661061	0.18735415777721895	1.5181222834548103
0.16488455772113944	-1.5181604168647922	-0.1879320733082683	-0.10854554832226025	0.10854554832226025	0.1879320733082683	1.5181604168647922
0.16538420789605196	-1.5181986658464468	-0.18851006650803348	-0.10887966860625588	0.10887966860625588	0.18851006650803348	1.5181986658464468
0.1658838580709645	-1.5182370304043857	-0.1890881376240323	-0.10921383677449588	0.10921383677449588	0.1890881376240323	1.5182370304043857
0.16638350824587705	-1.5182755105398413	-0.18966628690287413	-0.10954805298289372	0.10954805298289372	0.18966628690287413	1.5182755105398413
0.1668831584207896	-1.5183141062367498	-0.19024451459089864	-0.10988231738729314	0.10988231738729314	0.19024451459089864	1.5183141062367498
0.16738280859570215	-1.5183528175043726	-0.19082282093504668	-0.1102166301438828	0.1102166301438828	0.19082282093504668	1.5183528175043726
0.1678824587706147	-1.5183916443365126	-0.19140120618285153	-0.11055099140925695	0.11055099140925695	0.19140120618285153	1.5183916443365126
0.1688817591204398	-1.518469644659533	-0.1925582143746428	-0.11121986009016163	0.11121986009016163	0.1925582143746428	1.518469644659533
0.16938140929535234	-1.5185088181509452	-0.1931368378135885	-0.1115543678190673	0.1115543678190673	0.1931368378135885	1.5185088181509452
0.16988105947026486	-1.518548107199502	-0.19371554114497933	-0.11188892468289255	0.11188892468289255	0.19371554114497933	1.518548107199502
0.1703807096451774	-1.5185875117855023	-0.1942943246150104	-0.11222353083759913	0.11222353083759913	0.1942943246150104	1.5185875117855023
0.17088035982008995	-1.5186270319191502	-0.19487318847178073	-0.11255818644050793	0.11255818644050793	0.19487318847178073	1.5186270319191502
0.1713800099950025	-1.518666667591996	-0.195452132963569	-0.11289289164893561	0.11289289164893561	0.195452132963569	1.518666667591996
0.17187966016991504	-1.51870641880441	-0.19603115833761656	-0.11322764661971185	0.11322764661971185	0.19603115833761656	1.51870641880441
0.1723793103448276	-1.5187462855474958	-0.19661026484173041	-0.11356245151001977	0.11356245151001977	0.19661026484173041	1.5187462855474958
0.17287896051974014	-1.5187862678187452	-0.19718945272348481	-0.1138973064769697	0.1138973064769697	0.19718945272348481	1.5187862678187452
0.17337861069465269	-1.5188263656161116	-0.19776872223162414	-0.11423221167838862	0.11423221167838862	0.19776872223162414	1.5188263656161116
0.1738782608695652	-1.5188665789338527	-0.1983480736140073	-0.11456716727167886	0.11456716727167886	0.1983480736140073	1.5188665789338527
0.17437791104447775	-1.5189069077715793	-0.1989275071190649	-0.11490217341449416	0.11490217341449416	0.1989275071190649	1.5189069077715793
0.1748775612193903	-1.5189473521316772	-0.19950702299545015	-0.11523723026486234	0.11523723026486234	0.19950702299545015	1.5189473521316772
0.17537721139430285	-1.5189879119965164	-0.200086621491372	-0.1155723379804646	0.1155723379804646	0.200086621491372	1.5189879119965164
0.1758768615692154	-1.519028587371999	-0.20066630285502923	-0.11590749671907698	0.11590749671907698	0.20066630285502923	1.519028587371999
0.17637651174412794	-1.5190693782498108	-0.20124606733539996	-0.11624270663895973	0.11624270663895973	0.20124606733539996	1.5190693782498108
0.1768761619190405	-1.5191102846301607	-0.20182591518198656	-0.11657796789873479	0.11657796789873479	0.20182591518198656	1.5191102846301607
0.17737581209395303	-1.5191513065066273	-0.20240584664304248	-0.11691328065635305	0.11691328065635305	0.20240584664304248	1.5191513065066273
0.17787546226886558	-1.51919244387501	-0.20298586196761836	-0.11724864507030845	0.11724864507030845	0.20298586196761836	1.51919244387501
0.1783751124437781	-1.519233696733549	-0.20356596140518476	-0.11758406129926356	0.11758406129926356	0.20356596140518476	1.519233696733549
0.17987406296851574	-1.5193581482057668	-0.2053067668877028	-0.11859062246326588	0.11859062246326588	0.2053067668877028	1.5193581482057668
0.1803737131434283	-1.5193998629814696	-0.20588720527033758	-0.11892624754021973	0.11892624754021973	0.20588720527033758	1.5193998629814696
0.18087336331834084	-1.519441693227228	-0.20646772901303012	-0.1192619252265945	0.1192619252265945	0.20646772901303012	1.519441693227228
0.18137301349325338	-1.5194836389388662	-0.20704833836642372	-0.11959765568217215	0.11959765568217215	0.20704833836642372	1.5194836389388662
0.18187266366816593	-1.5195257001085019	-0.20762903357905999	-0.1199334390655846	0.1199334390655846	0.20762903357905999	1.5195257001085019
0.18237231384307845	-1.5195678767386795	-0.20820981490180995	-0.12026927553670308	0.12026927553670308	0.20820981490180995	1.5195678767386795
0.182871964017991	-1.5196101688147752	-0.20879068258479264	-0.12060516525523605	0.12060516525523605	0.20879068258479264	1.5196101688147752
0.18337161419290354	-1.5196525763462045	-0.20937163687843163	-0.12094110838099123	0.12094110838099123	0.20937163687843163	1.5196525763462045
0.1838712643678161	-1.5196950993189176	-0.20995267803278816	-0.12127710507363967	0.12127710507363967	0.20995267803278816	1.5196950993189176
0.18437091454272864	-1.5197377377312145	-0.21053380629840027	-0.12161315549319117	0.12161315549319117	0.21053380629840027	1.5197377377312145
0.18487056471764118	-1.5197804915778315	-0.2111150219259204	-0.12194925979977497	0.12194925979977497	0.2111150219259204	1.5197804915778315
0.18537021489255373	-1.5198233608574216	-0.21169632516623352	-0.12228541815374042	0.12228541815374042	0.21169632516623352	1.5198233608574216
0.1863695152423788	-1.519909445689826	-0.21285919548807797	-0.12295789764476224	0.12295789764476224	0.21285919548807797	1.519909445689826
0.18686916541729134	-1.519952661231211	-0.21344076307138268	-0.12329421910279204	0.12329421910279204	0.21344076307138268	1.519952661231211
0.18786846576711644	-1.520039438550788	-0.21460416433977444	-0.12396702624804709	0.12396702624804709	0.21460416433977444	1.520039438550788
0.18836811594202899	-1.5200830003194155	-0.2151859985271895	-0.12430351225683887	0.12430351225683887	0.2151859985271895	1.5200830003194155
0.18886776611694153	-1.52012667748417	-0.21576792208553125	-0.12464005343786363	0.12464005343786363	0.21576792208553125	1.52012667748417
0.18936741629185408	-1.5201704700416825	-0.21634993526622917	-0.12497664995220158	0.12497664995220158	0.21634993526622917	1.5201704700416825
0.18986706646676663	-1.5202143779917665	-0.2169320383214517	-0.1253133019614121	0.1253133019614121	0.2169320383214517	1.5202143779917665
0.1908663668165917	-1.5203025400323529	-0.2180965150617112	-0.1259867731095637	0.1259867731095637	0.2180965150617112	1.5203025400323529
0.19136601699150424	-1.520346794118228	-0.21867888925137863	-0.12632359257204986	0.12632359257204986	0.21867888925137863	1.520346794118228
0.1918656671664168	-1.5203911635686504	-0.21926135432304775	-0.12666046817557366	0.12666046817557366	0.21926135432304775	1.5203911635686504
0.19236531734132933	-1.5204356483855754	-0.21984391052980792	-0.12699740008245045	0.12699740008245045	0.21984391052980792	1.5204356483855754
0.19336461769115443	-1.5205249640915752	-0.22100929735749802	-0.12767143345409027	0.12767143345409027	0.22100929735749802	1.5205249640915752
0.19486356821589204	-1.5206598027444604	-0.22275806742501808	-0.12868290984124253	0.12868290984124253	0.22275806742501808	1.5206598027444604
0.19586286856571714	-1.5207502718513684	-0.22392437697163964	-0.12935751354927386	0.12935751354927386	0.22392437697163964	1.5207502718513684
0.19636251874062968	-1.5207956793891104	-0.22450767135496366	-0.1296949017267452	0.1296949017267452	0.22450767135496366	1.5207956793891104
0.19686216891554223	-1.520841202243673	-0.2250910591495524	-0.13003234767075114	0.13003234767075114	0.2250910591495524	1.520841202243673
0.19736181909045478	-1.5208868404044813	-0.2256745406087979	-0.13036985154431435	0.13036985154431435	0.2256745406087979	1.5208868404044813
0.19786146926536732	-1.5209325938718403	-0.22625811598616966	-0.13070741351072973	0.13070741351072973	0.22625811598616966	1.5209325938718403
0.19836111944027987	-1.5209784626378946	-0.22684178553587256	-0.1310450337337221	0.1310450337337221	0.22684178553587256	1.5209784626378946
0.19886076961519242	-1.5210244466993181	-0.2274255495119721	-0.1313827123770124	0.1313827123770124	0.2274255495119721	1.5210244466993181
0.19936041979010494	-1.521070546046079	-0.2280094081678576	-0.13172044960396742	0.13172044960396742	0.2280094081678576	1.521070546046079
0.19986006996501748	-1.521116760671845	-0.22859336175770095	-0.13205824557850557	0.13205824557850557	0.22859336175770095	1.521116760671845
0.20085937031484258	-1.5212095357476716	-0.22976155475789142	-0.13273401442728663	0.13273401442728663	0.22976155475789142	1.5212095357476716
0.20135902048975513	-1.5212560961842292	-0.23034579467672345	-0.13307198762972963	0.13307198762972963	0.23034579467672345	1.5212560961842292
0.20285797101449277	-1.5213964690137367	-0.23209909116502617	-0.13408626432307788	0.13408626432307788	0.23209909116502617	1.5213964690137367
0.20435692153923038	-1.52153787898829	-0.23385325810408247	-0.13510108010468694	0.13510108010468694	0.23385325810408247	1.52153787898829
0.20485657171414293	-1.521585246098486	-0.23443817504206174	-0.13543947259970784	0.13543947259970784	0.23443817504206174	1.521585246098486
0.20535622188905547	-1.5216327284170978	-0.23502318971743405	-0.13577792565357166	0.13577792565357166	0.23502318971743405	1.5216327284170978
0.20585587206396802	-1.5216803259461629	-0.2356083023869066	-0.1361164394324759	0.1361164394324759	0.2356083023869066	1.5216803259461629
0.20635552223888057	-1.5217280386731622	-0.2361935133053873	-0.13645501410153404	0.13645501410153404	0.2361935133053873	1.5217280386731622
0.20685517241379311	-1.5217758665947676	-0.236778822729539	-0.13679364982695993	0.13679364982695993	0.236778822729539	1.5217758665947676
0.20735482258870563	-1.521823809704004	-0.2373642309150896	-0.1371323467744713	0.1371323467744713	0.2373642309150896	1.521823809704004
0.20835412293853073	-1.5219200414550385	-0.2385353445947934	-0.13780992500007486	0.13780992500007486	0.2385353445947934	1.5219200414550385
0.20885377311344328	-1.5219683300822953	-0.23912105060144223	-0.13814880661052595	0.13814880661052595	0.23912105060144223	1.5219683300822953
0.20935342328835582	-1.5220167338710424	-0.23970685639512368	-0.138487750108287	0.138487750108287	0.23970685639512368	1.5220167338710424
0.20985307346326837	-1.5220652528122245	-0.24029276223215895	-0.13882675565977193	0.13882675565977193	0.24029276223215895	1.5220652528122245
0.21035272363818092	-1.5221138868983606	-0.2408787683692167	-0.13916582343166226	0.13916582343166226	0.2408787683692167	1.5221138868983606
0.21085237381309346	-1.5221626361244414	-0.24146487506357073	-0.13950495359105505	0.13950495359105505	0.24146487506357073	1.5221626361244414
0.21235132433783108	-1.5223095745568573	-0.24322380106008804	-0.1405227200644531	0.1405227200644531	0.24322380106008804	1.5223095745568573
0.21335062468765617	-1.5224081090723744	-0.24439692589268952	-0.1412015460497606	0.1412015460497606	0.24439692589268952	1.5224081090723744
0.21385027486256872	-1.5224575489765428	-0.2449836413323268	-0.14154105404631018	0.14154105404631018	0.2449836413323268	1.5224575489765428
0.21434992503748126	-1.5225071039654274	-0.2455704591308888	-0.14188062560227138	0.14188062560227138	0.2455704591308888	1.5225071039654274
0.2148495752123938	-1.5225567740360015	-0.2461573795468503	-0.14222026088606318	0.14222026088606318	0.2461573795468503	1.5225567740360015
0.21584887556221888	-1.5226564593823373	-0.24733152926255583	-0.14289972330945072	0.14289972330945072	0.24733152926255583	1.5226564593823373
0.21634852573713143	-1.5227064746436487	-0.2479187590790704	-0.14323955078593442	0.14323955078593442	0.2479187590790704	1.5227064746436487
0.21784747626186907	-1.5228572106857363	-0.24968107146570304	-0.1442594202986711	0.1442594202986711	0.24968107146570304	1.5228572106857363
0.2183471264367816	-1.5229076860928379	-0.2502687174360935	-0.14459950639367763	0.14459950639367763	0.2502687174360935	1.5229076860928379
0.2193464267866067	-1.5230089819470576	-0.2514443236932021	-0.1452798739849517	0.1452798739849517	0.2514443236932021	1.5230089819470576
0.21984607696151923	-1.5230598023776685	-0.2520322844982215	-0.1456201558199951	0.1456201558199951	0.2520322844982215	1.5230598023776685
0.22034572713643177	-1.5231107377987583	-0.25262035076702255	-0.14596050324098303	0.14596050324098303	0.25262035076702255	1.5231107377987583
0.22134502748625687	-1.5232129535845242	-0.25379680073397815	-0.14664139551988534	0.14664139551988534	0.25379680073397815	1.5232129535845242
0.22234432783608196	-1.5233156292347565	-0.2549736756722452	-0.1473225521820441	0.1473225521820441	0.2549736756722452	1.5233156292347565
0.2228439780109945	-1.5233671394860229	-0.25556227315555063	-0.14766323008251298	0.14766323008251298	0.25556227315555063	1.5233671394860229
0.22434292853573212	-1.5235223598463872	-0.2573287087860384	-0.1486856641091163	0.1486856641091163	0.2573287087860384	1.5235223598463872
0.22484257871064467	-1.5235743298039828	-0.25791773592473516	-0.14902660946259425	0.14902660946259425	0.25791773592473516	1.5235743298039828
0.22684117941029486	-1.5237833585902727	-0.26027492774563465	-0.15039106549953984	0.15039106549953984	0.26027492774563465	1.5237833585902727
0.2273408295852074	-1.5238359029794415	-0.26086449782315196	-0.1507323490224141	0.1507323490224141	0.26086449782315196	1.5238359029794415
0.22784047976011995	-1.523888562224811	-0.26145417727215275	-0.15107370069431025	0.15107370069431025	0.26145417727215275	1.523888562224811
0.22834012993503247	-1.523941336318874	-0.26204396635449095	-0.151415120687478	0.151415120687478	0.26204396635449095	1.523941336318874
0.22883978010994502	-1.523994225252538	-0.2626338653322231	-0.15175660917434747	0.15175660917434747	0.2626338653322231	1.523994225252538
0.2298390804597701	-1.5241003475966577	-0.2638139940203198	-0.15243979231834254	0.15243979231834254	0.2638139940203198	1.5241003475966577
0.23033873063468266	-1.5241535809898685	-0.2644042242555885	-0.1527814873211931	0.1527814873211931	0.2644042242555885	1.5241535809898685
0.2318376811594203	-1.5243139699266592	-0.2661755816728066	-0.15380698812737606	0.15380698812737606	0.2661755816728066	1.5243139699266592
0.23233733133433285	-1.5243676624589675	-0.26676625725819036	-0.1541489609063902	0.1541489609063902	0.26676625725819036	1.5243676624589675
0.23283698150924537	-1.5244214697500664	-0.2673570448379364	-0.15449100356282883	0.15449100356282883	0.2673570448379364	1.5244214697500664
0.23383628185907046	-1.5245294285729112	-0.2685389570335655	-0.1551752992036496	0.1551752992036496	0.2685389570335655	1.5245294285729112
0.234335932033983	-1.524583580081628	-0.2691300821759004	-0.1555175525358259	0.1555175525358259	0.2691300821759004	1.524583580081628
0.23483558220889555	-1.5246378463086965	-0.26972132036586544	-0.15585987644148958	0.15585987644148958	0.26972132036586544	1.5246378463086965
0.2353352323838081	-1.52469222724405	-0.27031267186709584	-0.15620227109491536	0.15620227109491536	0.27031267186709584	1.52469222724405
0.23583488255872065	-1.5247467228765534	-0.2709041369435197	-0.1565447366708202	0.1565447366708202	0.2709041369435197	1.5247467228765534
0.2363345327336332	-1.5248013331942893	-0.27149571585868865	-0.15688727334362906	0.15688727334362906	0.27149571585868865	1.5248013331942893
0.23733383308345826	-1.524910897848262	-0.2726792162630355	-0.15757256068043035	0.15757256068043035	0.2726792162630355	1.524910897848262
0.2378334832583708	-1.5249658521602303	-0.2732711382804963	-0.15791531169450565	0.15791531169450565	0.2732711382804963	1.5249658521602303
0.23833313343328336	-1.5250209211154946	-0.27386317519419223	-0.15825813450615886	0.15825813450615886	0.27386317519419223	1.5250209211154946
0.2388327836081959	-1.525076104701905	-0.2744553272685889	-0.1586010292907946	0.1586010292907946	0.2744553272685889	1.525076104701905
0.23933243378310845	-1.5251314029075325	-0.2750475947685653	-0.15894399622421443	0.15894399622421443	0.2750475947685653	1.5251314029075325
0.24033173413293354	-1.5252423431366045	-0.2762324771059417	-0.15963014724141608	0.15963014724141608	0.2762324771059417	1.5252423431366045
0.24083138430784606	-1.5252979851332766	-0.276825092473158	-0.159973331677142	0.159973331677142	0.276825092473158	1.5252979851332766
0.2413310344827586	-1.5253537417076382	-0.2774178243270851	-0.16031658896639103	0.16031658896639103	0.2774178243270851	1.5253537417076382
0.24183068465767116	-1.5254096128420678	-0.278010672932668	-0.16065991928535756	0.16065991928535756	0.278010672932668	1.5254096128420678
0.2423303348325837	-1.5254655985286691	-0.27860363855597253	-0.16100332281098675	0.16100332281098675	0.27860363855597253	1.5254655985286691
0.24282998500749625	-1.5255216987547657	-0.27919672146278735	-0.1613467997201384	0.1613467997201384	0.27919672146278735	1.5255216987547657
0.2433296351824088	-1.5255779135068952	-0.27978992191894514	-0.16169035018978303	0.16169035018978303	0.27978992191894514	1.5255779135068952
0.24382928535732135	-1.525634242774823	-0.28038324019084065	-0.16203397439733508	0.16203397439733508	0.28038324019084065	1.525634242774823
0.2443289355322339	-1.5256906865459856	-0.28097667654449726	-0.16237767251996407	0.16237767251996407	0.28097667654449726	1.5256906865459856
0.24482858570714644	-1.5257472448070966	-0.28157023124646874	-0.16272144473537653	0.16272144473537653	0.28157023124646874	1.5257472448070966
0.24532823588205896	-1.5258039175479627	-0.2821639045635432	-0.1630652912214878	0.1630652912214878	0.2821639045635432	1.5258039175479627
0.2458278860569715	-1.5258607047537946	-0.28275769676219176	-0.1634092121559994	0.1634092121559994	0.28275769676219176	1.5258607047537946
0.24632753623188405	-1.5259176064147306	-0.28335160810947224	-0.16375320771713592	0.16375320771713592	0.28335160810947224	1.5259176064147306
0.2468271864067966	-1.5259746225149344	-0.2839456388722285	-0.1640972780830832	0.1640972780830832	0.2839456388722285	1.5259746225149344
0.24732683658170915	-1.5260317530447556	-0.2845397893178728	-0.16444142343235227	0.16444142343235227	0.2845397893178728	1.5260317530447556
0.2478264867566217	-1.526088997989378	-0.2851340597135946	-0.16478564394355322	0.16478564394355322	0.2851340597135946	1.526088997989378
0.24832613693153424	-1.5261463573373808	-0.28572845032715477	-0.1651299397956215	0.1651299397956215	0.28572845032715477	1.5261463573373808
0.2488257871064468	-1.526203831075434	-0.28632296142594826	-0.16547431116739542	0.16547431116739542	0.28632296142594826	1.526203831075434
0.2493254372813593	-1.5262614191905168	-0.2869175932779557	-0.16581875823813763	0.16581875823813763	0.2869175932779557	1.5262614191905168
0.24982508745627185	-1.5263191216682865	-0.2875123461509708	-0.1661632811870931	0.1661632811870931	0.2875123461509708	1.5263191216682865
0.2503247376311844	-1.5263769384971186	-0.28810722031319086	-0.16650788019383486	0.16650788019383486	0.28810722031319086	1.5263769384971186
0.2513240379810095	-1.52649291515287	-0.28929733357856535	-0.1671973070996853	0.1671973070996853	0.28929733357856535	1.52649291515287
0.25182368815592204	-1.5265510749526907	-0.28989257321867307	-0.16754213535874668	0.16754213535874668	0.28989257321867307	1.5265510749526907
0.2523233383308346	-1.5266093490496504	-0.29048793522212496	-0.16788704039553723	0.16788704039553723	0.29048793522212496	1.5266093490496504
0.25282298850574714	-1.5266677374298898	-0.29108341985762537	-0.1682320223903956	0.1682320223903956	0.29108341985762537	1.5266677374298898
0.2533226386806597	-1.5267262400787962	-0.29167902739427437	-0.16857708152395626	0.16857708152395626	0.29167902739427437	1.5267262400787962
0.25382228885557223	-1.5267848569823506	-0.2922747581011432	-0.16892221797693557	0.16892221797693557	0.2922747581011432	1.5267848569823506
0.2543219390304848	-1.5268435881271711	-0.29287061224781735	-0.1692674319304185	0.1692674319304185	0.29287061224781735	1.5268435881271711
0.2548215892053973	-1.5269024334993537	-0.29346659010373416	-0.16961272356556714	0.16961272356556714	0.29346659010373416	1.5269024334993537
0.2553212393803099	-1.5269613930844166	-0.2940626919385191	-0.16995809306367388	0.16995809306367388	0.2940626919385191	1.5269613930844166
0.25582088955522236	-1.5270204668670655	-0.2946589180218058	-0.17030354060608452	0.17030354060608452	0.2946589180218058	1.5270204668670655
0.2563205397301349	-1.5270796548345058	-0.29525526862398427	-0.1706490663748226	0.1706490663748226	0.29525526862398427	1.5270796548345058
0.25682018990504746	-1.5271389569723972	-0.29585174401500736	-0.17099467055164902	0.17099467055164902	0.29585174401500736	1.5271389569723972
0.25731984007996	-1.5271983732645318	-0.2964483444651022	-0.17134035331860129	0.17134035331860129	0.2964483444651022	1.5271983732645318
0.25781949025487255	-1.5272579036965648	-0.2970450702446522	-0.17168611485789367	0.17168611485789367	0.2970450702446522	1.5272579036965648
0.2583191404297851	-1.5273175482539323	-0.2976419216244344	-0.1720319553521014	0.1720319553521014	0.2976419216244344	1.5273175482539323
0.25881879060469765	-1.5273773069226628	-0.2982388988752296	-0.17237787498383209	0.17237787498383209	0.2982388988752296	1.5273773069226628
0.2593184407796102	-1.527437179686776	-0.298836002267911	-0.17272387393591587	0.17272387393591587	0.298836002267911	1.527437179686776
0.25981809095452274	-1.527497166530322	-0.2994332320734817	-0.17306995239129494	0.17306995239129494	0.2994332320734817	1.527497166530322
0.2603177411294353	-1.5275572674391518	-0.3000305885632798	-0.1734161105332342	0.1734161105332342	0.3000305885632798	1.5275572674391518
0.26081739130434783	-1.5276174823974031	-0.30062807200872305	-0.17376234854515465	0.17376234854515465	0.30062807200872305	1.5276174823974031
0.2613170414792604	-1.527677811390402	-0.3012256826812619	-0.17410866661051252	0.17410866661051252	0.3012256826812619	1.527677811390402
0.26181669165417293	-1.5277382544014033	-0.301823420852683	-0.17445506491317844	0.17445506491317844	0.301823420852683	1.5277382544014033
0.2623163418290855	-1.527798811415056	-0.30242128679496494	-0.1748015436371471	0.1748015436371471	0.30242128679496494	1.527798811415056
0.262815992003998	-1.5278594824163556	-0.303019280780031	-0.17514810296651523	0.17514810296651523	0.303019280780031	1.5278594824163556
0.26331564217891057	-1.5279202673891399	-0.30361740308024765	-0.17549474308568686	0.17549474308568686	0.30361740308024765	1.5279202673891399
0.26381529235382306	-1.527981166316488	-0.3042156539678408	-0.17584146417920443	0.17584146417920443	0.3042156539678408	1.527981166316488
0.2643149425287356	-1.5280421791834722	-0.3048140337153871	-0.17618826643175234	0.17618826643175234	0.3048140337153871	1.5280421791834722
0.26481459270364816	-1.528103305973023	-0.305412542595545	-0.17653515002828502	0.17653515002828502	0.305412542595545	1.528103305973023
0.2653142428785607	-1.5281645466686933	-0.30601118088116	-0.17688211515386026	0.17688211515386026	0.30601118088116	1.5281645466686933
0.26581389305347325	-1.5282259012548982	-0.30660994884542986	-0.17722916199398348	0.17722916199398348	0.30660994884542986	1.5282259012548982
0.2663135432283858	-1.5282873697144022	-0.30720884676129023	-0.17757629073394496	0.17757629073394496	0.30720884676129023	1.5282873697144022
0.26681319340329834	-1.5283489520304663	-0.3078078749022405	-0.17792350155960754	0.17792350155960754	0.3078078749022405	1.5283489520304663
0.2673128435782109	-1.5284106481858892	-0.308407033541635	-0.1782707946567699	0.1782707946567699	0.308407033541635	1.5284106481858892
0.26781249375312344	-1.5284724581647582	-0.30900632295329394	-0.17861817021162352	0.17861817021162352	0.30900632295329394	1.5284724581647582
0.268312143928036	-1.5285343819498125	-0.3096057434111111	-0.17896562841050354	0.17896562841050354	0.3096057434111111	1.5285343819498125
0.2693114442778611	-1.5286585708681448	-0.31080497856093636	-0.1796607934862893	0.1796607934862893	0.31080497856093636	1.5286585708681448
0.2698110944527736	-1.5287208359671611	-0.3114047938013994	-0.18000850073677335	0.18000850073677335	0.3114047938013994	1.5287208359671611
0.2703107446276862	-1.52878321480247	-0.3120047411849931	-0.1803562913784943	0.1803562913784943	0.3120047411849931	1.52878321480247
0.2708103948025987	-1.5288457073576616	-0.3126048209863328	-0.1807041655986674	0.1807041655986674	0.3126048209863328	1.5288457073576616
0.27131004497751127	-1.5289083136129067	-0.3132050334800733	-0.18105212358475398	0.18105212358475398	0.3132050334800733	1.5289083136129067
0.2718096951524238	-1.5289710335516509	-0.3138053789413011	-0.18140016552449267	0.18140016552449267	0.3138053789413011	1.5289710335516509
0.2723093453273363	-1.5290338671560615	-0.31440585764534856	-0.18174829160588735	0.18174829160588735	0.31440585764534856	1.5290338671560615
0.27280899550224885	-1.52909681440706	-0.3150064698672347	-0.1820965020168702	0.1820965020168702	0.3150064698672347	1.52909681440706
0.2733086456771614	-1.5291598752873317	-0.3156072158826396	-0.1824447969458611	0.1824447969458611	0.3156072158826396	1.5291598752873317
0.27380829585207395	-1.5292230497786428	-0.31620809596726224	-0.18279317658139818	0.18279317658139818	0.31620809596726224	1.5292230497786428
0.2743079460269865	-1.5292863378616113	-0.3168091103967579	-0.1831416411121011	0.1831416411121011	0.3168091103967579	1.5292863378616113
0.27480759620189904	-1.5293497395183446	-0.317410259447273	-0.18349019072698267	0.18349019072698267	0.317410259447273	1.5293497395183446
0.27580689655172413	-1.5294768834765848	-0.3186129625158254	-0.18418754596577025	0.18418754596577025	0.3186129625158254	1.5294768834765848
0.2763065467266367	-1.5295406257397126	-0.31921451708669585	-0.18453635196862236	0.18453635196862236	0.31921451708669585	1.5295406257397126
0.27680619690154923	-1.5296044815018328	-0.3198162073842646	-0.18488524381340102	0.18488524381340102	0.3198162073842646	1.5296044815018328
0.2773058470764618	-1.5296684507414995	-0.3204180336851367	-0.1852342216899328	0.1852342216899328	0.3204180336851367	1.5296684507414995
0.2778054972513743	-1.5297325334408511	-0.3210199962665071	-0.18558328578852273	0.18558328578852273	0.3210199962665071	1.5297325334408511
0.27830514742628687	-1.5297967295794768	-0.32162209540546866	-0.1859324362994858	0.1859324362994858	0.32162209540546866	1.5297967295794768
0.2788047976011994	-1.5298610391385896	-0.322224331379427	-0.1862816734134451	0.1862816734134451	0.322224331379427	1.5298610391385896
0.27930444777611196	-1.5299254620982932	-0.3228267044658483	-0.1866309973211654	0.1866309973211654	0.3228267044658483	1.5299254620982932
0.2798040979510245	-1.5299899984370915	-0.32342921494233223	-0.18698040821359868	0.18698040821359868	0.32342921494233223	1.5299899984370915
0.28030374812593706	-1.5300546481368904	-0.324031863086846	-0.18732990628203017	0.18732990628203017	0.324031863086846	1.5300546481368904
0.28080339830084955	-1.5301194111768888	-0.32463464917731644	-0.18767949171782936	0.18767949171782936	0.32463464917731644	1.5301194111768888
0.2813030484757621	-1.5301842875366043	-0.3252375734920808	-0.1880291647127136	0.1880291647127136	0.3252375734920808	1.5301842875366043
0.28180269865067464	-1.530249277196145	-0.3258406363093529	-0.18837892545845103	0.18837892545845103	0.3258406363093529	1.530249277196145
0.2823023488255872	-1.5303143801341954	-0.32644383790775816	-0.18872877414715233	0.18872877414715233	0.32644383790775816	1.5303143801341954
0.28280199900049974	-1.530379596330363	-0.32704717856597126	-0.18907871097107842	0.18907871097107842	0.32704717856597126	1.530379596330363
0.2833016491754123	-1.5304449257637507	-0.3276506585629479	-0.18942873612276126	0.18942873612276126	0.3276506585629479	1.5304449257637507
0.28380129935032483	-1.530510368413338	-0.3282542781775069	-0.18977884979480394	0.18977884979480394	0.3282542781775069	1.530510368413338
0.2843009495252374	-1.5305759242589054	-0.32885803768926647	-0.1901290521802868	0.1901290521802868	0.32885803768926647	1.5305759242589054
0.2848005997001499	-1.5306415932777582	-0.32946193737724416	-0.19047934347219359	0.19047934347219359	0.32946193737724416	1.5306415932777582
0.2853002498750625	-1.5307073754497942	-0.3300659775213024	-0.19082972386402808	0.19082972386402808	0.3300659775213024	1.5307073754497942
0.285799900049975	-1.5307732707528392	-0.33067015840094593	-0.19118019354920962	0.19118019354920962	0.33067015840094593	1.5307732707528392
0.28629955022488757	-1.5308392791652652	-0.33127448029634937	-0.19153075272173242	0.19153075272173242	0.33127448029634937	1.5308392791652652
0.2867992003998001	-1.530905400665773	-0.3318789434874659	-0.19188140157549285	0.19188140157549285	0.3318789434874659	1.530905400665773
0.28729885057471266	-1.5309716352311338	-0.33248354825449233	-0.19223214030463548	0.19223214030463548	0.33248354825449233	1.5309716352311338
0.2877985007496252	-1.5310379828410419	-0.33308829487800107	-0.19258296910375292	0.19258296910375292	0.33308829487800107	1.5310379828410419
0.28829815092453775	-1.5311044434715584	-0.33369318363854517	-0.19293388816745327	0.19293388816745327	0.33369318363854517	1.5311044434715584
0.2887978010994503	-1.531171017101106	-0.3342982148169545	-0.19328489769065407	0.19328489769065407	0.3342982148169545	1.531171017101106
0.2892974512743628	-1.5312377037079372	-0.3349033886942582	-0.19363599786850635	0.19363599786850635	0.3349033886942582	1.5312377037079372
0.28979710144927534	-1.5313045032680621	-0.33550870555147194	-0.1939871888962711	0.1939871888962711	0.33550870555147194	1.5313045032680621
0.2902967516241879	-1.5313714157594183	-0.33611416567000896	-0.19433847096956336	0.19433847096956336	0.33611416567000896	1.5313714157594183
0.29079640179910043	-1.531438441158299	-0.33671976933123376	-0.1946898442840936	0.1946898442840936	0.33671976933123376	1.531438441158299
0.291296051974013	-1.531505579442893	-0.3373255168169746	-0.19504130903595207	0.19504130903595207	0.3373255168169746	1.531505579442893
0.29179570214892553	-1.5315728305889353	-0.3379314084090968	-0.195392865421381	0.195392865421381	0.3379314084090968	1.5315728305889353
0.2922953523238381	-1.5316401945725469	-0.33853744438944394	-0.1957445136367468	0.1957445136367468	0.33853744438944394	1.5316401945725469
0.2947936031984008	-1.5319787062388888	-0.34156980000003384	-0.19750413905558908	0.19750413905558908	0.34156980000003384	1.5319787062388888
0.2957929035482259	-1.5321148999369463	-0.3427837628535455	-0.19820863893457633	0.19820863893457633	0.3427837628535455	1.5321148999369463
0.2972918540729635	-1.5323200352650383	-0.34460580772566424	-0.19926608982387334	0.19926608982387334	0.34460580772566424	1.5323200352650383
0.29879080459770113	-1.532526183728726	-0.3464291801205731	-0.2003243867694636	0.2003243867694636	0.3464291801205731	1.532526183728726
0.2997901049475262	-1.5326641785533166	-0.34764550302063646	-0.2010303907563099	0.2010303907563099	0.34764550302063646	1.5326641785533166
0.3007894052973513	-1.5328026231490963	-0.3488624216211606	-0.20173677476137858	0.20173677476137858	0.3488624216211606	1.5328026231490963
0.30128905547226387	-1.5328720140463437	-0.3494711050219097	-0.20209010977185926	0.20209010977185926	0.3494711050219097	1.5328720140463437
0.30228835582208896	-1.5330111329070015	-0.35068892145167674	-0.20279706681306495	0.20279706681306495	0.35068892145167674	1.5330111329070015
0.3037873063468266	-1.5332206534626531	-0.3525167744538484	-0.20385822294539988	0.20385822294539988	0.3525167744538484	1.5332206534626531
0.30428695652173915	-1.5332907181440902	-0.3531263608277453	-0.20421213461534077	0.20421213461534077	0.3531263608277453	1.5332907181440902
0.30578590704647673	-1.5335015852920202	-0.3549560300804982	-0.20527445133479874	0.20527445133479874	0.3549560300804982	1.5335015852920202
0.3062855572213893	-1.5335720986171961	-0.35556622416484995	-0.20562875148717374	0.20562875148717374	0.35556622416484995	1.5335720986171961
0.30678520739630183	-1.5336427240334396	-0.3561765708944009	-0.20598314926760072	0.20598314926760072	0.3561765708944009	1.5336427240334396
0.3072848575712144	-1.5337134615126824	-0.35678707055684383	-0.20633764487976444	0.20633764487976444	0.35678707055684383	1.5337134615126824
0.3077845077461269	-1.5337843110264415	-0.35739772343965404	-0.20669223852731955	0.20669223852731955	0.35739772343965404	1.5337843110264415
0.30828415792103947	-1.5338552725467538	-0.3580085298308092	-0.20704693041435693	0.20704693041435693	0.3580085298308092	1.5338552725467538
0.30928345827086456	-1.533997531489054	-0.35923060428987097	-0.20775660972381266	0.20775660972381266	0.35923060428987097	1.533997531489054
0.3097831084457771	-1.5340688288533189	-0.3598418729345066	-0.20811159755555383	0.20811159755555383	0.3598418729345066	1.5340688288533189
0.31028275862068966	-1.534140238107535	-0.36045329624055195	-0.20846668444519598	0.20846668444519598	0.36045329624055195	1.534140238107535
0.3107824087956022	-1.5342117592218982	-0.3610648744967634	-0.20882187059798188	0.20882187059798188	0.3610648744967634	1.5342117592218982
0.31128205897051475	-1.5342833921672887	-0.3616766079920721	-0.20917715621937286	0.20917715621937286	0.3616766079920721	1.5342833921672887
0.3117817091454273	-1.5343551369130195	-0.3622884970155897	-0.20953254151515766	0.20953254151515766	0.3622884970155897	1.5343551369130195
0.31228135932033985	-1.5344269934295345	-0.3629005418566636	-0.20988802669128603	0.20988802669128603	0.3629005418566636	1.5344269934295345
0.3127810094952524	-1.5344989616868376	-0.3635127428048144	-0.21024361195403057	0.21024361195403057	0.3635127428048144	1.5344989616868376
0.31328065967016494	-1.534571041654757	-0.364125100149779	-0.21059929750991743	0.21059929750991743	0.364125100149779	1.534571041654757
0.3137803098450775	-1.5346432333020301	-0.3647376141813439	-0.21095508356563555	0.21095508356563555	0.3647376141813439	1.5346432333020301
0.31427996001999	-1.5347155365977356	-0.36535028518952856	-0.21131097032816046	0.21131097032816046	0.36535028518952856	1.5347155365977356
0.3147796101949025	-1.5347879515113978	-0.3659631134646728	-0.21166695800478316	0.21166695800478316	0.3659631134646728	1.5347879515113978
0.3152792603698151	-1.5348604780119535	-0.3665760992972053	-0.21202304680305792	0.21202304680305792	0.3665760992972053	1.5348604780119535
0.3157789105447276	-1.5349331160679867	-0.36718924297780864	-0.21237923693071922	0.21237923693071922	0.36718924297780864	1.5349331160679867
0.31627856071964017	-1.5350058656474532	-0.36780254479714836	-0.21273552859572997	0.21273552859572997	0.36780254479714836	1.5350058656474532
0.3167782108945527	-1.5350787267196275	-0.36841600504641003	-0.213091922006469	0.213091922006469	0.36841600504641003	1.5350787267196275
0.31727786106946526	-1.5351516992514338	-0.36902962401661404	-0.21344841737136844	0.21344841737136844	0.36902962401661404	1.5351516992514338
0.3177775112443778	-1.5352247832122055	-0.36964340199937973	-0.21380501489936155	0.21380501489936155	0.36964340199937973	1.5352247832122055
0.31827716141929036	-1.5352979785683534	-0.3702573392860711	-0.21416171479937673	0.21416171479937673	0.3702573392860711	1.5352979785683534
0.3187768115942029	-1.535371285287837	-0.37087143616852936	-0.21451851728077206	0.21451851728077206	0.37087143616852936	1.535371285287837
0.31927646176911545	-1.535444703338104	-0.3714856929386905	-0.21487542255309877	0.21487542255309877	0.3714856929386905	1.535444703338104
0.319776111944028	-1.5355182326863206	-0.37210010988876446	-0.21523243082626758	0.21523243082626758	0.37210010988876446	1.5355182326863206
0.32027576211894054	-1.535591873299192	-0.3727146873110509	-0.21558954231033145	0.21558954231033145	0.3727146873110509	1.535591873299192
0.3207754122938531	-1.5356656251437435	-0.3733294254980129	-0.21594675721557233	0.21594675721557233	0.3733294254980129	1.5356656251437435
0.32127506246876564	-1.5357394881858768	-0.37394432474241157	-0.21630407575269842	0.21630407575269842	0.37394432474241157	1.5357394881858768
0.3217747126436782	-1.53581346239263	-0.3745593853372628	-0.21666149813263016	0.21666149813263016	0.3745593853372628	1.53581346239263
0.32227436281859073	-1.5358875477299774	-0.3751746075755377	-0.21701902456644984	0.21701902456644984	0.3751746075755377	1.5358875477299774
0.3227740129935032	-1.5359617441633282	-0.3757899917505555	-0.217376655265586	0.217376655265586	0.3757899917505555	1.5359617441633282
0.32327366316841577	-1.5360360516590084	-0.37640553815582567	-0.2177343904417392	0.2177343904417392	0.37640553815582567	1.5360360516590084
0.3237733133433283	-1.5361104701827022	-0.37702124708503326	-0.21809223030686306	0.21809223030686306	0.37702124708503326	1.5361104701827022
0.32427296351824086	-1.5361849996987826	-0.37763711883197243	-0.21845017507313014	0.21845017507313014	0.37763711883197243	1.5361849996987826
0.3247726136931534	-1.5362596401730069	-0.37825315369077955	-0.21880822495306895	0.21880822495306895	0.37825315369077955	1.5362596401730069
0.32527226386806596	-1.5363343915705558	-0.3788693519556986	-0.21916638015943024	0.21916638015943024	0.3788693519556986	1.5363343915705558
0.3257719140429785	-1.5364092538552212	-0.37948571392109454	-0.21952464090518706	0.21952464090518706	0.37948571392109454	1.5364092538552212
0.32627156421789105	-1.536484226992504	-0.38010223988174247	-0.21988300740371292	0.21988300740371292	0.38010223988174247	1.536484226992504
0.3267712143928036	-1.5365593109456837	-0.38071893013234687	-0.22024147986849765	0.22024147986849765	0.38071893013234687	1.5365593109456837
0.32727086456771615	-1.536634505679655	-0.3813357849680203	-0.22060005851342815	0.22060005851342815	0.3813357849680203	1.536634505679655
0.3277705147426287	-1.5367098111578414	-0.38195280468396836	-0.22095874355260303	0.22095874355260303	0.38195280468396836	1.5367098111578414
0.32827016491754124	-1.5367852273434852	-0.382569989575505	-0.22131753520034653	0.22131753520034653	0.382569989575505	1.5367852273434852
0.3287698150924538	-1.5368607542014001	-0.3831873399384299	-0.22167643367144535	0.22167643367144535	0.3831873399384299	1.5368607542014001
0.32926946526736633	-1.5369363916933407	-0.3838048560683848	-0.22203543918068047	0.22203543918068047	0.3838048560683848	1.5369363916933407
0.3297691154422789	-1.5370121397826693	-0.3844225382614245	-0.22239455194334676	0.22239455194334676	0.3844225382614245	1.5370121397826693
0.33026876561719143	-1.5370879984327799	-0.3850403868137371	-0.22275377217490577	0.22275377217490577	0.3850403868137371	1.5370879984327799
0.3307684157921039	-1.5371639676054183	-0.38565840202167717	-0.2231131000910962	0.2231131000910962	0.38565840202167717	1.5371639676054183
0.33126806596701647	-1.5372400472631464	-0.3862765841818612	-0.22347253590797103	0.22347253590797103	0.3862765841818612	1.5372400472631464
0.331767716141929	-1.5373162373680638	-0.38689493359095556	-0.22383207984178666	0.22383207984178666	0.38689493359095556	1.5373162373680638
0.33226736631684156	-1.5373925378823254	-0.387513450546125	-0.22419173210924287	0.22419173210924287	0.387513450546125	1.5373925378823254
0.3327670164917541	-1.5374689487675866	-0.3881321353444208	-0.22455149292714838	0.22455149292714838	0.3881321353444208	1.5374689487675866
0.33326666666666666	-1.5375454699847086	-0.38875098828316157	-0.22491136251262678	0.22491136251262678	0.38875098828316157	1.5375454699847086
0.3337663168415792	-1.5376221014957294	-0.3893700096600208	-0.22527134108318123	0.22527134108318123	0.3893700096600208	1.5376221014957294
0.33426596701649175	-1.5376988432608376	-0.3899891997726786	-0.2256314288564803	0.2256314288564803	0.3899891997726786	1.5376988432608376
0.3347656171914043	-1.5377756952415298	-0.3906085589191178	-0.2259916260505438	0.2259916260505438	0.3906085589191178	1.5377756952415298
0.33526526736631684	-1.5378526573977018	-0.3912280873974063	-0.22635193288360603	0.22635193288360603	0.3912280873974063	1.5378526573977018
0.3357649175412294	-1.537929729690208	-0.39184778550599	-0.22671234957429137	0.22671234957429137	0.39184778550599	1.537929729690208
0.3367642178910545	-1.5380842045228647	-0.3930876918081878	-0.22743351340409054	0.22743351340409054	0.3930876918081878	1.5380842045228647
0.33726386806596703	-1.5381616069828723	-0.39370790059954713	-0.22779426098180083	0.22779426098180083	0.39370790059954713	1.5381616069828723
0.3382631684157921	-1.538316741786683	-0.3949488309583144	-0.22851608856133004	0.22851608856133004	0.3949488309583144	1.538316741786683
0.3387628185907047	-1.5383944740487032	-0.39556955312464515	-0.2288771690034613	0.2288771690034613	0.39556955312464515	1.5383944740487032
0.33926246876561716	-1.5384723161621758	-0.3961904470150559	-0.2292383608411071	0.2292383608411071	0.3961904470150559	1.5384723161621758
0.3397621189405297	-1.5385502680858376	-0.39681151292965394	-0.2295996642952359	0.2295996642952359	0.39681151292965394	1.5385502680858376
0.34026176911544226	-1.5386283297774739	-0.3974327511683657	-0.2299610795868928	0.2299610795868928	0.3974327511683657	1.5386283297774739
0.3407614192903548	-1.5387065011956123	-0.3980541620317298	-0.23032260693765025	0.23032260693765025	0.3980541620317298	1.5387065011956123
0.34126106946526735	-1.5387847822972645	-0.3986757458200588	-0.2306842465691286	0.2306842465691286	0.3986757458200588	1.5387847822972645
0.3417607196401799	-1.538863173040666	-0.399297502834228	-0.2310459987034567	0.2310459987034567	0.399297502834228	1.538863173040666
0.34226036981509245	-1.5389416733820098	-0.3999194333749546	-0.23140786356283558	0.23140786356283558	0.3999194333749546	1.5389416733820098
0.342760019990005	-1.5390202832793831	-0.4005415377436243	-0.2317698413700579	0.2317698413700579	0.4005415377436243	1.5390202832793831
0.34325967016491754	-1.5390990026887534	-0.4011638162412839	-0.23213193234786783	0.23213193234786783	0.4011638162412839	1.5390990026887534
0.3437593203398301	-1.5391778315668239	-0.40178626916964383	-0.23249413671962174	0.23249413671962174	0.40178626916964383	1.5391778315668239
0.34425897051474263	-1.5392567698696085	-0.40240889683025505	-0.23285645470868374	0.23285645470868374	0.40240889683025505	1.5392567698696085
0.3447586206896552	-1.5393358175534275	-0.40303169952513956	-0.2332188865389571	0.2332188865389571	0.40303169952513956	1.5393358175534275
0.34525827086456773	-1.5394149745736758	-0.4036546775564252	-0.23358143243460594	0.23358143243460594	0.4036546775564252	1.5394149745736758
0.3457579210394803	-1.5394942408861148	-0.404277831226367	-0.23394409261992477	0.23394409261992477	0.404277831226367	1.5394942408861148
0.3462575712143928	-1.539573616445579	-0.4049011608374449	-0.23430686731960296	0.23430686731960296	0.4049011608374449	1.539573616445579
0.34675722138930537	-1.5396531012071621	-0.40552466669237897	-0.23466975675868484	0.23466975675868484	0.40552466669237897	1.5396531012071621
0.3472568715642179	-1.5397326951256434	-0.40614834909418324	-0.23503276116255611	0.23503276116255611	0.40614834909418324	1.5397326951256434
0.3477565217391304	-1.5398123981556042	-0.4067722083459438	-0.23539588075678705	0.23539588075678705	0.4067722083459438	1.5398123981556042
0.34825617191404296	-1.539892210250992	-0.4073962447508086	-0.2357591157671533	0.2357591157671533	0.4073962447508086	1.539892210250992
0.3487558220889555	-1.5399721313658554	-0.40802045861252784	-0.23612246642008494	0.23612246642008494	0.40802045861252784	1.5399721313658554
0.34925547226386805	-1.5400521614534166	-0.40864485023464536	-0.23648593294197737	0.23648593294197737	0.40864485023464536	1.5400521614534166
0.3497551224387806	-1.540132300468009	-0.40926941992120486	-0.23684951555968425	0.23684951555968425	0.40926941992120486	1.540132300468009
0.35025477261369314	-1.5402125483617457	-0.40989416797620065	-0.23721321450032798	0.23721321450032798	0.40989416797620065	1.5402125483617457
0.3507544227886057	-1.540292905087972	-0.41051909470403597	-0.23757702999137875	0.23757702999137875	0.41051909470403597	1.540292905087972
0.35125407296351824	-1.5403733705990403	-0.41114420040916216	-0.23794096226054737	0.23794096226054737	0.41114420040916216	1.5403733705990403
0.3517537231384308	-1.540453944847875	-0.41176948539642627	-0.23830501153596434	0.23830501153596434	0.41176948539642627	1.540453944847875
0.3527530234882559	-1.5406154193650998	-0.41302059443696	-0.23903346201914846	0.23903346201914846	0.41302059443696	1.5406154193650998
0.353752323838081	-1.540777328252619	-0.4142724242674079	-0.23976238327158123	0.23976238327158123	0.4142724242674079	1.540777328252619
0.3552512743628186	-1.5410210051716768	-0.41615152584371873	-0.24085665185954142	0.24085665185954142	0.41615152584371873	1.5410210051716768
0.35625057471264365	-1.5411839982642885	-0.41740516835325125	-0.24158675807720192	0.24158675807720192	0.41740516835325125	1.5411839982642885
0.3567502248875562	-1.5412656572040386	-0.4180322629652426	-0.24195199002636625	0.24195199002636625	0.4180322629652426	1.5412656572040386
0.35824917541229384	-1.5415112829876607	-0.41991464391420547	-0.24304840401434855	0.24304840401434855	0.41991464391420547	1.5415112829876607
0.3587488255872064	-1.5415933743997468	-0.42054247095939407	-0.24341411549766737	0.24341411549766737	0.42054247095939407	1.5415933743997468
0.35924847576211894	-1.5416755738005363	-0.4211704818817188	-0.24377994744567558	0.24377994744567558	0.4211704818817188	1.5416755738005363
0.3597481259370315	-1.5417578811384134	-0.4217986769892141	-0.24414590009147677	0.24414590009147677	0.4217986769892141	1.5417578811384134
0.36024777611194403	-1.5418402963607054	-0.4224270565900302	-0.24451197366854327	0.24451197366854327	0.4224270565900302	1.5418402963607054
0.3607474262868566	-1.5419228194147352	-0.4230556209925561	-0.244878168410626	0.244878168410626	0.4230556209925561	1.5419228194147352
0.3612470764617691	-1.5420054502474765	-0.42368437050534546	-0.24524448455179476	0.24524448455179476	0.42368437050534546	1.5420054502474765
0.36174672663668167	-1.542088188805748	-0.42431330543721607	-0.24561092232647896	0.24561092232647896	0.42431330543721607	1.542088188805748
0.3622463768115942	-1.542171035035756	-0.4249424260971178	-0.24597748196939204	0.24597748196939204	0.4249424260971178	1.542171035035756
0.3642449775112444	-1.5425034955899533	-0.42746077220397655	-0.24744494392953628	0.24744494392953628	0.42746077220397655	1.5425034955899533
0.36524427786106944	-1.5426703704815554	-0.4287210676743578	-0.24817941224627652	0.24817941224627652	0.4287210676743578	1.5426703704815554
0.365743928035982	-1.5427539688871257	-0.42935149709934894	-0.24854683156700905	0.24854683156700905	0.42935149709934894	1.5427539688871257
0.36624357821089454	-1.5428376745244832	-0.42998211473159315	-0.2489143746456848	0.2489143746456848	0.42998211473159315	1.5428376745244832
0.3667432283858071	-1.5429214873374448	-0.43061292088195263	-0.24928204172003002	0.24928204172003002	0.43061292088195263	1.5429214873374448
0.3677425287356322	-1.5430894342631314	-0.43187509998142537	-0.2500177488082935	0.2500177488082935	0.43187509998142537	1.5430894342631314
0.37074042978510746	-1.543595841294148	-0.43566619410419716	-0.2522278707952289	0.2522278707952289	0.43566619410419716	1.543595841294148
0.37124007996002	-1.5436806160987717	-0.43629871093868694	-0.2525966645831192	0.2525966645831192	0.43629871093868694	1.5436806160987717
0.37173973013493256	-1.54376549749802	-0.43693141941086155	-0.25296558476235087	0.25296558476235087	0.43693141941086155	1.54376549749802
0.3722393803098451	-1.5438504854319113	-0.4375643198337917	-0.25333463157435615	0.25333463157435615	0.4375643198337917	1.5438504854319113
0.3727390304847576	-1.5439355798402659	-0.4381974125207812	-0.2537038052609281	0.2537038052609281	0.4381974125207812	1.5439355798402659
0.37323868065967014	-1.544020780662459	-0.43883069778532163	-0.2540731060641948	0.2540731060641948	0.43883069778532163	1.544020780662459
0.3737383308345827	-1.5441060878378126	-0.43946417594109977	-0.25444253422662494	0.25444253422662494	0.43946417594109977	1.5441060878378126
0.37423798100949524	-1.5441915013050833	-0.4400978473020553	-0.2548120899910699	0.2548120899910699	0.4400978473020553	1.5441915013050833
0.3747376311844078	-1.5442770210023102	-0.440731712182204	-0.2551817736006368	0.2551817736006368	0.440731712182204	1.5442770210023102
0.37523728135932033	-1.5443626468683505	-0.4413657708960173	-0.25555158529893957	0.25555158529893957	0.4413657708960173	1.5443626468683505
0.37673623188405797	-1.5446201608530326	-0.44326911318516266	-0.25666179136640155	0.25666179136640155	0.44326911318516266	1.5446201608530326
0.37773553223388306	-1.544792366535622	-0.4445389829844051	-0.257402573668582	0.257402573668582	0.4445389829844051	1.544792366535622
0.3782351824087956	-1.544878628093919	-0.44517421131199236	-0.2577731590326951	0.2577731590326951	0.44517421131199236	1.544878628093919
0.3802337831084458	-1.5452247309372937	-0.44771708817898054	-0.25925680098632303	0.25925680098632303	0.44771708817898054	1.5452247309372937
0.38073343328335835	-1.5453115204750336	-0.44835329986628575	-0.2596280378334833	0.2596280378334833	0.44835329986628575	1.5453115204750336
0.38123308345827084	-1.5453984154116602	-0.4489897091750507	-0.25999940571914626	0.25999940571914626	0.4489897091750507	1.5453984154116602
0.38223238380809593	-1.5455725212167455	-0.4502631219253302	-0.26074253559902294	0.26074253559902294	0.4502631219253302	1.5455725212167455
0.383231684157921	-1.5457470478172721	-0.4515373289682717	-0.26148619261545863	0.26148619261545863	0.4515373289682717	1.5457470478172721
0.3837313343328336	-1.54583446874662	-0.45217473114363743	-0.2618582194231638	0.2618582194231638	0.45217473114363743	1.54583446874662
0.38473063468265867	-1.5460096255232993	-0.45345013439243864	-0.26260267088753025	0.26260267088753025	0.45345013439243864	1.5460096255232993
0.3852302848575712	-1.5460973612326794	-0.45408813610245	-0.26297509604512914	0.26297509604512914	0.45408813610245	1.5460973612326794
0.3862295852073963	-1.5462731469474331	-0.4553647412871175	-0.2637203464666153	0.2637203464666153	0.4553647412871175	1.5462731469474331
0.38672923538230886	-1.5463611968129878	-0.45600334539964943	-0.26409317223372525	0.26409317223372525	0.45600334539964943	1.5463611968129878
0.38772853573213395	-1.5465376102078872	-0.4572811582613982	-0.264839226141547	0.264839226141547	0.4572811582613982	1.5465376102078872
0.3882281859070465	-1.5466259735955252	-0.4579203676498244	-0.2652124547877702	0.2652124547877702	0.4579203676498244	1.5466259735955252
0.3892274862568716	-1.5468030133925743	-0.4591993939411367	-0.26595931673131423	0.26595931673131423	0.4591993939411367	1.5468030133925743
0.3897271364317841	-1.5468916896577471	-0.45983921148440016	-0.26633295053632283	0.26633295053632283	0.45983921148440016	1.5468916896577471
0.39022678660669663	-1.5469804700704617	-0.4604792323866559	-0.2667067199026121	0.2667067199026121	0.4604792323866559	1.5469804700704617
0.3907264367816092	-1.5470693545576282	-0.4611194569686667	-0.2670806250850493	0.2670806250850493	0.4611194569686667	1.5470693545576282
0.3922253873063468	-1.5473366317281816	-0.4630413560031076	-0.2682031580826179	0.2682031580826179	0.4630413560031076	1.5473366317281816
0.39272503748125936	-1.5474259317735581	-0.4636823985151418	-0.26857760908506934	0.26857760908506934	0.4636823985151418	1.5474259317735581
0.3932246876561719	-1.5475153355218516	-0.4643236463135699	-0.26895219718339	0.26895219718339	0.4643236463135699	1.5475153355218516
0.39372433783108446	-1.5476048428974503	-0.46496509972028616	-0.26932692263465075	0.26932692263465075	0.46496509972028616	1.5476048428974503
0.394223988005997	-1.547694453824056	-0.4656067590573743	-0.2697017856963013	0.2697017856963013	0.4656067590573743	1.547694453824056
0.39472363818090955	-1.5477841682258437	-0.46624862464727457	-0.27007678662624995	0.27007678662624995	0.46624862464727457	1.5477841682258437
0.3952232883558221	-1.5478739860259147	-0.4668906968125232	-0.27045192568275456	0.27045192568275456	0.4668906968125232	1.5478739860259147
0.39572293853073465	-1.5479639071470517	-0.4675329758758883	-0.2708272031244562	0.2708272031244562	0.4675329758758883	1.5479639071470517
0.3962225887056472	-1.5480539315117374	-0.46817546216035	-0.27120261921039707	0.27120261921039707	0.46817546216035	1.5480539315117374
0.39672223888055974	-1.5481440590418005	-0.4688181559890267	-0.2715781741999694	0.2715781741999694	0.4688181559890267	1.5481440590418005
0.3972218890554723	-1.5482342896591748	-0.4694610576853404	-0.2719538683530166	0.2719538683530166	0.4694610576853404	1.5482342896591748
0.3982211894052973	-1.5484150598394824	-0.4707474859753542	-0.27270567519072075	0.27270567519072075	0.4707474859753542	1.5484150598394824
0.3992204897551224	-1.5485962414171828	-0.47203474962156433	-0.2734580418099316	0.2734580418099316	0.47203474962156433	1.5485962414171828
0.39972013993003497	-1.548686986279593	-0.4726786955138363	-0.27383443569131427	0.27383443569131427	0.4726786955138363	1.548686986279593
0.4002197901049475	-1.548777833749899	-0.47332285121828677	-0.27421097030332525	0.27421097030332525	0.47332285121828677	1.548777833749899
0.40071944027986006	-1.5488687837469535	-0.47396721705979233	-0.27458764590860407	0.27458764590860407	0.47396721705979233	1.5488687837469535
0.4012190904547726	-1.5489598361886163	-0.4746117933632613	-0.27496446277002357	0.27496446277002357	0.4746117933632613	1.5489598361886163
0.40171874062968516	-1.549050990993037	-0.475256580454022	-0.2753414211510629	0.2753414211510629	0.475256580454022	1.549050990993037
0.4022183908045977	-1.549142248077194	-0.4759015786574232	-0.2757185213154997	0.2757185213154997	0.4759015786574232	1.549142248077194
0.4032176911544228	-1.549325068752672	-0.47719220970493353	-0.27647314805163575	0.27647314805163575	0.47719220970493353	1.549325068752672
0.40371734132933534	-1.5494166321762446	-0.4778378432008852	-0.2768506751529272	0.2768506751529272	0.4778378432008852	1.5494166321762446
0.4042169915042479	-1.5495082975447791	-0.47848368911322614	-0.27722834509677624	0.27722834509677624	0.47848368911322614	1.5495082975447791
0.40471664167916044	-1.5496000647732202	-0.4791297477683989	-0.27760615814899253	0.27760615814899253	0.4791297477683989	1.5496000647732202
0.405216291854073	-1.5496919337764377	-0.47977601949305426	-0.27798411457579913	0.27798411457579913	0.47977601949305426	1.5496919337764377
0.40571594202898553	-1.5497839044685888	-0.48042250461404823	-0.27836221464382754	0.27836221464382754	0.48042250461404823	1.5497839044685888
0.406215592203898	-1.5498759767633377	-0.48106920345837795	-0.27874045862008434	0.27874045862008434	0.48106920345837795	1.5498759767633377
0.40671524237881057	-1.5499681505742307	-0.4817161163533513	-0.27911884677205384	0.27911884677205384	0.4817161163533513	1.5499681505742307
0.4072148925537231	-1.5500604258138249	-0.4823632436263842	-0.2794973793675815	0.2794973793675815	0.4823632436263842	1.5500604258138249
0.4082141929035482	-1.550245280229026	-0.4836581426174961	-0.28025487896275675	0.28025487896275675	0.4836581426174961	1.550245280229026
0.40871384307846076	-1.550337859228042	-0.4843059149915362	-0.28063384650024004	0.28063384650024004	0.4843059149915362	1.550337859228042
0.4102127936031984	-1.5506162023208567	-0.4862505275671568	-0.28177162330770955	0.28177162330770955	0.4862505275671568	1.5506162023208567
0.41071244377811095	-1.5507091850841557	-0.48689916467246247	-0.2821511745430657	0.2821511745430657	0.48689916467246247	1.5507091850841557
0.41171174412793604	-1.5508954526643672	-0.4881970902272451	-0.28291071708958015	0.28291071708958015	0.4881970902272451	1.5508954526643672
0.4122113943028486	-1.5509887372983733	-0.4888463793355385	-0.2832907089444432	0.2832907089444432	0.4888463793355385	1.5509887372983733
0.41271104447776114	-1.5510821223719635	-0.4894958864371962	-0.28367084821682015	0.28367084821682015	0.4894958864371962	1.5510821223719635
0.4132106946526737	-1.5511756077922063	-0.49014561186211336	-0.2840511351796123	0.2840511351796123	0.49014561186211336	1.5511756077922063
0.41371034482758623	-1.5512691934659673	-0.4907955559403707	-0.2844315701061441	0.2844315701061441	0.4907955559403707	1.5512691934659673
0.4142099950024988	-1.551362879299686	-0.4914457190022843	-0.28481215327019116	0.28481215327019116	0.4914457190022843	1.551362879299686
0.4152092953523238	-1.5515505510684386	-0.4927467033989801	-0.2855737654078172	0.2855737654078172	0.4927467033989801	1.5515505510684386
0.41570894552723636	-1.5516445368135972	-0.4933975253953257	-0.2859547949310547	0.2859547949310547	0.4933975253953257	1.5516445368135972
0.4162085957021489	-1.5517386223385154	-0.49404856769837957	-0.2863359737910613	0.2863359737910613	0.49404856769837957	1.5517386223385154
0.41670824587706146	-1.5518328075469319	-0.49469983063938766	-0.2867173022637235	0.2867173022637235	0.49469983063938766	1.5518328075469319
0.417207896051974	-1.5519270923420765	-0.4953513145498462	-0.2870987806253905	0.2870987806253905	0.4953513145498462	1.5519270923420765
0.4182071964017991	-1.552115960302857	-0.4966549466058918	-0.2878621881232028	0.2878621881232028	0.4966549466058918	1.552115960302857
0.41870684657671164	-1.5522105432725306	-0.49730709541544693	-0.28824411781423254	0.28824411781423254	0.49730709541544693	1.5522105432725306
0.4192064967516242	-1.5523052254368854	-0.4979594665222576	-0.28862619850391746	0.28862619850391746	0.4979594665222576	1.5523052254368854
0.41970614692653674	-1.5524000066964203	-0.49861206025879	-0.2890084304708196	0.2890084304708196	0.49861206025879	1.5524000066964203
0.42070544727636183	-1.5525898661016517	-0.499917916951893	-0.28977334935256066	0.28977334935256066	0.499917916951893	1.5525898661016517
0.4212050974512744	-1.552684944046082	-0.5005711805743643	-0.29015603682667096	0.29015603682667096	0.5005711805743643	1.552684944046082
0.4217047476261869	-1.5527801206834364	-0.5012246681583421	-0.29053887669646	0.29053887669646	0.5012246681583421	1.5527801206834364
0.4222043978010995	-1.5528753959117463	-0.5018783800372926	-0.290921869242724	0.290921869242724	0.5018783800372926	1.5528753959117463
0.422704047976012	-1.5529707696284736	-0.5025323165448268	-0.29130501474661896	0.29130501474661896	0.5025323165448268	1.5529707696284736
0.4232036981509245	-1.5530662417307823	-0.5031864780148064	-0.2916883134897974	0.2916883134897974	0.5031864780148064	1.5530662417307823
0.42370334832583706	-1.5531618121150752	-0.5038408647812329	-0.29207176575431104	0.29207176575431104	0.5038408647812329	1.5531618121150752
0.4242029985007496	-1.5532574806772634	-0.5044954771783409	-0.2924553718227458	0.2924553718227458	0.5044954771783409	1.5532574806772634
0.42470264867566215	-1.5533532473128198	-0.5051503155405459	-0.2928391319780483	0.2928391319780483	0.5051503155405459	1.5533532473128198
0.4252022988505747	-1.5534491119164797	-0.5058053802024094	-0.29322304650362224	0.29322304650362224	0.5058053802024094	1.5534491119164797
0.42570194902548725	-1.553545074382775	-0.5064606714987895	-0.2936071156833992	0.2936071156833992	0.5064606714987895	1.553545074382775
0.4262015992003998	-1.5536411346052332	-0.5071161897646405	-0.2939913398017284	0.2939913398017284	0.5071161897646405	1.5536411346052332
0.42670124937531234	-1.553737292477238	-0.5077719353352069	-0.2943757191434066	0.2943757191434066	0.5077719353352069	1.553737292477238
0.4272008995502249	-1.5538335478913958	-0.5084279085458046	-0.294760253993669	0.294760253993669	0.5084279085458046	1.5538335478913958
0.42770054972513744	-1.5539299007397038	-0.5090841097320481	-0.29514494463826735	0.29514494463826735	0.5090841097320481	1.5539299007397038
0.42820019990005	-1.5540263509138956	-0.5097405392296906	-0.2955297913633309	0.2955297913633309	0.5097405392296906	1.5540263509138956
0.42869985007496253	-1.5541228983046995	-0.5103971973746678	-0.295914794455523	0.295914794455523	0.5103971973746678	1.5541228983046995
0.4291995002498751	-1.5542195428027306	-0.5110540845031604	-0.2962999542019521	0.2962999542019521	0.5110540845031604	1.5542195428027306
0.4296991504247876	-1.554316284297751	-0.5117112009514828	-0.2966852708901644	0.2966852708901644	0.5117112009514828	1.554316284297751
0.43019880059970017	-1.5544131226791251	-0.5123685470561968	-0.2970707448082063	0.2970707448082063	0.5123685470561968	1.5544131226791251
0.43119810094952526	-1.5546070896549022	-0.5136839295817862	-0.29784216548816683	0.29784216548816683	0.5136839295817862	1.5546070896549022
0.43169775112443776	-1.5547042180250505	-0.5143419666767012	-0.29822811282849054	0.29822811282849054	0.5143419666767012	1.5547042180250505
0.43269705147426285	-1.5548987639645104	-0.5156587342171312	-0.29900048295926135	0.29900048295926135	0.5156587342171312	1.5548987639645104
0.4331967016491754	-1.554996181306105	-0.5163174653378434	-0.29938690633095505	0.29938690633095505	0.5163174653378434	1.554996181306105
0.43369635182408794	-1.5550936947427707	-0.5169764284759396	-0.29977348896176076	0.29977348896176076	0.5169764284759396	1.5550936947427707
0.4341960019990005	-1.555191304159074	-0.5176356239694727	-0.3001602311434745	0.3001602311434745	0.5176356239694727	1.555191304159074
0.4351953023488256	-1.5553868104660464	-0.5189547133759094	-0.30093419532913224	0.30093419532913224	0.5189547133759094	1.5553868104660464
0.43569495252373813	-1.5554847071229758	-0.5196146079658459	-0.3013214179190442	0.3013214179190442	0.5196146079658459	1.5554847071229758
0.4361946026986507	-1.555582699291969	-0.520274736265233	-0.3017088012317704	0.3017088012317704	0.520274736265233	1.555582699291969
0.4371939030484758	-1.5557789696924087	-0.5215956953485257	-0.30248405120291455	0.30248405120291455	0.5215956953485257	1.5557789696924087
0.4376935532233883	-1.5558772476849543	-0.5222565268108748	-0.3028719184511002	0.3028719184511002	0.5222565268108748	1.5558772476849543
0.43819320339830087	-1.5559756207125481	-0.522917593339716	-0.30325994760172553	0.30325994760172553	0.522917593339716	1.5559756207125481
0.4386928535732134	-1.5560740886540936	-0.5235788952747278	-0.3036481389509044	0.3036481389509044	0.5235788952747278	1.5560740886540936
0.43919250374812596	-1.556172651388173	-0.5242404329558082	-0.3040364927952443	0.3040364927952443	0.5242404329558082	1.556172651388173
0.43969215392303845	-1.556271308792834	-0.5249022067230442	-0.30442500943178585	0.30442500943178585	0.5249022067230442	1.556271308792834
0.440191804097951	-1.556370060745209	-0.5255642169166348	-0.3048136891580986	0.3048136891580986	0.5255642169166348	1.556370060745209
0.44069145427286355	-1.556468907121927	-0.5262264638770822	-0.3052025322723096	0.3052025322723096	0.5262264638770822	1.556468907121927
0.4411911044477761	-1.5565678477990463	-0.526888947944971	-0.3055915390729466	0.3055915390729466	0.526888947944971	1.5565678477990463
0.44169075462268864	-1.5566668826520802	-0.5275516694611612	-0.30598070985908243	0.30598070985908243	0.5275516694611612	1.5566668826520802
0.4421904047976012	-1.5567660115555382	-0.5282146287665588	-0.3063700449302215	0.3063700449302215	0.5282146287665588	1.5567660115555382
0.44269005497251374	-1.5568652343835638	-0.5288778262023573	-0.3067595445864537	0.3067595445864537	0.5288778262023573	1.5568652343835638
0.4431897051474263	-1.5569645510097767	-0.5295412621099317	-0.30714920912831106	0.30714920912831106	0.5295412621099317	1.5569645510097767
0.4441890054972514	-1.5571634651466737	-0.5308688507064859	-0.3079290340734693	0.3079290340734693	0.5308688507064859	1.5571634651466737
0.44518830584707647	-1.5573627529409382	-0.5321973972905507	-0.30870952218005726	0.30870952218005726	0.5321973972905507	1.5573627529409382
0.445687956021989	-1.557462536636198	-0.5328620306831251	-0.3091000156755264	0.3091000156755264	0.5328620306831251	1.557462536636198
0.44618760619690156	-1.5575624133564416	-0.5335269045992059	-0.3094906758703731	0.3094906758703731	0.5335269045992059	1.5575624133564416
0.4466872563718141	-1.5576623829705276	-0.5341920193813857	-0.3098815030686298	0.3098815030686298	0.5341920193813857	1.5576623829705276
0.44718690654672666	-1.5577624453464884	-0.5348573753723723	-0.31027249757485365	0.31027249757485365	0.5348573753723723	1.5577624453464884
0.4476865567216392	-1.5578626003519527	-0.5355229729151373	-0.310663659694136	0.310663659694136	0.5355229729151373	1.5578626003519527
0.4481862068965517	-1.5579628478537138	-0.5361888123527868	-0.3110549897320677	0.3110549897320677	0.5361888123527868	1.5579628478537138
0.4491855072463768	-1.5581636198097457	-0.537521218285881	-0.31183815478866445	0.31183815478866445	0.537521218285881	1.5581636198097457
0.4501848075962019	-1.5583647601353885	-0.5388545959199652	-0.31262199519960865	0.31262199519960865	0.5388545959199652	1.5583647601353885
0.45068445777111443	-1.5584654680965953	-0.5395216499844491	-0.3130141694323668	0.3130141694323668	0.5395216499844491	1.5584654680965953
0.4516837581209395	-1.5586671589288223	-0.540856490328908	-0.3137990274958027	0.3137990274958027	0.540856490328908	1.5586671589288223
0.4526830584707646	-1.558869215384051	-0.5421923092568922	-0.3145845670870354	0.3145845670870354	0.5421923092568922	1.558869215384051
0.45318270864567717	-1.5589703803711359	-0.5428605865513797	-0.31497759323147945	0.31497759323147945	0.5428605865513797	1.5589703803711359
0.4536823588205897	-1.5590716363435586	-0.543529109526091	-0.3153707906900061	0.3153707906900061	0.543529109526091	1.5590716363435586
0.45418200899550226	-1.5591729831598853	-0.5441978785261975	-0.3157641597744506	0.3157641597744506	0.5441978785261975	1.5591729831598853
0.45518130934532736	-1.559375948753847	-0.5455361559838144	-0.3165514140708726	0.3165514140708726	0.5455361559838144	1.559375948753847
0.4556809595202399	-1.55947756724471	-0.5462056651324401	-0.3169452999091339	0.3169452999091339	0.5462056651324401	1.55947756724471
0.45618060969515245	-1.5595792760057623	-0.5468754216886189	-0.3173393586258278	0.3173393586258278	0.5468754216886189	1.5595792760057623
0.45668025987006494	-1.5596810748917216	-0.5475454259982737	-0.3177335905354001	0.3177335905354001	0.5475454259982737	1.5596810748917216
0.4571799100449775	-1.5597829637565992	-0.5482156784075435	-0.31812799595286173	0.31812799595286173	0.5482156784075435	1.5597829637565992
0.45767956021989004	-1.5598849424536294	-0.5488861792626902	-0.31852257519375166	0.31852257519375166	0.5488861792626902	1.5598849424536294
0.4581792103948026	-1.559987010835476	-0.5495569289101407	-0.3189173285740975	0.3189173285740975	0.5495569289101407	1.559987010835476
0.4591785107446277	-1.5601914160595203	-0.5508991759685109	-0.3197073590202504	0.3197073590202504	0.5508991759685109	1.5601914160595203
0.4596781609195402	-1.5602937526030805	-0.5515706740730868	-0.32010263672088274	0.32010263672088274	0.5515706740730868	1.5602937526030805
0.46017781109445277	-1.5603961782338882	-0.5522424223572825	-0.32049808983067773	0.32049808983067773	0.5522424223572825	1.5603961782338882
0.4606774612693653	-1.560498692800751	-0.5529144211683552	-0.32089371866843386	0.32089371866843386	0.5529144211683552	1.560498692800751
0.4616767616191904	-1.560703988133304	-0.5542591717606647	-0.32168550480559627	0.32168550480559627	0.5542591717606647	1.560703988133304
0.46217641179410296	-1.5608067685927252	-0.5549319242371545	-0.32208166274531597	0.32208166274531597	0.5549319242371545	1.5608067685927252
0.4626760619690155	-1.5609096373753424	-0.5556049286309368	-0.32247799769357255	0.32247799769357255	0.5556049286309368	1.5609096373753424
0.46317571214392805	-1.5610125943259154	-0.5562781852899833	-0.32287450997187817	0.32287450997187817	0.5562781852899833	1.5610125943259154
0.4636753623188406	-1.5611156392885646	-0.5569516945624563	-0.32327119990231934	0.32327119990231934	0.5569516945624563	1.5611156392885646
0.46417501249375315	-1.5612187721065547	-0.5576254567966349	-0.3236680678075185	0.3236680678075185	0.5576254567966349	1.5612187721065547
0.4646746626686657	-1.561321992622318	-0.5582994723409809	-0.3240651140106723	0.3240651140106723	0.5582994723409809	1.561321992622318
0.4651743128435782	-1.5614253006774865	-0.5589737415440655	-0.3244623388355134	0.3244623388355134	0.5589737415440655	1.5614253006774865
0.46567396301849073	-1.5615286961129544	-0.5596482647546169	-0.3248597426063386	0.3248597426063386	0.5596482647546169	1.5615286961129544
0.4661736131934033	-1.5616321787688225	-0.5603230423215513	-0.3252573256480285	0.3252573256480285	0.5603230423215513	1.5616321787688225
0.4666732633683158	-1.5617357484842813	-0.5609980745938958	-0.3256550882860039	0.3256550882860039	0.5609980745938958	1.5617357484842813
0.4671729135432284	-1.5618394050977198	-0.5616733619208015	-0.3260530308462385	0.3260530308462385	0.5616733619208015	1.5618394050977198
0.4676725637181409	-1.5619431484467714	-0.5623489046516101	-0.32645115365529576	0.32645115365529576	0.5623489046516101	1.5619431484467714
0.46817221389305347	-1.562046978368246	-0.5630247031358008	-0.32684945704030693	0.32684945704030693	0.5630247031358008	1.562046978368246
0.46917151424287856	-1.5622548972712167	-0.5643770687628158	-0.32764660684944885	0.32764660684944885	0.5643770687628158	1.5622548972712167
0.47017081459270366	-1.5624631604842831	-0.5657304616004167	-0.32844448290201217	0.32844448290201217	0.5657304616004167	1.5624631604842831
0.4706704647676162	-1.5625674207901672	-0.5664075440983459	-0.32884369409343434	0.32884369409343434	0.5664075440983459	1.5625674207901672
0.47117011494252875	-1.562671766671519	-0.5670848844493899	-0.32924308783548895	0.32924308783548895	0.5670848844493899	1.562671766671519
0.4716697651174413	-1.5627761979592156	-0.5677624830039557	-0.3296426644592822	0.3296426644592822	0.5677624830039557	1.5627761979592156
0.47216941529235384	-1.5628807144834251	-0.5684403401126824	-0.3300424242965527	0.3300424242965527	0.5684403401126824	1.5628807144834251
0.4726690654672664	-1.5629853160731368	-0.5691184561262311	-0.33044236767955276	0.33044236767955276	0.5691184561262311	1.5629853160731368
0.4731687156421789	-1.5630900025567924	-0.5697968313954719	-0.33084249494116186	0.33084249494116186	0.5697968313954719	1.5630900025567924
0.47366836581709143	-1.5631947737617558	-0.5704754662713878	-0.33124280641481935	0.33124280641481935	0.5704754662713878	1.5631947737617558
0.474168015992004	-1.5632996295146304	-0.571154361105073	-0.33164330243457174	0.33164330243457174	0.571154361105073	1.5632996295146304
0.4746676661669165	-1.5634045696410563	-0.571833516247777	-0.33204398333502294	0.33204398333502294	0.571833516247777	1.5634045696410563
0.47516731634182907	-1.563509593965805	-0.5725129320508392	-0.3324448494513609	0.3324448494513609	0.5725129320508392	1.563509593965805
0.4756669665167416	-1.5636147023129034	-0.5731926088658184	-0.332845901119416	0.332845901119416	0.5731926088658184	1.5636147023129034
0.47616661669165417	-1.5637198945052495	-0.5738725470442746	-0.3332471386755346	0.3332471386755346	0.5738725470442746	1.5637198945052495
0.4766662668665667	-1.563825170365008	-0.5745527469379927	-0.333648562456712	0.333648562456712	0.5745527469379927	1.563825170365008
0.47716591704147926	-1.563930529713433	-0.5752332088988542	-0.33405017280051946	0.33405017280051946	0.5752332088988542	1.563930529713433
0.47816521739130435	-1.564141498156478	-0.5765949204300774	-0.3348539545292468	0.3348539545292468	0.5765949204300774	1.564141498156478
0.4786648675662169	-1.564247106889017	-0.5772761707048042	-0.3352561265922859	0.3352561265922859	0.5772761707048042	1.564247106889017
0.47916451774112945	-1.5643527983860062	-0.57795768445542	-0.3356584865742035	0.3356584865742035	0.57795768445542	1.5643527983860062
0.479664167916042	-1.5644585724640487	-0.578639462034362	-0.3360610348155199	0.3360610348155199	0.578639462034362	1.5644585724640487
0.48016381809095454	-1.5645644289389093	-0.5793215037942789	-0.3364637716574666	0.3364637716574666	0.5793215037942789	1.5645644289389093
0.4806634682658671	-1.5646703676253075	-0.5800038100878632	-0.3368666974417509	0.3368666974417509	0.5800038100878632	1.5646703676253075
0.48116311844077964	-1.5647763883371588	-0.5806863812679338	-0.33726981251075383	0.33726981251075383	0.5806863812679338	1.5647763883371588
0.4816627686156921	-1.5648824908873726	-0.5813692176874574	-0.33767311720745363	0.33767311720745363	0.5813692176874574	1.5648824908873726
0.4821624187906047	-1.5649886750878956	-0.582052319699523	-0.3380766118754822	0.3380766118754822	0.582052319699523	1.5649886750878956
0.4826620689655172	-1.5650949407497228	-0.5827356876572636	-0.3384802968589974	0.3384802968589974	0.5827356876572636	1.5650949407497228
0.48316171914042977	-1.5652012876828996	-0.5834193219140001	-0.33888417250282876	0.33888417250282876	0.5834193219140001	1.5652012876828996
0.4836613693153423	-1.5653077156965607	-0.5841032228230997	-0.33928823915239337	0.33928823915239337	0.5841032228230997	1.5653077156965607
0.48416101949025486	-1.565414224598871	-0.5847873907380934	-0.33969249715374933	0.33969249715374933	0.5847873907380934	1.565414224598871
0.4846606696651674	-1.5655208141969166	-0.585471826012563	-0.3400969468535384	0.3400969468535384	0.585471826012563	1.5655208141969166
0.48516031984007996	-1.565627484296917	-0.5861565290002468	-0.3405015885990392	0.3405015885990392	0.5861565290002468	1.565627484296917
0.4856599700149925	-1.565734234704056	-0.5868415000549707	-0.3409064227381905	0.3409064227381905	0.5868415000549707	1.565734234704056
0.48615962018990505	-1.565841065222646	-0.5875267395306546	-0.34131144961947574	0.34131144961947574	0.5875267395306546	1.565841065222646
0.4866592703648176	-1.5659479756557464	-0.5882122477813033	-0.3417166695920365	0.3417166695920365	0.5882122477813033	1.5659479756557464
0.48715892053973014	-1.566054965805782	-0.5888980251610778	-0.3421220830056664	0.3421220830056664	0.5888980251610778	1.566054965805782
0.4876585707146427	-1.5661620354738914	-0.5895840720241747	-0.3425276902107409	0.3425276902107409	0.5895840720241747	1.5661620354738914
0.48815822088955524	-1.5662691844602883	-0.5902703887249401	-0.34293349155830155	0.34293349155830155	0.5902703887249401	1.5662691844602883
0.4886578710644678	-1.566376412564237	-0.5909569756177886	-0.3433394874000002	0.3433394874000002	0.5909569756177886	1.566376412564237
0.48915752123938033	-1.56648371958397	-0.5916438330572376	-0.3437456780881268	0.3437456780881268	0.5916438330572376	1.56648371958397
0.4896571714142929	-1.5665911053165995	-0.5923309613978854	-0.34415206397559533	0.34415206397559533	0.5923309613978854	1.5665911053165995
0.49015682158920537	-1.566698569558365	-0.5930183609944494	-0.34455864541597214	0.34455864541597214	0.5930183609944494	1.566698569558365
0.4906564717641179	-1.566806112104423	-0.5937060322017176	-0.34496542276345005	0.34496542276345005	0.5937060322017176	1.566806112104423
0.49115612193903047	-1.566913732748752	-0.5943939753745491	-0.34537239637284595	0.34537239637284595	0.5943939753745491	1.566913732748752
0.491655772113943	-1.5670214312845367	-0.595082190867957	-0.34577956659965825	0.34577956659965825	0.595082190867957	1.5670214312845367
0.49215542228885556	-1.5671292075036825	-0.5957706790369509	-0.34618693379997384	0.34618693379997384	0.5957706790369509	1.5671292075036825
0.49315472263868065	-1.567344992155115	-0.5971484748224442	-0.3470022605488517	0.3470022605488517	0.5971484748224442	1.567344992155115
0.4936543728135932	-1.5674530001661158	-0.5978377831494498	-0.34741022081285305	0.34741022081285305	0.5978377831494498	1.5674530001661158
0.49415402298850575	-1.5675610850180672	-0.5985273655731437	-0.3478183794812932	0.3478183794812932	0.5985273655731437	1.5675610850180672
0.4946536731634183	-1.5676692464975943	-0.5992172224489449	-0.3482267369134941	0.3482267369134941	0.5992172224489449	1.5676692464975943
0.49515332333833084	-1.5677774843904297	-0.5999073541324262	-0.3486352934694749	0.3486352934694749	0.5999073541324262	1.5677774843904297
0.4956529735132434	-1.5678857984810384	-0.6005977609792152	-0.34904404950989326	0.34904404950989326	0.6005977609792152	1.5678857984810384
0.49615262368815594	-1.5679941885529396	-0.6012884433449817	-0.34945300539604834	0.34945300539604834	0.6012884433449817	1.5679941885529396
0.4966522738630685	-1.5681026543885173	-0.6019794015855089	-0.3498621614899035	0.3498621614899035	0.6019794015855089	1.5681026543885173
0.49715192403798103	-1.5682111957690017	-0.6026706360566225	-0.35027151815411994	0.35027151815411994	0.6026706360566225	1.5682111957690017
0.4976515742128936	-1.5683198124745306	-0.6033621471142273	-0.3506810757519414	0.3506810757519414	0.6033621471142273	1.5683198124745306
0.4981512243878061	-1.5684285042841803	-0.6040539351142976	-0.35109083464733226	0.35109083464733226	0.6040539351142976	1.5684285042841803
0.49915052473763116	-1.5686461123266267	-0.6054383433660749	-0.3519109577899532	0.3519109577899532	0.6054383433660749	1.5686461123266267
0.4996501749125437	-1.568755028111793	-0.606130964330028	-0.35232132276839234	0.35232132276839234	0.606130964330028	1.568755028111793
0.5001498250874563	-1.5688640181061675	-0.6068238636610103	-0.3527318905068818	0.3527318905068818	0.6068238636610103	1.5688640181061675
0.5006494752623688	-1.568973082083152	-0.6075170417152779	-0.3531426613726585	0.3531426613726585	0.6075170417152779	1.568973082083152
0.5011491254372814	-1.5690822198148986	-0.6082104988491482	-0.35355363573368453	0.35355363573368453	0.6082104988491482	1.5690822198148986
0.5021484257871065	-1.5693007156263175	-0.6095982517815042	-0.3543761964168329	0.3543761964168329	0.6095982517815042	1.5693007156263175
0.5031477261369315	-1.5695195036955336	-0.6109871253098644	-0.35519957551344583	0.35519957551344583	0.6109871253098644	1.5695195036955336
0.5036473763118441	-1.5696290067452496	-0.6116819831889722	-0.35561157289390816	0.35561157289390816	0.6116819831889722	1.5696290067452496
0.5041470264867566	-1.5697385821590768	-0.6123771222868922	-0.35602377599162544	0.35602377599162544	0.6123771222868922	1.5697385821590768
0.5046466766616692	-1.5698482297011354	-0.6130725429602946	-0.3564361851793055	0.3564361851793055	0.6130725429602946	1.5698482297011354
0.5051463268365817	-1.5699579491344253	-0.613768245565947	-0.35684880083035836	0.35684880083035836	0.613768245565947	1.5699579491344253
0.5056459770114943	-1.5700677402205723	-0.6144642304606214	-0.35726162331888844	0.35726162331888844	0.6144642304606214	1.5700677402205723
0.5066452773613194	-1.5702875363924356	-0.6158570485443522	-0.35808789030819327	0.35808789030819327	0.6158570485443522	1.5702875363924356
0.5071449275362319	-1.5703975409955047	-0.6165538824471332	-0.35850133556057545	0.35850133556057545	0.6165538824471332	1.5703975409955047
0.5076445777111445	-1.5705076162862628	-0.6172510000664442	-0.3589149891537518	0.3589149891537518	0.6172510000664442	1.5705076162862628
0.508144227886057	-1.5706177620203505	-0.6179484017592438	-0.35932885146528254	0.35932885146528254	0.6179484017592438	1.5706177620203505
0.509143528235882	-1.5708382638348337	-0.619344058793196	-0.3601572037570169	0.3601572037570169	0.619344058793196	1.5708382638348337
0.5096431784107947	-1.5709486194203	-0.6200423148484375	-0.36057169449592974	0.36057169449592974	0.6200423148484375	1.5709486194203
0.5101428285857071	-1.5710590444592645	-0.6207408564052334	-0.3609863954703901	0.3609863954703901	0.6207408564052334	1.5710590444592645
0.5106424787606197	-1.571169538701177	-0.6214396838207117	-0.3614013070615667	0.3614013070615667	0.6214396838207117	1.571169538701177
0.5116417791104447	-1.5713907337848867	-0.6228381976560704	-0.36223176362182447	0.36223176362182447	0.6228381976560704	1.5713907337848867
0.5121414292853573	-1.571501434119173	-0.6235378847902036	-0.3626473093566158	0.3626473093566158	0.6235378847902036	1.571501434119173
0.5126410794602698	-1.5716122026412815	-0.6242378592115381	-0.3630630672395335	0.3630630672395335	0.6242378592115381	1.5716122026412815
0.5131407296351824	-1.5717230390942019	-0.6249381212771794	-0.3634790376551905	0.3634790376551905	0.6249381212771794	1.5717230390942019
0.5136403798100949	-1.5718339432196577	-0.6256386713443283	-0.3638952209889646	0.3638952209889646	0.6256386713443283	1.5718339432196577
0.5141400299850075	-1.5719449147581273	-0.6263395097701756	-0.3643116176269453	0.3643116176269453	0.6263395097701756	1.5719449147581273
0.51463968015992	-1.572055953448565	-0.6270406369118542	-0.3647282279559093	0.3647282279559093	0.6270406369118542	1.572055953448565
0.5151393303348326	-1.572167059028874	-0.6277420531265752	-0.36514505236339895	0.36514505236339895	0.6277420531265752	1.572167059028874
0.5156389805097451	-1.5722782312355157	-0.628443758771529	-0.36556209123767147	0.36556209123767147	0.628443758771529	1.5722782312355157
0.5161386306846577	-1.5723894698035867	-0.6291457542038784	-0.365979344967696	0.365979344967696	0.6291457542038784	1.5723894698035867
0.5166382808595702	-1.5725007744668589	-0.6298480397807957	-0.3663968139431683	0.3663968139431683	0.6298480397807957	1.5725007744668589
0.5171379310344828	-1.572612144957803	-0.630550615859481	-0.36681449855458187	0.36681449855458187	0.630550615859481	1.572612144957803
0.5176375812093953	-1.5727235810074933	-0.6312534827970306	-0.3672323991930272	0.3672323991930272	0.6312534827970306	1.5727235810074933
0.5186368815592204	-1.572946648700699	-0.632660090677447	-0.36806885011957763	0.36806885011957763	0.632660090677447	1.572946648700699
0.519136531734133	-1.5730582797996107	-0.6333638323345442	-0.3684874011936763	0.3684874011936763	0.6333638323345442	1.5730582797996107
0.5196361819090455	-1.5731699753679724	-0.6340678662790439	-0.3689061698669173	0.3689061698669173	0.6340678662790439	1.5731699753679724
0.5211351324337831	-1.5735054461250644	-0.6361817254074893	-0.3701637854338495	0.3701637854338495	0.6361817254074893	1.5735054461250644
0.5216347826086957	-1.573617396799575	-0.6368869320720644	-0.37058342845975434	0.37058342845975434	0.6368869320720644	1.573617396799575
0.5221344327836082	-1.5737294105506638	-0.6375924328091496	-0.371003291066603	0.371003291066603	0.6375924328091496	1.5737294105506638
0.5226340829585208	-1.5738414870955315	-0.6382982279756908	-0.37142337365302436	0.37142337365302436	0.6382982279756908	1.5738414870955315
0.5231337331334333	-1.5739536261498728	-0.6390043179285553	-0.3718436766183427	0.3718436766183427	0.6390043179285553	1.5739536261498728
0.5236333833083459	-1.5740658274280492	-0.639710703024627	-0.3722642003627011	0.3722642003627011	0.639710703024627	1.5740658274280492
0.5241330334832583	-1.5741780906429614	-0.6404173836207291	-0.3726849452869964	0.3726849452869964	0.6404173836207291	1.5741780906429614
0.525631984007996	-1.5745152490148078	-0.6425392019766192	-0.37394851115952965	0.37394851115952965	0.6425392019766192	1.5745152490148078
0.5266312843578211	-1.5747403256163588	-0.6439552315868294	-0.3747920016912415	0.3747920016912415	0.6439552315868294	1.5747403256163588
0.5271309345327336	-1.5748529543398468	-0.644663692673517	-0.37521408215617313	0.37521408215617313	0.644663692673517	1.5748529543398468
0.5276305847076461	-1.5749656429490912	-0.6453724517565742	-0.3756363866286017	0.3756363866286017	0.6453724517565742	1.5749656429490912
0.5281302348825587	-1.5750783911450243	-0.6460815091923723	-0.37605891551551546	0.37605891551551546	0.6460815091923723	1.5750783911450243
0.5286298850574712	-1.5751911986271945	-0.6467908653372383	-0.3764816692247107	0.3764816692247107	0.6467908653372383	1.5751911986271945
0.5291295352323838	-1.5753040650936005	-0.6475005205474039	-0.3769046481647478	0.3769046481647478	0.6475005205474039	1.5753040650936005
0.5306284857571214	-1.5756430153553604	-0.6496312841313391	-0.3781749404674287	0.3781749404674287	0.6496312841313391	1.5756430153553604
0.531128135932034	-1.5757561147080548	-0.650342139163871	-0.37859882443221293	0.37859882443221293	0.650342139163871	1.5757561147080548
0.5321274362818591	-1.575982485455556	-0.6517647521211484	-0.37944727463148725	0.37944727463148725	0.6517647521211484	1.575982485455556
0.5326270864567716	-1.5760957562262006	-0.6524765107573496	-0.3798718416932972	0.3798718416932972	0.6524765107573496	1.5760957562262006
0.5331267366316842	-1.576209083509352	-0.6531885713060993	-0.38029663728279306	0.38029663728279306	0.6531885713060993	1.576209083509352
0.5336263868065967	-1.5763224669889144	-0.6539009341228949	-0.38072166181563616	0.38072166181563616	0.6539009341228949	1.5763224669889144
0.5341260369815093	-1.5764359063472932	-0.6546135995631559	-0.38114691570830006	0.38114691570830006	0.6546135995631559	1.5764359063472932
0.5351253373313344	-1.5766629514217032	-0.6560398397351814	-0.3819981132429461	0.3819981132429461	0.6560398397351814	1.5766629514217032
0.5376235882058971	-1.5772315194380198	-0.6596107609341202	-0.38413015018360674	0.38413015018360674	0.6596107609341202	1.5772315194380198
0.5381232383808096	-1.5773453941957998	-0.6603258601439473	-0.38455725404408875	0.38455725404408875	0.6603258601439473	1.5773453941957998
0.5386228885557222	-1.5774593218998958	-0.6610412651709588	-0.38498459104884913	0.38498459104884913	0.6610412651709588	1.5774593218998958
0.5401218390804597	-1.5778014193400887	-0.663189318697047	-0.38626800517864984	0.38626800517864984	0.663189318697047	1.5778014193400887
0.5406214892553723	-1.577915555470952	-0.6639059505340141	-0.38669627901444253	0.38669627901444253	0.6639059505340141	1.577915555470952
0.5411211394302848	-1.578029742860249	-0.6646228899580625	-0.38712478812561835	0.38712478812561835	0.6646228899580625	1.578029742860249
0.5416207896051974	-1.5781439811653497	-0.6653401373227527	-0.3875535329408383	0.3875535329408383	0.6653401373227527	1.5781439811653497
0.5421204397801099	-1.5782582700416665	-0.6660576929814606	-0.38798251388963767	0.38798251388963767	0.6660576929814606	1.5782582700416665
0.5426200899550225	-1.5783726091430796	-0.6667755572874388	-0.3884117314023636	0.3884117314023636	0.6667755572874388	1.5783726091430796
0.543119740129935	-1.5784869981215512	-0.6674937305937835	-0.3888411859102562	0.3888411859102562	0.6674937305937835	1.5784869981215512
0.5436193903048476	-1.5786014366273051	-0.6682122132533757	-0.3892708778452822	0.3892708778452822	0.6682122132533757	1.5786014366273051
0.5441190404797601	-1.5787159243088524	-0.6689310056190271	-0.3897008076403898	0.3897008076403898	0.6689310056190271	1.5787159243088524
0.5446186906546726	-1.5788304608128254	-0.6696501080432835	-0.39013097572926275	0.39013097572926275	0.6696501080432835	1.5788304608128254
0.5451183408295852	-1.5789450457840812	-0.6703695208785684	-0.39056138254647194	0.39056138254647194	0.6703695208785684	1.5789450457840812
0.5456179910044977	-1.579059678865806	-0.6710892444771526	-0.3909920285274496	0.3909920285274496	0.6710892444771526	1.579059678865806
0.5461176411794103	-1.5791743596991106	-0.6718092791910564	-0.39142291410843516	0.39142291410843516	0.6718092791910564	1.5791743596991106
0.5466172913543228	-1.5792890879234667	-0.6725296253721624	-0.391854039726549	0.391854039726549	0.6725296253721624	1.5792890879234667
0.5481162418790605	-1.5796335533095762	-0.6746925362346387	-0.3931488611876564	0.3931488611876564	0.6746925362346387	1.5796335533095762
0.548615892053973	-1.579748467455529	-0.6754141317995087	-0.3935809513425614	0.3935809513425614	0.6754141317995087	1.579748467455529
0.5491155422288856	-1.5798634271619403	-0.6761360405880468	-0.3940132837329934	0.3940132837329934	0.6761360405880468	1.5798634271619403
0.5496151924037981	-1.5799784320570354	-0.6768582629509566	-0.39444585880126454	0.39444585880126454	0.6768582629509566	1.5799784320570354
0.5501148425787107	-1.5800934817671082	-0.6775807992387006	-0.39487867699048895	0.39487867699048895	0.6775807992387006	1.5800934817671082
0.5506144927536232	-1.5802085759167461	-0.6783036498015681	-0.39531173874469133	0.39531173874469133	0.6783036498015681	1.5802085759167461
0.5511141429285358	-1.5803237141284339	-0.6790268149895876	-0.3957450445087442	0.3957450445087442	0.6790268149895876	1.5803237141284339
0.5516137931034483	-1.580438896022731	-0.6797502951525636	-0.39617859472838823	0.39617859472838823	0.6797502951525636	1.580438896022731
0.5526130934532734	-1.5806693893320514	-0.6811982018015286	-0.3970464303218548	0.3970464303218548	0.6811982018015286	1.5806693893320514
0.5531127436281859	-1.5807846999785633	-0.6819226289860029	-0.3974807165915719	0.3974807165915719	0.6819226289860029	1.5807846999785633
0.5536123938030985	-1.5809000527706931	-0.6826473725423928	-0.39791524910867576	0.39791524910867576	0.6826473725423928	1.5809000527706931
0.554112043978011	-1.5810154473192812	-0.6833724328193262	-0.39835002832331656	0.39835002832331656	0.6833724328193262	1.5810154473192812
0.5546116941529236	-1.5811308832331512	-0.6840978101651956	-0.3987850546865394	0.3987850546865394	0.6840978101651956	1.5811308832331512
0.555111344327836	-1.581246360119122	-0.6848235049281247	-0.39922032865026486	0.39922032865026486	0.6848235049281247	1.581246360119122
0.5556109945027486	-1.5813618775820668	-0.6855495174560081	-0.3996558506673303	0.3996558506673303	0.6855495174560081	1.5813618775820668
0.5561106446776611	-1.5814774352247687	-0.6862758480964436	-0.4000916211914426	0.4000916211914426	0.6862758480964436	1.5814774352247687
0.5566102948525737	-1.5815930326479908	-0.6870024971967794	-0.40052764067721414	0.40052764067721414	0.6870024971967794	1.5815930326479908
0.5571099450274862	-1.5817086694504383	-0.6877294651040788	-0.4009639095801493	0.4009639095801493	0.6877294651040788	1.5817086694504383
0.5576095952023988	-1.581824345228868	-0.6884567521651581	-0.40140042835667106	0.40140042835667106	0.6884567521651581	1.581824345228868
0.5586088955522239	-1.5820558120898718	-0.6899122851344137	-0.4022742173606166	0.4022742173606166	0.6899122851344137	1.5820558120898718
0.5591085457271364	-1.5821716023554153	-0.6906405317347541	-0.4027114885053805	0.4027114885053805	0.6906405317347541	1.5821716023554153
0.559608195902049	-1.5822874299628755	-0.6913690988732171	-0.40314901135842923	0.40314901135842923	0.6913690988732171	1.5822874299628755
0.5601078460769615	-1.5824032944984443	-0.6920979868951269	-0.4035867863806982	0.4035867863806982	0.6920979868951269	1.5824032944984443
0.5606074962518741	-1.5825191955462703	-0.6928271961455541	-0.4040248140340643	0.4040248140340643	0.6928271961455541	1.5825191955462703
0.5611071464267866	-1.5826351326883543	-0.6935567269692174	-0.4044630947813001	0.4044630947813001	0.6935567269692174	1.5826351326883543
0.5616067966016991	-1.5827511055044654	-0.69428657971053	-0.40490162908609845	0.40490162908609845	0.69428657971053	1.5827511055044654
0.5621064467766117	-1.582867113572407	-0.6950167547136137	-0.40534041741309323	0.40534041741309323	0.6950167547136137	1.582867113572407
0.5626060969515242	-1.582983156467602	-0.6957472523222282	-0.4057794602278029	0.4057794602278029	0.6957472523222282	1.582983156467602
0.5631057471264368	-1.5830992337634273	-0.6964780728798441	-0.4062187579967477	0.4062187579967477	0.6964780728798441	1.5830992337634273
0.5636053973013493	-1.5832153450310849	-0.6972092167295736	-0.4066583111872873	0.4066583111872873	0.6972092167295736	1.5832153450310849
0.5641050474762619	-1.583331489839462	-0.6979406842141891	-0.4070981202677589	0.4070981202677589	0.6979406842141891	1.583331489839462
0.5646046976511744	-1.5834476677553269	-0.6986724756761197	-0.4075381857074239	0.4075381857074239	0.6986724756761197	1.5834476677553269
0.565104347826087	-1.5835638783431434	-0.6994045914574626	-0.4079785079764895	0.4079785079764895	0.6994045914574626	1.5835638783431434
0.5656039980009995	-1.5836801211652993	-0.7001370318999515	-0.4084190875460818	0.4084190875460818	0.7001370318999515	1.5836801211652993
0.5661036481759121	-1.583796395781714	-0.7008697973449486	-0.4088599248882835	0.4088599248882835	0.7008697973449486	1.583796395781714
0.5671029485257372	-1.5840290386261395	-0.7023363046061355	-0.40974237478352526	0.40974237478352526	0.7023363046061355	1.5840290386261395
0.5676025987006497	-1.584145405962848	-0.7030700471032248	-0.41018398828543884	0.41018398828543884	0.7030700471032248	1.584145405962848
0.5681022488755623	-1.584261803311201	-0.7038041159646286	-0.410625861457721	0.410625861457721	0.7038041159646286	1.584261803311201
0.5686018990504748	-1.5843782302197873	-0.7045385115298195	-0.4110679947771611	0.4110679947771611	0.7045385115298195	1.5843782302197873
0.5691015492253874	-1.584494686234821	-0.7052732341379232	-0.4115103887215662	0.4115103887215662	0.7052732341379232	1.584494686234821
0.5696011994002999	-1.584611170900251	-0.7060082841276214	-0.4119530437696169	0.4119530437696169	0.7060082841276214	1.584611170900251
0.5701008495752123	-1.5847276837576223	-0.7067436618372301	-0.4123959604010114	0.4123959604010114	0.7067436618372301	1.5847276837576223
0.570600499750125	-1.5848442243462242	-0.7074793676046529	-0.41283913909640035	0.41283913909640035	0.7074793676046529	1.5848442243462242
0.5711001499250374	-1.5849607922028117	-0.7082154017673569	-0.4132825803373815	0.4132825803373815	0.7082154017673569	1.5849607922028117
0.57159980009995	-1.5850773868618682	-0.7089517646624176	-0.4137262846065377	0.4137262846065377	0.7089517646624176	1.5850773868618682
0.5720994502748625	-1.5851940078554176	-0.709688456626464	-0.4141702523874076	0.4141702523874076	0.709688456626464	1.5851940078554176
0.5725991004497751	-1.5853106547130902	-0.7104254779956898	-0.41461448416449914	0.41461448416449914	0.7104254779956898	1.5853106547130902
0.5730987506246876	-1.5854273269620862	-0.7111628291058827	-0.4150589804233107	0.4150589804233107	0.7111628291058827	1.5854273269620862
0.5735984007996002	-1.5855440241271634	-0.7119005102923427	-0.415503741650293	0.415503741650293	0.7119005102923427	1.5855440241271634
0.5745977011494253	-1.5857774912923042	-0.713376864233155	-0.4163940609595425	0.4163940609595425	0.713376864233155	1.5857774912923042
0.5750973513243378	-1.585894260329552	-0.7141155376558851	-0.4168396200196413	0.4168396200196413	0.7141155376558851	1.585894260329552
0.5755970014992504	-1.5860110523572122	-0.7148545424916296	-0.41728544600356554	0.41728544600356554	0.7148545424916296	1.5860110523572122
0.5760966516741629	-1.586127866887619	-0.7155938790734148	-0.41773153940270974	0.41773153940270974	0.7155938790734148	1.586127866887619
0.5765963018490755	-1.586244703430645	-0.7163335477337772	-0.41817790070944216	0.41817790070944216	0.7163335477337772	1.586244703430645
0.577095952023988	-1.5863615614934736	-0.7170735488047545	-0.41862453041711334	0.41862453041711334	0.7170735488047545	1.5863615614934736
0.5775956021989006	-1.5864784405809613	-0.7178138826179309	-0.4190714290201099	0.4190714290201099	0.7178138826179309	1.5864784405809613
0.5780952523738131	-1.5865953401951736	-0.7185545495043404	-0.41951859701373884	0.41951859701373884	0.7185545495043404	1.5865953401951736
0.5785949025487256	-1.586712259835754	-0.7192955497945503	-0.4199660348943951	0.4199660348943951	0.7192955497945503	1.586712259835754
0.5790945527236382	-1.5868291989996708	-0.7200368838186012	-0.4204137431594249	0.4204137431594249	0.7200368838186012	1.5868291989996708
0.5795942028985507	-1.5869461571813295	-0.7207785519060212	-0.4208617223071865	0.4208617223071865	0.7207785519060212	1.5869461571813295
0.5800938530734633	-1.5870631338724521	-0.7215205543858073	-0.42130997283707045	0.42130997283707045	0.7215205543858073	1.5870631338724521
0.5805935032483758	-1.5871801285622058	-0.7222628915864293	-0.4217584952494385	0.4217584952494385	0.7222628915864293	1.5871801285622058
0.5810931534232884	-1.5872971407370058	-0.7230055638358008	-0.42220729004567803	0.42220729004567803	0.7230055638358008	1.5872971407370058
0.5815928035982009	-1.5874141698807318	-0.7237485714613361	-0.42265635772821825	0.42265635772821825	0.7237485714613361	1.5874141698807318
0.5820924537731135	-1.5875312154744645	-0.7244919147898472	-0.42310569880047105	0.42310569880047105	0.7244919147898472	1.5875312154744645
0.582592103948026	-1.5876482769966114	-0.7252355941476194	-0.4235553137668979	0.4235553137668979	0.7252355941476194	1.5876482769966114
0.5830917541229386	-1.587765353922937	-0.7259796098603488	-0.4240052031329306	0.4240052031329306	0.7259796098603488	1.587765353922937
0.5835914042978511	-1.5878824457264116	-0.7267239622531942	-0.4244553674051038	0.4244553674051038	0.7267239622531942	1.5878824457264116
0.5845907046476762	-1.5881166718429953	-0.7282136783768193	-0.4253565226989214	0.4253565226989214	0.7282136783768193	1.5881166718429953
0.5850903548225888	-1.5882338050883111	-0.7289590427549523	-0.42580751473871237	0.42580751473871237	0.7289590427549523	1.5882338050883111
0.5855900049975012	-1.588350951075171	-0.7297047451078609	-0.4262587837208729	0.4262587837208729	0.7297047451078609	1.588350951075171
0.5860896551724138	-1.5884681092627075	-0.7304507857577389	-0.4267103301571027	0.4267103301571027	0.7304507857577389	1.5884681092627075
0.5865893053473263	-1.5885852791071948	-0.7311971650261102	-0.42716215456007084	0.42716215456007084	0.7311971650261102	1.5885852791071948
0.5870889555222388	-1.5887024600621096	-0.7319438832339016	-0.4276142574435124	0.4276142574435124	0.7319438832339016	1.5887024600621096
0.5875886056971514	-1.5888196515780997	-0.7326909407014347	-0.42806663932222283	0.42806663932222283	0.7326909407014347	1.5888196515780997
0.5885879060469765	-1.5890540640813964	-0.7341860746936796	-0.42897224212979057	0.42897224212979057	0.7341860746936796	1.5890540640813964
0.589087556221889	-1.589171283955556	-0.7349341518557709	-0.42942546409345456	0.42942546409345456	0.7349341518557709	1.589171283955556
0.5895872063968016	-1.5892885121644258	-0.7356825695523299	-0.4298789671220057	0.4298789671220057	0.7356825695523299	1.5892885121644258
0.5905865067466267	-1.5895229913279039	-0.7371804278163034	-0.430786818455023	0.430786818455023	0.7371804278163034	1.5895229913279039
0.5915858070964518	-1.5897574970253168	-0.7386796520136912	-0.43169580030191546	0.43169580030191546	0.7386796520136912	1.5897574970253168
0.5920854572713643	-1.5898747583904702	-0.7394297771244084	-0.43215071647678	0.43215071647678	0.7394297771244084	1.5898747583904702
0.5925851074462769	-1.589992024662566	-0.7401802446614953	-0.43260591685276223	0.43260591685276223	0.7401802446614953	1.589992024662566
0.5930847576211894	-1.5901092952597546	-0.7409310549377829	-0.4330614019562802	0.4330614019562802	0.7409310549377829	1.5901092952597546
0.593584407796102	-1.5902265695971782	-0.7416822082654041	-0.4335171723148509	0.4335171723148509	0.7416822082654041	1.5902265695971782
0.594583708145927	-1.5904611271379725	-0.7431855453194873	-0.43442957091259654	0.43442957091259654	0.7431855453194873	1.5904611271379725
0.5950833583208396	-1.5905784091561905	-0.7439377296665203	-0.4348862002122426	0.4348862002122426	0.7439377296665203	1.5905784091561905
0.5955830084957521	-1.590695692544394	-0.7446902583059781	-0.43534311688777405	0.43534311688777405	0.7446902583059781	1.590695692544394
0.5960826586706647	-1.5908129767021373	-0.7454431315462451	-0.43580032147216136	0.43580032147216136	0.7454431315462451	1.5908129767021373
0.5965823088455772	-1.5909302610259621	-0.746196349694948	-0.4362578144994443	0.4362578144994443	0.746196349694948	1.5909302610259621
0.5975816091954023	-1.5911648277417334	-0.7477038219440316	-0.43717366802409924	0.43717366802409924	0.7477038219440316	1.5911648277417334
0.5980812593703149	-1.5912821089107092	-0.7484580766556844	-0.4376320295950259	0.4376320295950259	0.7484580766556844	1.5912821089107092
0.5985809095452274	-1.5913993877997368	-0.7492126774982379	-0.43809068175586025	0.43809068175586025	0.7492126774982379	1.5913993877997368
0.59908055972014	-1.5915166637891962	-0.7499676247752635	-0.43854962504609957	0.43854962504609957	0.7499676247752635	1.5915166637891962
0.5995802098950525	-1.5916339362563263	-0.7507229187895509	-0.4390088600063762	0.4390088600063762	0.7507229187895509	1.5916339362563263
0.600079860069965	-1.591751204574939	-0.7514785598430036	-0.43946838717840225	0.43946838717840225	0.7514785598430036	1.591751204574939
0.6010791604197901	-1.5919857262457122	-0.7529908842708718	-0.44038832033015324	0.44038832033015324	0.7529908842708718	1.5919857262457122
0.6020784607696152	-1.5922202237261835	-0.7545046004571527	-0.44130942885740354	0.44130942885740354	0.7545046004571527	1.5922202237261835
0.6025781109445277	-1.592337461794348	-0.7552619812053383	-0.4417704252530003	0.4417704252530003	0.7552619812053383	1.592337461794348
0.6030777611194402	-1.5924546918873055	-0.7560197107861194	-0.4422317171341052	0.4422317171341052	0.7560197107861194	1.5924546918873055
0.6045767116441779	-1.5928063278014812	-0.7582949954773679	-0.4436173711916309	0.4436173711916309	0.7582949954773679	1.5928063278014812
0.6050763618190904	-1.5929235194628462	-0.759054123337254	-0.4440798505215828	0.4440798505215828	0.759054123337254	1.5929235194628462
0.605576011994003	-1.5930406998663067	-0.7598136014994629	-0.44454262809611805	0.44454262809611805	0.7598136014994629	1.5930406998663067
0.6060756621689155	-1.5931578683448084	-0.7605734302551069	-0.4450057044704519	0.4450057044704519	0.7605734302551069	1.5931578683448084
0.6065753123438281	-1.593275024227843	-0.7613336098943534	-0.4454690802009533	0.4454690802009533	0.7613336098943534	1.593275024227843
0.6070749625187406	-1.5933921668412938	-0.762094140706377	-0.44593275584512454	0.44593275584512454	0.762094140706377	1.5933921668412938
0.6075746126936532	-1.5935092955074484	-0.7628550229793774	-0.44639673196161805	0.44639673196161805	0.7628550229793774	1.5935092955074484
0.6080742628685657	-1.5936264095450303	-0.7636162570005566	-0.44686100911023674	0.44686100911023674	0.7636162570005566	1.5936264095450303
0.6090735632183908	-1.5938605909913115	-0.7651397814312348	-0.447790468748834	0.447790468748834	0.7651397814312348	1.5938605909913115
0.6095732133933034	-1.5939776570192117	-0.7659020724100488	-0.448255652364176	0.448255652364176	0.7659020724100488	1.5939776570192117
0.6100728635682159	-1.5940947056570338	-0.7666647162756944	-0.4487211392624032	0.4487211392624032	0.7666647162756944	1.5940947056570338
0.6105725137431285	-1.5942117362051411	-0.7674277133102108	-0.449186930009089	0.449186930009089	0.7674277133102108	1.5942117362051411
0.611072163918041	-1.5943287479602535	-0.7681910637946215	-0.4496530251709956	0.4496530251709956	0.7681910637946215	1.5943287479602535
0.6115718140929535	-1.594445740215275	-0.7689547680088376	-0.45011942531601673	0.45011942531601673	0.7689547680088376	1.594445740215275
0.6120714642678661	-1.5945627122593748	-0.7697188262317265	-0.4505861310132753	0.4505861310132753	0.7697188262317265	1.5945627122593748
0.6125711144427786	-1.5946796633779508	-0.7704832387410575	-0.4510531428330529	0.4510531428330529	0.7704832387410575	1.5946796633779508
0.6130707646176912	-1.5947965928525372	-0.7712480058134423	-0.451520461346695	0.451520461346695	0.7712480058134423	1.5947965928525372
0.6135704147926037	-1.594913499960871	-0.7720131277244348	-0.4519880871268811	0.4519880871268811	0.7720131277244348	1.594913499960871
0.6145697151424288	-1.595147244170315	-0.7735444371587243	-0.4529242627831875	0.4529242627831875	0.7735444371587243	1.595147244170315
0.6150693653173414	-1.595264079807503	-0.7743106252274027	-0.4533928138104405	0.4533928138104405	0.7743106252274027	1.595264079807503
0.6155690154922538	-1.5953808901505246	-0.7750771692254249	-0.45386167440649977	0.45386167440649977	0.7750771692254249	1.5953808901505246
0.6160686656671664	-1.595497674457567	-0.7758440694225628	-0.4543308451498942	0.4543308451498942	0.7758440694225628	1.595497674457567
0.6165683158420789	-1.5956144319828531	-0.7766113260874035	-0.45480032662035774	0.45480032662035774	0.7766113260874035	1.5956144319828531
0.6170679660169915	-1.5957311619766377	-0.7773789394873301	-0.45527011939879597	0.45527011939879597	0.7773789394873301	1.5957311619766377
0.617567616191904	-1.595847863685128	-0.7781469098885346	-0.45574022406737164	0.45574022406737164	0.7781469098885346	1.595847863685128
0.6185669165417291	-1.5960811792108183	-0.7796839227532955	-0.45668137140930476	0.45668137140930476	0.7796839227532955	1.5960811792108183
0.6190665667166417	-1.5961977915001346	-0.7804529657430441	-0.45715241525294836	0.45715241525294836	0.7804529657430441	1.5961977915001346
0.6195662168915542	-1.5963143724483455	-0.7812223667864033	-0.45762377332722876	0.45762377332722876	0.7812223667864033	1.5963143724483455
0.6200658670664667	-1.5964309212811825	-0.781992126143284	-0.45809544622027126	0.45809544622027126	0.781992126143284	1.5964309212811825
0.6205655172413793	-1.5965474372202508	-0.7827622440723369	-0.4585674345214556	0.4585674345214556	0.7827622440723369	1.5965474372202508
0.6210651674162918	-1.5966639194829437	-0.7835327208309013	-0.45903973882135424	0.45903973882135424	0.7835327208309013	1.5966639194829437
0.6215648175912044	-1.5967803672824465	-0.7843035566750097	-0.45951235971177573	0.45951235971177573	0.7843035566750097	1.5967803672824465
0.6220644677661169	-1.5968967798277203	-0.7850747518593509	-0.45998529778569475	0.45998529778569475	0.7850747518593509	1.5968967798277203
0.6225641179410295	-1.5970131563234313	-0.7858463066372892	-0.460458553637386	0.460458553637386	0.7858463066372892	1.5970131563234313
0.623063768115942	-1.5971294959699935	-0.7866182212608329	-0.46093212786230464	0.46093212786230464	0.7866182212608329	1.5971294959699935
0.6235634182908546	-1.5972457979634551	-0.7873904959806123	-0.4614060210571346	0.4614060210571346	0.7873904959806123	1.5972457979634551
0.6240630684657671	-1.5973620614955646	-0.788163131045888	-0.461880233819801	0.461880233819801	0.788163131045888	1.5973620614955646
0.6250623688155922	-1.5975944699208413	-0.789709483202976	-0.46282962044649517	0.46282962044649517	0.789709483202976	1.5975944699208413
0.6255620189905048	-1.597710613175529	-0.7904832007862694	-0.46330479551254766	0.46330479551254766	0.7904832007862694	1.597710613175529
0.6260616691654173	-1.5978267146918697	-0.791257279697997	-0.46378029255046865	0.46378029255046865	0.791257279697997	1.5978267146918697
0.6265613193403299	-1.5979427736395315	-0.792031720180308	-0.46425611216437684	0.46425611216437684	0.792031720180308	1.5979427736395315
0.6270609695152424	-1.598058789183624	-0.7928065224738818	-0.4647322549596353	0.4647322549596353	0.7928065224738818	1.598058789183624
0.627560619690155	-1.598174760484754	-0.7935816868178989	-0.46520872154283127	0.46520872154283127	0.7935816868178989	1.598174760484754
0.6280602698650675	-1.5982906866990036	-0.7943572134500767	-0.4656855125218321	0.4656855125218321	0.7943572134500767	1.5982906866990036
0.62855992003998	-1.5984065669778478	-0.7951331026066067	-0.4661626285057358	0.4661626285057358	0.7951331026066067	1.5984065669778478
0.629559220389805	-1.598638186312119	-0.7966859694298464	-0.4671178379309675	0.4671178379309675	0.7966859694298464	1.598638186312119
0.6300588705647177	-1.5987539236473851	-0.7974629475612747	-0.46759593259679993	0.46759593259679993	0.7974629475612747	1.5987539236473851
0.6305585207396301	-1.5988696116067702	-0.7982402891464256	-0.46807435471653613	0.46807435471653613	0.7982402891464256	1.5988696116067702
0.6310581709145427	-1.5989852493184376	-0.7990179944137262	-0.46855310490558577	0.46855310490558577	0.7990179944137262	1.5989852493184376
0.6315578210894552	-1.5991008359058057	-0.7997960635900063	-0.46903218378063727	0.46903218378063727	0.7997960635900063	1.5991008359058057
0.6320574712643678	-1.5992163704875162	-0.8005744969004518	-0.46951159195959835	0.46951159195959835	0.8005744969004518	1.5992163704875162
0.6325571214392803	-1.5993318521773399	-0.8013532945686408	-0.46999133006171157	0.46999133006171157	0.8013532945686408	1.5993318521773399
0.6330567716141929	-1.59944728008431	-0.8021324568165071	-0.470471398707465	0.470471398707465	0.8021324568165071	1.59944728008431
0.6335564217891054	-1.5995626533125287	-0.8029119838643058	-0.4709517985186291	0.4709517985186291	0.8029119838643058	1.5995626533125287
0.6360546726636682	-1.6001386675721492	-0.8068150986928078	-0.47335878690693123	0.47335878690693123	0.8068150986928078	1.6001386675721492
0.6365543228385807	-1.6002536936381258	-0.8075968190704053	-0.47384118683939375	0.47384118683939375	0.8075968190704053	1.6002536936381258
0.6375536231884058	-1.6004835615681816	-0.8091613589133042	-0.47480699399753534	0.47480699399753534	0.8091613589133042	1.6004835615681816
0.6385529235382309	-1.6007131776307382	-0.8107273655730669	-0.47577414843355825	0.47577414843355825	0.8107273655730669	1.6007131776307382
0.6390525737131434	-1.6008278888429377	-0.8115109194648807	-0.476258232468261	0.476258232468261	0.8115109194648807	1.6008278888429377
0.639552223888056	-1.6009425342353014	-0.8122948406639082	-0.47674265522998543	0.47674265522998543	0.8122948406639082	1.6009425342353014
0.6400518740629685	-1.6010571128459499	-0.8130791293672709	-0.4772274173573422	0.4772274173573422	0.8130791293672709	1.6010571128459499
0.6405515242378811	-1.6011716237076656	-0.8138637857701576	-0.47771251949020915	0.47771251949020915	0.8138637857701576	1.6011716237076656
0.6410511744127936	-1.6012860658479147	-0.8146488100658507	-0.4781979622697797	0.4781979622697797	0.8146488100658507	1.6012860658479147
0.6425501249375313	-1.601628970133877	-0.8170060922133363	-0.47965634092047343	0.47965634092047343	0.8170060922133363	1.601628970133877
0.6440490754622689	-1.6019712203965535	-0.8193666921656407	-0.48111780860104286	0.48111780860104286	0.8193666921656407	1.6019712203965535
0.6445487256371815	-1.602085153800726	-0.820154296957393	-0.48160565397176525	0.48160565397176525	0.820154296957393	1.602085153800726
0.645048375812094	-1.6021990105071944	-0.820942271116731	-0.48209384516625825	0.48209384516625825	0.820942271116731	1.6021990105071944
0.6455480259870064	-1.6023127894939246	-0.8217306148187856	-0.48258238283761246	0.48258238283761246	0.8217306148187856	1.6023127894939246
0.646047676161919	-1.6024264897332257	-0.8225193282365948	-0.48307126764030034	0.48307126764030034	0.8225193282365948	1.6024264897332257
0.6470469765117441	-1.6026536498301327	-0.8240978649008026	-0.4840500812639841	0.4840500812639841	0.8240978649008026	1.6026536498301327
0.6475466266866566	-1.6027671076036536	-0.8248876884824997	-0.4845400114005467	0.4845400114005467	0.8248876884824997	1.6027671076036536
0.6480462768615692	-1.6028804824614913	-0.8256778824504707	-0.4850302912995242	0.4850302912995242	0.8256778824504707	1.6028804824614913
0.6490455772113943	-1.6031069791978074	-0.8272593821915897	-0.48601190303059244	0.48601190303059244	0.8272593821915897	1.6031069791978074
0.6495452273863068	-1.6032200989453878	-0.8280506882822963	-0.48650323618898156	0.48650323618898156	0.8280506882822963	1.6032200989453878
0.6505445277361319	-1.6034460758275058	-0.8296344136808725	-0.4874869604173487	0.4874869604173487	0.8296344136808725	1.6034460758275058
0.651543828085957	-1.6036716953261174	-0.8312196243778303	-0.4884720996447611	0.4884720996447611	0.8312196243778303	1.6036716953261174
0.6525431284357821	-1.6038969486768135	-0.8328063215509227	-0.4894586592305055	0.4894586592305055	0.8328063215509227	1.6038969486768135
0.6535424287856072	-1.6041218270166975	-0.8343945063397027	-0.4904466445556774	0.4904466445556774	0.8343945063397027	1.6041218270166975
0.6545417291354323	-1.6043463213832083	-0.8359841798447479	-0.4914360610230895	0.4914360610230895	0.8359841798447479	1.6043463213832083
0.6560406796601699	-1.6046823231284832	-0.8383714837550689	-0.49292288098850934	0.49292288098850934	0.8383714837550689	1.6046823231284832
0.6565403298350825	-1.6047941218397221	-0.8391679972069445	-0.4934192091054946	0.4934192091054946	0.8391679972069445	1.6047941218397221
0.6575396301849076	-1.6050174094946186	-0.8407621430639294	-0.49441295163576077	0.49441295163576077	0.8407621430639294	1.6050174094946186
0.6580392803598201	-1.6051288960947554	-0.8415597757033935	-0.4949103674216919	0.4949103674216919	0.8415597757033935	1.6051288960947554
0.6585389305347327	-1.605240276303292	-0.8423577816353208	-0.49540814713893405	0.49540814713893405	0.8423577816353208	1.605240276303292
0.6595382308845578	-1.605462712785334	-0.8439549138157534	-0.49640480112776414	0.49640480112776414	0.8439549138157534	1.605462712785334
0.6605375312343829	-1.6056847093527	-0.845553540456301	-0.497402919137128	0.497402919137128	0.845553540456301	1.6056847093527
0.6610371814092953	-1.6057955396423795	-0.8463534144529828	-0.49790252888523145	0.49790252888523145	0.8463534144529828	1.6057955396423795
0.6615368315842078	-1.6059062563084237	-0.84715366236371	-0.49840250672412056	0.49840250672412056	0.84715366236371	1.6059062563084237
0.6620364817591204	-1.606016858121472	-0.8479542842822417	-0.498902853351865	0.498902853351865	0.8479542842822417	1.606016858121472
0.6640350824587706	-1.6064580920104006	-0.8511605138087163	-0.5009079417626583	0.5009079417626583	0.8511605138087163	1.6064580920104006
0.6645347326336831	-1.606568100871517	-0.8519630070712728	-0.5014101428552517	0.5014101428552517	0.8519630070712728	1.606568100871517
0.6650343828085957	-1.606677987354988	-0.8527658748429126	-0.5019127169546745	0.5019127169546745	0.8527658748429126	1.606677987354988
0.6655340329835082	-1.6067877501815657	-0.8535691171966989	-0.5024156647688158	0.5024156647688158	0.8535691171966989	1.6067877501815657
0.6660336831584208	-1.6068973880646777	-0.8543727342026213	-0.5029189870069626	0.5029189870069626	0.8543727342026213	1.6068973880646777
0.6665333333333333	-1.607006899710404	-0.855176725927577	-0.5034226843798091	0.5034226843798091	0.855176725927577	1.607006899710404
0.668032283858071	-1.6073346641725315	-0.8575909500384798	-0.5049360344345201	0.5049360344345201	0.8575909500384798	1.6073346641725315
0.6690315842078961	-1.607552518569414	-0.8592023074585654	-0.5059468232371097	0.5059468232371097	0.8592023074585654	1.607552518569414
0.6705305347326337	-1.6078782905917788	-0.8616221565940949	-0.5074658539587328	0.5074658539587328	0.8616221565940949	1.6078782905917788
0.6730287856071964	-1.6084184610695758	-0.8656627424002654	-0.5100052134100016	0.5100052134100016	0.8656627424002654	1.6084184610695758
0.673528435782109	-1.6085260652917195	-0.8664719854103647	-0.5105142380797084	0.5105142380797084	0.8664719854103647	1.6085260652917195
0.6740280859570215	-1.608633522950927	-0.8672816037509201	-0.5110236487136073	0.5110236487136073	0.8672816037509201	1.608633522950927
0.6745277361319341	-1.6087408326287544	-0.8680915974351596	-0.5115334460449695	0.5115334460449695	0.8680915974351596	1.6087408326287544
0.6750273863068466	-1.6088479928984898	-0.8689019664726854	-0.5120436308084989	0.5120436308084989	0.8689019664726854	1.6088479928984898
0.6755270364817592	-1.6089550023251995	-0.8697127108694558	-0.5125542037403213	0.5125542037403213	0.8697127108694558	1.6089550023251995
0.6760266866566716	-1.6090618594655461	-0.8705238306277161	-0.5130651655779781	0.5130651655779781	0.8705238306277161	1.6090618594655461
0.6765263368315843	-1.6091685628678598	-0.8713353257460007	-0.513576517060398	0.513576517060398	0.8713353257460007	1.6091685628678598
0.6770259870064967	-1.6092751110719736	-0.8721471962190817	-0.5140882589279918	0.5140882589279918	0.8721471962190817	1.6092751110719736
0.6780252873563218	-1.6094877360024729	-0.8737720631897127	-0.5151129167872892	0.5151129167872892	0.8737720631897127	1.6094877360024729
0.6785249375312343	-1.609593809765786	-0.8745850596576825	-0.515625834266849	0.515625834266849	0.8745850596576825	1.609593809765786
0.6795242378810594	-1.6098054724159834	-0.876212178455833	-0.5166528500561285	0.5166528500561285	0.876212178455833	1.6098054724159834
0.680023888055972	-1.6099110582875737	-0.8770263007329192	-0.51716694986223	0.51716694986223	0.8770263007329192	1.6099110582875737
0.6805235382308845	-1.6100164784985727	-0.8778407982199682	-0.5176814452759431	0.5176814452759431	0.8778407982199682	1.6100164784985727
0.6810231884057971	-1.6101217315191818	-0.8786556708803968	-0.518196337049017	0.518196337049017	0.8786556708803968	1.6101217315191818
0.6815228385807096	-1.610226815810619	-0.8794709186735333	-0.5187116259346242	0.5187116259346242	0.8794709186735333	1.610226815810619
0.6835214392803598	-1.610645434591484	-0.8827356602147178	-0.5207767677156075	0.5207767677156075	0.8827356602147178	1.610645434591484
0.6840210894552724	-1.6107496518369842	-0.88355278291576	-0.5212940535112269	0.5212940535112269	0.88355278291576	1.6107496518369842
0.6845207396301849	-1.6108536909287159	-0.8843702804175951	-0.5218117409682941	0.5218117409682941	0.8843702804175951	1.6108536909287159
0.6850203898050975	-1.6109575502633964	-0.885188152649896	-0.5223298308499124	0.5223298308499124	0.885188152649896	1.6109575502633964
0.6860196901549226	-1.6111647232008657	-0.8868250210025161	-0.5233672209463389	0.5233672209463389	0.8868250210025161	1.6111647232008657
0.6865193403298351	-1.611268033549389	-0.8876440169600386	-0.5238865226945193	0.5238865226945193	0.8876440169600386	1.611268033549389
0.6870189905047476	-1.6113711576321712	-0.8884633873223176	-0.5244062299339232	0.5244062299339232	0.8884633873223176	1.6113711576321712
0.6880182908545727	-1.611576840385401	-0.8901032508856739	-0.5254468639686943	0.5254468639686943	0.8901032508856739	1.611576840385401
0.6890175912043978	-1.6117817581318714	-0.891744610895344	-0.5264891292293797	0.5264891292293797	0.891744610895344	1.6117817581318714
0.6900168915542229	-1.611985897383865	-0.8933874664790505	-0.5275330319173238	0.5275330319173238	0.8933874664790505	1.611985897383865
0.6905165417291355	-1.6120876708155107	-0.8942094548177304	-0.5280555992406228	0.5280555992406228	0.8942094548177304	1.6120876708155107
0.691016191904048	-1.6121892444924915	-0.8950318166881266	-0.5285785782564871	0.5285785782564871	0.8950318166881266	1.6121892444924915
0.6915158420789606	-1.6122906166831388	-0.8958545519594782	-0.529101969746433	0.529101969746433	0.8958545519594782	1.6122906166831388
0.692015492253873	-1.612391785645439	-0.8966776604960787	-0.5296257744933904	0.5296257744933904	0.8966776604960787	1.612391785645439
0.6925151424287856	-1.612492749626946	-0.8975011421572259	-0.5301499932816978	0.5301499932816978	0.8975011421572259	1.612492749626946
0.6930147926036981	-1.6125935068647295	-0.8983249967971612	-0.5306746268970903	0.5306746268970903	0.8983249967971612	1.6125935068647295
0.6935144427786107	-1.6126940555852423	-0.8991492242650365	-0.5311996761267124	0.5311996761267124	0.8991492242650365	1.6126940555852423
0.6940140929535232	-1.612794394004335	-0.8999738244048671	-0.5317251417591093	0.5317251417591093	0.8999738244048671	1.612794394004335
0.6945137431284358	-1.6128945203271239	-0.9007987970554795	-0.5322510245842278	0.5322510245842278	0.9007987970554795	1.6128945203271239
0.6950133933033483	-1.6129944327479246	-0.9016241420504642	-0.5327773253934093	0.5327773253934093	0.9016241420504642	1.6129944327479246
0.6955130434782608	-1.6130941294501855	-0.9024498592181293	-0.5333040449793953	0.5333040449793953	0.9024498592181293	1.6130941294501855
0.6965123438280859	-1.6132928683780483	-0.904102409358016	-0.5343587436597199	0.5343587436597199	0.904102409358016	1.6132928683780483
0.6970119940029985	-1.6133919069155205	-0.9049292419599888	-0.534886724346482	0.534886724346482	0.9049292419599888	1.6133919069155205
0.697511644177911	-1.6134907223579897	-0.9057564459940456	-0.5354151269949415	0.5354151269949415	0.9057564459940456	1.6134907223579897
0.6980112943528236	-1.6135893128333936	-0.9065840212613323	-0.5359439524047799	0.5359439524047799	0.9065840212613323	1.6135893128333936
0.6985109445277361	-1.613687676458354	-0.9074119675574144	-0.5364732013770748	0.5364732013770748	0.9074119675574144	1.613687676458354
0.6990105947026487	-1.613785811338018	-0.9082402846721993	-0.5370028747142604	0.5370028747142604	0.9082402846721993	1.613785811338018
0.6995102448775612	-1.6138837155660972	-0.9090689723899414	-0.5375329732202025	0.5375329732202025	0.9090689723899414	1.6138837155660972
0.7000098950524738	-1.6139813872246656	-0.9098980304891303	-0.5380634977001101	0.5380634977001101	0.9098980304891303	1.6139813872246656
0.7005095452273863	-1.6140788243841857	-0.9107274587424613	-0.5385944489605271	0.5385944489605271	0.9107274587424613	1.6140788243841857
0.7010091954022989	-1.6141760251033594	-0.9115572569167945	-0.5391258278094545	0.5391258278094545	0.9115572569167945	1.6141760251033594
0.7015088455772114	-1.6142729874290278	-0.9123874247730663	-0.5396576350561729	0.5396576350561729	0.9123874247730663	1.6142729874290278
0.702008495752124	-1.6143697093961684	-0.9132179620662805	-0.5401898715113825	0.5401898715113825	0.9132179620662805	1.6143697093961684
0.7025081459270365	-1.6144661890277252	-0.9140488685454143	-0.5407225379871377	0.5407225379871377	0.9140488685454143	1.6144661890277252
0.7030077961019491	-1.6145624243345809	-0.9148801439533694	-0.5412556352968146	0.5412556352968146	0.9148801439533694	1.6145624243345809
0.7035074462768616	-1.6146584133154527	-0.9157117880269392	-0.5417891642551729	0.5417891642551729	0.9157117880269392	1.6146584133154527
0.7040070964517741	-1.6147541539567645	-0.9165438004967299	-0.5423231256783568	0.5423231256783568	0.9165438004967299	1.6147541539567645
0.7045067466266867	-1.6148496442326388	-0.9173761810870903	-0.54285752038376	0.54285752038376	0.9173761810870903	1.6148496442326388
0.7050063968015992	-1.614944882104752	-0.9182089295161079	-0.5433923491902337	0.5433923491902337	0.9182089295161079	1.614944882104752
0.7055060469765118	-1.6150398655222236	-0.9190420454954721	-0.5439276129178886	0.5439276129178886	0.9190420454954721	1.6150398655222236
0.7065053473263369	-1.6152290607267705	-0.9207093789199756	-0.5449994484239875	0.5449994484239875	0.9207093789199756	1.6152290607267705
0.7070049975012493	-1.6153232683487133	-0.9215435957562153	-0.5455360218493674	0.5455360218493674	0.9215435957562153	1.6153232683487133
0.707504647676162	-1.615417213185602	-0.922378178924894	-0.5460730334898001	0.5460730334898001	0.922378178924894	1.615417213185602
0.7080042978510744	-1.615510893122602	-0.9232131281050419	-0.5466104841720604	0.5466104841720604	0.9232131281050419	1.615510893122602
0.708503948025987	-1.6156043060318213	-0.9240484429689655	-0.5471483747242374	0.5471483747242374	0.9240484429689655	1.6156043060318213
0.7090035982008995	-1.6156974497721772	-0.9248841231821905	-0.5476867059757285	0.5476867059757285	0.9248841231821905	1.6156974497721772
0.7100028985507246	-1.6158829211156038	-0.9265565782843544	-0.5487646939007725	0.5487646939007725	0.9265565782843544	1.6158829211156038
0.7105025487256372	-1.6159752443698139	-0.9273933524698522	-0.5493043522396265	0.5493043522396265	0.9273933524698522	1.6159752443698139
0.7115018490754623	-1.6161590550695724	-0.9290679922983976	-0.5503850018429446	0.5503850018429446	0.9290679922983976	1.6161590550695724
0.7120014992503748	-1.616250538084618	-0.9299058571955661	-0.5509259947804375	0.5509259947804375	0.9299058571955661	1.616250538084618
0.7125011494252873	-1.6163417365664041	-0.9307440849053865	-0.5514674342592908	0.5514674342592908	0.9307440849053865	1.6163417365664041
0.7130007996001999	-1.6164326482649958	-0.9315826750367923	-0.5520093211192045	0.5520093211192045	0.9315826750367923	1.6164326482649958
0.7135004497751124	-1.6165232709163915	-0.932421627191335	-0.5525516562011356	0.5525516562011356	0.932421627191335	1.6165232709163915
0.714000099950025	-1.6166136022424138	-0.9332609409631253	-0.5530944403473087	0.5530944403473087	0.9332609409631253	1.6166136022424138
0.7144997501249375	-1.6167036399506287	-0.9341006159387422	-0.5536376744011514	0.5536376744011514	0.9341006159387422	1.6167036399506287
0.7149994002998501	-1.6167933817342282	-0.9349406516972008	-0.5541813592074056	0.5541813592074056	0.9349406516972008	1.6167933817342282
0.7154990504747626	-1.6168828252719003	-0.9357810478098478	-0.5547254956120033	0.5547254956120033	0.9357810478098478	1.6168828252719003
0.7159987006496752	-1.6169719682277848	-0.9366218038403042	-0.555270084462115	0.555270084462115	0.9366218038403042	1.6169719682277848
0.7164983508245877	-1.6170608082512756	-0.9374629193443873	-0.55581512660616	0.55581512660616	0.9374629193443873	1.6170608082512756
0.7169980009995003	-1.617149342977008	-0.9383043938700395	-0.5563606228937329	0.5563606228937329	0.9383043938700395	1.617149342977008
0.7174976511744128	-1.6172375700246753	-0.9391462269572526	-0.556906574175666	0.556906574175666	0.9391462269572526	1.6172375700246753
0.7179973013493254	-1.617325486998957	-0.939988418138002	-0.5574529813039918	0.5574529813039918	0.939988418138002	1.617325486998957
0.7184969515242379	-1.617413091489387	-0.9408309669361545	-0.5579998451319329	0.5579998451319329	0.9408309669361545	1.617413091489387
0.7189966016991505	-1.6175003810702482	-0.9416738728674041	-0.5585471665139022	0.5585471665139022	0.9416738728674041	1.6175003810702482
0.719496251874063	-1.617587353300451	-0.9425171354391905	-0.5590949463054908	0.5590949463054908	0.9425171354391905	1.617587353300451
0.7199959020489756	-1.6176740057234464	-0.9433607541506198	-0.5596431853634521	0.5596431853634521	0.9433607541506198	1.6176740057234464
0.7204955522238881	-1.6177603358670607	-0.9442047284924066	-0.5601918845457537	0.5601918845457537	0.9442047284924066	1.6177603358670607
0.7209952023988005	-1.6178463412434276	-0.9450490579467516	-0.5607410447114598	0.5607410447114598	0.9450490579467516	1.6178463412434276
0.7214948525737132	-1.6179320193488476	-0.9458937419872899	-0.5612906667207745	0.5612906667207745	0.9458937419872899	1.6179320193488476
0.7219945027486256	-1.6180173676636544	-0.9467387800790119	-0.5618407514350833	0.5618407514350833	0.9467387800790119	1.6180173676636544
0.7224941529235382	-1.6181023836521242	-0.9475841716781871	-0.5623912997169102	0.5623912997169102	0.9475841716781871	1.6181023836521242
0.7229938030984507	-1.618187064762327	-0.9484299162322478	-0.5629423124298613	0.5629423124298613	0.9484299162322478	1.618187064762327
0.7234934532733633	-1.6182714084260275	-0.9492760131797424	-0.5634937904386796	0.5634937904386796	0.9492760131797424	1.6182714084260275
0.7239931034482758	-1.6183554120585562	-0.9501224619502254	-0.5640457346091808	0.5640457346091808	0.9501224619502254	1.6183554120585562
0.7244927536231884	-1.6184390730586637	-0.9509692619641932	-0.5645981458083125	0.5645981458083125	0.9509692619641932	1.6184390730586637
0.7249924037981009	-1.6185223888084033	-0.9518164126329716	-0.5651510249040783	0.5651510249040783	0.9518164126329716	1.6185223888084033
0.7254920539730135	-1.6186053566730487	-0.9526639133586663	-0.565704372765568	0.565704372765568	0.9526639133586663	1.6186053566730487
0.725991704147926	-1.6186879740008853	-0.9535117635340326	-0.5662581902629229	0.5662581902629229	0.9535117635340326	1.6186879740008853
0.7264913543228386	-1.6187702381231412	-0.9543599625424227	-0.5668124782673633	0.5668124782673633	0.9543599625424227	1.6187702381231412
0.7269910044977511	-1.61885214635386	-0.9552085097576631	-0.567367237651083	0.567367237651083	0.9552085097576631	1.61885214635386
0.7274906546726637	-1.6189336959896996	-0.9560574045439987	-0.5679224692873965	0.5679224692873965	0.9560574045439987	1.6189336959896996
0.7279903048475762	-1.6190148843098973	-0.9569066462559769	-0.5684781740505845	0.5684781740505845	0.9569066462559769	1.6190148843098973
0.7289896051974013	-1.619176166032019	-0.958606167826034	-0.5695910064597738	0.5695910064597738	0.958606167826034	1.619176166032019
0.7294892553723138	-1.619256253903804	-0.9594564463439152	-0.5701481358593536	0.5701481358593536	0.9594564463439152	1.619256253903804
0.7299889055472264	-1.6193359693993892	-0.9603070691068564	-0.5707057418929407	0.5707057418929407	0.9603070691068564	1.6193359693993892
0.7304885557221389	-1.6194153097085908	-0.9611580354195406	-0.5712638254397482	0.5712638254397482	0.9611580354195406	1.6194153097085908
0.7309882058970515	-1.6194942720029322	-0.9620093445763946	-0.5718223873799394	0.5718223873799394	0.9620093445763946	1.6194942720029322
0.731487856071964	-1.619572853435499	-0.9628609958614855	-0.5723814285946133	0.5723814285946133	0.9628609958614855	1.619572853435499
0.7324871564217891	-1.6197288622346422	-0.9645653219002635	-0.573500952376406	0.573500952376406	0.9645653219002635	1.6197288622346422
0.7329868065967017	-1.6198062838139171	-0.965417995169393	-0.5740614367102815	0.5740614367102815	0.965417995169393	1.6198062838139171
0.7339861069465268	-1.6199599467211858	-0.9671243584151707	-0.5751838546875125	0.5751838546875125	0.9671243584151707	1.6199599467211858
0.7349854072963519	-1.6201120162548794	-0.9688320720877646	-0.5763082109854704	0.5763082109854704	0.9688320720877646	1.6201120162548794
0.7354850574712644	-1.6201874460441605	-0.9696864333488808	-0.5768711182234203	0.5768711182234203	0.9696864333488808	1.6201874460441605
0.735984707646177	-1.6202624684957325	-0.9705411298119564	-0.5774345127056044	0.5774345127056044	0.9705411298119564	1.6202624684957325
0.7364843578210895	-1.6203370805701904	-0.9713961606518281	-0.5779983953216936	0.5779983953216936	0.9713961606518281	1.6203370805701904
0.7369840079960019	-1.6204112792080727	-0.9722515250318337	-0.578562766962195	0.578562766962195	0.9722515250318337	1.6204112792080727
0.7374836581709145	-1.6204850613296533	-0.9731072221036746	-0.5791276285183293	0.5791276285183293	0.9731072221036746	1.6204850613296533
0.7389826086956521	-1.6207038774922276	-0.9756763008105694	-0.5808251616039355	0.5808251616039355	0.9756763008105694	1.6207038774922276
0.7394822588705647	-1.620775962340752	-0.9765333199304037	-0.5813919917495814	0.5813919917495814	0.9765333199304037	1.620775962340752
0.7399819090454772	-1.6208476149649749	-0.977390667322293	-0.5819593162778665	0.5819593162778665	0.977390667322293	1.6208476149649749
0.7404815592203898	-1.6209188321602461	-0.9782483420657915	-0.5825271360842229	0.5825271360842229	0.9782483420657915	1.6209188321602461
0.7414808595702149	-1.621059947338283	-0.9799646698636032	-0.5836642651161977	0.5836642651161977	0.9799646698636032	1.621059947338283
0.7419805097451274	-1.6211298388040611	-0.9808233210143726	-0.5842335761358125	0.5842335761358125	0.9808233210143726	1.6211298388040611
0.7429798100949525	-1.621268273032567	-0.9825415929649608	-0.5853736956717711	0.5853736956717711	0.9825415929649608	1.621268273032567
0.7434794602698651	-1.6213368091462683	-0.9834012117840407	-0.5859445059855659	0.5859445059855659	0.9834012117840407	1.6213368091462683
0.7444787606196902	-1.621472502581764	-0.98512141005925	-0.5870876322024535	0.5870876322024535	0.98512141005925	1.621472502581764
0.7454780609695152	-1.621606334975453	-0.9868428822938824	-0.5882327718742539	0.5882327718742539	0.9868428822938824	1.621606334975453
0.7464773613193403	-1.6217382788214816	-0.9885656200295488	-0.5893799322104277	0.5893799322104277	0.9885656200295488	1.6217382788214816
0.7469770114942529	-1.6218035338414227	-0.9894274607565761	-0.5899542723824635	0.5899542723824635	0.9894274607565761	1.6218035338414227
0.7484759620189905	-1.6219963889704185	-0.9920148570585	-0.5916803437463366	0.5916803437463366	0.9920148570585	1.6219963889704185
0.7504745627186407	-1.622246605387609	-0.9954690489691101	-0.5939889246054313	0.5939889246054313	0.9954690489691101	1.622246605387609
0.7509742128935533	-1.622307898823908	-0.9963333623328909	-0.5945673530568458	0.5945673530568458	0.9963333623328909	1.622307898823908
0.7514738630684658	-1.6223686805953421	-0.9971979794256403	-0.5951462966119383	0.5951462966119383	0.9971979794256403	1.6223686805953421
0.7524731634182908	-1.622488694144156	-0.9989281198241579	-0.596305732652556	0.596305732652556	0.9989281198241579	1.622488694144156
0.7529728135932034	-1.6225479183571208	-0.9997936406038775	-0.5968862269480217	0.5968862269480217	0.9997936406038775	1.6225479183571208
0.7554710644677661	-1.6228360601498824	-1.0041256983494777	-0.5997964973790975	0.5997964973790975	1.0041256983494777	1.6228360601498824
0.7559707146426786	-1.622892065342353	-1.0049929913190352	-0.6003801175913253	0.6003801175913253	1.0049929913190352	1.622892065342353
0.7564703648175912	-1.6229475202485708	-1.0058605749015754	-0.6009642619569397	0.6009642619569397	1.0058605749015754	1.6229475202485708
0.7569700149925037	-1.6230024208571614	-1.0067284476944989	-0.6015489313805739	0.6015489313805739	1.0067284476944989	1.6230024208571614
0.7584689655172414	-1.6231637563612822	-1.0093337870502699	-0.6033060990427719	0.6033060990427719	1.0093337870502699	1.6231637563612822
0.7589686156921539	-1.6232163991010642	-1.0102028023117755	-0.6038928777404119	0.6038928777404119	1.0102028023117755	1.6232163991010642
0.7604675662168916	-1.6233708618774458	-1.0128115336576848	-0.6056563949104967	0.6056563949104967	1.0128115336576848	1.6233708618774458
0.7619665167416292	-1.6235200377049275	-1.0154227610863864	-0.6074247026454531	0.6074247026454531	1.0154227610863864	1.6235200377049275
0.7629658170914543	-1.6236164937893156	-1.0171649450417712	-0.608606247910405	0.608606247910405	1.0171649450417712	1.6236164937893156
0.7634654672663668	-1.623663810398248	-1.018036441856835	-0.6091978252753681	0.6091978252753681	1.018036441856835	1.623663810398248
0.7639651174412794	-1.6237105134932337	-1.0189082063564834	-0.6097899403271531	0.6097899403271531	1.0189082063564834	1.6237105134932337
0.7644647676161919	-1.6237565986159639	-1.0197802368607312	-0.6103825939637892	0.6103825939637892	1.0197802368607312	1.6237565986159639
0.7649644177911045	-1.623802061276275	-1.0206525316695574	-0.6109757870824906	0.6109757870824906	1.0206525316695574	1.623802061276275
0.765464067966017	-1.6238468969518054	-1.0215250890626935	-0.6115695205797219	0.6115695205797219	1.0215250890626935	1.6238468969518054
0.7659637181409296	-1.6238911010877664	-1.0223979072994223	-0.6121637953510551	0.6121637953510551	1.0223979072994223	1.6238911010877664
0.766463368315842	-1.6239346690966057	-1.0232709846183714	-0.6127586122912367	0.6127586122912367	1.0232709846183714	1.6239346690966057
0.7669630184907547	-1.62397759635778	-1.024144319237294	-0.6133539722940438	0.6133539722940438	1.024144319237294	1.62397759635778
0.7674626686656671	-1.6240198782174005	-1.0250179093528462	-0.6139498762522749	0.6139498762522749	1.0250179093528462	1.6240198782174005
0.7679623188405797	-1.6240615099880085	-1.0258917531403895	-0.6145463250577122	0.6145463250577122	1.0258917531403895	1.6240615099880085
0.7684619690154922	-1.624102486948223	-1.0267658487537532	-0.6151433196010719	0.6151433196010719	1.0267658487537532	1.624102486948223
0.7689616191904048	-1.6241428043424602	-1.0276401943250162	-0.6157408607719385	0.6157408607719385	1.0276401943250162	1.6241428043424602
0.7699609195402299	-1.6242214412379268	-1.0293896277594468	-0.6169375865485759	0.6169375865485759	1.0293896277594468	1.6242214412379268
0.7704605697151424	-1.624259751054254	-1.0302647117759873	-0.6175367729274853	0.6175367729274853	1.0302647117759873	1.624259751054254
0.7709602198900549	-1.6242973819342033	-1.0311400380567002	-0.6181365094800314	0.6181365094800314	1.0311400380567002	1.6242973819342033
0.7714598700649675	-1.6243343289466066	-1.0320156046214746	-0.6187367970894047	0.6187367970894047	1.0320156046214746	1.6243343289466066
0.77195952023988	-1.6243705871242073	-1.0328914094670691	-0.6193376366374265	0.6193376366374265	1.0328914094670691	1.6243705871242073
0.7724591704147926	-1.6244061514633712	-1.0337674505668473	-0.6199390290043912	0.6199390290043912	1.0337674505668473	1.6244061514633712
0.7729588205897051	-1.6244410169237602	-1.0346437258705468	-0.6205409750690551	0.6205409750690551	1.0346437258705468	1.6244410169237602
0.7739581209395302	-1.6245086308612096	-1.0363969707690266	-0.6217465317985574	0.6217465317985574	1.0363969707690266	1.6245086308612096
0.7744577711144428	-1.6245413690710355	-1.037273936142882	-0.6223501442126712	0.6223501442126712	1.037273936142882	1.6245413690710355
0.7749574212893553	-1.624573387866881	-1.0381511272783175	-0.6229543138230129	0.6229543138230129	1.0381511272783175	1.624573387866881
0.7754570714642679	-1.6246046820198092	-1.0390285420031433	-0.6235590414997639	0.6235590414997639	1.0390285420031433	1.6246046820198092
0.7759567216391804	-1.6246352462621143	-1.0399061781200112	-0.6241643281112356	0.6241643281112356	1.0399061781200112	1.6246352462621143
0.776456371814093	-1.6246650752870164	-1.0407840334061516	-0.6247701745237635	0.6247701745237635	1.0407840334061516	1.6246650752870164
0.7769560219890055	-1.6246941637482626	-1.0416621056130952	-0.6253765816016773	0.6253765816016773	1.0416621056130952	1.6246941637482626
0.7779553223388306	-1.6247500973953244	-1.0434188916654097	-0.626591081200477	0.626591081200477	1.0434188916654097	1.6247500973953244
0.7784549725137432	-1.6247769316880865	-1.0442976008828964	-0.6271991754393271	0.6271991754393271	1.0442976008828964	1.6247769316880865
0.7789546226886557	-1.6248030036303434	-1.0451765177648649	-0.6278078337793591	0.6278078337793591	1.0451765177648649	1.6248030036303434
0.7794542728635682	-1.6248283076730763	-1.046055639930218	-0.62841705707381	0.62841705707381	1.046055639930218	1.6248283076730763
0.7804535732133933	-1.62487658965509	-1.0478144904495033	-0.6296372019267183	0.6296372019267183	1.0478144904495033	1.62487658965509
0.7814528735632184	-1.6249217324013794	-1.0495741328390997	-0.6308596167741696	0.6308596167741696	1.0495741328390997	1.6249217324013794
0.781952523738131	-1.6249431122387705	-1.050454244736334	-0.6314716775518918	0.6314716775518918	1.050454244736334	1.6249431122387705
0.7824521739130434	-1.624963689993596	-1.0513345470450344	-0.6320843083499939	0.6320843083499939	1.0513345470450344	1.624963689993596
0.782951824087956	-1.6249834598168178	-1.0522150371861863	-0.6326975100032389	0.6326975100032389	1.0522150371861863	1.6249834598168178
0.7834514742628685	-1.6250024158149492	-1.0530957125512472	-0.6333112833433672	0.6333112833433672	1.0530957125512472	1.6250024158149492
0.7839511244377811	-1.6250205520496175	-1.0539765705018722	-0.6339256291991402	0.6339256291991402	1.0539765705018722	1.6250205520496175
0.7854500749625187	-1.625069982106874	-1.0566202130294287	-0.6357721101006258	0.6357721101006258	1.0566202130294287	1.625069982106874
0.7869490254872564	-1.6251118161128235	-1.059265400914726	-0.637623773169538	0.637623773169538	1.059265400914726	1.6251118161128235
0.788447976011994	-1.6251458862039312	-1.0619120578946732	-0.6394806402411759	0.6394806402411759	1.0619120578946732	1.6251458862039312
0.7894472763618191	-1.6251642016449743	-1.063677273194242	-0.6407214533818837	0.6407214533818837	1.063677273194242	1.6251642016449743
0.7899469265367316	-1.62517202059589	-1.0645601050716258	-0.6413427328491501	0.6413427328491501	1.0645601050716258	1.62517202059589
0.7904465767116442	-1.6251789383012039	-1.0654430823696148	-0.6419645952909683	0.6419645952909683	1.0654430823696148	1.6251789383012039
0.7909462268865567	-1.6251849481475868	-1.066326201996555	-0.6425870414844372	0.6425870414844372	1.066326201996555	1.6251849481475868
0.7914458770614693	-1.625190043469942	-1.0672094608256792	-0.6432100722022445	0.6432100722022445	1.0672094608256792	1.625190043469942
0.7929448275862069	-1.6251997748551759	-1.0698600407236647	-0.6450826791602065	0.6450826791602065	1.0698600407236647	1.6251997748551759
0.7934444777611195	-1.6252011443778884	-1.0707438243779692	-0.6457080556103378	0.6457080556103378	1.0707438243779692	1.6252011443778884
0.793944127936032	-1.6252015652571294	-1.071627731060196	-0.6463340203783379	0.6463340203783379	1.071627731060196	1.6252015652571294
0.7944437781109446	-1.6252010305065698	-1.0725117574245862	-0.6469605742081949	0.6469605742081949	1.0725117574245862	1.6252010305065698
0.7949434282858571	-1.6251995330844793	-1.0733959000874254	-0.6475877178386575	0.6475877178386575	1.0733959000874254	1.6251995330844793
0.7954430784607697	-1.6251970658932098	-1.0742801556266535	-0.6482154520032236	0.6482154520032236	1.0742801556266535	1.6251970658932098
0.7959427286356822	-1.6251936217786174	-1.0751645205813984	-0.6488437774299204	0.6488437774299204	1.0751645205813984	1.6251936217786174
0.7964423788105947	-1.625189193529523	-1.0760489914515643	-0.6494726948412459	0.6494726948412459	1.0760489914515643	1.625189193529523
0.7969420289855073	-1.6251837738771047	-1.0769335646973806	-0.6501022049540488	0.6501022049540488	1.0769335646973806	1.6251837738771047
0.7974416791604197	-1.6251773554944078	-1.0778182367389628	-0.6507323084793929	0.6507323084793929	1.0778182367389628	1.6251773554944078
0.7979413293353323	-1.6251699309956658	-1.078703003955836	-0.6513630061223598	0.6513630061223598	1.078703003955836	1.6251699309956658
0.7989406296851574	-1.6251520338097738	-1.0804728092279758	-0.6526261865512656	0.6526261865512656	1.0804728092279758	1.6251520338097738
0.7999399300349825	-1.6251300220357876	-1.082242950720966	-0.6538917517582067	0.6538917517582067	1.082242950720966	1.6251300220357876
0.800439580209895	-1.6251174540726074	-1.0831281380547164	-0.6545254303494933	0.6545254303494933	1.0831281380547164	1.6251174540726074
0.8009392303848076	-1.6251038344115913	-1.0840133979627369	-0.6551597071572314	0.6551597071572314	1.0840133979627369	1.6251038344115913
0.8014388805597201	-1.6250891552388287	-1.084898726527329	-0.6557945828412808	0.6557945828412808	1.084898726527329	1.6250891552388287
0.8019385307346327	-1.6250734086767598	-1.0857841197863685	-0.6564300580544667	0.6564300580544667	1.0857841197863685	1.6250734086767598
0.8024381809095452	-1.6250565867835258	-1.086669573732801	-0.6570661334424319	0.6570661334424319	1.086669573732801	1.6250565867835258
0.8029378310844578	-1.6250386815522808	-1.0875550843141075	-0.6577028096434722	0.6577028096434722	1.0875550843141075	1.6250386815522808
0.8039371314342828	-1.6249995887196746	-1.089326258940893	-0.6589779670003747	0.6589779670003747	1.089326258940893	1.6249995887196746
0.8044367816091954	-1.6249783847738395	-1.090211914649335	-0.659616449394754	0.659616449394754	1.090211914649335	1.6249783847738395
0.805935732133933	-1.624908043330346	-1.092869104333155	-0.6615355187050789	0.6615355187050789	1.092869104333155	1.624908043330346
0.8064353823088456	-1.6248823249437467	-1.09375489395842	-0.6621764178205096	0.6621764178205096	1.09375489395842	1.6248823249437467
0.8074346826586707	-1.6248274301104293	-1.0955265362652362	-0.6634600335247925	0.6634600335247925	1.0955265362652362	1.6248274301104293
0.8079343328335832	-1.6247982363470415	-1.0964123799236971	-0.6641027512345377	0.6641027512345377	1.0964123799236971	1.6247982363470415
0.8084339830084958	-1.624767866687341	-1.0972982324844995	-0.6647460762480802	0.6647460762480802	1.0972982324844995	1.624767866687341
0.810432583708146	-1.6246344511555066	-1.100841638136517	-0.6673254599423346	0.6673254599423346	1.100841638136517	1.6246344511555066
0.8109322338830585	-1.6245980679087204	-1.1017274645290787	-0.6679718293406397	0.6679718293406397	1.1017274645290787	1.6245980679087204
0.8114318840579711	-1.6245604545924903	-1.1026132711732313	-0.6686188091192721	0.6686188091192721	1.1026132711732313	1.6245604545924903
0.8119315342328836	-1.6245216019086923	-1.1034990531014555	-0.6692663997551375	0.6692663997551375	1.1034990531014555	1.6245216019086923
0.8129308345827087	-1.6244401408496765	-1.1052705226557211	-0.6705634154520597	0.6705634154520597	1.1052705226557211	1.6244401408496765
0.8134304847576211	-1.6243975134792965	-1.1061562000603713	-0.6712128414121104	0.6712128414121104	1.1061562000603713	1.6243975134792965
0.8139301349325337	-1.6243536087493462	-1.1070418323049254	-0.6718628800269507	0.6718628800269507	1.1070418323049254	1.6243536087493462
0.8144297851074462	-1.6243084169576263	-1.1079274141313598	-0.6725135317173447	0.6725135317173447	1.1079274141313598	1.6243084169576263
0.8154290854572713	-1.624214132961773	-1.1096984051959735	-0.6738166759480262	0.6738166759480262	1.1096984051959735	1.624214132961773
0.8159287356321839	-1.6241650209323135	-1.1105838036141291	-0.6744691692693711	0.6744691692693711	1.1105838036141291	1.6241650209323135
0.8164283858070964	-1.6241145821885956	-1.1114691299726174	-0.6751222772278419	0.6751222772278419	1.1114691299726174	1.6241145821885956
0.816928035982009	-1.6240628066019793	-1.1123543787049757	-0.6757760001822748	0.6757760001822748	1.1123543787049757	1.6240628066019793
0.8174276861569215	-1.6240096839557565	-1.113239544180787	-0.6764303384783728	0.6764303384783728	1.113239544180787	1.6240096839557565
0.8179273363318341	-1.6239552039441938	-1.1141246207048994	-0.6770852924484645	0.6770852924484645	1.1141246207048994	1.6239552039441938
0.8184269865067466	-1.623899356171477	-1.1150096025166387	-0.6777408624112229	0.6777408624112229	1.1150096025166387	1.623899356171477
0.8194262868565717	-1.6237835153033922	-1.1167792586278211	-0.6790538515196554	0.6790538515196554	1.1167792586278211	1.6237835153033922
0.8199259370314843	-1.623723500957327	-1.117663921070997	-0.6797112712320613	0.6797112712320613	1.117663921070997	1.623723500957327
0.8204255872063968	-1.6236620763466896	-1.1185484650875932	-0.6803693080700541	0.6803693080700541	1.1185484650875932	1.6236620763466896
0.8209252373813093	-1.6235992306104208	-1.1194328845770218	-0.68102796227999	0.68102796227999	1.1194328845770218	1.6235992306104208
0.8219245377311344	-1.6234692318347788	-1.1212013252185462	-0.6823471237244534	0.6823471237244534	1.1212013252185462	1.6234692318347788
0.8229238380809595	-1.6233334157989256	-1.1229691927645844	-0.6836687572249759	0.6836687572249759	1.1229691927645844	1.6233334157989256
0.8234234882558721	-1.6232632981144421	-1.1238528956101925	-0.6843305014441825	0.6843305014441825	1.1238528956101925	1.6232632981144421
0.8249224387806097	-1.623043968628052	-1.1265030017612996	-0.6863194457248926	0.6863194457248926	1.1265030017612996	1.623043968628052
0.8254220889555223	-1.6229678277823092	-1.1273860140487668	-0.686983664743563	0.686983664743563	1.1273860140487668	1.6229678277823092
0.8269210394802599	-1.6227301459629986	-1.130033885760474	-0.6889800356828252	0.6889800356828252	1.130033885760474	1.6227301459629986
0.8274206896551725	-1.622647791962791	-1.1309160979212531	-0.6896467307630614	0.6896467307630614	1.1309160979212531	1.622647791962791
0.827920339830085	-1.6225638541732401	-1.1317980923253572	-0.6903140449149595	0.6903140449149595	1.1317980923253572	1.6225638541732401
0.8284199900049976	-1.622478320170638	-1.1326798617163067	-0.6909819781216389	0.6909819781216389	1.1326798617163067	1.622478320170638
0.82891964017991	-1.6223911774172641	-1.1335613987525228	-0.6916505303458524	0.6916505303458524	1.1335613987525228	1.6223911774172641
0.8294192903548225	-1.6223024132601274	-1.1344426960062302	-0.6923197015296233	0.6923197015296233	1.1344426960062302	1.6223024132601274
0.8304185907046476	-1.6221199695379216	-1.1362045410173534	-0.6936599004378168	0.6936599004378168	1.1362045410173534	1.6221199695379216
0.8309182408795602	-1.6220262640780878	-1.1370850734781681	-0.6943309279389691	0.6943309279389691	1.1370850734781681	1.6220262640780878
0.8314178910544727	-1.6219308854222088	-1.1379653355609631	-0.6950025739523104	0.6950025739523104	1.1379653355609631	1.6219308854222088
0.8319175412293853	-1.6218338203201712	-1.1388453193900006	-0.6956748383100925	0.6956748383100925	1.1388453193900006	1.6218338203201712
0.8324171914042978	-1.6217350553981718	-1.1397250169964268	-0.6963477208213225	0.6963477208213225	1.1397250169964268	1.6217350553981718
0.8329168415792104	-1.621634577157308	-1.1406044203170667	-0.6970212212713365	0.6970212212713365	1.1406044203170667	1.621634577157308
0.8334164917541229	-1.6215323719720143	-1.141483521193181	-0.6976953394213755	0.6976953394213755	1.141483521193181	1.6215323719720143
0.8339161419290355	-1.621428426088597	-1.1423623113692176	-0.6983700750081048	0.6983700750081048	1.1423623113692176	1.621428426088597
0.8349154422788606	-1.6212152565626652	-1.144118926107124	-0.6997213973126251	0.6997213973126251	1.144118926107124	1.6212152565626652
0.8354150924537731	-1.6211060047581636	-1.1449967336622666	-0.7003979833766564	0.7003979833766564	1.1449967336622666	1.6211060047581636
0.8364143928035982	-1.6208820956553833	-1.1467513058648915	-0.7017530034959188	0.7017530034959188	1.1467513058648915	1.6208820956553833
0.8369140429785108	-1.6207674093837259	-1.1476280528893885	-0.7024314367369349	0.7024314367369349	1.1476280528893885	1.6207674093837259
0.8374136931534233	-1.6206508824185	-1.148504428604691	-0.7031104848430422	0.7031104848430422	1.148504428604691	1.6206508824185
0.8379133433283358	-1.6205324999237423	-1.149380423933201	-0.7037901473368027	0.7037901473368027	1.149380423933201	1.6205324999237423
0.8384129935032484	-1.6204122469207358	-1.1502560296883053	-0.704470423711692	0.704470423711692	1.1502560296883053	1.6204122469207358
0.839911944027986	-1.6200401128960247	-1.1528804159808679	-0.7065149306097241	0.7065149306097241	1.1528804159808679	1.6200401128960247
0.8404115942028986	-1.6199122251550246	-1.153754369344111	-0.7071976568423913	0.7071976568423913	1.153754369344111	1.6199122251550246
0.8409112443778111	-1.6197823898080332	-1.1546278855135246	-0.7078809939674215	0.7078809939674215	1.1546278855135246	1.6197823898080332
0.8414108945527237	-1.6196505909818446	-1.1555009546167934	-0.7085649412917672	0.7085649412917672	1.1555009546167934	1.6196505909818446
0.8419105447276362	-1.6195168126476363	-1.15637356666182	-0.7092494980891799	0.7092494980891799	1.15637356666182	1.6195168126476363
0.8424101949025488	-1.6193810386190104	-1.1572457115350814	-0.7099346635995986	0.7099346635995986	1.1572457115350814	1.6193810386190104
0.8429098450774613	-1.6192432525499805	-1.1581173789999737	-0.7106204370285102	0.7106204370285102	1.1581173789999737	1.6192432525499805
0.8434094952523739	-1.6191034379330274	-1.1589885586951114	-0.7113068175462789	0.7113068175462789	1.1589885586951114	1.6191034379330274
0.8439091454272863	-1.6189615780970004	-1.1598592401326044	-0.7119938042874975	0.7119938042874975	1.1598592401326044	1.6189615780970004
0.844408795602199	-1.6188176562050673	-1.1607294126963192	-0.712681396350296	0.712681396350296	1.1607294126963192	1.6188176562050673
0.8449084457771114	-1.6186716552525804	-1.1615990656400863	-0.7133695927956442	0.7133695927956442	1.1615990656400863	1.6186716552525804
0.845408095952024	-1.618523558064989	-1.162468188085905	-0.7140583926466598	0.7140583926466598	1.162468188085905	1.618523558064989
0.8459077461269365	-1.618373347295619	-1.1633367690220953	-0.7147477948878745	0.7147477948878745	1.1633367690220953	1.618373347295619
0.846407396301849	-1.6182210054234736	-1.1642047973014378	-0.7154377984644928	0.7154377984644928	1.1642047973014378	1.6182210054234736
0.8479063468265867	-1.61775101531833	-1.1668054526529148	-0.7175114060532893	0.7175114060532893	1.1668054526529148	1.61775101531833
0.8484059970014992	-1.6175899702595067	-1.167671156054638	-0.7182038036107373	0.7182038036107373	1.167671156054638	1.6175899702595067
0.8494052973513243	-1.6172611973195998	-1.1694007193754403	-0.7195903837533821	0.7195903837533821	1.1694007193754403	1.6172611973195998
0.8499049475262369	-1.617093432017082	-1.1702645551419668	-0.7202845636797507	0.7202845636797507	1.1702645551419668	1.617093432017082
0.8519035482258871	-1.616399399627229	-1.1737133033702598	-0.7230671825887484	0.7230671825887484	1.1737133033702598	1.616399399627229
0.8524031984007996	-1.6162200512579348	-1.1745737782545569	-0.7237643045350611	0.7237643045350611	1.1745737782545569	1.6162200512579348
0.8534024987506247	-1.6158542068721906	-1.1762925823185997	-0.7251602977847241	0.7251602977847241	1.1762925823185997	1.6158542068721906
0.8539021489255373	-1.615667670214809	-1.1771508848112584	-0.7258591656534071	0.7258591656534071	1.1771508848112584	1.615667670214809
0.8544017991004498	-1.6154786964641394	-1.1780084362043457	-0.7265586119733755	0.7265586119733755	1.1780084362043457	1.6154786964641394
0.8554010994502749	-1.61509335402473	-1.1797212304359506	-0.7279592325075127	0.7279592325075127	1.1797212304359506	1.61509335402473
0.8564003998001	-1.6146980100113062	-1.1814308527343969	-0.7293621439074764	0.7293621439074764	1.1814308527343969	1.6146980100113062
0.8569000499750125	-1.6144965334421861	-1.1822844385345344	-0.7300644535939271	0.7300644535939271	1.1822844385345344	1.6144965334421861
0.8573997001499251	-1.6142924912504228	-1.1831371879340842	-0.7307673297727376	0.7307673297727376	1.1831371879340842	1.6142924912504228
0.8578993503248376	-1.6140858612055398	-1.1839890860721431	-0.7314707702440243	0.7314707702440243	1.1839890860721431	1.6140858612055398
0.8588986506746626	-1.61366474743274	-1.1856902681603987	-0.7328793349524898	0.7328793349524898	1.1856902681603987	1.61366474743274
0.8593983008495752	-1.6134502180320955	-1.1865395214203396	-0.7335844544742391	0.7335844544742391	1.1865395214203396	1.6134502180320955
0.8598979510244877	-1.6132330094259977	-1.1873878620323763	-0.7342901288550933	0.7342901288550933	1.1873878620323763	1.6132330094259977
0.8603976011994003	-1.6130130981516722	-1.1882352741494462	-0.734996355571995	0.734996355571995	1.1882352741494462	1.6130130981516722
0.8608972513743128	-1.612790460489388	-1.1890817417182118	-0.7357031320334041	0.7357031320334041	1.1890817417182118	1.612790460489388
0.8613969015492254	-1.6125650724588556	-1.1899272484759102	-0.736410455577907	0.736410455577907	1.1899272484759102	1.6125650724588556
0.8618965517241379	-1.6123369098155107	-1.1907717779471627	-0.7371183234729513	0.7371183234729513	1.1907717779471627	1.6123369098155107
0.8623962018990505	-1.6121059480467497	-1.1916153134407035	-0.7378267329133111	0.7378267329133111	1.1916153134407035	1.6121059480467497
0.862895852073963	-1.6118721623681096	-1.192457838046063	-0.7385356810197583	0.7385356810197583	1.192457838046063	1.6118721623681096
0.8633955022488755	-1.6116355277193681	-1.1932993346301817	-0.7392451648374975	0.7392451648374975	1.1932993346301817	1.6116355277193681
0.8643948025987006	-1.6111536098679058	-1.1949791740687934	-0.7406657274013033	0.7406657274013033	1.1949791740687934	1.6111536098679058
0.8653941029485257	-1.6106599883425579	-1.196654690107744	-0.7420883953987042	0.7420883953987042	1.196654690107744	1.6106599883425579
0.8658937531234383	-1.6104087230060835	-1.1974907815543492	-0.7428005107020577	0.7428005107020577	1.1974907815543492	1.6104087230060835
0.8663934032983508	-1.6101544523196512	-1.1983257373094487	-0.7435131423162886	0.7435131423162886	1.1983257373094487	1.6101544523196512
0.8668930534732634	-1.6098971491774108	-1.1991595385816631	-0.7442262867142804	0.7442262867142804	1.1991595385816631	1.6098971491774108
0.8673927036481759	-1.6096367861639023	-1.1999921663275737	-0.7449399402805281	0.7449399402805281	1.1999921663275737	1.6096367861639023
0.8678923538230885	-1.6093733355494904	-1.2008236012477074	-0.7456540993092662	0.7456540993092662	1.2008236012477074	1.6093733355494904
0.868392003998001	-1.6091067692856442	-1.2016538237824639	-0.7463687600027392	0.7463687600027392	1.2016538237824639	1.6091067692856442
0.8688916541729136	-1.6088370590002279	-1.202482814107952	-0.7470839184693113	0.7470839184693113	1.202482814107952	1.6088370590002279
0.8693913043478261	-1.6085641759926477	-1.20331055213175	-0.7477995707215787	0.7477995707215787	1.20331055213175	1.6085641759926477
0.8698909545227387	-1.6082880912288713	-1.204137017488583	-0.7485157126744164	0.7485157126744164	1.204137017488583	1.6082880912288713
0.8703906046976512	-1.6080087753364851	-1.2049621895359162	-0.7492323401430226	0.7492323401430226	1.2049621895359162	1.6080087753364851
0.8708902548725637	-1.6077261985994646	-1.2057860473494557	-0.7499494488408619	0.7499494488408619	1.2057860473494557	1.6077261985994646
0.8713899050474763	-1.6074403309530443	-1.2066085697185773	-0.7506670343776239	0.7506670343776239	1.2066085697185773	1.6074403309530443
0.8718895552223888	-1.6071511419783375	-1.2074297351416419	-0.7513850922570838	0.7513850922570838	1.2074297351416419	1.6071511419783375
0.8723892053973014	-1.6068586008969528	-1.2082495218212415	-0.7521036178749428	0.7521036178749428	1.2082495218212415	1.6068586008969528
0.8743878060969515	-1.6056542870410566	-1.2115144345298432	-0.754982301736933	0.754982301736933	1.2115144345298432	1.6056542870410566
0.874887456271864	-1.6053445107743394	-1.2123269898332265	-0.7557030930422989	0.7557030930422989	1.2123269898332265	1.6053445107743394
0.8753871064467766	-1.6050311898636769	-1.213138029118386	-0.7564243220633448	0.7564243220633448	1.213138029118386	1.6050311898636769
0.8763864067966017	-1.6043937798801888	-1.2147554632585889	-0.7578680714226426	0.7578680714226426	1.2147554632585889	1.6043937798801888
0.8768860569715142	-1.6040696226686968	-1.2155618090764644	-0.7585905805252076	0.7585905805252076	1.2155618090764644	1.6040696226686968
0.8773857071464268	-1.6037417845228708	-1.2163665407902557	-0.7593135048666927	0.7593135048666927	1.2163665407902557	1.6037417845228708
0.8778853573213393	-1.6034102303203097	-1.2171696330057946	-0.7600368384962849	0.7600368384962849	1.2171696330057946	1.6034102303203097
0.8783850074962519	-1.603074924505209	-1.21797105996789	-0.7607605753249375	0.7607605753249375	1.21797105996789	1.603074924505209
0.8788846576711644	-1.6027358310813804	-1.2187707955541331	-0.7614847091224589	0.7614847091224589	1.2187707955541331	1.6027358310813804
0.8793843078460769	-1.6023929136051345	-1.2195688132685827	-0.7622092335145397	0.7622092335145397	1.2195688132685827	1.6023929136051345
0.8798839580209895	-1.6020461351780086	-1.220365086235315	-0.7629341419797008	0.7629341419797008	1.220365086235315	1.6020461351780086
0.880383608195902	-1.6016954584394094	-1.2211595871918313	-0.7636594278461946	0.7636594278461946	1.2211595871918313	1.6016954584394094
0.8808832583708146	-1.6013408455589877	-1.2219522884823364	-0.7643850842887914	0.7643850842887914	1.2219522884823364	1.6013408455589877
0.8813829085457271	-1.6009822582289244	-1.2227431620508675	-0.7651111043255069	0.7651111043255069	1.2227431620508675	1.6009822582289244
0.8818825587206397	-1.6006196576561103	-1.2235321794342802	-0.7658374808142862	0.7658374808142862	1.2235321794342802	1.6006196576561103
0.8823822088955522	-1.6002530045540801	-1.224319311755082	-0.7665642064495503	0.7665642064495503	1.224319311755082	1.6002530045540801
0.8828818590704648	-1.5998822591347943	-1.2251045297141168	-0.7672912737587089	0.7672912737587089	1.2251045297141168	1.5998822591347943
0.8838811594202899	-1.5991283296340852	-1.2266691031969017	-0.7687464026515279	0.7687464026515279	1.2266691031969017	1.5991283296340852
0.884880459770115	-1.5983575404958563	-1.2282256567678667	-0.7702028042327846	0.7702028042327846	1.2282256567678667	1.5983575404958563
0.8853801099450275	-1.5979657185190046	-1.2290008481398507	-0.7709314617201525	0.7709314617201525	1.2290008481398507	1.5979657185190046
0.8858797601199401	-1.5975695544824355	-1.2297739400698848	-0.7716604123309151	0.7716604123309151	1.2297739400698848	1.5975695544824355
0.8863794102948526	-1.5971690048425824	-1.2305449000884454	-0.7723896473176617	0.7723896473176617	1.2305449000884454	1.5971690048425824
0.8868790604697652	-1.5967640254821582	-1.231313695239756	-0.7731191577346477	0.7731191577346477	1.231313695239756	1.5967640254821582
0.8873787106446777	-1.5963545717002587	-1.2320802920728948	-0.7738489344334236	0.7738489344334236	1.2320802920728948	1.5963545717002587
0.8878783608195902	-1.5959405982022223	-1.2328446566326978	-0.7745789680583701	0.7745789680583701	1.2328446566326978	1.5959405982022223
0.8883780109945028	-1.5955220590893104	-1.2336067544504625	-0.7753092490421171	0.7753092490421171	1.2336067544504625	1.5955220590893104
0.8893773113443278	-1.5946710973398006	-1.2351240093600986	-0.7767705137294619	0.7767705137294619	1.2351240093600986	1.5946710973398006
0.8898769615192403	-1.5942385797890057	-1.235879094860208	-0.7775014771966859	0.7775014771966859	1.235879094860208	1.5942385797890057
0.8908762618690654	-1.5933592292081595	-1.2373819988399672	-0.7789640140603937	0.7789640140603937	1.2373819988399672	1.5933592292081595
0.8918755622188905	-1.5924604607379116	-1.2388749626890396	-0.780427291622157	0.780427291622157	1.2388749626890396	1.5924604607379116
0.8928748625687156	-1.5915418680779478	-1.2403576772634224	-0.7818912193554495	0.7818912193554495	1.2403576772634224	1.5915418680779478
0.8938741629185407	-1.590603033596293	-1.241829823698846	-0.7833557025953263	0.7833557025953263	1.241829823698846	1.590603033596293
0.8953731134432784	-1.5891558858673642	-1.2440175056273854	-0.7855532512466564	0.7855532512466564	1.2440175056273854	1.5891558858673642
0.8958727636181909	-1.5886629094578137	-1.2447410858079282	-0.7862859350866492	0.7862859350866492	1.2447410858079282	1.5886629094578137
0.896872063968016	-1.5876607240239762	-1.2461795116575387	-0.7877514725452842	0.7877514725452842	1.2461795116575387	1.5876607240239762
0.8973717141429285	-1.5871513981744882	-1.2468942669056469	-0.7884842978591532	0.7884842978591532	1.2468942669056469	1.5871513981744882
0.8978713643178411	-1.5866365042781978	-1.2476059888691493	-0.7892171414895055	0.7892171414895055	1.2476059888691493	1.5866365042781978
0.8988706646676662	-1.585589769264341	-1.2490201439278463	-0.7906828234838869	0.7906828234838869	1.2490201439278463	1.585589769264341
0.8993703148425787	-1.5850578043788457	-1.2497224805816018	-0.7914156308806409	0.7914156308806409	1.2497224805816018	1.5850578043788457
0.8998699650174913	-1.5845200238762664	-1.250421591036398	-0.7921483946429716	0.7921483946429716	1.250421591036398	1.5845200238762664
0.9013689155422289	-1.5828711419759551	-1.2524990587654963	-0.7943462584409126	0.7943462584409126	1.2524990587654963	1.5828711419759551
0.902368215892054	-1.5817416066513008	-1.2538669629168693	-0.7958109723419208	0.7958109723419208	1.2538669629168693	1.5817416066513008
0.9028678660669666	-1.581167550377481	-1.2545456316922783	-0.7965431168953483	0.7965431168953483	1.2545456316922783	1.581167550377481
0.903367516241879	-1.5805872084346528	-1.2552207045950237	-0.7972750949705564	0.7972750949705564	1.2552207045950237	1.5805872084346528
0.9038671664167917	-1.5800005095389087	-1.2558921251983322	-0.7980068873698358	0.7980068873698358	1.2558921251983322	1.5800005095389087
0.9043668165917041	-1.5794073813100606	-1.25655983611361	-0.7987384744526813	0.7987384744526813	1.25655983611361	1.5794073813100606
0.9048664667666166	-1.5788077502492972	-1.2572237789699345	-0.7994698361249165	0.7994698361249165	1.2572237789699345	1.5788077502492972
0.9058657671164417	-1.577588679906015	-1.2585401219834655	-0.8009318005242907	0.8009318005242907	1.2585401219834655	1.577588679906015
0.9063654172913543	-1.576969087824084	-1.259192400294873	-0.8016623606915669	0.8016623606915669	1.259192400294873	1.576969087824084
0.9068650674662668	-1.5763426872626518	-1.259840666810767	-0.8023926103042918	0.8023926103042918	1.259840666810767	1.5763426872626518
0.9073647176411794	-1.5757093987748056	-1.2604848579213583	-0.803122526824259	0.803122526824259	1.2604848579213583	1.5757093987748056
0.9078643678160919	-1.5750691416485885	-1.2611249088994974	-0.8038520871869338	0.8038520871869338	1.2611249088994974	1.5750691416485885
0.9083640179910045	-1.5744218338803146	-1.2617607538760067	-0.8045812677880886	0.8045812677880886	1.2617607538760067	1.5744218338803146
0.908863668165917	-1.5737673921471838	-1.2623923258143361	-0.8053100444700406	0.8053100444700406	1.2623923258143361	1.5737673921471838
0.9093633183408296	-1.5731057317791601	-1.2630195564845308	-0.8060383925074793	0.8060383925074793	1.2630195564845308	1.5731057317791601
0.9098629685157421	-1.572436766730037	-1.2636423764364768	-0.8067662865928509	0.8067662865928509	1.2636423764364768	1.572436766730037
0.9103626186906547	-1.571760409547853	-1.2642607149724092	-0.8074937008213097	0.8074937008213097	1.2642607149724092	1.571760409547853
0.9108622688655672	-1.571076571344327	-1.2648745001186488	-0.8082206086752819	0.8082206086752819	1.2648745001186488	1.571076571344327
0.9123612193903049	-1.5689792595156444	-1.266687795727968	-0.8103980192839242	0.8103980192839242	1.266687795727968	1.5689792595156444
0.9128608695652174	-1.5682645785048661	-1.2672826210263248	-0.8111226236393481	0.8111226236393481	1.2672826210263248	1.5682645785048661
0.9133605197401299	-1.5675419493610865	-1.2678725128819783	-0.8118465792645169	0.8118465792645169	1.2678725128819783	1.5675419493610865
0.914359820089955	-1.5660724522225966	-1.2690371736925454	-0.8132924214001095	0.8132924214001095	1.2690371736925454	1.5660724522225966
0.9148594702648676	-1.5653253827778064	-1.2696117775821583	-0.8140142445902834	0.8140142445902834	1.2696117775821583	1.5653253827778064
0.9158587706146927	-1.5638060854332487	-1.270745107950931	-0.8154555311281793	0.8154555311281793	1.270745107950931	1.5638060854332487
0.9163584207896052	-1.5630336454517613	-1.2713036598345648	-0.8161749264380018	0.8161749264380018	1.2713036598345648	1.5630336454517613
0.9168580709645178	-1.5622525334455066	-1.2718566836719734	-0.8168934430302526	0.8168934430302526	1.2718566836719734	1.5622525334455066
0.9173577211394303	-1.561462638662379	-1.2724040879315042	-0.817611044772326	0.817611044772326	1.2724040879315042	1.561462638662379
0.9178573713143429	-1.5606638483859412	-1.2729457793132437	-0.818327694643906	0.818327694643906	1.2729457793132437	1.5606638483859412
0.9183570214892554	-1.559856047889033	-1.2734816627055574	-0.8190433547123553	0.8190433547123553	1.2734816627055574	1.559856047889033
0.918856671664168	-1.5590391203860179	-1.274011641140302	-0.8197579861071621	0.8197579861071621	1.274011641140302	1.5590391203860179
0.9193563218390804	-1.5582129469835364	-1.2745356157466698	-0.8204715489937148	0.8204715489937148	1.2745356157466698	1.5582129469835364
0.919855972013993	-1.5573774066298522	-1.2750534857036055	-0.821184002546085	0.821184002546085	1.2750534857036055	1.5573774066298522
0.9203556221889055	-1.556532376062599	-1.275565148190748	-0.8218953049189517	0.8218953049189517	1.275565148190748	1.556532376062599
0.9208552723638181	-1.555677729754961	-1.2760704983378406	-0.822605413218566	0.822605413218566	1.2760704983378406	1.555677729754961
0.9213549225387306	-1.5548133398602053	-1.2765694291725547	-0.823314283472746	0.823314283472746	1.2765694291725547	1.5548133398602053
0.9218545727136431	-1.5539390761544776	-1.2770618315666604	-0.8240218705998895	0.8240218705998895	1.2770618315666604	1.5539390761544776
0.9223542228885557	-1.553054805977848	-1.2775475941804915	-0.8247281283768356	0.8247281283768356	1.2775475941804915	1.553054805977848
0.9228538730634682	-1.5521603941734665	-1.27802660340563	-0.8254330094057036	0.8254330094057036	1.27802660340563	1.5521603941734665
0.9233535232383808	-1.5512557030248568	-1.2784987433057415	-0.8261364650795974	0.8261364650795974	1.2784987433057415	1.5512557030248568
0.9238531734132933	-1.5503405921911624	-1.278963895555505	-0.8268384455470522	0.8268384455470522	1.278963895555505	1.5503405921911624
0.9243528235882059	-1.5494149186403927	-1.2794219393775408	-0.8275388996753039	0.8275388996753039	1.2794219393775408	1.5494149186403927
0.9248524737631184	-1.5484785365804452	-1.2798727514772723	-0.8282377750122192	0.8282377750122192	1.2798727514772723	1.5484785365804452
0.925352123938031	-1.5475312973879647	-1.2803162059756414	-0.8289350177469211	0.8289350177469211	1.2803162059756414	1.5475312973879647
0.9268510744627686	-1.5446229067527648	-1.2816011248282864	-0.8310163909808932	0.8310163909808932	1.2816011248282864	1.5446229067527648
0.9278503748125937	-1.5426268349671397	-1.2824185188069999	-0.8323947586298857	0.8323947586298857	1.2824185188069999	1.5426268349671397
0.9283500249875063	-1.5416111637677155	-1.282815030444461	-0.8330809943044671	0.8330809943044671	1.282815030444461	1.5416111637677155
0.9288496751624188	-1.540583509308352	-1.28320322481615	-0.8337651790376752	0.8337651790376752	1.28320322481615	1.540583509308352
0.9293493253373314	-1.5395436974551726	-1.2835829526564326	-0.8344472465496151	0.8344472465496151	1.2835829526564326	1.5395436974551726
0.9298489755122439	-1.538491550486323	-1.2839540613972578	-0.8351271287764824	0.8351271287764824	1.2839540613972578	1.538491550486323
0.9303486256871564	-1.5374268869929562	-1.28431639507392	-0.8358047558141989	0.8358047558141989	1.28431639507392	1.5374268869929562
0.930848275862069	-1.536349521776747	-1.2846697942274727	-0.8364800558598229	0.8364800558598229	1.2846697942274727	1.536349521776747
0.9313479260369815	-1.5352592657437991	-1.2850140958036438	-0.8371529551508758	0.8371529551508758	1.2850140958036438	1.5352592657437991
0.9318475762118941	-1.534155925794839	-1.2853491330481002	-0.8378233779022229	0.8378233779022229	1.2853491330481002	1.534155925794839
0.9323472263868066	-1.533039304711478	-1.2856747353979263	-0.8384912462405157	0.8384912462405157	1.2856747353979263	1.533039304711478
0.9328468765617192	-1.5319092010383304	-1.2859907283691123	-0.8391564801361812	0.8391564801361812	1.2859907283691123	1.5319092010383304
0.9333465267366317	-1.5307654089609688	-1.2862969334399084	-0.8398189973326822	0.8398189973326822	1.2862969334399084	1.5307654089609688
0.9338461769115443	-1.5296077181793553	-1.2865931679298441	-0.8404787132730072	0.8404787132730072	1.2865931679298441	1.5296077181793553
0.9343458270864567	-1.5284359137766519	-1.2868792448742303	-0.8411355410232442	0.8411355410232442	1.2868792448742303	1.5284359137766519
0.9348454772613694	-1.527249776083162	-1.287154972893925	-0.8417893911931114	0.8417893911931114	1.287154972893925	1.527249776083162
0.9358447776111944	-1.5248335975288	-1.2876745937542213	-0.8430877884493938	0.8430877884493938	1.2876745937542213	1.5248335975288
0.9363444277861069	-1.5236030922674597	-1.2879180805216583	-0.8437321437124871	0.8437321437124871	1.2879180805216583	1.5236030922674597
0.9368440779610195	-1.522357324604657	-1.2881504059209206	-0.8443731375658439	0.8443731375658439	1.2881504059209206	1.522357324604657
0.937343728135932	-1.521096048879885	-1.288371354366007	-0.8450106670279222	0.8450106670279222	1.288371354366007	1.521096048879885
0.9383430284857571	-1.5185259620047862	-1.2887782313397302	-0.84627490571707	0.84627490571707	1.2887782313397302	1.5185259620047862
0.9388426786606696	-1.5172166303983476	-1.2889637014695359	-0.8469013935256435	0.8469013935256435	1.2889637014695359	1.5172166303983476
0.9393423288355822	-1.5158907494428124	-1.2891368774866845	-0.8475239738816434	0.8475239738816434	1.2891368774866845	1.5158907494428124
0.9403416291854073	-1.5131882291589578	-1.2894453653694795	-0.8487569322156046	0.8487569322156046	1.2894453653694795	1.5131882291589578
0.9413409295352324	-1.5104161127877793	-1.2897016678107183	-0.8499727840980823	0.8499727840980823	1.2897016678107183	1.5104161127877793
0.9418405797101449	-1.5090032101612672	-1.289809587066487	-0.8505739669645138	0.8505739669645138	1.289809587066487	1.5090032101612672
0.94283988005997	-1.5061221589190235	-1.2899835753604558	-0.8517621545635674	0.8517621545635674	1.2899835753604558	1.5061221589190235
0.9433395302348826	-1.5046533638666013	-1.290049067650362	-0.8523488695341325	0.8523488695341325	1.290049067650362	1.5046533638666013
0.9438391804097951	-1.503165277836162	-1.2900998279133666	-0.8529304645228941	0.8529304645228941	1.2900998279133666	1.503165277836162
0.9448384807596202	-1.5001298469349775	-1.2901559110261844	-0.8540776634763138	0.8540776634763138	1.2901559110261844	1.5001298469349775
0.9453381309345328	-1.4985817864559507	-1.2901605917822425	-0.8546429392521424	0.8546429392521424	1.2901605917822425	1.4985817864559507
0.9458377811094453	-1.4970130031424287	-1.290149255702996	-0.8552024382717762	0.8552024382717762	1.290149255702996	1.4970130031424287
0.9468370814592704	-1.493811730039596	-1.290077147705093	-0.856303389615862	0.856303389615862	1.290077147705093	1.493811730039596
0.9473367316341829	-1.4921784452023328	-1.290015658383888	-0.8568444689572177	0.8568444689572177	1.290015658383888	1.4921784452023328
0.9478363818090955	-1.490522846670752	-1.2899367166792908	-0.8573790250974715	0.8573790250974715	1.2899367166792908	1.490522846670752
0.9488356821589206	-1.4871429953060873	-1.2897249242552125	-0.8584277515177287	0.8584277515177287	1.2897249242552125	1.4871429953060873
0.949335332333833	-1.4854178557255255	-1.2895912688992701	-0.8589414963347521	0.8589414963347521	1.2895912688992701	1.4854178557255255
0.9498349825087457	-1.4836686280377358	-1.2894385509919843	-0.8594478664431632	0.8594478664431632	1.2894385509919843	1.4836686280377358
0.9513339330334832	-1.4782715906116473	-1.2888616247526472	-0.8609203739419315	0.8609203739419315	1.2888616247526472	1.4782715906116473
0.9518335832083958	-1.4764211135653742	-1.2886281913509405	-0.8613948490134882	0.8613948490134882	1.2886281913509405	1.4764211135653742
0.9523332333833083	-1.4745440267433516	-1.2883733927248169	-0.8618607083693778	0.8618607083693778	1.2883733927248169	1.4745440267433516
0.9528328835582209	-1.4726397798150306	-1.2880967242933448	-0.8623176767314923	0.8623176767314923	1.2880967242933448	1.4726397798150306
0.9533325337331334	-1.4707078056490492	-1.287797665356112	-0.8627654688494978	0.8627654688494978	1.287797665356112	1.4707078056490492
0.954831484257871	-1.4647395815477708	-1.2867606821566495	-0.8640507760181262	0.8640507760181262	1.2867606821566495	1.4647395815477708
0.9553311344327836	-1.4626906659945704	-1.2863665071902923	-0.8644587949137855	0.8644587949137855	1.2863665071902923	1.4626906659945704
0.9558307846076961	-1.4606109098821745	-1.2859470712703898	-0.8648560450594489	0.8648560450594489	1.2859470712703898	1.4606109098821745
0.9573297351324338	-1.4541796456237506	-1.284530757397513	-0.8659795590331717	0.8659795590331717	1.284530757397513	1.4541796456237506
0.9578293853073463	-1.4519694580162121	-1.2840037245729512	-0.8663300389633013	0.8663300389633013	1.2840037245729512	1.4519694580162121
0.9583290354822589	-1.4497247747996835	-1.283448037880619	-0.8666678288159538	0.8666678288159538	1.283448037880619	1.4497247747996835
0.9588286856571714	-1.4474447888100685	-1.2828629450733187	-0.8669924975060361	0.8669924975060361	1.2828629450733187	1.4474447888100685
0.959328335832084	-1.4451286647133414	-1.2822476666039662	-0.8673035964888643	0.8673035964888643	1.2822476666039662	1.4451286647133414
0.9598279860069965	-1.4427755376690885	-1.2816013943069509	-0.8676006588665373	0.8676006588665373	1.2816013943069509	1.4427755376690885
0.9603276361819091	-1.4403845119132588	-1.2809232899990095	-0.8678831984378281	0.8678831984378281	1.2809232899990095	1.4403845119132588
0.9608272863568216	-1.4379546592541812	-1.2802124839936568	-0.868150708687361	0.868150708687361	1.2802124839936568	1.4379546592541812
0.9613269365317342	-1.4354850174753417	-1.2794680735226487	-0.868402661709367	0.868402661709367	1.2794680735226487	1.4354850174753417
0.9618265867066467	-1.4329745886378669	-1.2786891210574334	-0.8686385070608947	0.8686385070608947	1.2786891210574334	1.4329745886378669
0.9623262368815593	-1.4304223372750662	-1.2778746525228462	-0.8688576705390203	0.8688576705390203	1.2778746525228462	1.4304223372750662
0.9628258870564718	-1.427827188470517	-1.2770236553946388	-0.8690595528759153	0.8690595528759153	1.2770236553946388	1.427827188470517
0.9633255372313843	-1.4251880258107128	-1.2761350766716595	-0.8692435283450433	0.8692435283450433	1.2761350766716595	1.4251880258107128
0.9638251874062969	-1.4225036892020169	-1.2752078207125976	-0.8694089432714406	0.8694089432714406	1.2752078207125976	1.4225036892020169
0.9643248375812093	-1.4197729725411858	-1.2742407469262809	-0.8695551144379394	0.8695551144379394	1.2742407469262809	1.4197729725411858
0.964824487756122	-1.4169946212272162	-1.2732326673034653	-0.8696813273785161	0.8696813273785161	1.2732326673034653	1.4169946212272162
0.9653241379310344	-1.4141673295014578	-1.2721823437768225	-0.8697868345493613	0.8697868345493613	1.2721823437768225	1.4141673295014578
0.965823788105947	-1.4112897376014113	-1.2710884853945772	-0.8698708533668504	0.8698708533668504	1.2710884853945772	1.4112897376014113
0.9663234382808595	-1.4083604287122555	-1.269949745291718	-0.8699325641009638	0.8699325641009638	1.269949745291718	1.4083604287122555
0.9668230884557721	-1.4053779256985182	-1.2687647174411363	-0.8699711076110005	0.8699711076110005	1.2687647174411363	1.4053779256985182
0.9673227386306846	-1.4023406875964497	-1.267531933165135	-0.86998558290967	0.86998558290967	1.267531933165135	1.4023406875964497
0.9678223888055972	-1.3992471058456633	-1.2662498573857641	-0.8699750445395451	0.8699750445395451	1.2662498573857641	1.3992471058456633
0.9683220389805097	-1.3960955002363307	-1.264916884590102	-0.8699384997445937	0.8699384997445937	1.264916884590102	1.3960955002363307
0.9688216891554223	-1.392884114545524	-1.2635313344839898	-0.8698749054173095	0.8698749054173095	1.2635313344839898	1.392884114545524
0.9693213393303348	-1.3896111118336152	-1.262091447304869	-0.869783164799952	0.869783164799952	1.262091447304869	1.3896111118336152
0.9698209895052474	-1.386274569368128	-1.260595378760991	-0.8696621239159703	0.8696621239159703	1.260595378760991	1.386274569368128
0.9703206396801599	-1.382872473138998	-1.2590411945606366	-0.8695105677047306	0.8695105677047306	1.2590411945606366	1.382872473138998
0.9708202898550725	-1.3794027119247758	-1.2574268644906843	-0.8693272158297383	0.8693272158297383	1.2574268644906843	1.3794027119247758
0.9718195902048975	-1.3722512244861393	-1.2540091272305767	-0.8688596496561253	0.8688596496561253	1.2540091272305767	1.3722512244861393
0.9723192403798101	-1.368564729130878	-1.252201119458054	-0.8685725053110669	0.8685725053110669	1.252201119458054	1.368564729130878
0.9728188905547226	-1.364801014716196	-1.250323748846232	-0.8682476939451275	0.8682476939451275	1.250323748846232	1.364801014716196
0.9733185407296352	-1.3609573757594207	-1.2483743974745483	-0.8678835319545333	0.8678835319545333	1.2483743974745483	1.3609573757594207
0.9738181909045477	-1.3570309615847542	-1.2463503035381656	-0.8674782362615638	0.8674782362615638	1.2463503035381656	1.3570309615847542
0.9748174912543728	-1.348917613685097	-1.2420660560313441	-0.8665365672230928	0.8665365672230928	1.2420660560313441	1.348917613685097
0.9753171414292854	-1.344724151137263	-1.239799557795426	-0.865996057352141	0.865996057352141	1.239799557795426	1.344724151137263
0.9758167916041979	-1.3404348287669712	-1.23744560064948	-0.8654061212539444	0.8654061212539444	1.23744560064948	1.3404348287669712
0.9763164417791105	-1.3360458872624899	-1.2350005203993373	-0.8647643468426396	0.8647643468426396	1.2350005203993373	1.3360458872624899
0.976816091954023	-1.3315533400844979	-1.2324604267559058	-0.864068163267151	0.864068163267151	1.2324604267559058	1.3315533400844979
0.9773157421289356	-1.326952954542987	-1.2298211843476343	-0.8633148271343594	0.8633148271343594	1.2298211843476343	1.326952954542987
0.9778153923038481	-1.3222402308449215	-1.2270783916890446	-0.8625014072209403	0.8625014072209403	1.2270783916890446	1.3222402308449215
0.9783150424787607	-1.3174103788440121	-1.2242273578343876	-0.8616247674711413	0.8616247674711413	1.2242273578343876	1.3174103788440121
0.9788146926536732	-1.3124582921816055	-1.2212630764025367	-0.8606815480453156	0.8606815480453156	1.2212630764025367	1.3124582921816055
0.9793143428285858	-1.3073785194569632	-1.2181801966081844	-0.8596681441455308	0.8596681441455308	1.2181801966081844	1.3073785194569632
0.9798139930034983	-1.3021652320052524	-1.2149729908737288	-0.8585806822987001	0.8585806822987001	1.2149729908737288	1.3021652320052524
0.9803136431784107	-1.29681218778951	-1.2116353185236213	-0.857414993722706	0.857414993722706	1.2116353185236213	1.29681218778951
0.9808132933533233	-1.2913126908267205	-1.2081605849758539	-0.8561665843351528	0.8561665843351528	1.2081605849758539	1.2913126908267205
0.9813129435282358	-1.2856595454638975	-1.2045416957401731	-0.8548306008845792	0.8548306008845792	1.2045416957401731	1.2856595454638975
0.9818125937031484	-1.2798450046941994	-1.2007710044053963	-0.8534017925876581	0.8534017925876581	1.2007710044053963	1.2798450046941994
0.9823122438780609	-1.273860711549627	-1.1968402536433673	-0.8518744675381795	0.8518744675381795	1.1968402536433673	1.273860711549627
0.9828118940529735	-1.26769763241924	-1.192740508067624	-0.8502424430098069	0.8502424430098069	1.192740508067624	1.26769763241924
0.983311544227886	-1.2613459809110754	-1.1884620775519736	-0.8484989885973981	0.8484989885973981	1.1884620775519736	1.2613459809110754
0.9838111944027986	-1.2547951305905494	-1.1839944293260196	-0.8466367609223353	0.8466367609223353	1.1839944293260196	1.2547951305905494
0.9843108445777111	-1.2480335145730088	-1.1793260868063407	-0.8446477283544985	0.8446477283544985	1.1793260868063407	1.2480335145730088
0.9853101449275362	-1.233826300896959	-1.169335973137883	-0.840253143660663	0.840253143660663	1.169335973137883	1.233826300896959
0.9863094452773613	-1.2186080902195444	-1.1583761031845832	-0.8352335261840759	0.8352335261840759	1.1583761031845832	1.2186080902195444
0.9868090954522739	-1.210576949220952	-1.1524897557473217	-0.8324589242710849	0.8324589242710849	1.1524897557473217	1.210576949220952
0.9873087456271864	-1.202237852805857	-1.1463059308258132	-0.8294888183011214	0.8294888183011214	1.1463059308258132	1.202237852805857
0.987808395802099	-1.1935680377644797	-1.1398018942137491	-0.8263068773314673	0.8263068773314673	1.1398018942137491	1.1935680377644797
0.9883080459770115	-1.1845420597730685	-1.1329522125827134	-0.8228947641388613	0.8228947641388613	1.1329522125827134	1.1845420597730685
0.988807696151924	-1.1751313480872587	-1.1257283042798552	-0.8192317958776165	0.8192317958776165	1.1257283042798552	1.1751313480872587
0.9893073463268366	-1.1653036627548967	-1.1180978917766116	-0.8152945297714232	0.8152945297714232	1.1180978917766116	1.1653036627548967
0.9898069965017491	-1.155022427363728	-1.110024328556366	-0.8110562529802018	0.8110562529802018	1.110024328556366	1.155022427363728
0.9903066466766617	-1.1442459011488848	-1.101465763967003	-0.8064863486563806	0.8064863486563806	1.101465763967003	1.1442459011488848
0.9908062968515742	-1.132926141315934	-1.0923740964971151	-0.8015495001425555	0.8015495001425555	1.0923740964971151	1.132926141315934
0.9913059470264868	-1.1210076878373678	-1.0826936472000555	-0.7962046808235355	0.7962046808235355	1.0826936472000555	1.1210076878373678
0.9918055972013993	-1.108425875835876	-1.0723594576521345	-0.7904038560593191	0.7904038560593191	1.0723594576521345	1.108425875835876
0.9923052473763119	-1.095104640266958	-1.0612950761523943	-0.7840902922236247	0.7840902922236247	1.0612950761523943	1.095104640266958
0.9928048975512244	-1.0809536161650637	-1.04940963401544	-0.7771963200839676	0.7771963200839676	1.04940963401544	1.0809536161650637
0.993304547726137	-1.0658642419616344	-1.0365939174432466	-0.7696403252482626	0.7696403252482626	1.0365939174432466	1.0658642419616344
0.9943038480759621	-1.032311035377246	-1.007608635405263	-0.7521196456477443	0.7521196456477443	1.007608635405263	1.032311035377246
0.9948034982508746	-1.0134791996917891	-0.9910685613839402	-0.7418756442394752	0.7418756442394752	0.9910685613839402	1.0134791996917891
0.9953031484257872	-0.9929463154060508	-0.972830314526812	-0.7303902805273436	0.7303902805273436	0.972830314526812	0.9929463154060508
0.9963024487756122	-0.9452769070042193	-0.9297481688130256	-0.7025457017262551	0.7025457017262551	0.9297481688130256	0.9452769070042193
0.9973017491254372	-0.88463681852583	-0.8736640069552186	-0.6649941761276194	0.6649941761276194	0.8736640069552186	0.88463681852583
0.9983010494752623	-0.800402570947468	-0.7938885263580548	-0.6095078496965342	0.6095078496965342	0.7938885263580548	0.800402570947468
0.9988006996501749	-0.7409485771756054	-0.7365837050571181	-0.5684345514460311	0.5684345514460311	0.7365837050571181	0.7409485771756054
0.9993003498250874	-0.65580055676918	-0.6534765316229354	-0.5074374513914052	0.5074374513914052	0.6534765316229354	0.65580055676918
1.0	0.0	0.0	0.0	0.0	0.0	0.0


==> figures/freqplots/freqregion/l3m1modefreqs.dat <==
0.0004996501749125437	-1.5147434695055164	-0.0005551825049391762	0.0000649358722535	1.5144983462227213
0.0009993003498250874	-1.511289443668569	-0.0011021163224047578	0.00012890691937636768	1.5108028392346828
0.0014989505247376311	-1.512545694716158	-0.001653055510683194	0.00019334638113538443	1.5118158410552363
0.0019986006996501747	-1.512188337709198	-0.0022036585065925555	0.00025774642174912303	1.5112153838085909
0.0024982508745627187	-1.5124698586181025	-0.002754854867885533	0.0003222157321085982	1.5112535432338918
0.0029979010494752623	-1.5125704260795585	-0.003305807414280719	0.00038665636008553055	1.5111108577817718
0.0034975512243878063	-1.512716918172627	-0.0038567814373289258	0.00045109930197819353	1.5110140885850225
0.0039972013993003494	-1.512839201625937	-0.004407755648228141	0.0005155420347336909	1.5108931119556657
0.004496851574212894	-1.512961501221632	-0.004958734608869128	0.0005799850589178802	1.5107721508461232
0.0049965017491254374	-1.5130745369792316	-0.005509694570459727	0.0006444255637935318	1.510641935945583
0.005496151924037981	-1.5132009883209987	-0.006060672002418867	0.0007088677819226243	1.5105251307591623
0.005995802098950525	-1.5133239347409615	-0.006611652281275627	0.0007733099698565156	1.5104048214214414
0.006495452273863068	-1.5134457607734428	-0.007162629610591215	0.0008377514166240656	1.5102833952103523
0.006995102448775613	-1.513568459649129	-0.0077136154678086035	0.0009021934316182509	1.5101628404735055
0.007494752623688156	-1.513690591772677	-0.008264595546041423	0.0009666343084751584	1.5100417241166075
0.007994402798600699	-1.5138135406274094	-0.008815585956020559	0.0010310758984831984	1.5099214226942501
0.008494052973513244	-1.5139357830920175	-0.009366574708625624	0.0010955167663622783	1.5098004185628062
0.008993703148425788	-1.5140584893536657	-0.009917566376071172	0.0011599574138587683	1.509679880075211
0.009493353323338331	-1.5141820360526959	-0.010468565084500598	0.001224398290532067	1.50956018223451
0.009993003498250875	-1.5143048561981811	-0.011019563181489573	0.0012888384683156183	1.5094397616126676
0.010492653673163418	-1.5144279149401318	-0.01157056780499499	0.0013532787490211152	1.5093195803926998
0.010992303848075962	-1.514551119590775	-0.012121572785101228	0.0014177183780026427	1.5091995487953964
0.011491954022988506	-1.5146743967309004	-0.012672584352443634	0.0014821580509217784	1.5090795908350334
0.01199160419790105	-1.5147977968319648	-0.0132235988737316	0.0015465973098062128	1.50895975877171
0.012491254372813593	-1.5149210865063214	-0.013774616931360015	0.00161103618971506	1.508839819145042
0.012990904547726136	-1.5150444750759797	-0.014325639614499836	0.0016754747849878915	1.5087199809806906
0.01349055472263868	-1.5151680792527633	-0.014876667461772802	0.001739913125570229	1.5086003609372196
0.013990204897551225	-1.5152916559657783	-0.015427699665624376	0.0018043510839493755	1.5084807164847096
0.014489855072463769	-1.5154153351597963	-0.015978736522344553	0.0018687886617248205	1.5083611776216999
0.014989505247376312	-1.515539032743278	-0.01652977813486573	0.0019332258378667044	1.5082416603957092
0.015489155422288856	-1.5156628716984035	-0.017080825725321287	0.0019976627222426766	1.5081222874339553
0.015988805597201398	-1.5157867288117353	-0.017631878428889698	0.00206209918063427	1.5080029360893483
0.01648845577211394	-1.51591065400325	-0.018182936405575847	0.002126535198684006	1.507883656395849
0.01698810594702649	-1.5160346809560064	-0.018734000072081865	0.0021909707920491506	1.5077644820371814
0.017487756121939032	-1.5161587836218366	-0.019285069990505138	0.0022554059933784553	1.5076453869016233
0.017987406296851575	-1.5162829370359654	-0.019836145689416093	0.002319840714452597	1.5075263464171818
0.01848705647176412	-1.5164071310331926	-0.020387227648749028	0.002384274978303408	1.5074073503914212
0.018986706646676663	-1.5165314625512052	-0.020938316284566397	0.002448708800503319	1.5072884957631352
0.019486356821589206	-1.5166558255813678	-0.021489411212396115	0.002513142102978198	1.5071696768780496
0.01998600699650175	-1.5167802702806752	-0.02204051313735203	0.002577574935085217	1.5070509437666397
0.020485657171414293	-1.5169047815732462	-0.02259162177147991	0.002642007230040702	1.5069322816649138
0.020985307346326837	-1.5170293609599947	-0.023142737649154387	0.0027064390172175418	1.5068136920226416
0.02148495752123938	-1.5171540098895022	-0.023693860746746807	0.002770870260733666	1.5066951764836565
0.021984607696151924	-1.5172787200024709	-0.024244991172776474	0.0028353009401523876	1.5065767268255734
0.022484257871064468	-1.5174034947165345	-0.024796129207954813	0.0028997310551682385	1.5064583465269568
0.02298390804597701	-1.5175283624713023	-0.025347275324579508	0.0029641606278777255	1.5063400640038356
0.023483558220889555	-1.5176532928032	-0.025898429270019705	0.003028589595592886	1.5062218490890407
0.0239832083958021	-1.5177782864347165	-0.026449591276493812	0.0030930179523197534	1.506103702587476
0.024482858570714642	-1.5179033440114984	-0.027000761610301512	0.0031574456960426524	1.505985625212185
0.024982508745627185	-1.5180284806852868	-0.027551940498957834	0.0032218728202094734	1.505867632199497
0.02548215892053973	-1.5181536849459056	-0.028103128082171754	0.003286299307986673	1.5057497121625543
0.025981809095452273	-1.518278956041579	-0.028654324433091488	0.0033507251347557154	1.5056318645023445
0.026481459270364816	-1.5184043065197852	-0.029205529921169267	0.0034151503105395295	1.5055141017883522
0.02698110944527736	-1.5185297177725894	-0.02975674447657604	0.003479574793983238	1.5053964056285414
0.027480759620189903	-1.518655197017544	-0.030307968409775843	0.0035439985881970224	1.5052787832885608
0.02798040979510245	-1.518780750573779	-0.030859201894693395	0.003608421680320753	1.505161241195958
0.028480059970014994	-1.518906371199662	-0.03141044515843038	0.0036728440636974538	1.5050437721940222
0.028979710144927538	-1.5190320600763598	-0.03196169820173005	0.0037372657052041217	1.504926377648847
0.02947936031984008	-1.5191578175492466	-0.03251296131856248	0.0038016866059900436	1.5048090579612983
0.029979010494752625	-1.5192836430082775	-0.033064234650146664	0.003866106749338894	1.504691812644295
0.030478660669665168	-1.519409544462662	-0.033615518477647426	0.003930526134891609	1.5045746497682984
0.030978310844577712	-1.5195355059722653	-0.0341668127860055	0.003994944727638279	1.5044575535851372
0.031477961019490255	-1.5196615430722167	-0.03471811788951468	0.0040593625310816756	1.5043405396766738
0.031977611194402795	-1.5197876421538392	-0.03526943387935442	0.00412377952261594	1.5042235945793645
0.03247726136931534	-1.5199138128424412	-0.0358207610193452	0.004188195699823461	1.5041067279875864
0.03297691154422788	-1.5200400539651746	-0.03637209937392732	0.004252611036965338	1.5039899388855713
0.03347656171914043	-1.520166360803248	-0.03692344919205459	0.004317025529858696	1.5038732226301559
0.03397621189405298	-1.5202927402747257	-0.037474810703237924	0.004381439172048349	1.5037565862237285
0.03447586206896552	-1.5204191866122356	-0.03802618394001641	0.004445851934037403	1.5036400240701697
0.034975512243878064	-1.5205456971552354	-0.038577569099430824	0.004510263805549884	1.5035235336076116
0.035475162418790604	-1.5206722788856337	-0.0391289664474125	0.004574674784361309	1.503407121886333
0.03597481259370315	-1.5207989308323766	-0.039680376125508565	0.004639084853693043	1.5032907880585553
0.03647446276861569	-1.520925649346099	-0.040231798287332095	0.004703493998164568	1.5031745285928813
0.03697411294352824	-1.5210524364547782	-0.04078323311346558	0.004767902205543762	1.503058345623433
0.03747376311844078	-1.52117928990554	-0.04133468075274501	0.00483230945987422	1.5029422370175085
0.037973413293353325	-1.5213062143076859	-0.04188614142786709	0.004896715753829544	1.502826207472072
0.038473063468265865	-1.521433206561034	-0.042437615291224785	0.004961121071848503	1.5027102540056227
0.03897271364317841	-1.5215602643645336	-0.04298910249874954	0.005025525398774112	1.5025943744342782
0.03947236381809095	-1.5216873910535558	-0.04354060323825728	0.005089928723172605	1.5024785721965996
0.0399720139930035	-1.5218145854567142	-0.044092117679449	0.005154331031477372	1.502362846232393
0.04047166416791604	-1.5219418476407638	-0.04464364603149652	0.00521873231472516	1.5022471967022348
0.04097131434282859	-1.5220691786583584	-0.045195188414810204	0.005283132553572147	1.502131624791853
0.04147096451774113	-1.5221965762404188	-0.04574674506861666	0.005347531742542065	1.502016128312789
0.041970614692653674	-1.522324042081427	-0.046298316093630006	0.005411929859969697	1.5019007091013998
0.042470264867566214	-1.5224515751528542	-0.04684990170235582	0.005476326897236692	1.501785366221686
0.04296991504247876	-1.5225791764930408	-0.047401502072255706	0.005540722841622445	1.501670100820069
0.0434695652173913	-1.5227068443675622	-0.04795311736164812	0.005605117678153841	1.5015549112786704
0.04396921539230385	-1.5228345802405658	-0.04850474776608563	0.005669511396202281	1.501439799161837
0.044468865567216395	-1.5229623823879008	-0.04905639342782706	0.005733903978895673	1.5013247628691562
0.044968515742128935	-1.5230902533106394	-0.04960805456484542	0.005798295418203861	1.5012098049921216
0.04546816591704148	-1.5232181906337787	-0.050159731311298986	0.005862685696283959	1.5010949232831396
0.04596781609195402	-1.5233461962655055	-0.05071142388125467	0.005927074804624831	1.5009801197426424
0.04646746626686657	-1.523474267648113	-0.051263132408931364	0.005991462725366378	1.500865391940407
0.04696711644177911	-1.5236024062849507	-0.05181485708441646	0.006055849447171469	1.5007507414827186
0.04746676661669166	-1.5237306123448842	-0.05236659809287836	0.006120234958113267	1.5006361686435863
0.0479664167916042	-1.5238588848686394	-0.05291835558953239	0.006184619242751205	1.5005216725821386
0.048466066966516744	-1.5239872252298428	-0.053470129767986194	0.006249002290122277	1.5004072547735527
0.048965717141429284	-1.524115631883027	-0.05402192079120435	0.00631338408566446	1.5002929137874454
0.04946536731634183	-1.5242441056805578	-0.05457372885604294	0.006377764618767364	1.5001786505764036
0.04996501749125437	-1.5243726459055478	-0.05512555409923909	0.006442143871782279	1.5000644645503352
0.05046466766616692	-1.5245012528015265	-0.055677396726907386	0.006506521835152612	1.4999503560490086
0.05096431784107946	-1.5246299263114742	-0.056229256893031196	0.006570898493219579	1.4998363251347155
0.051463968015992005	-1.524758667236842	-0.05678113480045935	0.006635273836020306	1.4997223727067222
0.051963618190904545	-1.5248874736941778	-0.057333030588674755	0.006699647846170617	1.4996084970073682
0.05246326836581709	-1.5250163473621317	-0.05788494445652149	0.006764020513215663	1.4994946998150314
0.05296291854072963	-1.5251452871962998	-0.05843687657920648	0.006828391823918136	1.4993809801954667
0.05346256871564218	-1.525274292953594	-0.058988827104918776	0.006892761761874689	1.4992673380277577
0.05396221889055472	-1.5254033658690322	-0.05954079625727782	0.006957130319480519	1.4991537746358885
0.05446186906546727	-1.5255325044542385	-0.06009278416542545	0.007021497478076152	1.4990402886621594
0.05496151924037981	-1.5256617091786995	-0.06064479101982022	0.007085863226153941	1.4989268806797746
0.055461169415292354	-1.5257909802010803	-0.061196817004463895	0.007150227551436885	1.4988135509540235
0.0559608195902049	-1.5259203174818006	-0.061748862281430936	0.00721459043907284	1.4987002995616938
0.05646046976511744	-1.5260497207374548	-0.06230092704416746	0.007278951877856487	1.4985871263219548
0.05696011994002999	-1.526179190044036	-0.06285301144838522	0.007343311852164019	1.4984740314301128
0.05745977011494253	-1.5263087248949392	-0.06340511567437229	0.0074076703492233584	1.4983610144880726
0.057959420289855075	-1.5264383259755527	-0.06395723990932432	0.007472027357058624	1.4982480762867898
0.058459070464767615	-1.526567992942348	-0.06450938431832545	0.007536382861093423	1.498135216598102
0.05895872063968016	-1.5266977253961345	-0.06506154907348398	0.0076007368475556475	1.498022435135149
0.0594583708145927	-1.5268275237531503	-0.06561373436137183	0.007665089304349597	1.4979097324202117
0.05995802098950525	-1.526957387779406	-0.06616594034241004	0.007729440216308856	1.4977971083369372
0.06045767116441779	-1.5270873172037895	-0.06671816721172932	0.007793789572302003	1.497684562716595
0.060957321339330336	-1.5272173125259807	-0.06727041513378755	0.00785813735760578	1.4975720961748882
0.06145697151424288	-1.5273473731576983	-0.06782268428503135	0.007922483558874741	1.4974597082342993
0.061956621689155424	-1.5274774991323614	-0.06837497482895324	0.007986828161238746	1.497347399044825
0.062456271864067964	-1.5276076906446638	-0.06892728696615026	0.008051171154142101	1.4972351689014345
0.06295592203898051	-1.5277379473460977	-0.06947962085965241	0.008115512522625958	1.4971230175725347
0.06345557221389306	-1.5278682692200023	-0.07003197667834574	0.008179852252400243	1.4970109451558833
0.06395522238880559	-1.5279986563820287	-0.07058435460643911	0.008244190330946826	1.4968989518748639
0.06445487256371814	-1.5281291088341766	-0.07113675482073832	0.008308526744866337	1.4967870378425492
0.06495452273863069	-1.5282596262566597	-0.0716891774977477	0.008372861480705322	1.496675202850422
0.06545417291354323	-1.5283902087670171	-0.07224162280351351	0.008437194523775846	1.4965634471320046
0.06595382308845577	-1.5285208563540926	-0.07279409093277223	0.008501525862718984	1.4964517707795273
0.06645347326336831	-1.5286515687343671	-0.0733465820365847	0.008565855481061655	1.496340173632209
0.06695312343828086	-1.5287823461068064	-0.07389909631850096	0.008630183368439395	1.4962286559886786
0.0674527736131934	-1.5289131881461995	-0.07445163392976614	0.008694509508365351	1.4961172176465378
0.06795242378810595	-1.5290440949376802	-0.0750041950535898	0.008758833888066227	1.4960058587997196
0.06845207396301849	-1.5291750666250523	-0.0755567798842066	0.008823156496037057	1.4958945796960434
0.06895172413793103	-1.5293061028610153	-0.07610938858049476	0.008887477316627559	1.4957833801078917
0.06945137431284358	-1.5294372036265325	-0.07666202131869508	0.008951796336196704	1.4956722601283432
0.06995102448775613	-1.5295683689128396	-0.077214678279531	0.009016113541607976	1.4955612198588546
0.07045067466266866	-1.5296995987969195	-0.07776735963689917	0.009080428918910985	1.4954502594897316
0.07095032483758121	-1.529830893061821	-0.07832006557362949	0.009144742455176122	1.4953393789134688
0.07144997501249375	-1.5299622516605886	-0.07887279625760964	0.009209054135713981	1.4952285781992485
0.0719496251874063	-1.530093674631601	-0.07942555187254188	0.009273363947661038	1.495117857494695
0.07244927536231884	-1.5302251618332456	-0.07997833258946277	0.009337671876656479	1.495007216773109
0.07294892553723138	-1.5303567131543883	-0.0805311385937044	0.009401977909987255	1.4948966560320451
0.07344857571214393	-1.5304883287857378	-0.08108397005537317	0.009466282033148537	1.4947861755777316
0.07394822588705648	-1.5306200083548251	-0.08163682714638314	0.009530584231821933	1.4946757751524709
0.07444787606196901	-1.5307517520551863	-0.08218971005338792	0.009594884493392805	1.4945654550581886
0.07494752623688156	-1.5308835597156019	-0.08274261894982239	0.009659182803682491	1.4944552152379555
0.0754471764117941	-1.5310154312644684	-0.08329555400972581	0.009723479148563871	1.494345055734289
0.07594682658670665	-1.5311473666434268	-0.08384851541576899	0.009787773514896032	1.4942349765992295
0.07644647676161918	-1.531279365838894	-0.08440150333554174	0.009852065887760641	1.4941249779363486
0.07694612693653173	-1.5314114288424259	-0.08495451795694396	0.009916356254586317	1.4940150598454793
0.07744577711144428	-1.5315435554759298	-0.08550755945040818	0.00998064460074373	1.4939052222645992
0.07794542728635682	-1.5316757457373111	-0.08606062799546933	0.010044930912645633	1.4937954653037702
0.07844507746126937	-1.5318079996188825	-0.08661372376822592	0.010109215176283578	1.4936857890690727
0.0789447276361819	-1.5319403170191934	-0.08716684695256728	0.010173497378535075	1.4935761935694702
0.07944437781109445	-1.532072697859537	-0.08771999771356762	0.010237777504064571	1.4934666788450752
0.079944027986007	-1.5322051421410883	-0.08827317624026078	0.010302055540307983	1.493357245005403
0.08044367816091955	-1.5323376497635801	-0.08882638270264043	0.010366331472460405	1.4932478920670222
0.08094332833583208	-1.5324702206188168	-0.08937961727735073	0.0104306052864703	1.4931386200357337
0.08144297851074463	-1.5326028547941861	-0.08993288015025029	0.010494876969340334	1.4930294291089652
0.08194262868565717	-1.5327355521733854	-0.09048617149528604	0.010559146506661395	1.4929203192857954
0.08244227886056972	-1.5328683125622082	-0.09103949148349508	0.010623413883662652	1.4928112904887745
0.08294192903548225	-1.5330011360274947	-0.09159284030073861	0.010687679087281306	1.492702342895076
0.0834415792103948	-1.5331340225592685	-0.0921462181255963	0.010751942103583297	1.4925934766083677
0.08394122938530735	-1.5332669720796366	-0.09269962512975449	0.010816202917808652	1.4924846916675367
0.0844408795602199	-1.533399984319247	-0.09325306149055085	0.010880461515830648	1.4923759879175977
0.08494052973513243	-1.5335330595912924	-0.09380652739481304	0.010944717884612971	1.4922673657820797
0.08544017991004497	-1.5336661975255184	-0.09436002301269061	0.011008972009145154	1.4921588250084634
0.08593983008495752	-1.5337993981947853	-0.09491354852351637	0.011073223875469376	1.492050365783436
0.08643948025987007	-1.5339326615855768	-0.09546710410765824	0.011137473469724218	1.4919419882069482
0.0869391304347826	-1.534065987537622	-0.09602068994200878	0.011201720777618364	1.4918336922338171
0.08743878060969515	-1.5341993760241799	-0.09657430620556871	0.01126596578508459	1.4917254779515792
0.0879384307846077	-1.5343328270295438	-0.09712795307769238	0.011330208478073657	1.4916173454587562
0.08843808095952024	-1.5344663404559993	-0.09768163073385244	0.011394448842059686	1.4915092947736728
0.08893773113443279	-1.5345999162540929	-0.09823533935358382	0.011458686862966739	1.4914013259612335
0.08943738130934532	-1.534733554404564	-0.09878907911737335	0.011522922526806303	1.4912934391162265
0.08993703148425787	-1.5348672547733724	-0.09934285020257197	0.011587155819199066	1.4911856342201393
0.09043668165917042	-1.535001017358368	-0.09989665278470744	0.01165138672553156	1.4910779113872803
0.09093633183408296	-1.5351348421076942	-0.1004504870471704	0.011715615232080376	1.4909702706788819
0.0914359820089955	-1.5352687289478435	-0.10100435316838098	0.011779841324518814	1.4908627121368283
0.09193563218390804	-1.53540267771696	-0.10155825132079531	0.011844064987800138	1.4907552357173877
0.09243528235882059	-1.5355366885298527	-0.10211218168980923	0.011908286208363426	1.4906478416479276
0.09293493253373314	-1.535670761311435	-0.10266614445648885	0.011972504972115784	1.4905405299679186
0.09343458270864567	-1.5358048958683133	-0.10322013979321923	0.012036721263927139	1.490433300602455
0.09393423288355822	-1.5359390922076315	-0.10377416788083195	0.012100935069628668	1.4903261536735783
0.09443388305847077	-1.5360733503501374	-0.10432822890120626	0.012165146375148428	1.4902190893165885
0.09493353323338331	-1.5362076701523326	-0.10488232303375829	0.012229355166099399	1.4901121075037178
0.09543318340829585	-1.5363420515305326	-0.10543645045019386	0.012293561427173284	1.4900052082705424
0.0959328335832084	-1.5364764945373488	-0.10599061133986347	0.012357765145091114	1.4898983917812765
0.09643248375812094	-1.5366109989723404	-0.1065448058754557	0.012421966304605047	1.4897916579545196
0.09693213393303349	-1.53674556493251	-0.10709903424234471	0.012486164891922617	1.4896850070008771
0.09743178410794602	-1.5368801922210897	-0.10765329661457414	0.012550360891901518	1.489578438842258
0.09793143428285857	-1.5370148808651012	-0.10820759317219845	0.012614554290076825	1.489471953621861
0.09843108445777111	-1.5371496307721058	-0.10876192409773325	0.012678745072240812	1.4893655513624378
0.09893073463268366	-1.5372844419084786	-0.10931628957108443	0.012742933223856952	1.4892592321468359
0.09943038480759621	-1.5374193141842136	-0.10987068976955414	0.012807118730058034	1.4891529960027825
0.09993003498250874	-1.537554247586922	-0.11042512487431627	0.012871301576401846	1.489046843034047
0.10042968515742129	-1.537689241961192	-0.11097959506450303	0.012935481748178553	1.488940773202376
0.10092933533233384	-1.53782429732342	-0.11153410051812518	0.012999659230524707	1.488834786641969
0.10142898550724638	-1.5379594136278274	-0.11208864142162528	0.013063834009528175	1.4887288834212427
0.10192863568215892	-1.5380945907783958	-0.11264321794918764	0.013128006069823395	1.4886230635638995
0.10242828585707146	-1.5382298287384961	-0.11319783028395543	0.013192175397059825	1.488517327149213
0.10292793603198401	-1.5383651274052481	-0.11375247860375819	0.013256341976240042	1.4884116741926623
0.10342758620689656	-1.5385004867991592	-0.11430716309296544	0.013320505793101678	1.4883061048303767
0.10392723638180909	-1.5386359067905797	-0.11486188392957022	0.013384666832609627	1.4882006190512438
0.10442688655672164	-1.5387713873689186	-0.11541664129357804	0.01344882507993743	1.4880952169624686
0.10492653673163418	-1.5389069283766943	-0.11597143536429129	0.013512980520144767	1.4879898985247773
0.10542618690654673	-1.539042529890893	-0.11652626632574707	0.013577133138819019	1.4878846639314458
0.10592583708145926	-1.5391781917903022	-0.11708113435768107	0.013641282921013933	1.4877795131795442
0.10642548725637181	-1.5393139139943812	-0.11763603963951652	0.013705429851719235	1.487674446307087
0.10692513743128436	-1.539449696458407	-0.11819098235324053	0.013769573916194468	1.4875694633869139
0.1074247876061969	-1.539585539138287	-0.11874596267937922	0.013833715099500371	1.4874645644932714
0.10792443778110944	-1.5397214419981096	-0.11930098080060099	0.013897853386917496	1.4873597497077737
0.10842408795602199	-1.5398574048847231	-0.1198560368942119	0.013961988763070862	1.4872550189972737
0.10892373813093453	-1.5399934278228533	-0.12041113114449147	0.014026121213370827	1.48715037250359
0.10942338830584708	-1.540129510730034	-0.12096626373153664	0.014090250722709278	1.4870458102633086
0.10992303848075961	-1.540265653533648	-0.12152143483763496	0.014154377276202813	1.486941332322035
0.11042268865567216	-1.5404018561758213	-0.12207664464221586	0.014218500858606646	1.486836938741518
0.11092233883058471	-1.540538118631811	-0.12263189332862666	0.014282621455101674	1.4867326296150494
0.11142198900549725	-1.5406744407885806	-0.1231871810777498	0.014346739050549624	1.4866284049488352
0.1119216391804098	-1.5408108226200046	-0.12374250807133468	0.014410853629885015	1.4865242648357648
0.11242128935532233	-1.5409472640371051	-0.12429787448984402	0.014474965177860483	1.486420209306568
0.11292093953023488	-1.5410837650328166	-0.1248532805181659	0.014539073679714081	1.4863162384720903
0.11342058970514743	-1.5412203254809822	-0.12540872633384603	0.014603179119796965	1.4862123523274404
0.11392023988005998	-1.5413569453920448	-0.12596421212422748	0.014667281483570608	1.4861085510001715
0.11441989005497251	-1.5414936246277333	-0.1265197380654385	0.014731380755158981	1.4860048344741805
0.11491954022988506	-1.5416303631955277	-0.12707530434297934	0.01479547691974698	1.4859012028751568
0.1154191904047976	-1.5417671609813681	-0.12763091113842276	0.014859569962028151	1.485797656209091
0.11591884057971015	-1.5419040179756098	-0.12818655863488368	0.014923659866846824	1.4856941945858821
0.11641849075462268	-1.5420409340717698	-0.12874224701268797	0.014987746618688548	1.4855908180199384
0.11691814092953523	-1.5421779092166281	-0.12929797645519456	0.01505183020236059	1.485487526577751
0.11741779110444778	-1.5423149433654888	-0.1298537471450783	0.015115910602558976	1.4853843203347832
0.11791744127936032	-1.542452036476733	-0.1304095592653693	0.015179987803988769	1.485281199369567
0.11841709145427286	-1.5425891884497565	-0.13096541299764083	0.015244061791151422	1.485178163702422
0.1189167416291854	-1.5427263992390603	-0.13152130852582425	0.015308132548791216	1.4850752134078922
0.11941639180409795	-1.5428636688004311	-0.13207724603270504	0.01537220006148688	1.4849723485624637
0.1199160419790105	-1.5430009970094345	-0.13263322569879446	0.015436264313517373	1.4848695691635299
0.12041569215392303	-1.5431383838893091	-0.1331892477102841	0.015500325289792926	1.4847668753538412
0.12091534232883558	-1.5432758293344704	-0.13374531224866826	0.015564382974640875	1.4846642671495116
0.12141499250374813	-1.5434133332844722	-0.13430141949659088	0.015628437352490178	1.4845617446114494
0.12191464267866067	-1.5435508956881026	-0.13485756963816203	0.015692488407906588	1.484459307809303
0.12241429285357322	-1.5436885164626302	-0.13541376285575102	0.015756536125219045	1.4843569567821135
0.12291394302848575	-1.543826195579246	-0.13596999933493795	0.01582058048909696	1.4842546916215953
0.1234135932033983	-1.543963932949262	-0.13652627925687025	0.015884621483659534	1.4841525123616754
0.12391324337831085	-1.544101728526389	-0.13708260280615203	0.015948659093394088	1.4840504190773214
0.1244128935532234	-1.5442395822341035	-0.13763897016575435	0.01601269330256311	1.4839484118141333
0.12491254372813593	-1.5443774940251882	-0.13819538152078317	0.01607672409564315	1.4838464906462374
0.12541219390304847	-1.5445154638226775	-0.13875183705358626	0.016140751456755267	1.4837446556193779
0.12591184407796102	-1.5446534915934653	-0.13930833695025793	0.016204775370421656	1.4836429068216745
0.12641149425287357	-1.5447915772295908	-0.13986488139121092	0.01626879582046803	1.483541244269035
0.12691114442778612	-1.5449297207216643	-0.14042147056490178	0.01633281279162111	1.483439668072576
0.12741079460269866	-1.5450679219662482	-0.14097810465170293	0.016396826267631743	1.4833381782530644
0.12791044477761118	-1.5452061809075872	-0.14153478383700552	0.0164608362327987	1.4832367748769084
0.12841009495252373	-1.545344497495621	-0.1420915083064927	0.0165248426714192	1.4831354580162452
0.12890974512743628	-1.5454828716624218	-0.14264827824344958	0.016588845567476182	1.483034227726558
0.12940939530234882	-1.5456213033555284	-0.14320509383303925	0.01665284490513484	1.4829330840781347
0.12990904547726137	-1.545759792491615	-0.14376195525915883	0.016716840668376146	1.4828320271111095
0.13040869565217392	-1.5458983390207894	-0.14431886270732616	0.01678083284133408	1.4827310568985088
0.13090834582708646	-1.5460369428759388	-0.14487581636161803	0.01684482140793855	1.4826301734969336
0.131407996001999	-1.5461756039999563	-0.14543281640668293	0.01690880635214959	1.4825293769729069
0.13190764617691153	-1.5463143223272384	-0.14598986302920597	0.016972787658125665	1.4824286673837161
0.13240729635182408	-1.5464530977852058	-0.14654695641217574	0.017036765309560255	1.482328044781471
0.13290694652673662	-1.546591930326852	-0.14710409674281236	0.017100739290600717	1.4822275092421608
0.13340659670164917	-1.5467308198805438	-0.14766128420527924	0.017164709585002214	1.4821270608186563
0.13390624687656172	-1.5468697663875326	-0.1482185189853505	0.01722867617666953	1.482026699576175
0.13440589705147427	-1.5470087697732626	-0.14877580126758128	0.017292639049328075	1.4819264255648288
0.1349055472263868	-1.547147829987589	-0.14933313123828362	0.017356598186870024	1.4818262388585426
0.13540519740129936	-1.5472869469600818	-0.14989050908311127	0.017420553573072473	1.4817261395114112
0.1359048475762119	-1.5474261206132884	-0.15044793498664674	0.017484505191550124	1.4816261275711464
0.13640449775112443	-1.5475653509195122	-0.1510054091370837	0.017548453026299916	1.4815262031338159
0.13690414792603697	-1.5477046377741919	-0.1515629317176888	0.01761239706070628	1.4814263662209362
0.13740379810094952	-1.547843981151921	-0.15212050291727586	0.017676337278761046	1.4813266169309385
0.13790344827586207	-1.5479833809593353	-0.15267812292033928	0.017740273663913994	1.4812269552963473
0.13840309845077461	-1.548122837133445	-0.15323579191241704	0.017804206199698466	1.481127381379789
0.13890274862568716	-1.5482623496278687	-0.1537935100809723	0.017868134869832304	1.4810278952598317
0.1394023988005997	-1.5484019183703153	-0.15435127761180983	0.01793205965780095	1.48092849699003
0.13990204897551226	-1.5485415432967533	-0.15490909469344138	0.017995980547363694	1.4808291866311842
0.14040169915042477	-1.5486812243419812	-0.15546696151023814	0.018059897521761847	1.4807299642449305
0.14090134932533732	-1.5488209614420212	-0.1560248782484605	0.018123810564415407	1.4806308298934732
0.14140099950024987	-1.5489607545264086	-0.15658284509672302	0.018187719658976014	1.4805317836316665
0.14190064967516242	-1.5491006035394224	-0.1571408622413121	0.01825162478878731	1.480432825530323
0.14240029985007496	-1.5492405084127991	-0.15769892986938702	0.01831552593725269	1.4803339556475035
0.1428999500249875	-1.549380469083895	-0.15825704816792097	0.018379423087714123	1.480235174047153
0.14339960019990006	-1.5495204854795483	-0.15881521732300402	0.018443316223370355	1.480136480783268
0.1438992503748126	-1.5496605575448195	-0.15937343752443214	0.018507205327808546	1.4800378759266195
0.14439890054972515	-1.5498006852204083	-0.15993170895782702	0.01857109038409275	1.4799393595456465
0.14489855072463767	-1.5499408684144078	-0.16049003181017674	0.01863497137540149	1.479840931675743
0.14539820089955022	-1.5500811070827538	-0.16104840627121442	0.018698848285192242	1.4797425923991447
0.14589785107446276	-1.5502214011602633	-0.16160683252698171	0.018762721096453598	1.479644341778773
0.1463975012493753	-1.5503617505710117	-0.16216531076578028	0.018826589792392635	1.4795461798659917
0.14689715142428786	-1.5505021552657396	-0.1627238411756893	0.01889045435615098	1.4794481067391287
0.1473968015992004	-1.5506426151527668	-0.16328242394418496	0.018954314770755713	1.479350122434524
0.14789645177411295	-1.550783130192449	-0.163841059260404	0.01901817101938722	1.4792522270400361
0.1483961019490255	-1.5509237003014127	-0.16439974731158188	0.019082023084961135	1.4791544206008014
0.14889575212393802	-1.5510643254259493	-0.16495848828643658	0.019145870950523922	1.4790567031911717
0.14939540229885057	-1.5512050054986926	-0.16551728237472807	0.019209714599198607	1.478959074871566
0.1498950524737631	-1.5513457404485775	-0.16607612976279046	0.01927355401367011	1.4788615357004076
0.15039470264867566	-1.551486530205758	-0.16663503064062887	0.01933738917700384	1.4787640857359092
0.1508943528235882	-1.551627374711188	-0.16719398519687753	0.019401220072064927	1.4786667250478907
0.15139400299850075	-1.5517682738943983	-0.16775299361984117	0.01946504668163632	1.4785694536950817
0.1518936531734133	-1.5519092276918482	-0.16831205609901753	0.019528868988595665	1.4784722717428123
0.15239330334832585	-1.5520502360295052	-0.16887117282315112	0.019592686975689323	1.4783751792464426
0.15289295352323837	-1.5521912988588722	-0.1694303439822682	0.019656500625769707	1.4782781762865147
0.15339260369815091	-1.552332416093702	-0.1699895697652321	0.0197203099215081	1.478181262906509
0.15389225387306346	-1.552473587679965	-0.17054885036127382	0.019784114845576743	1.4780844391821788
0.154391904047976	-1.5526148135363647	-0.17110818595913038	0.01984791538054441	1.477987705162411
0.15489155422288856	-1.552756093608925	-0.1716675767502328	0.019911711509248056	1.4778910609224387
0.1553912043978011	-1.5528974278306091	-0.17222702292336772	0.019975503214174236	1.477794506525796
0.15589085457271365	-1.5530388161283566	-0.17278652466884692	0.020039290477939873	1.477698042029516
0.1563905047476262	-1.5531802584331866	-0.1733460821755045	0.020103073282947026	1.477601667495571
0.15689015492253874	-1.5533217546771636	-0.17390569563401828	0.020166851611765027	1.4775053829863645
0.15738980509745126	-1.5534633048050004	-0.17446536523559145	0.02023062544697951	1.4774091885769305
0.1578894552723638	-1.5536049087357515	-0.17502509116928483	0.020294394770881526	1.4773130843177786
0.15838910544727636	-1.5537465664045806	-0.17558487362576153	0.020358159565902437	1.4772170702750342
0.1588887556221889	-1.553888277750804	-0.17614471279645885	0.0204219198145172	1.4771211465188436
0.15938840579710145	-1.5540300427028697	-0.1767046088709949	0.020485675498944294	1.477025313109487
0.159888055972014	-1.554171861183108	-0.17726456204010324	0.02054942660148379	1.476929570100838
0.16038770614692655	-1.5543137331327408	-0.1778245724950913	0.02061317310445718	1.4768339175656295
0.1608873563218391	-1.5544556584857323	-0.17838464042729799	0.0206769149901423	1.4767383555695268
0.1613870064967516	-1.5545976371666803	-0.17894476602694126	0.020740652240640308	1.4766428841695274
0.16188665667166416	-1.5547396691103632	-0.1795049494863555	0.020804384838249916	1.4765475034320925
0.1623863068465767	-1.5548817542445892	-0.18006519099555146	0.020868112764954694	1.476452213417946
0.16288595702148925	-1.5550238925083357	-0.18062549074693077	0.020931836002967105	1.476357014198146
0.1633856071964018	-1.5551660838310746	-0.18118584893174972	0.02099555453431936	1.476261905834956
0.16388525737131435	-1.5553083281347342	-0.18174626574156758	0.02105926834103013	1.4761668883831707
0.1643849075462269	-1.555450625361902	-0.18230674136860492	0.02112297740514834	1.4760719619181832
0.16488455772113944	-1.555592975438929	-0.18286727600501965	0.02118668170866606	1.4759771264993788
0.16538420789605196	-1.5557353782902126	-0.18342786984164802	0.02125038123337492	1.4758823821849911
0.1658838580709645	-1.5558778338541552	-0.1839885230716241	0.02131407596128388	1.4757877290464678
0.16638350824587705	-1.5560203420654959	-0.18454923588723077	0.021377765874255	1.4756931671521876
0.1668831584207896	-1.5561629028415458	-0.18511000848046116	0.021441450954066493	1.4755986965534322
0.16738280859570215	-1.5563055161249317	-0.18567084104397993	0.021505131182527476	1.4755043173267433
0.1678824587706147	-1.5564481818428706	-0.18623173377101065	0.02156880654146051	1.475410029533213
0.16838210894552724	-1.556590899911193	-0.18679268685295825	0.02163247701242865	1.4753158332235634
0.1688817591204398	-1.5567336702797478	-0.18735370048383423	0.02169614257724863	1.4752217284816311
0.16938140929535234	-1.5568764928655083	-0.18791477485608826	0.02175980321750448	1.4751277153592655
0.16988105947026486	-1.5570193676108106	-0.18847591016364787	0.02182345891490298	1.4750337939332685
0.1703807096451774	-1.5571622944286023	-0.18903710659861822	0.021887109650888158	1.4749399642520595
0.17088035982008995	-1.5573052732620054	-0.18959836435483204	0.021950755407055714	1.4748462263937192
0.1713800099950025	-1.5574483040354399	-0.19015968362641572	0.022014396164982467	1.474752580417708
0.17187966016991504	-1.5575913866818216	-0.1907210646064822	0.02207803190607925	1.4746590263926618
0.1723793103448276	-1.5577345211248228	-0.19128250748871592	0.022141662611770658	1.4745655643779423
0.17287896051974014	-1.5578777072943495	-0.19184401246659968	0.022205288263407875	1.4744721944394674
0.17337861069465269	-1.558020945120913	-0.19240557973477135	0.022268908842423562	1.4743789166434793
0.1738782608695652	-1.5581642345310418	-0.19296720948700619	0.022332524330099558	1.4742857310528454
0.17437791104447775	-1.5583075754566238	-0.19352890191776106	0.02239613470774503	1.4741926377357275
0.1748775612193903	-1.5584509678322682	-0.1940906572215811	0.022459739956627877	1.4740996367632042
0.17537721139430285	-1.5585944115723998	-0.19465247559268745	0.022523340057924373	1.4740067281865263
0.1758768615692154	-1.5587379066148297	-0.1952143572253112	0.02258693499276281	1.4739139120805829
0.17637651174412794	-1.5588814528832378	-0.1957763023144476	0.022650524742305	1.4738211885060135
0.1768761619190405	-1.5590250503098158	-0.1963383110556268	0.02271410928772271	1.4737285575319783
0.17737581209395303	-1.559168698819773	-0.19690038364319168	0.02277768860999797	1.4736360192214077
0.17787546226886558	-1.5593123983405888	-0.19746252027225544	0.022841262690148575	1.4735435736394022
0.1783751124437781	-1.5594561488021699	-0.19802472113846029	0.0229048315092002	1.4734512208534947
0.17887476261869065	-1.5595999501356599	-0.19858698643710745	0.02296839504808639	1.4733589609328457
0.1793744127936032	-1.5597438022547465	-0.19914931636310787	0.023031953287640163	1.4732667939295552
0.17987406296851574	-1.5598877051016904	-0.19971171111287442	0.023095506208816854	1.4731747199239
0.1803737131434283	-1.5600316585971081	-0.20027417088198976	0.02315905379241989	1.4730827389751004
0.18087336331834084	-1.5601756626698748	-0.20083669586614566	0.023222596019212338	1.4729908511508365
0.18137301349325338	-1.560319717247081	-0.20139928626215509	0.02328613287003127	1.4728990565167495
0.18187266366816593	-1.560463822251586	-0.20196194226482056	0.023349664325428385	1.472807355135377
0.18237231384307845	-1.56060797761702	-0.2025246640713514	0.023413190366178036	1.4727157470792203
0.182871964017991	-1.5607521832596143	-0.20308745187805843	0.023476710972894377	1.4726242324040049
0.18337161419290354	-1.5608964391195532	-0.20365030588171473	0.0235402261261929	1.4725328111894775
0.1838712643678161	-1.5610407451134134	-0.20421322627871477	0.023603735806587253	1.4724414834921657
0.18437091454272864	-1.5611851011700844	-0.20477621326595144	0.023667239994594403	1.4723502493809517
0.18487056471764118	-1.5613295072148121	-0.20533926704044791	0.023730738670690258	1.472259108921261
0.18537021489255373	-1.5614739631766963	-0.205902387799459	0.023794231815321917	1.4721680621825244
0.18586986506746628	-1.5616184689784622	-0.20646557573998078	0.02385771940885002	1.472077109228156
0.1863695152423788	-1.5617630245473588	-0.20702883105971556	0.02392120143166049	1.4719862501260383
0.18686916541729134	-1.5619076298050474	-0.20759215395559083	0.02398467786399338	1.471895484939054
0.1873688155922039	-1.5620522846832723	-0.20815554462598393	0.02404814868619959	1.4718048137397934
0.18786846576711644	-1.5621969891021268	-0.2087190032682586	0.024111613878455493	1.4717142365898839
0.18836811594202899	-1.562341742991738	-0.20928253008042344	0.02417507342095586	1.4716237535609684
0.18886776611694153	-1.5624865462720965	-0.20984612526063784	0.024238527293853895	1.4715333647147313
0.18936741629185408	-1.5626313988694933	-0.21040978900691093	0.024301975477229263	1.471443070119486
0.18986706646676663	-1.5627763007134434	-0.2109735215179968	0.024365417951189777	1.4713528698467047
0.19036671664167917	-1.5629212517230004	-0.21153732299198627	0.02442885469570793	1.4712627639579345
0.1908663668165917	-1.5630662518214915	-0.21210119362735655	0.02449228569074314	1.4711727525190923
0.19136601699150424	-1.5632113009398623	-0.21266513362357115	0.024555710916310595	1.4710828356035448
0.1918656671664168	-1.5633563989942045	-0.21322914317864933	0.02461913035219963	1.4709930132706883
0.19236531734132933	-1.5635015459158015	-0.21379322249242064	0.024682543978350374	1.4709032855945885
0.19286496751624188	-1.563646741625616	-0.21435737176358707	0.02474595177451364	1.470813652639742
0.19336461769115443	-1.5637919860494087	-0.21492159119189022	0.024809353720500797	1.4707241144752512
0.19386426786606697	-1.5639372791054895	-0.21548588097638838	0.0248727497959847	1.4706346711633267
0.19436391804097952	-1.5640826207260687	-0.21605024131695874	0.024936139980674794	1.4705453227799992
0.19486356821589204	-1.564228010822852	-0.2166146724130798	0.02499952425417176	1.4704560693812123
0.1953632183908046	-1.5643734493300216	-0.21717917446495455	0.025062902596103193	1.470366911045362
0.19586286856571714	-1.5645189361645415	-0.21774374767243077	0.025126274985993055	1.4702778478340293
0.19636251874062968	-1.5646644712515843	-0.2183083922358465	0.025189641403362485	1.4701888798170664
0.19686216891554223	-1.5648100545145562	-0.21887310835548357	0.025253001827665534	1.4701000070628523
0.19736181909045478	-1.5649556858711045	-0.21943789623176518	0.02531635623831068	1.4700112296342067
0.19786146926536732	-1.5651013652496368	-0.22000275606511283	0.02537970461464735	1.4699225476049982
0.19836111944027987	-1.5652470925704545	-0.22056768805670712	0.02544304693604901	1.4698339610409152
0.19886076961519242	-1.5653928677582243	-0.22113269240762276	0.025506383181816625	1.4697454700123365
0.19936041979010494	-1.5655386907306568	-0.22169776931832127	0.025569713331118484	1.4696570745832223
0.19986006996501748	-1.5656845614092043	-0.222262918990022	0.025633037363148304	1.4695687748212205
0.20035972013993003	-1.5658304797202	-0.22282814162463851	0.025696355257117973	1.4694805707988352
0.20085937031484258	-1.5659764455828282	-0.22339343742346288	0.02575966699210513	1.4693924625819643
0.20135902048975513	-1.566122458919386	-0.22395880658794737	0.025822972547143958	1.4693044502398298
0.20185867066466767	-1.5662685196492443	-0.22452424932009912	0.025886271901268756	1.4692165338387582
0.20235832083958022	-1.566414627698439	-0.22508976582199475	0.02594956503346036	1.4691287134519986
0.20285797101449277	-1.5665607829818815	-0.2256553562953926	0.026012851922598224	1.469040989142084
0.20335762118940529	-1.5667069854229803	-0.22622102094270974	0.026076132547575365	1.4689533609800447
0.20385727136431783	-1.5668532349412465	-0.226786759966301	0.026139406887213563	1.4688658290333194
0.20435692153923038	-1.566999531458857	-0.22735257356875543	0.026202674920298243	1.4687783933721978
0.20485657171414293	-1.5671458749000673	-0.2279184619532773	0.02626593662562153	1.4686910540690623
0.20535622188905547	-1.567292265175894	-0.2284844253217121	0.026329191981754114	1.468603811183925
0.20585587206396802	-1.5674387022151965	-0.22905046387805333	0.026392440967450716	1.4685166647940036
0.20635552223888057	-1.5675851859317969	-0.22961657782465486	0.0264556835612118	1.4684296149624685
0.20685517241379311	-1.5677317162489337	-0.23018276736558557	0.026518919741670418	1.468342661761451
0.20735482258870563	-1.5678782930858786	-0.2307490327040608	0.026582149487296702	1.468255805259777
0.20785447276361818	-1.568024916359059	-0.23131537404335514	0.026645372776501895	1.468169045523687
0.20835412293853073	-1.5681715859935694	-0.23188179158789202	0.0267085895877645	1.4680823826278873
0.20885377311344328	-1.5683183019018543	-0.23244828554083796	0.026771799899351755	1.4679958166352598
0.20935342328835582	-1.5684650640081075	-0.23301485610702993	0.026835003689657737	1.4679093476200114
0.20985307346326837	-1.5686118722290197	-0.23358150349039028	0.026898200936904895	1.4678229756495318
0.21035272363818092	-1.5687587264827896	-0.2341482278952124	0.026961391619292025	1.4677367007928526
0.21085237381309346	-1.5689056266900845	-0.2347150295264088	0.02702457571502244	1.4676505231214998
0.211352023988006	-1.5690525727662776	-0.23528190858838327	0.027087753202173902	1.4675644427022188
0.21185167416291853	-1.5691995646297572	-0.23584886528598828	0.02715092405880893	1.4674784596048758
0.21235132433783108	-1.5693466022018656	-0.23641589982485844	0.0272140882630125	1.467392573902248
0.21285097451274362	-1.5694936853977353	-0.23698301240944616	0.027277245792666674	1.467306785661716
0.21335062468765617	-1.5696408141361575	-0.2375502032456765	0.027340396625754076	1.4672210949539748
0.21385027486256872	-1.5697879883347838	-0.2381174725388051	0.027403540740113332	1.4671355018491758
0.21434992503748126	-1.5699352079079758	-0.23868482049433382	0.027466678113542302	1.4670500064143697
0.2148495752123938	-1.5700824727775822	-0.2392522473185391	0.027529808723860363	1.466964608724067
0.21534922538730636	-1.570229782855808	-0.23981975321701918	0.02759293254873924	1.4668793088437249
0.21584887556221888	-1.5703771380645832	-0.24038733839625767	0.027656049565884865	1.4667941068484542
0.21634852573713143	-1.5705245383165942	-0.2409550030624542	0.027719159752899812	1.4667090028045413
0.21684817591204397	-1.570671983529825	-0.24152274742215085	0.027782263087357782	1.4666239967837336
0.21734782608695652	-1.5708194736200471	-0.24209057168191375	0.027845359546765328	1.4665390888558612
0.21784747626186907	-1.5709670085042495	-0.24265847604874863	0.02790844910860966	1.4664542790920903
0.2183471264367816	-1.5711145880981696	-0.24322646072943874	0.02797153175028266	1.4663695675627406
0.21884677661169416	-1.5712622123166833	-0.24379452593122067	0.02803460744915745	1.4662849543373822
0.2193464267866067	-1.5714098810772412	-0.24436267186139826	0.02809767618254521	1.4662004394884462
0.21984607696151923	-1.5715575942933941	-0.2449308987273026	0.028160737927688737	1.4661160230847594
0.22034572713643177	-1.5717053518803434	-0.24549920673686612	0.028223792661828794	1.4660317051968494
0.22084537731134432	-1.5718531537561622	-0.24606759609781492	0.02828684036211255	1.4659474858985309
0.22134502748625687	-1.572000999832571	-0.2466360670180523	0.028349881005634476	1.46586336525749
0.22184467766116941	-1.572148890025993	-0.2472046197058096	0.02841291456945611	1.465779343346299
0.22234432783608196	-1.5722968242510345	-0.24777325436934694	0.02847594103057014	1.4656954202360144
0.2228439780109945	-1.5724448024199251	-0.24834197121708948	0.02853896036591547	1.4656115959955596
0.22334362818590706	-1.5725928244494733	-0.24891077045784932	0.028601972552404025	1.4655278706985952
0.2238432783608196	-1.5727408902517135	-0.24947965230020205	0.028664977566847345	1.465444244414424
0.22434292853573212	-1.5728889997424007	-0.2500486169533686	0.028727975386058466	1.4653607172161158
0.22484257871064467	-1.5730371528328775	-0.2506176646263508	0.028790965986751734	1.4652772891727386
0.22534222888555722	-1.573185349440471	-0.251186795528806	0.028853949345644253	1.4651939603593929
0.22584187906046976	-1.5733335894733576	-0.2517560098697851	0.02891692543930877	1.4651107308426041
0.2263415292353823	-1.5734818728481639	-0.25232530785917084	0.02897989424434097	1.4650276006973244
0.22684117941029486	-1.5736301994779986	-0.25289468970697865	0.02904285573727695	1.4649445699952492
0.2273408295852074	-1.573778569274858	-0.2534641556230974	0.029105809894564096	1.4648616388073454
0.22784047976011995	-1.5739269821491428	-0.25403370581749696	0.029168756692584435	1.4647788072032744
0.22834012993503247	-1.574075438015223	-0.2546033405007455	0.029231696107714245	1.4646960752567435
0.22883978010994502	-1.574223936785776	-0.2551730598836495	0.029294628116281633	1.4646134430399875
0.22933943028485756	-1.5743724783720623	-0.2557428641764654	0.02935755269447723	1.4645309106244009
0.2298390804597701	-1.5745210626843509	-0.2563127535900928	0.029420469818488885	1.464448478080433
0.23033873063468266	-1.5746696896381243	-0.2568827283361889	0.029483379464516225	1.4643661454837575
0.2308383808095952	-1.5748183591409246	-0.257452788625317	0.029546281608557247	1.464283912902913
0.23133803098450775	-1.574967071106435	-0.2580229346691893	0.02960917622666577	1.4642017804124197
0.2318376811594203	-1.5751158254443862	-0.2585931666794172	0.02967206329480681	1.4641197480832195
0.23233733133433285	-1.5752646220659732	-0.2591634848677895	0.029734942788889614	1.464037815987985
0.23283698150924537	-1.5754134608807993	-0.2597338894460926	0.029797814684745964	1.4639559841981329
0.2333366316841579	-1.5755623418016038	-0.2603043806266674	0.029860678958194428	1.4638742527883217
0.23383628185907046	-1.5757112647372111	-0.2608749586216426	0.029923535584951252	1.4637926218297204
0.234335932033983	-1.5758602295967632	-0.26144562364363216	0.02998638454071022	1.4637110913939473
0.23483558220889555	-1.5760092362911895	-0.26201637590520566	0.030049225801083115	1.4636296615547757
0.2353352323838081	-1.5761582847306315	-0.26258721561928156	0.03011205934164292	1.4635483323853808
0.23583488255872065	-1.5763073748240768	-0.2631581429989513	0.030174885137903715	1.4634671039580525
0.2363345327336332	-1.576456506479518	-0.26372915825710536	0.03023770316527832	1.4633859763445196
0.23683418290854572	-1.576605679608449	-0.26430026160772874	0.030300513399225352	1.463304949619886
0.23733383308345826	-1.5767548941187524	-0.26487145326385136	0.030363315815015928	1.463224023856407
0.2378334832583708	-1.5769041499175782	-0.26544273343945757	0.030426110387949297	1.4631431991255355
0.23833313343328336	-1.5770534469152329	-0.26601410234849826	0.0304888970932427	1.4630624755022532
0.2388327836081959	-1.5772027850189032	-0.2665855602049226	0.030551675906032565	1.4629818530587697
0.23933243378310845	-1.5773521641359385	-0.2671571072230614	0.03061444680141853	1.4629013318676436
0.239832083958021	-1.5775015841764572	-0.26772874361772936	0.030677209754475486	1.4628209120043498
0.24033173413293354	-1.5776510450468224	-0.26830046960338627	0.030739964740156868	1.462740593541114
0.24083138430784606	-1.5778005466517018	-0.2688722853945865	0.03080271173334552	1.4626603765487776
0.2413310344827586	-1.577950088904299	-0.2694441912070116	0.030865450708973216	1.4625802611065999
0.24183068465767116	-1.5780996717055356	-0.2700161872553091	0.030928181641770087	1.4625002472823432
0.2423303348325837	-1.5782492949661031	-0.27058827375526046	0.03099090450651582	1.4624203351534268
0.24282998500749625	-1.5783989585917113	-0.27116045092242064	0.031053619277881316	1.4623405247927361
0.2433296351824088	-1.5785486624871485	-0.2717327189724289	0.031116325930464664	1.462260816272559
0.24382928535732135	-1.5786984065603786	-0.27230507812149407	0.0311790244388471	1.46218120966848
0.2443289355322339	-1.578848190716798	-0.272877528585596	0.031241714777500724	1.4621017050539764
0.24482858570714644	-1.578998014861057	-0.2734500705811554	0.03130439692086434	1.4620223025019499
0.24532823588205896	-1.5791478789007791	-0.2740227043248858	0.03136707084332777	1.4619430020885202
0.2458278860569715	-1.5792977827387618	-0.274595430033316	0.031429736519175175	1.4618638038854195
0.24632753623188405	-1.579447726282699	-0.27516824792352734	0.031492393922671155	1.4617847079694155
0.2468271864067966	-1.5795977094341207	-0.2757411582124262	0.03155504302797464	1.461705714411544
0.24732683658170915	-1.5797477321006705	-0.27631416111759655	0.03161768380923909	1.4616268232890428
0.2478264867566217	-1.57989779418466	-0.27688725685633836	0.03168031624049972	1.4615480346743037
0.24832613693153424	-1.5800478955917299	-0.277460445646624	0.031742940295784054	1.4614693486431327
0.2488257871064468	-1.5801980362253774	-0.2780337277061013	0.031805555948997664	1.461390765269707
0.2493254372813593	-1.5803482159893827	-0.2786071032530275	0.03186816317402955	1.4613122846285926
0.24982508745627185	-1.580498434786	-0.27918057250552647	0.03193076194466786	1.4612339067932654
0.2503247376311844	-1.5806486925201138	-0.2797541356821616	0.031993352234665616	1.4611556318400218
0.25082438780609695	-1.5807989890944862	-0.2803277930016622	0.03205593401770773	1.4610774598433376
0.2513240379810095	-1.5809493244111126	-0.280901544682844	0.032118507267402396	1.4609993908772625
0.25182368815592204	-1.5810996983732446	-0.28147539094476237	0.03218107195729887	1.460921425017383
0.2523233383308346	-1.5812501108836778	-0.28204933200685167	0.0322436280609021	1.4608435623390443
0.25282298850574714	-1.581400561844366	-0.2826233680883873	0.032306175551611915	1.4607658029172028
0.2533226386806597	-1.5815510511564284	-0.28319749940908595	0.032368714402790155	1.460688146826169
0.25382228885557223	-1.5817015787214044	-0.2837717261886874	0.03243124458771396	1.4606105941410525
0.2543219390304848	-1.5818521444414075	-0.2843460486474882	0.03249376607963537	1.460533144937679
0.2548215892053973	-1.5820027482178467	-0.28492046700564316	0.03255627885170226	1.4604557992916223
0.2553212393803099	-1.5821533899514126	-0.2854949814835883	0.03261878287700543	1.4603785572780006
0.25582088955522236	-1.58230406954182	-0.2860695923018501	0.0326812781285569	1.4603014189713066
0.2563205397301349	-1.5824547868912862	-0.2866442996816259	0.03274376457935602	1.4602243844486378
0.25682018990504746	-1.5826055419002083	-0.28721910384382404	0.032806242202279956	1.4601474537857897
0.25731984007996	-1.582756334467021	-0.28779400500963975	0.032868710970147694	1.4600706270568584
0.25781949025487255	-1.5829071644918826	-0.2883690034004841	0.032931170855713586	1.4599939043379684
0.2583191404297851	-1.5830580318746388	-0.28894409923816666	0.03299362183168645	1.4599172857051543
0.25881879060469765	-1.5832089365155562	-0.289519292744605	0.03305606387069713	1.4598407712352228
0.2593184407796102	-1.5833598783127594	-0.2900945841417965	0.03311849694529408	1.4597643610031983
0.25981809095452274	-1.583510857164253	-0.29066997365195996	0.033180921027959595	1.4596880550842875
0.2603177411294353	-1.5836618729697332	-0.29124546149766994	0.03324333609112549	1.4596118535556395
0.26081739130434783	-1.5838129256270428	-0.2918210479016154	0.03330574210714422	1.4595357564928981
0.2613170414792604	-1.5839640150350267	-0.2923967330866367	0.033368139048293985	1.4594597639730502
0.26181669165417293	-1.5841151410903893	-0.2929725172758479	0.03343052688679076	1.4593838760712208
0.2623163418290855	-1.584266303691068	-0.2935484006926712	0.03349290559479322	1.4593080928640434
0.262815992003998	-1.5844175027351741	-0.2941243835605071	0.033555275144365335	1.4592324144287443
0.26331564217891057	-1.5845687381195779	-0.2947004661032624	0.03361763550753423	1.4591568408414903
0.26381529235382306	-1.5847200097402059	-0.29527664854467567	0.03367998665621485	1.4590813721779878
0.2643149425287356	-1.584871317494842	-0.295852931109002	0.03374232856228724	1.4590060085159906
0.26481459270364816	-1.5850226612789968	-0.2964293140205301	0.03380466119754061	1.4589307499313704
0.2653142428785607	-1.5851740409886563	-0.29700579750386397	0.0338669845337056	1.458855596500752
0.26581389305347325	-1.585325456520577	-0.2975823817838985	0.033929298542451525	1.458780548301819
0.2663135432283858	-1.5854769077696176	-0.29815906708545026	0.03399160319534359	1.458705605410806
0.26681319340329834	-1.585628394631094	-0.2987358536338246	0.03405389846390691	1.4586307679046062
0.2673128435782109	-1.5857799169996385	-0.29931274165430616	0.034116184319568976	1.458556035859857
0.26781249375312344	-1.5859314747710962	-0.29988973137266983	0.03417846073371701	1.458481409354617
0.268312143928036	-1.586083067839796	-0.30046682301481337	0.0342407276776557	1.458406888465792
0.26881179410294853	-1.5862346960991607	-0.3010440168065528	0.034302985122584166	1.4583324732698377
0.2693114442778611	-1.5863863594441212	-0.3016213129744535	0.03436523303968948	1.458258163844817
0.2698110944527736	-1.5865380577679171	-0.30219871174467366	0.03442747140001605	1.4581839602677025
0.2703107446276862	-1.58668979096395	-0.30277621334416177	0.03448970017459951	1.4581098626157059
0.2708103948025987	-1.586841558926645	-0.30335381799984407	0.03455191933437638	1.4580358709675063
0.27131004497751127	-1.586993361546861	-0.3039315259386417	0.034614128850183404	1.457961985398635
0.2718096951524238	-1.5871451987186265	-0.30450933738801794	0.03467632869282157	1.4578882059879967
0.2723093453273363	-1.587297070334554	-0.30508725257571034	0.034738518833023556	1.4578145328133858
0.27280899550224885	-1.5874489762857795	-0.305665271729215	0.03480069924139616	1.4577409659516556
0.2733086456771614	-1.5876009164651428	-0.30624339507672227	0.03486286988852559	1.457667505481497
0.27380829585207395	-1.5877528907643872	-0.30682162284649944	0.03492503074490717	1.4575941514809039
0.2743079460269865	-1.587904899073927	-0.3073999552668293	0.03498718178093792	1.4575209040269672
0.27480759620189904	-1.5880569412855696	-0.30797839256652704	0.03504932296697534	1.4574477631983775
0.2753072463768116	-1.5882090172893013	-0.30855693497433756	0.035111454273268214	1.4573747290724726
0.27580689655172413	-1.5883611269765183	-0.3091355827194939	0.03517357567002021	1.4573018017282282
0.2763065467266367	-1.5885132702360545	-0.3097143360311614	0.03523568712732563	1.4572289812425219
0.27680619690154923	-1.588665446960113	-0.31029319513912873	0.03529778861524902	1.457156267695782
0.2773058470764618	-1.588817657036123	-0.310872160272942	0.03535988010372439	1.4570836611641982
0.2778054972513743	-1.5889699003550357	-0.3114512316627706	0.035421961562655396	1.4570111617276658
0.27830514742628687	-1.5891221768050374	-0.3120304095387663	0.0354840329618406	1.456938769463761
0.2788047976011994	-1.5892744862758115	-0.3126096941314408	0.035546094271017264	1.456866484451853
0.27930444777611196	-1.589426828655765	-0.31318908567142495	0.03560814545983289	1.4567943067704288
0.2798040979510245	-1.58957920383154	-0.31376858438953303	0.03567018649785164	1.4567222364965737
0.28030374812593706	-1.5897316116930613	-0.3143481905170074	0.03573221735458416	1.4566502737109333
0.28080339830084955	-1.5898840521273556	-0.3149279042851057	0.0357942379994377	1.4565784184916912
0.2813030484757621	-1.5900365250216593	-0.3155077259255438	0.03585624840176708	1.4565066709174954
0.28180269865067464	-1.5901890302635755	-0.316087655669986	0.03591824853081752	1.4564350310678427
0.2823023488255872	-1.590341567739194	-0.31666769375054965	0.035980238355779494	1.456363499020969
0.28280199900049974	-1.5904941373353356	-0.3172478403994675	0.03604221784575206	1.4562920748562527
0.2833016491754123	-1.5906467389381747	-0.31782809584930616	0.036104186969766076	1.4562207586527378
0.28380129935032483	-1.5907993724335587	-0.3184084603325474	0.036166145696737664	1.4561495504896405
0.2843009495252374	-1.5909520377080797	-0.31898893408257023	0.03622809399557714	1.456078450446991
0.2848005997001499	-1.5911047346455665	-0.3195695173321472	0.036290031835020324	1.456007458602781
0.2853002498750625	-1.5912574631324017	-0.32015021031499075	0.03635195918380239	1.455936575037616
0.285799900049975	-1.591410223052628	-0.32073101326453257	0.036413876010519645	1.4558657998303448
0.28629955022488757	-1.5915630142907926	-0.3213119264148564	0.03647578228373395	1.4557951330605052
0.2867992003998001	-1.5917158367315087	-0.32189294999997453	0.03653767797189228	1.4557245748082028
0.28729885057471266	-1.5918686902573151	-0.3224740842541922	0.03659956304336528	1.455654125151804
0.2877985007496252	-1.5920215747535686	-0.32305532941218157	0.03666143746645803	1.4555837841728163
0.28829815092453775	-1.5921744901017807	-0.32363668570870835	0.036723301209375635	1.4555135519493194
0.2887978010994503	-1.592327436185686	-0.3242181533788654	0.03678515424025222	1.4554434285619582
0.2892974512743628	-1.5924804128886816	-0.32479973265800594	0.036846996527141664	1.4553734140914008
0.28979710144927534	-1.5926334200917347	-0.3253814237815297	0.036908828037992475	1.4553035086163346
0.2902967516241879	-1.592786457677614	-0.3259632269852943	0.036970648740695375	1.4552337122175338
0.29079640179910043	-1.5929395255272356	-0.32654514250517175	0.037032458603031816	1.4551640249743893
0.291296051974013	-1.5930926235232954	-0.32712717057756396	0.03709425759273269	1.4550944469683287
0.29179570214892553	-1.5932457515458565	-0.32770931143895976	0.03715604567742642	1.4550249782785794
0.2922953523238381	-1.5933989094751595	-0.32829156532589404	0.03721782282463592	1.4549556189850177
0.2927950024987506	-1.5935520971936261	-0.32887393247559443	0.0372795890018508	1.4548863691698877
0.29329465267366317	-1.593705314579031	-0.3294564131249915	0.03734134417641341	1.4548172289113903
0.2937943028485757	-1.5938585615130145	-0.3300390075117123	0.0374030883156337	1.4547481982917896
0.29429395302348826	-1.5940118378738517	-0.33062171587338424	0.037464821386707314	1.454679277390463
0.2947936031984008	-1.5941651435415114	-0.3312045384478904	0.03752654335674676	1.4546104662888693
0.29529325337331336	-1.5943184783942246	-0.33178747547351534	0.03758825419279485	1.454541765067039
0.2957929035482259	-1.5944718423105257	-0.3323705271885465	0.03764995386178169	1.454473173805803
0.29629255372313845	-1.5946252351695236	-0.3329536938317519	0.03771164233057733	1.4544046925868548
0.296792203898051	-1.5947786568479503	-0.3335369756419645	0.037773319565943486	1.454336321489971
0.2972918540729635	-1.5949321072240696	-0.3341203728583612	0.0378349855345666	1.454268060596816
0.29779150424787604	-1.5950855861742699	-0.33470388572032717	0.03789664020304023	1.4541999099875795
0.2982911544227886	-1.595239093576512	-0.33528751446752175	0.03795828353787434	1.4541318697444146
0.29879080459770113	-1.5953926293061933	-0.33587125933977713	0.038019915505480895	1.4540639399473272
0.2992904547726137	-1.5955461932401245	-0.33645512057723426	0.03808153607219127	1.4539961206781145
0.2997901049475262	-1.595699785254645	-0.3370390984204187	0.03814314520426286	1.4539284120184366
0.3002897551224388	-1.5958534052244264	-0.3376231931097805	0.038204742867827324	1.4538608140488223
0.3007894052973513	-1.5960070530247727	-0.3382074048862282	0.038266329028950545	1.4537933268507441
0.30128905547226387	-1.5961607285311517	-0.3387917339909397	0.03832790365361111	1.4537259505062325
0.3017887056471764	-1.5963144316174702	-0.3393761806653057	0.038389466707692575	1.45365868509617
0.30228835582208896	-1.5964681621585421	-0.3399607451509574	0.03845101815698788	1.4535915307027596
0.3027880059970015	-1.5966219200273497	-0.3405454276896739	0.038512557967186785	1.4535244874068154
0.30328765617191406	-1.596775705097909	-0.3411302285237061	0.03857408610391323	1.4534575552905011
0.3037873063468266	-1.5969295172437081	-0.3417151478954895	0.03863560253269227	1.4533907344358874
0.30428695652173915	-1.5970833563371274	-0.34230018604749957	0.038697107218933414	1.4533240249244372
0.3047866066966517	-1.597237222250171	-0.34288534322269215	0.03875860012797906	1.4532574268375447
0.30528625687156424	-1.5973911148556221	-0.34347061966426407	0.0388200812250788	1.4531909402578072
0.30578590704647673	-1.5975450340252122	-0.344056015615567	0.03888155047537826	1.45312456526722
0.3062855572213893	-1.5976989796301355	-0.3446415313203173	0.038943007843941946	1.4530583019476073
0.30678520739630183	-1.5978529515412834	-0.34522716702229594	0.03900445329572039	1.4529921503809895
0.3072848575712144	-1.5980069496295861	-0.3458129229658708	0.039065886795607074	1.4529261106496967
0.3077845077461269	-1.5981609737652802	-0.34639879939531715	0.03912730830836319	1.4528601828359353
0.30828415792103947	-1.5983150238190056	-0.3469847965554652	0.039188717798688905	1.4527943670226062
0.308783808095952	-1.5984690996594648	-0.34757091469108314	0.03925011523115374	1.4527286632912253
0.30928345827086456	-1.5986232011558554	-0.34815715404740016	0.03931150057025526	1.45266307172414
0.3097831084457771	-1.5987773281775182	-0.3487435148699945	0.039372873780406166	1.4525975924042247
0.31028275862068966	-1.5989314805930517	-0.3493299974045292	0.03943423482590438	1.4525322254141122
0.3107824087956022	-1.599085658270313	-0.34991660189698365	0.03949558367095779	1.4524669708360902
0.31128205897051475	-1.5992398610776348	-0.35050332859361133	0.03955692027968058	1.4524018287533476
0.3117817091454273	-1.5993940888816311	-0.35109017774085743	0.039618244616081634	1.452336799247806
0.31228135932033985	-1.5995483415498226	-0.35167714958556323	0.03967955664408894	1.4522718824026684
0.3127810094952524	-1.5997026189491348	-0.3522642443747658	0.039740856327526046	1.4522070783010022
0.31328065967016494	-1.5998569209461184	-0.35285146235580356	0.03980214363012315	1.452142387025914
0.3137803098450775	-1.6000112474060297	-0.3534388037761498	0.03986341851549806	1.4520778086597006
0.31427996001999	-1.6001655981942735	-0.35402626888358263	0.03992468094717543	1.4520133432852262
0.3147796101949025	-1.6003199731765414	-0.3546138579262876	0.039985930888597636	1.4519489909860182
0.3152792603698151	-1.6004743722177353	-0.3552015711525736	0.0400471683030926	1.45188475184531
0.3157789105447276	-1.6006287951822076	-0.3557894088111526	0.04010839315390394	1.4518206259461641
0.31627856071964017	-1.600783241933469	-0.35637737115074686	0.04016960540414772	1.4517566133713495
0.3167782108945527	-1.6009377123362118	-0.35696545842069	0.04023080501687907	1.4516927142051146
0.31727786106946526	-1.6010922062525201	-0.3575536708702343	0.04029199195501329	1.4516289285296837
0.3177775112443778	-1.6012467235467696	-0.3581420087493021	0.040353166181411215	1.4515652564298538
0.31827716141929036	-1.601401264080133	-0.3587304723076503	0.040414327658783424	1.4515016979878386
0.3187768115942029	-1.6015558277152	-0.3593190617955869	0.04047547634977159	1.4514382532876018
0.31927646176911545	-1.6017104143138268	-0.3599077774636071	0.04053661221690675	1.4513749224128552
0.319776111944028	-1.601865023737419	-0.36049661956252144	0.04059773522262298	1.4513117054472886
0.32027576211894054	-1.6020196558466926	-0.36108558834335686	0.040658845329246136	1.4512486024743754
0.3207754122938531	-1.602174310502478	-0.3616746840574038	0.04071994249899918	1.4511856135781604
0.32127506246876564	-1.6023289875643332	-0.3622639069562506	0.040781026694004276	1.4511227388418546
0.3217747126436782	-1.6024836868927343	-0.36285325729188844	0.04084209787629586	1.45105997834999
0.32227436281859073	-1.6026384083468668	-0.3634427353163333	0.04090315600777706	1.4509973321863692
0.3227740129935032	-1.6027931517851768	-0.3640323412820249	0.0409642010502631	1.4509348004344436
0.32327366316841577	-1.6029479170668335	-0.3646220754416826	0.04102523296546664	1.450872383178852
0.3237733133433283	-1.603102704050148	-0.36521193804828533	0.04108625171499375	1.4508100805038384
0.32427296351824086	-1.6032575125919177	-0.36580192935500166	0.04114725726033519	1.4507478924926263
0.3247726136931534	-1.6034123425501396	-0.3663920496154308	0.041208249562894775	1.4506858192300427
0.32527226386806596	-1.6035671937820164	-0.36698229908336516	0.04126922858396128	1.4506238608006194
0.3257719140429785	-1.6037220661431548	-0.36757267801280247	0.04133019428470857	1.4505620172877831
0.32627156421789105	-1.6038769594906972	-0.3681631866582359	0.041391146626229613	1.4505002887768785
0.3267712143928036	-1.6040318736793204	-0.36875382527417605	0.04145208556948048	1.4504386753513556
0.32727086456771615	-1.6041868085651418	-0.3693445941156285	0.04151301107533532	1.4503771770964924
0.3277705147426287	-1.6043417640025917	-0.3699354934377774	0.041573923104548736	1.4503157940963864
0.32827016491754124	-1.6044967398456906	-0.37052652349600823	0.04163482161775897	1.450254526435236
0.3287698150924538	-1.6046517359498835	-0.3711176845462623	0.04169570657552768	1.4501933741990245
0.32926946526736633	-1.6048067521672742	-0.3717089768444611	0.04175657793827265	1.4501323374709882
0.3297691154422789	-1.604961788351421	-0.3723004006469551	0.04181743566632041	1.4500714163362394
0.33026876561719143	-1.6051168443556818	-0.37289195621037347	0.041878279719888105	1.4500106108801745
0.3307684157921039	-1.605271920031554	-0.3734836437915789	0.04193911005907648	1.4499499211868199
0.33126806596701647	-1.6054270152311636	-0.3740754636477935	0.041999926643885445	1.449889347341287
0.331767716141929	-1.6055821298059207	-0.37466741603637976	0.04206072943418879	1.4498288894285172
0.33226736631684156	-1.6057372636071439	-0.37525950121527957	0.042121518389781586	1.4497685475337145
0.3327670164917541	-1.6058924164853858	-0.3758517194424265	0.04218229347031585	1.4497083217419324
0.33326666666666666	-1.6060475882901986	-0.3764440709761068	0.04224305463533859	1.4496482121376795
0.3337663168415792	-1.6062027788721303	-0.3770365560750533	0.04230380184430368	1.4495882188068863
0.33426596701649175	-1.6063579880796357	-0.37762917499809906	0.0423645350565309	1.449528341833953
0.3347656171914043	-1.6065132157622741	-0.3782219280044757	0.04242525423124084	1.4494685813048382
0.33526526736631684	-1.6066684617677731	-0.3788148153535925	0.042485959327527786	1.4494089373042018
0.3357649175412294	-1.6068237259446352	-0.37940783730532773	0.042546650304393065	1.4493494099179025
0.33626456771614194	-1.6069790081395914	-0.3800009941196177	0.04260732712069802	1.4492899992306179
0.3367642178910545	-1.6071343082004872	-0.38059428605701234	0.042667989735226244	1.4492307053285056
0.33726386806596703	-1.6072896259735192	-0.3811877133780509	0.042728638106612975	1.4491715282966995
0.3377635182408796	-1.6074449613047943	-0.38178127634368947	0.042789272193392375	1.4491124682206917
0.3382631684157921	-1.607600314040005	-0.38237497521512	0.04284989195397724	1.4490535251860885
0.3387628185907047	-1.6077556840245435	-0.38296881025399554	0.04291049734668286	1.448994699278626
0.33926246876561716	-1.607911071102838	-0.3835627817219932	0.04297108832967888	1.448935990583699
0.3397621189405297	-1.608066475119543	-0.38415688988141516	0.04303166486105482	1.4488773991872923
0.34026176911544226	-1.6082218959180583	-0.38475113499449765	0.043092226898743556	1.4488189251748012
0.3407614192903548	-1.6083773333423825	-0.38534551732417116	0.043152774400604645	1.448760568632559
0.34126106946526735	-1.608532787234703	-0.385940037133254	0.04321330732433475	1.4487023296457735
0.3417607196401799	-1.6086882574382662	-0.3865346946852146	0.043273825627551915	1.4486442083010764
0.34226036981509245	-1.608843743793988	-0.38712949024347904	0.04333432926771719	1.4485862046834235
0.342760019990005	-1.6089992461445428	-0.38772442407221425	0.04339481820222275	1.4485283188798652
0.34325967016491754	-1.6091547643301538	-0.38831949643539043	0.043455292388286076	1.4484705509757225
0.3437593203398301	-1.6093102981916478	-0.38891470759768815	0.04351575178305023	1.4484129010572675
0.34425897051474263	-1.609465847568848	-0.38951005782380443	0.043576196343507186	1.4483553692104105
0.3447586206896552	-1.60962141230173	-0.39010554737894176	0.04363662602655106	1.4482979555216513
0.34525827086456773	-1.6097769922291019	-0.390701176528499	0.04369704078894295	1.4482406600768885
0.3457579210394803	-1.6099325871898562	-0.3912969455382013	0.04375744058732597	1.4481834829626241
0.3462575712143928	-1.6100881970217595	-0.3918928546740398	0.043817825378216775	1.4481264242647738
0.34675722138930537	-1.6102438215626182	-0.3924889042023334	0.043878195118013046	1.4480694840698147
0.3472568715642179	-1.61039946064971	-0.3930850943898009	0.04393854976300018	1.4480126624641847
0.3477565217391304	-1.6105551141198422	-0.3936814255033772	0.043998889269331105	1.4479559595344216
0.34825617191404296	-1.610710781808923	-0.39427789781018113	0.044059213593021875	1.4478993753667486
0.3487558220889555	-1.610866463552842	-0.39487451157794007	0.04411952268999763	1.447842910047779
0.34925547226386805	-1.6110221591863145	-0.3954712670743706	0.04417981651602455	1.447786563663619
0.3497551224387806	-1.611177868544983	-0.39606816456780264	0.044240095026778614	1.4477303363017213
0.35025477261369314	-1.6113335914620246	-0.3966652043265531	0.04430035817777387	1.447674228047739
0.3507544227886057	-1.6114893277716171	-0.3972623866195078	0.04436060592442877	1.4476182389887644
0.35125407296351824	-1.6116450773066908	-0.39785971171569895	0.044420838222017194	1.4475623692112516
0.3517537231384308	-1.6118008399005381	-0.3984571798846588	0.044481055025708274	1.447506618802486
0.35225337331334333	-1.611956615384631	-0.3990547913959815	0.044541256290516	1.4474509878485808
0.3527530234882559	-1.6121124035909695	-0.3996525465197844	0.0446014419713512	1.447395476436638
0.3532526736631684	-1.6122682043503787	-0.4002504455263153	0.0446616120229767	1.4473400846532114
0.353752323838081	-1.6124240174938749	-0.4008484886863635	0.044721766400052605	1.4472848125855027
0.3542519740129935	-1.6125798428512166	-0.401446676270789	0.04478190505708362	1.4472296603201116
0.35475162418790607	-1.6127356802525046	-0.40204500855099384	0.044842027948470975	1.4471746279444404
0.3552512743628186	-1.6128915295262012	-0.40264348579849235	0.04490213502846341	1.4471197155448916
0.35575092453773116	-1.613047390501152	-0.4032421082852002	0.044962226251190215	1.4470649232087784
0.35625057471264365	-1.613203263005439	-0.40384087628343573	0.04502230157065923	1.4470102510231715
0.3567502248875562	-1.6133591468663373	-0.40443979006566977	0.045082360940729795	1.4469556990749675
0.35724987506246875	-1.6135150419108497	-0.40503884990482064	0.04514240431514419	1.4469012674512984
0.3577495252373813	-1.6136709479656293	-0.4056380560740651	0.04520243164750696	1.4468469562395405
0.35824917541229384	-1.613826864856097	-0.40623740884690185	0.04526244289129011	1.4467927655263986
0.3587488255872064	-1.6139827924083783	-0.40683690849721577	0.04532243799984161	1.4467386953998311
0.35924847576211894	-1.6141387304464323	-0.40743655529905165	0.04538241692635754	1.4466847459462597
0.3597481259370315	-1.6142946787950725	-0.4080363495269803	0.04544237962392399	1.446630917253452
0.36024777611194403	-1.614450637277801	-0.4086362914557407	0.04550232604547598	1.446577209408502
0.3607474262868566	-1.6146066057178647	-0.4092363813604733	0.045562256143822914	1.4465236224987907
0.3612470764617691	-1.6147625839378974	-0.40983661951659217	0.0456221698716341	1.4464701566116853
0.36174672663668167	-1.6149185717601364	-0.4104370061998935	0.045682067181450015	1.446416811834712
0.3622463768115942	-1.615074569005929	-0.41103754168642737	0.04574194802566749	1.4463635882551154
0.36274602698650676	-1.6152305754961178	-0.41163822625259	0.0458018123565494	1.446310485960212
0.3632456771614193	-1.615386591051429	-0.4122390601751715	0.04586166012622989	1.446257505037757
0.36374532733633186	-1.615542615491557	-0.4128400437312109	0.04592149128669703	1.4462046455750943
0.3642449775112444	-1.6156986486357259	-0.41344117719804696	0.04598130578979865	1.4461519076596958
0.3647446276861569	-1.615854690302943	-0.41404246085348184	0.046041103587259186	1.4460992913793513
0.36524427786106944	-1.6160107403112642	-0.4146438949755219	0.046100884630650985	1.446046796821544
0.365743928035982	-1.61616679847819	-0.4152454798425426	0.04616064887141159	1.445994424073775
0.36624357821089454	-1.6163228646206873	-0.41584721573320493	0.04622039626083441	1.44594217322363
0.3667432283858071	-1.616478938555399	-0.4164491029265791	0.04628012675008152	1.4458900443589344
0.36724287856071963	-1.616635020098244	-0.4170511417020762	0.04633984029017534	1.4458380375673834
0.3677425287356322	-1.6167911090643972	-0.41765333233931295	0.04639953683198388	1.4457861529365836
0.3682421789105447	-1.6169472052687044	-0.4182556751183635	0.04645921632624715	1.4457343905543634
0.3687418290854573	-1.617103308525117	-0.41885817031956313	0.046518878723555215	1.4456827505082894
0.3692414792603698	-1.6172594186472937	-0.419460818223615	0.0465785239743598	1.4456312328862313
0.36974112943528237	-1.617415535448265	-0.42006361911154383	0.046638152028968156	1.445579837776043
0.3702407796101949	-1.6175716587404	-0.42066657326473994	0.046697762837547376	1.4455285652655137
0.37074042978510746	-1.6177277883352874	-0.4212696809648104	0.046757356350107734	1.4454774154423164
0.37124007996002	-1.6178839240443283	-0.42187294249387597	0.046816932516534446	1.4454263883944753
0.37173973013493256	-1.6180400656781737	-0.4224763581342942	0.046876491286556916	1.4453754842099233
0.3722393803098451	-1.6181962130467142	-0.4230799281687578	0.0469360326097587	1.4453247029764518
0.3727390304847576	-1.618352365959369	-0.4236836528803241	0.04699555643558034	1.4452740447819896
0.37323868065967014	-1.6185085242248396	-0.42428753255237106	0.047055062713313854	1.4452235097143749
0.3737383308345827	-1.618664687651495	-0.4248915674686105	0.047114551392104076	1.4451730978617465
0.37423798100949524	-1.6188208560468733	-0.4254957579131278	0.04717402242095166	1.4451228093120176
0.3747376311844078	-1.6189770292174892	-0.42610010417023714	0.047233475748696616	1.445072644152753
0.37523728135932033	-1.6191332069704474	-0.42670460652482844	0.04729291132405717	1.445022602472645
0.3757369315342329	-1.6192893891110034	-0.42730926526189605	0.04735232909557546	1.4449726843592607
0.3762365817091454	-1.6194455754443986	-0.4279140806668888	0.04741172901165683	1.4449228899007442
0.37673623188405797	-1.6196017657749604	-0.4285190530255246	0.04747111102054828	1.4448732191849907
0.3772358820589705	-1.6197579599068066	-0.42912418262404356	0.047530475070365424	1.4448236723002483
0.37773553223388306	-1.6199141576431308	-0.4297294697488228	0.047589821109050696	1.4447742493345699
0.3782351824087956	-1.6200703587863756	-0.4303349146866586	0.047649149084402195	1.4447249503758648
0.37873483258370816	-1.620226563138561	-0.4309405177247113	0.04770845894406828	1.444675775512257
0.3792344827586207	-1.6203827705012375	-0.43154627915051413	0.04776775063554725	1.4446267248320368
0.37973413293353325	-1.6205389806749138	-0.43215219925189485	0.04782702410617835	1.4445777984231196
0.3802337831084458	-1.6206951934596474	-0.4327582783170255	0.047886279303146685	1.4445289963736219
0.38073343328335835	-1.6208514086550587	-0.43336451663446374	0.04794551617348722	1.4444803187718607
0.38123308345827084	-1.6210076260594897	-0.43397091449305797	0.048004734664072984	1.444431765705548
0.3817327336331834	-1.6211638454715611	-0.43457747218211606	0.04806393472163445	1.4443833372632908
0.38223238380809593	-1.6213200666884007	-0.43518418999118974	0.04812311629273365	1.444335033532899
0.3827320339830085	-1.6214762895072035	-0.4357910682102587	0.048182279323785174	1.4442868546028829
0.383231684157921	-1.6216325137237804	-0.43639810712953564	0.048241423761033	1.4442388005610751
0.3837313343328336	-1.62178873913362	-0.43700530703972573	0.04830054955057853	1.4441908714955927
0.3842309845077461	-1.6219449655319327	-0.43761266823182676	0.04835965663835947	1.4441430674949682
0.38473063468265867	-1.6221011927127096	-0.43822019099721293	0.04841874497015596	1.4440953886471704
0.3852302848575712	-1.6222574204692206	-0.43882787562748893	0.04847781449157599	1.444047835040169
0.38572993503248376	-1.6224136485945295	-0.4394357224147894	0.048536865148086576	1.444000406762328
0.3862295852073963	-1.6225698768809496	-0.44004373165157806	0.04859589688499137	1.4439531039019449
0.38672923538230886	-1.622726105119778	-0.44065190363054507	0.048654909647418955	1.4439059265470318
0.3872288855572214	-1.6228823331017328	-0.4412602386448256	0.048713903380345557	1.4438588747856627
0.38772853573213395	-1.6230385606171198	-0.44186873698793167	0.048772878028587804	1.4438119487061734
0.3882281859070465	-1.6231947874555634	-0.44247739895374305	0.048831833536800484	1.4437651483968974
0.38872783608195904	-1.6233510134055327	-0.4430862248364374	0.04889076984946788	1.4437184739457192
0.3892274862568716	-1.6235072382551756	-0.443695214930552	0.04894968691091116	1.4436719254408932
0.3897271364317841	-1.6236634617918928	-0.4443043695310517	0.049008584665293745	1.4436255029705847
0.39022678660669663	-1.623819683802352	-0.44491368893318534	0.04906746305660609	1.443579206622951
0.3907264367816092	-1.6239759040726136	-0.4455231734326346	0.04912632202868035	1.4435330364862053
0.3912260869565217	-1.6241321223877672	-0.446132823325352	0.0491851615251727	1.4434869926483223
0.39172573713143427	-1.6242883385327445	-0.4467426389078199	0.04924398148959067	1.4434410751977496
0.3922253873063468	-1.6244445522911082	-0.4473526204766587	0.049302781865249806	1.443395284222356
0.39272503748125936	-1.6246007634460187	-0.44796276832900467	0.049361562595313914	1.4433496198102493
0.3932246876561719	-1.624756971780192	-0.44857308276238345	0.04942032362278123	1.4433040820497862
0.39372433783108446	-1.6249131770752634	-0.4491835640745816	0.049479064890469215	1.4432586710289936
0.394223988005997	-1.625069379111873	-0.44979421256373064	0.04953778634102288	1.443213386835617
0.39472363818090955	-1.6252255776708322	-0.45040502852848946	0.04959648791693503	1.4431682295582229
0.3952232883558221	-1.6253817725315556	-0.4510160122677596	0.049655169560513315	1.443123199284742
0.39572293853073465	-1.6255379634728158	-0.45162716408084863	0.04971383121389778	1.4430782961031625
0.3962225887056472	-1.6256941502727729	-0.4522384842674366	0.049772472819056834	1.4430335201015776
0.39672223888055974	-1.6258503327085922	-0.45284997312750863	0.04983109431777887	1.4429888713678303
0.3972218890554723	-1.6260065105572465	-0.45346163096151754	0.04988969565168991	1.442944349990257
0.39772153923038484	-1.6261626835942973	-0.4540734580702083	0.04994827676223242	1.4428999560565325
0.3982211894052973	-1.6263188515951745	-0.45468545475476946	0.05000683759068285	1.4428556896549036
0.3987208395802099	-1.6264750143341722	-0.4552976213167174	0.05006537807813685	1.4428115508732249
0.3992204897551224	-1.6266311715848356	-0.4559099580579389	0.050123898165514005	1.4427675397993325
0.39972013993003497	-1.6267873231202168	-0.4565224652806893	0.05018239779355715	1.4427236565213097
0.4002197901049475	-1.6269434687123616	-0.45713514328761223	0.05024087690283283	1.4426799011269602
0.40071944027986006	-1.627099608132873	-0.4577479923817785	0.050299335433735895	1.442636273704361
0.4012190904547726	-1.6272557411520143	-0.45836101286650877	0.05035777332646852	1.442592774341041
0.40171874062968516	-1.627411867540015	-0.45897420504566105	0.050416190521071595	1.4425494031251744
0.4022183908045977	-1.6275679870656174	-0.4595875692232872	0.05047458695738635	1.442506160144265
0.40271804097951025	-1.6277240994974085	-0.4602011057039694	0.05053296257509003	1.4424630454863487
0.4032176911544228	-1.627880204602836	-0.4608148147926021	0.0505913173136718	1.4424200592390966
0.40371734132933534	-1.6280363021485267	-0.46142869679444054	0.05064965111243677	1.442377201490118
0.4042169915042479	-1.6281923919006605	-0.4620427520151655	0.05070796391051322	1.4423344723273128
0.40471664167916044	-1.6283484736242448	-0.4626569807608168	0.05076625564684344	1.4422918718381712
0.405216291854073	-1.6285045470838704	-0.4632713833378254	0.05082452626018772	1.4422494001105242
0.40571594202898553	-1.6286606120430789	-0.4638859600530012	0.050882775689121355	1.4422070572319134
0.406215592203898	-1.6288166682645646	-0.46450071121348	0.05094100387202852	1.4421648432898229
0.40671524237881057	-1.6289727155105724	-0.4651156371268816	0.050999210747118995	1.4421227583720098
0.4072148925537231	-1.6291287535420107	-0.46573073810111165	0.05105739625240492	1.4420808025657028
0.40771454272863566	-1.6292847821197438	-0.46634601444458307	0.05111556032572574	1.4420389759588113
0.4082141929035482	-1.6294408010027162	-0.4669614664658754	0.05117370290470835	1.4419972786381812
0.40871384307846076	-1.6295968099503688	-0.46757709447425877	0.051231823926825286	1.4419557106918117
0.4092134932533733	-1.6297528087203197	-0.4681928987791103	0.0512899233293294	1.441914272206769
0.40971314342828585	-1.6299087970697987	-0.46880887969037494	0.05134800104930306	1.4418729632704381
0.4102127936031984	-1.6300647747550256	-0.46942503751823905	0.051406057023623046	1.4418317839700365
0.41071244377811095	-1.6302207415317531	-0.4700413725734477	0.05146409118899296	1.441790734393032
0.4112120939530235	-1.6303766971544151	-0.4706578851669907	0.051522103481909	1.4417498146264185
0.41171174412793604	-1.6305326413768335	-0.4712745756102645	0.05158009383867699	1.441709024757364
0.4122113943028486	-1.630688573952305	-0.4718914442151977	0.05163806219542464	1.4416683648732453
0.41271104447776114	-1.630844494632783	-0.4725084912939031	0.051696008488063716	1.441627835060977
0.4132106946526737	-1.6310004031694534	-0.4731257171590051	0.05175393265232357	1.4415874354074516
0.41371034482758623	-1.63115629931293	-0.4737431221235064	0.051811834623737674	1.4415471659998005
0.4142099950024988	-1.631312182813051	-0.4743607065008359	0.05186971433764667	1.4415070269251677
0.41470964517741127	-1.6314680534181005	-0.47497847060469717	0.051927571729181145	1.4414670182699945
0.4152092953523238	-1.631623910876354	-0.4755964147493228	0.05198540673328955	1.441427140121471
0.41570894552723636	-1.6317797549346154	-0.47621453924923995	0.0520432192847108	1.441387392566165
0.4162085957021489	-1.6319355853392135	-0.47683284441944324	0.05210100931799286	1.4413477756909543
0.41670824587706146	-1.6320914018354342	-0.4774513305752714	0.05215877676747863	1.4413082895825111
0.417207896051974	-1.6322472041676983	-0.47806999803250716	0.05221652156731528	1.4412689343274405
0.41770754622688655	-1.6324029920795278	-0.4786888471072865	0.05227424365144431	1.4412297100122886
0.4182071964017991	-1.6325587653135314	-0.4793078781161336	0.05233194295360446	1.4411906167235176
0.41870684657671164	-1.6327145236116507	-0.4799270913760584	0.05238961940734106	1.4411516545477114
0.4192064967516242	-1.6328702667147592	-0.4805464872043657	0.052447272945985224	1.4411128235712598
0.41970614692653674	-1.6330259943626777	-0.48116606591878847	0.05250490350266639	1.4410741238803162
0.4202057971014493	-1.6331817062946472	-0.4817858278375012	0.0525625110103141	1.4410355555612753
0.42070544727636183	-1.6333374022489335	-0.48240577327906453	0.05262009540165063	1.4409971187003991
0.4212050974512744	-1.6334930819627365	-0.48302590256241074	0.052677656609188356	1.4409588133837345
0.4217047476261869	-1.633648745172529	-0.48364621600689217	0.05273519456523496	1.4409206396974383
0.4222043978010995	-1.6338043916137739	-0.4842667139322653	0.05279270920188994	1.440882597727501
0.422704047976012	-1.6339600210209417	-0.48488739665867436	0.052850200451042606	1.440844687559774
0.4232036981509245	-1.6341156331278397	-0.4855082645067148	0.05290766824437793	1.4408069092802784
0.42370334832583706	-1.6342712276671056	-0.48612931779734064	0.05296511251336568	1.4407692629747368
0.4242029985007496	-1.6344268043705252	-0.4867505568519138	0.05302253318926492	1.440731748728876
0.42470264867566215	-1.6345823629690255	-0.48737198199223736	0.05307993020312686	1.4406943666284064
0.4252022988505747	-1.6347379031924048	-0.4879935935404564	0.05313730348578301	1.4406571167587998
0.42570194902548725	-1.634893424769888	-0.4886153918192149	0.05319465296786184	1.440619999205781
0.4262015992003998	-1.6350489274292905	-0.4892373771514571	0.05325197857976562	1.4405830140545743
0.42670124937531234	-1.6352044108978812	-0.48985954986066776	0.05330928025169614	1.4405461613906747
0.4272008995502249	-1.6353598749017477	-0.4904819102705974	0.05336655791362434	1.4405094412993278
0.42770054972513744	-1.6355153191659917	-0.49110445870550523	0.053423811495314624	1.4404728538656262
0.42820019990005	-1.6356707434150175	-0.4917271954900449	0.05348104092631314	1.4404363991748526
0.42869985007496253	-1.6358261473718534	-0.4923501209492207	0.053538246135940847	1.4404000773118153
0.4291995002498751	-1.6359815307589964	-0.4929732354085342	0.05359542705330949	1.4403638883616436
0.4296991504247876	-1.6361368932976803	-0.49359653919383606	0.05365258360730398	1.440327832409115
0.43019880059970017	-1.6362922347083475	-0.49422003263144415	0.0537097157265946	1.4402919095390825
0.4306984507746127	-1.636447554710207	-0.49484371604801225	0.053766823339621905	1.4402561198360897
0.43119810094952526	-1.6366028530218235	-0.4954675897707158	0.05382390637461587	1.4402204633848876
0.43169775112443776	-1.636758129360477	-0.49609165412705264	0.05388096475957347	1.440184940269877
0.4321974012993503	-1.6369133834424798	-0.496715909444946	0.053937998422268874	1.440149550575389
0.43269705147426285	-1.6370686149833718	-0.49734035605277876	0.053995007290256566	1.4401142943858682
0.4331967016491754	-1.6372238236975238	-0.49796499427935453	0.05405199129086541	1.440079171785495
0.43369635182408794	-1.6373790092983402	-0.4985898244538429	0.054108950351193015	1.440044182858414
0.4341960019990005	-1.637534171498157	-0.4992148469058663	0.05416588439811299	1.440009327688599
0.43469565217391304	-1.63768931000827	-0.4998400619654224	0.05422279335826659	1.4399746063599175
0.4351953023488256	-1.6378444245391712	-0.500465469963027	0.05427967715807667	1.4399400189563112
0.43569495252373813	-1.6379995148000426	-0.5010910712295017	0.05433653572372404	1.4399055655613775
0.4361946026986507	-1.6381545804991584	-0.5017168660961391	0.05439336898116447	1.439871246258714
0.4366942528735632	-1.638309621343941	-0.5023428548946826	0.05445017685612553	1.4398370611319786
0.4371939030484758	-1.6384646370405276	-0.5029690379572647	0.054506959274098626	1.4398030102644874
0.4376935532233883	-1.6386196272938724	-0.5035954156163877	0.05456371616033631	1.4397690937393282
0.43819320339830087	-1.6387745918084375	-0.5042219882051026	0.05462044743987107	1.439735311639985
0.4386928535732134	-1.6389295302870492	-0.5048487560567686	0.05467715303748742	1.4397016640492852
0.43919250374812596	-1.639084442431773	-0.505475719505215	0.0547338328777393	1.439668151050228
0.43969215392303845	-1.639239327943686	-0.5061028788847357	0.05479048688494817	1.4396347727257452
0.440191804097951	-1.6393941865225294	-0.5067302345299373	0.05484711498318584	1.4396015291584343
0.44069145427286355	-1.6395490178671221	-0.5073577867759654	0.05490371709629736	1.4395684204308663
0.4411911044477761	-1.6397038216752367	-0.5079855359583246	0.0549602931478815	1.4395354466255597
0.44169075462268864	-1.6398585976436755	-0.5086134824130341	0.05501684306130597	1.439502607824974
0.4421904047976012	-1.6400133454677757	-0.5092416264764046	0.05507336675968242	1.4394699041111276
0.44269005497251374	-1.640168064842085	-0.5098699684852633	0.0551298641658901	1.4394373355661745
0.4431897051474263	-1.6403227554601656	-0.5104985087769011	0.05518633520256891	1.4394049022722335
0.44368935532233883	-1.6404774170140133	-0.5111272476889193	0.055242779792101564	1.4393726043108777
0.4441890054972514	-1.6406320491950583	-0.5117561855594486	0.05529919785663731	1.4393404417640498
0.4446886556721639	-1.6407866516933407	-0.5123853227270361	0.05535558931807738	1.4393084147132817
0.44518830584707647	-1.6409412241976886	-0.5130146595306068	0.05541195409807057	1.4392765232398943
0.445687956021989	-1.641095766396068	-0.513644196309591	0.055468292118025994	1.4392447674253006
0.44618760619690156	-1.6412502779751665	-0.5142739334037852	0.055524603299097273	1.4392131473506486
0.4466872563718141	-1.6414047586206018	-0.5149038711534801	0.05558088756219443	1.4391816630969794
0.44718690654672666	-1.6415592080166974	-0.5155340098993135	0.05563714482796805	1.439150314745067
0.4476865567216392	-1.6417136258469205	-0.5161643499824584	0.055693375016828126	1.439119102375785
0.4481862068965517	-1.641868011793437	-0.5167948917444787	0.05574957804892716	1.4390880260697219
0.44868585707146424	-1.6420223655371322	-0.5174256355273174	0.05580575384415854	1.4390570859072107
0.4491855072463768	-1.642176686758054	-0.5180565816734647	0.05586190232217309	1.4390262819687074
0.44968515742128934	-1.6423309751348274	-0.5186877305257706	0.05591802340235797	1.4389956143342821
0.4501848075962019	-1.6424852303449284	-0.51931908242752	0.0559741170038438	1.4389650830838727
0.45068445777111443	-1.6426394520649084	-0.5199506377224833	0.05603018304550942	1.4389346882974867
0.451184107946027	-1.642793639969808	-0.5205823967548244	0.056086221445969885	1.4389044300546558
0.4516837581209395	-1.6429477937336712	-0.5212143598691441	0.056142232123581444	1.4388743084349405
0.4521834082958521	-1.6431019130294737	-0.5218465274105405	0.05619821499644612	1.438844323517832
0.4526830584707646	-1.6432559975287357	-0.5224788997244884	0.056254169982397566	1.4388144753824232
0.45318270864567717	-1.6434100469019093	-0.5231114771569217	0.05631009699900948	1.4387847641077598
0.4536823588205897	-1.6435640608181978	-0.5237442600542134	0.05636599596359194	1.4387551897726754
0.45418200899550226	-1.6437180389458084	-0.5243772487632183	0.05642186679319534	1.438725752456033
0.4546816591704148	-1.6438719809514315	-0.525010443631153	0.05647770940459592	1.4386964522362504
0.45518130934532736	-1.6440258865006767	-0.5256438450057358	0.056533523714309905	1.4386672891916863
0.4556809595202399	-1.6441797552579858	-0.5262774532351204	0.0565893096385855	1.438638263400584
0.45618060969515245	-1.6443335868865412	-0.5269112686679059	0.056645067093402585	1.4386093749409807
0.45668025987006494	-1.6444873810482237	-0.5275452916530996	0.05670079599446801	1.438580623890679
0.4571799100449775	-1.6446411374037229	-0.5281795225402043	0.056756496257223184	1.4385520103273322
0.45767956021989004	-1.6447948556124483	-0.5288139616791249	0.05681216779683371	1.4385235343283913
0.4581792103948026	-1.6449485353327122	-0.5294486094202482	0.05686781052819669	1.438495195971264
0.45867886056971513	-1.6451021762212885	-0.5300834661143725	0.056923424365931244	1.4384669953329006
0.4591785107446277	-1.6452557779339567	-0.5307185321127719	0.05697900922438565	1.4384389324903222
0.4596781609195402	-1.6454093401250962	-0.5313538077671476	0.05703456501762989	1.438411007520231
0.46017781109445277	-1.6455628624478205	-0.5319892934296486	0.057090091659457366	1.438383220499146
0.4606774612693653	-1.6457163445540661	-0.5326249894529133	0.057145589063387695	1.4383555715034766
0.46117711144427787	-1.6458697860942342	-0.5332608961899444	0.057201057142652716	1.4383280606092166
0.4616767616191904	-1.6460231867176807	-0.5338970139942675	0.05725649581021214	1.4383006878923774
0.46217641179410296	-1.6461765460724478	-0.5345333432198447	0.05731190497874307	1.438273453428757
0.4626760619690155	-1.6463298638051973	-0.535169884221077	0.057367284560639185	1.4382463572938746
0.46317571214392805	-1.6464831395612143	-0.5358066373527968	0.05742263446800859	1.4382193995629842
0.4636753623188406	-1.6466363729846245	-0.536443602970328	0.057477954612679495	1.4381925803112683
0.46417501249375315	-1.646789563718167	-0.5370807814294126	0.05753324490619103	1.438165899613646
0.4646746626686657	-1.646942711403221	-0.5377181730862762	0.057588505259798646	1.4381393575447758
0.4651743128435782	-1.6470958156798317	-0.5383557782975599	0.057643735584466255	1.4381129541791158
0.46567396301849073	-1.6472488761867716	-0.5389935974203671	0.05769893579087016	1.4380866895909672
0.4661736131934033	-1.6474018925614908	-0.539631630812293	0.0577541057894003	1.438060563854418
0.4666732633683158	-1.6475548644399867	-0.5402698788313536	0.05780924549015185	1.4380345770432423
0.4671729135432284	-1.6477077914569103	-0.5409083418359988	0.05786435480292584	1.4380087292310098
0.4676725637181409	-1.6478606732456227	-0.5415470201851791	0.05791943363723429	1.4379830204911173
0.46817221389305347	-1.648013509438118	-0.5421859142382914	0.05797448190229392	1.4379574508967354
0.468671864067966	-1.6481662996649014	-0.5428250243551482	0.05802949950702129	1.4379320205207076
0.46917151424287856	-1.648319043555178	-0.54346435089606	0.05808448636004041	1.437906729435704
0.4696711644177911	-1.6484717407368386	-0.5441038942217954	0.05813944236967736	1.4378815777142324
0.47017081459270366	-1.6486243908362157	-0.5447436546935361	0.05819436744395443	1.4378565654284148
0.4706704647676162	-1.6487769934783927	-0.5453836326729803	0.05824926149059938	1.4378316926502566
0.47117011494252875	-1.6489295482869206	-0.5460238285222474	0.058304124417034434	1.437806959451408
0.4716697651174413	-1.649082054883973	-0.5466642426038908	0.058358956130376755	1.437782365903319
0.47216941529235384	-1.649234512890484	-0.5473048752810155	0.058413756537448965	1.437757912077332
0.4726690654672664	-1.6493869219256043	-0.5479457269170763	0.05846852554475672	1.4377335980442216
0.4731687156421789	-1.649539281607398	-0.5485867978760625	0.05852326305850755	1.4377094238748276
0.47366836581709143	-1.6496915915522716	-0.5492280885224067	0.058577968984599	1.437685389639515
0.474168015992004	-1.6498438513753049	-0.5498695992209698	0.05863264322861697	1.437661495408526
0.4746676661669165	-1.649996060690038	-0.5505113303371149	0.058687285695841016	1.437637741251731
0.47516731634182907	-1.650148219108555	-0.551153282236622	0.058741896291235	1.4376141272387617
0.4756669665167416	-1.6503003262416431	-0.5517954552858179	0.05879647491945901	1.4375906534391092
0.47616661669165417	-1.6504523816983503	-0.5524378498513739	0.058851021484847006	1.4375673199217784
0.4766662668665667	-1.6506043850864305	-0.5530804663005161	0.05890553589142749	1.4375441267556477
0.47716591704147926	-1.6507563360121333	-0.5537233050009086	0.05896001804291013	1.4375210740093107
0.4776655672163918	-1.6509082340801573	-0.5543663663206592	0.059014467842684805	1.4374981617510307
0.47816521739130435	-1.6510600788936327	-0.555009650628345	0.05906888519382306	1.437475390048718
0.4786648675662169	-1.6512118700543894	-0.5556531582930223	0.05912326999907833	1.4374527589702
0.47916451774112945	-1.6513636071626334	-0.5562968896842339	0.05917762216088445	1.4374302685828946
0.479664167916042	-1.651515289816982	-0.556940845171923	0.059231941581346	1.4374079189538886
0.48016381809095454	-1.6516669176146581	-0.557585025126556	0.05928622816224984	1.437385710150085
0.4806634682658671	-1.6518184901511874	-0.5582294299190389	0.05934048180505427	1.4373636422379368
0.48116311844077964	-1.6519700070207122	-0.5588740599207284	0.05939470241089023	1.4373417152837646
0.4816627686156921	-1.652121467815755	-0.5595189155034874	0.05944888988056437	1.4373199293534966
0.4821624187906047	-1.652272872127283	-0.5601639970396364	0.05950304411455316	1.4372982845127622
0.4826620689655172	-1.6524242195446694	-0.560809304901923	0.059557165012998715	1.4372767808268676
0.48316171914042977	-1.652575509655742	-0.5614548394636246	0.05961125247571728	1.4372554183608057
0.4836613693153423	-1.6527267420467908	-0.5621006010984259	0.05966530640218636	1.4372341971793228
0.48416101949025486	-1.6528779163025253	-0.5627465901805332	0.05971932669155398	1.437213117346829
0.4846606696651674	-1.65302903200594	-0.5633928070845667	0.059773313242626726	1.4371921789273123
0.48516031984007996	-1.653180088738548	-0.5640392521856716	0.05982726595387977	1.4371713819845333
0.4856599700149925	-1.6533310860802064	-0.5646859258594187	0.059881184723445294	1.4371507265818957
0.48615962018990505	-1.6534820236092427	-0.5653328284818816	0.05993506944911901	1.4371302127825456
0.4866592703648176	-1.653632900902118	-0.5659799604295569	0.059988920028350025	1.4371098406490672
0.48715892053973014	-1.653783717534024	-0.5666273220794736	0.06004273635825216	1.4370896102440478
0.4876585707146427	-1.6539344730782135	-0.5672749138090729	0.06009651833558812	1.437069521629456
0.48815822088955524	-1.6540851671063868	-0.5679227359963084	0.06015026585677977	1.4370495748669905
0.4886578710644678	-1.6542357991886463	-0.5685707890195849	0.06020397881790023	1.437029770018071
0.48915752123938033	-1.6543863688934104	-0.5692190732577835	0.0602576571146749	1.4370101071437402
0.4896571714142929	-1.6545368757873318	-0.5698675890902435	0.06031130064247771	1.4369905863045962
0.49015682158920537	-1.6546873194355403	-0.5705163368968026	0.06036490929633459	1.4369712075610233
0.4906564717641179	-1.6548376994014247	-0.5711653170577525	0.06041848297091702	1.436951970972999
0.49115612193903047	-1.6549880152465275	-0.5718145299538365	0.06047202156053988	1.436932876599988
0.491655772113943	-1.6551382665309662	-0.5724639759663357	0.06052552495916993	1.4369139245013398
0.49215542228885556	-1.6552884528128788	-0.5731136554769172	0.060578993060407774	1.436895114735797
0.4926550724637681	-1.6554385736489434	-0.5737635688678049	0.060632425757504535	1.4368764473619515
0.49315472263868065	-1.655588628593872	-0.5744137165216362	0.06068582294334485	1.4368579224377993
0.4936543728135932	-1.6557386172008133	-0.5750640988215392	0.060739184510454604	1.4368395400211216
0.49415402298850575	-1.6558885390211464	-0.5757147161511451	0.06079251035099943	1.4368213001692713
0.4946536731634183	-1.656038393604358	-0.5763655688944882	0.06084580035677348	1.4368032029390967
0.49515332333833084	-1.6561881804984029	-0.5770166574361506	0.06089905441921298	1.436785248387256
0.4956529735132434	-1.6563378992492708	-0.5776679821611647	0.06095227242938392	1.4367674365698164
0.49615262368815594	-1.6564875494013145	-0.5783195434550125	0.061005454277981735	1.436749767542599
0.4966522738630685	-1.6566371304970622	-0.5789713417036927	0.061058599855335335	1.4367322413609591
0.49715192403798103	-1.6567866420772153	-0.5796233772936258	0.06111170905139672	1.436714858079833
0.4976515742128936	-1.6569360836806557	-0.5802756506117558	0.061164781755749	1.4366976177537059
0.4981512243878061	-1.6570854548445266	-0.5809281620454768	0.06121781785759845	1.436680520436729
0.4986508745627186	-1.6572347551041995	-0.5815809119826774	0.061270817245776786	1.4366635661826757
0.49915052473763116	-1.6573839839930788	-0.5822339008116925	0.06132377980873449	1.4366467550447648
0.4996501749125437	-1.6575331410427305	-0.5828871289213403	0.06137670543454328	1.4366300870757793
0.5001498250874563	-1.6576822257831045	-0.5835405967009564	0.061429594010898474	1.43661356232829
0.5006494752623688	-1.6578312377421094	-0.5841943045403055	0.0614824454251077	1.436597180854258
0.5011491254372814	-1.6579801764457058	-0.5848482528296067	0.06153525956409185	1.4365809427051286
0.5016487756121939	-1.6581290414182432	-0.5855024419596442	0.06158803631439525	1.4365648479321296
0.5021484257871065	-1.658277832181978	-0.5861568723215821	0.06164077556216503	1.4365488965858673
0.502648075962019	-1.658426548257396	-0.5868115443071265	0.0616934771931658	1.4365330887165881
0.5031477261369315	-1.658575189162979	-0.5874664583084148	0.06174614109276681	1.4365174243739949
0.5036473763118441	-1.6587237544154976	-0.5881216147180994	0.06179876714594944	1.436501903607514
0.5041470264867566	-1.6588722435295669	-0.5887770139292913	0.06185135523729838	1.436486526465872
0.5046466766616692	-1.659020656017994	-0.5894326563355522	0.0619039052510008	1.4364712929974597
0.5051463268365817	-1.6591689913917393	-0.5900885423309793	0.06195641707085243	1.4364562032502592
0.5056459770114943	-1.6593172491596442	-0.5907446723100948	0.062008890580244606	1.4364412572716203
0.5061456271864068	-1.659465428828765	-0.5914010466679243	0.0620613256621713	1.436426455108574
0.5066452773613194	-1.6596135299040073	-0.5920576657999481	0.06211372219922121	1.4364117968074819
0.5071449275362319	-1.6597615518884659	-0.5927145301021385	0.062166080073581244	1.4363972824143771
0.5076445777111445	-1.6599094942832346	-0.5933716399709529	0.06221839916703345	1.4363829119747749
0.508144227886057	-1.6600573565873866	-0.5940289958033185	0.06227067936095167	1.436368685533665
0.5086438780609696	-1.660205138297897	-0.5946865979966165	0.062322920536298135	1.4363546031354475
0.509143528235882	-1.6603528389099815	-0.5953444469487444	0.06237512257362914	1.4363406648242545
0.5096431784107947	-1.660500457916551	-0.5960025430580402	0.062427285353083645	1.4363268706434285
0.5101428285857071	-1.6606479948086685	-0.596660886723339	0.06247940875438934	1.436313220635981
0.5106424787606197	-1.6607954490753876	-0.5973194783439583	0.0625314926568585	1.4362997148444239
0.5111421289355322	-1.6609428202035321	-0.5979783183196633	0.06258353693938201	1.4362863533105776
0.5116417791104447	-1.661090107677986	-0.5986374070507203	0.0626355414804341	1.436273136075846
0.5121414292853573	-1.6612373109815557	-0.5992967449378541	0.06268750615806623	1.4362600631810931
0.5126410794602698	-1.661384429595002	-0.5999563323823153	0.06273943084991118	1.4362471346666625
0.5131407296351824	-1.6615314629969182	-0.600616169785743	0.06279131543316858	1.4362343505723107
0.5136403798100949	-1.6616784106638494	-0.6012762575503285	0.06284315978461877	1.4362217109372668
0.5141400299850075	-1.6618252720702922	-0.6019365960787296	0.0628949637806126	1.4362092158002713
0.51463968015992	-1.661972046688395	-0.6025971857740166	0.06294672729706406	1.4361968651993073
0.5151393303348326	-1.6621187339884569	-0.6032580270398102	0.06299845020946315	1.4361846591720453
0.5156389805097451	-1.6622653334385207	-0.6039191202801867	0.0630501323928634	1.4361725977554813
0.5161386306846577	-1.6624118445044334	-0.6045804658996732	0.06310177372188003	1.4361606809860044
0.5166382808595702	-1.6625582666499028	-0.605242064303292	0.06315337407069259	1.4361489088994397
0.5171379310344828	-1.6627045993365268	-0.60590391589655	0.06320493331304222	1.4361372815310924
0.5176375812093953	-1.662850842023627	-0.6065660210853814	0.06325645132222385	1.4361257989156024
0.5181372313843079	-1.6629969941683902	-0.6072283802762567	0.06330792797109484	1.4361144610870535
0.5186368815592204	-1.6631430552258604	-0.6078909938761016	0.06335936313206599	1.4361032680790025
0.519136531734133	-1.663289024648748	-0.6085538622922958	0.06341075667709867	1.4360922199242914
0.5196361819090455	-1.6634349018875716	-0.6092169859327142	0.06346210847770699	1.436081316655181
0.520135832083958	-1.66358068639061	-0.6098803652056626	0.06351341840495048	1.4360705583033326
0.5206354822588706	-1.663726377603933	-0.6105440005199859	0.06356468632944168	1.4360599448998042
0.5211351324337831	-1.6638719749713882	-0.6112078922849813	0.06361591212133663	1.436049476475074
0.5216347826086957	-1.6640174779344472	-0.6118720409103998	0.06366709565033232	1.4360391530588943
0.5221344327836082	-1.6641628859323518	-0.6125364468064658	0.0637182367856672	1.4360289746804327
0.5226340829585208	-1.6643081984020776	-0.6132011103838929	0.06376933539612063	1.4360189413682385
0.5231337331334333	-1.664453414778193	-0.6138660320538417	0.06382039135000643	1.436009053150122
0.5236333833083459	-1.664598534493087	-0.6145312122279833	0.06387140451517788	1.4359993100533623
0.5241330334832583	-1.664743556976784	-0.6151966513184408	0.06392237475901943	1.4359897121045542
0.524632683658171	-1.6648884816569236	-0.615862349737808	0.06397330194844662	1.4359802593295827
0.5251323338330834	-1.6650333079588333	-0.6165283078991339	0.06402418594990286	1.4359709517537107
0.525631984007996	-1.665178035305495	-0.6171945262159689	0.06407502662936157	1.4359617894015306
0.5261316341829085	-1.6653226631173879	-0.6178610051023037	0.06412582385231802	1.4359527722968362
0.5266312843578211	-1.665467190812768	-0.6185277449726064	0.06417657748379188	1.4359439004628998
0.5271309345327336	-1.6656116178074438	-0.6191947462418403	0.064227287388326	1.4359351739222388
0.5276305847076461	-1.665755943514883	-0.619862009325422	0.06427795342998091	1.4359265926967517
0.5281302348825587	-1.6659001673459422	-0.6205295346392202	0.06432857547233156	1.435918156807446
0.5286298850574712	-1.6660442887091922	-0.6211973225995886	0.06437915337846987	1.435909866274765
0.5291295352323838	-1.6661883070107224	-0.6218653736233231	0.06442968701099777	1.435901721118411
0.5296291854072963	-1.6663322216541934	-0.622533688127741	0.0644801762320326	1.4358937213573721
0.5301288355822089	-1.666476032040761	-0.6232022665305759	0.06453062090319542	1.4358858670098966
0.5306284857571214	-1.666619737569153	-0.6238711092500652	0.0645810208856169	1.435878158093534
0.531128135932034	-1.6667633376354893	-0.62454021670486	0.06463137603992654	1.4358705946250088
0.5316277861069465	-1.6669068316334958	-0.6252095893141266	0.06468168622626078	1.4358631766203895
0.5321274362818591	-1.6670502189543321	-0.6258792274974777	0.06473195130425342	1.4358559040949543
0.5326270864567716	-1.6671934989866377	-0.6265491316749828	0.0647821711330356	1.4358487770632393
0.5331267366316842	-1.6673366711165032	-0.6272193022671892	0.0648323455712345	1.4358417955390057
0.5336263868065967	-1.6674797347274233	-0.6278897396950907	0.06488247447696872	1.4358349595352138
0.5341260369815093	-1.6676226892004244	-0.6285604443801642	0.06493255770785004	1.4358282690641404
0.5346256871564218	-1.6677655339138697	-0.6292314167443391	0.06498259512097751	1.4358217241372024
0.5351253373313344	-1.6679082682434974	-0.6299026572099762	0.06503258657293341	1.4358153247650107
0.5356249875062469	-1.6680508915625307	-0.6305741661999557	0.06508253191978994	1.4358090709574491
0.5361246376811594	-1.6681934032414862	-0.6312459441375718	0.06513243101709636	1.4358029627235351
0.536624287856072	-1.6683358026483235	-0.6319179914465948	0.0651822837198831	1.435797000071547
0.5371239380309845	-1.6684780891482325	-0.6325903085512425	0.06523208988265634	1.4357911830088286
0.5376235882058971	-1.6686202621038988	-0.6332628958762082	0.06528184935939924	1.4357855115420552
0.5381232383808096	-1.6687623208751974	-0.6339357538466242	0.065331562003565	1.4357799856769418
0.5386228885557222	-1.668904264819371	-0.6346088828880797	0.06538122766807743	1.4357746054184237
0.5391225387306346	-1.6690460932909734	-0.6352822834266507	0.06543084620533063	1.4357693707705947
0.5396221889055473	-1.6691878056418314	-0.6359559558888308	0.065480417467181	1.4357642817367027
0.5401218390804597	-1.669329401220963	-0.6366299007015618	0.0655299413049467	1.435759338319058
0.5406214892553723	-1.6694708793748168	-0.6373041182922916	0.06557941756941216	1.435754540519266
0.5411211394302848	-1.6696122394468862	-0.637978609088854	0.06562884611081314	1.4357498883378834
0.5416207896051974	-1.6697534807780576	-0.6386533735195986	0.06567822677884744	1.4357453817747357
0.5421204397801099	-1.6698946027062513	-0.639328412013261	0.06572755942265958	1.4357410208285935
0.5426200899550225	-1.6700356045667837	-0.6400037249990802	0.06577684389085078	1.4357368054975226
0.543119740129935	-1.6701764856920287	-0.6406793129067154	0.0658260800314673	1.435732735778565
0.5436193903048476	-1.670317245411516	-0.6413551761662631	0.06587526769200025	1.4357288116678442
0.5441190404797601	-1.6704578830520536	-0.6420313152083177	0.0659244067193893	1.4357250331606703
0.5446186906546726	-1.670598397937456	-0.6427077304638521	0.06597349696000834	1.4357214002513203
0.5451183408295852	-1.6707387893887033	-0.6433844223643247	0.06602253825967344	1.435717912933162
0.5456179910044977	-1.6708790567240286	-0.644061391341663	0.06607153046363928	1.4357145711987578
0.5461176411794103	-1.6710191992584933	-0.6447386378281683	0.06612047341658642	1.4357113750394777
0.5466172913543228	-1.671159216304435	-0.6454161622566299	0.06616936696263118	1.4357083244459126
0.5471169415292354	-1.6712991071712557	-0.6460939650602787	0.0662182109453181	1.4357054194076926
0.5476165917041479	-1.6714388711652843	-0.6467720466727632	0.0662670052076145	1.4357026599133553
0.5481162418790605	-1.6715785075900078	-0.6474504075282002	0.06631574959191393	1.4357000459505724
0.548615892053973	-1.6717180157458762	-0.6481290480611152	0.06636444394002752	1.4356975775059795
0.5491155422288856	-1.6718573949303681	-0.6488079687064817	0.06641308809318508	1.4356952545652382
0.5496151924037981	-1.671996644437945	-0.6494871698997087	0.06646168189203143	1.4356930771129959
0.5501148425787107	-1.672135763559953	-0.65016665207663	0.06651022517662247	1.4356910451328015
0.5506144927536232	-1.6722747515849232	-0.6508464156735516	0.06655871778642837	1.4356891586074045
0.5511141429285358	-1.6724136077981344	-0.6515264611271682	0.06660715956032158	1.4356874175183327
0.5516137931034483	-1.6725523314817947	-0.6522067888746066	0.06665555033657884	1.435685821846087
0.5521134432783609	-1.6726909219151174	-0.6528873993534373	0.06670388995288032	1.4356843715702101
0.5526130934532734	-1.6728293783741879	-0.6535682930016666	0.06675217824630554	1.435683066669165
0.5531127436281859	-1.6729677001319228	-0.6542494702577135	0.06680041505332848	1.4356819071203077
0.5536123938030985	-1.6731058864581323	-0.6549309315604279	0.06684860020981719	1.4356808928999534
0.554112043978011	-1.673243936619485	-0.6556126773490751	0.06689673355102949	1.4356800239833531
0.5546116941529236	-1.6733818498794515	-0.6562947080633553	0.0669448149116118	1.4356793003446346
0.555111344327836	-1.6735196254983122	-0.6569770241433788	0.06699284412559434	1.4356787219568308
0.5556109945027486	-1.6736572627332107	-0.6576596260296981	0.06704082102639186	1.4356782887919233
0.5561106446776611	-1.6737947608379948	-0.6583425141632547	0.06708874544679526	1.4356780008207155
0.5566102948525737	-1.673932119063289	-0.6590256889854242	0.06713661721897321	1.4356778580128937
0.5571099450274862	-1.6740693366564523	-0.6597091509379824	0.06718443617446662	1.4356778603370013
0.5576095952023988	-1.674206412861675	-0.6603929004631495	0.06723220214419007	1.4356780077605333
0.5581092453773113	-1.6743433469197286	-0.6610769380035363	0.06727991495842303	1.4356783002497073
0.5586088955522239	-1.6744801380681	-0.6617612640021487	0.06732757444680872	1.4356787377696054
0.5591085457271364	-1.674616785540995	-0.6624458789024301	0.06737518043835439	1.4356793202841716
0.559608195902049	-1.6747532885693184	-0.6631307831482368	0.06742273276142713	1.4356800477562053
0.5601078460769615	-1.6748896463805085	-0.6638159771837937	0.06747023124374579	1.4356809201472205
0.5606074962518741	-1.6750258581987163	-0.6645014614537788	0.06751767571238664	1.435681937417603
0.5611071464267866	-1.6751619232446755	-0.6651872364032315	0.06756506599377227	1.4356830995265197
0.5616067966016991	-1.675297840735621	-0.6658733024775977	0.06761240191367181	1.435684406431825
0.5621064467766117	-1.6754336098855462	-0.666559660122754	0.06765968329720196	1.4356858580903273
0.5626060969515242	-1.6755692299047817	-0.6672463097849377	0.06770690996881558	1.435687454457387
0.5631057471264368	-1.6757047000003469	-0.6679332519108013	0.06775408175230568	1.4356891954872664
0.5636053973013493	-1.675840019375753	-0.6686204869473988	0.06780119847080036	1.4356910811329406
0.5641050474762619	-1.675975187230922	-0.6693080153421531	0.0678482599467563	1.4356931113460365
0.5646046976511744	-1.6761102027623396	-0.6699958375428852	0.0678952660019597	1.4356952860769832
0.565104347826087	-1.6762450651628784	-0.6706839539978163	0.06794221645752212	1.4356976052748427
0.5656039980009995	-1.676379773622006	-0.671372365155556	0.06798911113387857	1.4357000688875299
0.5661036481759121	-1.6765143273254042	-0.6720610714650705	0.06803594985077863	1.4357026768614483
0.5666032983508246	-1.6766487254552693	-0.672750073375733	0.06808273242729015	1.4357054291417832
0.5671029485257372	-1.6767829671901626	-0.6734393713372883	0.06812945868179245	1.4357083256723724
0.5676025987006497	-1.6769170517050287	-0.6741289657998641	0.06817612843197424	1.435711366395727
0.5681022488755623	-1.6770509781711547	-0.6748188572139742	0.0682227414948307	1.435714551252998
0.5686018990504748	-1.6771847457561362	-0.6755090460304799	0.06826929768665708	1.4357178801839647
0.5691015492253874	-1.677318353623839	-0.676199532700635	0.06831579682304915	1.435721353126984
0.5696011994002999	-1.6774518009344606	-0.6768903176760479	0.06836223871889754	1.4357249700190813
0.5701008495752123	-1.6775850868444313	-0.6775814014087111	0.06840862318838631	1.43572873079584
0.570600499750125	-1.677718210506528	-0.6782727843509856	0.06845495004498958	1.4357326353915392
0.5711001499250374	-1.6778511710695965	-0.6789644669555714	0.06850121910146402	1.4357366837388825
0.57159980009995	-1.6779839676787998	-0.6796564496755574	0.06854743016985167	1.4357408757692462
0.5720994502748625	-1.678116599475432	-0.6803487329643713	0.06859358306147129	1.4357452114125155
0.5725991004497751	-1.6782490655969649	-0.6810413172757958	0.06863967758691701	1.4357496905971354
0.5730987506246876	-1.6783813651770236	-0.6817342030639914	0.06868571355605707	1.435754313250079
0.5735984007996002	-1.678513497345339	-0.6824273907834348	0.06873169077802489	1.4357590792968427
0.5740980509745127	-1.6786454612277475	-0.6831208808889835	0.06877760906122157	1.4357639886614184
0.5745977011494253	-1.6787772559461995	-0.6838146738358325	0.06882346821330905	1.4357690412663362
0.5750973513243378	-1.678908880618642	-0.6845087700795126	0.068869268041206	1.4357742370325477
0.5755970014992504	-1.6790403343590825	-0.6852031700758963	0.06891500835108541	1.435779575879501
0.5760966516741629	-1.6791716162775456	-0.685897874281202	0.06896068894837173	1.4357850577251015
0.5765963018490755	-1.6793027254801034	-0.686592883151985	0.06900630963773677	1.4357906824857574
0.577095952023988	-1.6794336610686529	-0.6872881971451151	0.06905187022309309	1.4357964500761675
0.5775956021989006	-1.6795644221412651	-0.6879838167178322	0.06909737050759798	1.4358023604096672
0.5780952523738131	-1.679695007791699	-0.688679742327665	0.06914281029363971	1.4358084133977682
0.5785949025487256	-1.6798254171097995	-0.6893759744324855	0.06918818938284176	1.435814608950561
0.5790945527236382	-1.679955649181203	-0.6900725134904868	0.06923350757605547	1.4358209469764216
0.5795942028985507	-1.680085703087449	-0.6907693599601881	0.06927876467335786	1.4358274273821392
0.5800938530734633	-1.6802155779058658	-0.6914665143004051	0.06932396047404518	1.435834050072818
0.5805935032483758	-1.6803452727096595	-0.6921639769702904	0.06936909477663339	1.4358408149519608
0.5810931534232884	-1.680474786567742	-0.6928617484292806	0.06941416737884884	1.4358477219213248
0.5815928035982009	-1.680604118544927	-0.6935598291371627	0.06945917807763245	1.4358547708811038
0.5820924537731135	-1.6807332677016424	-0.6942582195539829	0.06950412666912603	1.4358619617296726
0.582592103948026	-1.680862233094098	-0.6949569201401152	0.06954901294867585	1.4358692943637585
0.5830917541229386	-1.680991013774205	-0.6956559313562254	0.06959383671082588	1.435876768678362
0.5835914042978511	-1.6811196087895515	-0.6963552536632835	0.06963859774931484	1.4358843845667475
0.5840910544727637	-1.6812480171833206	-0.6970548875225255	0.06968329585706894	1.4358921419203814
0.5845907046476762	-1.681376237994418	-0.6977548333955096	0.06972793082620417	1.4359000406290496
0.5850903548225888	-1.6815042702572536	-0.6984550917440504	0.06977250244801553	1.4359080805806685
0.5855900049975012	-1.6816321130018894	-0.6991556630302689	0.06981701051297859	1.4359162616614265
0.5860896551724138	-1.6817597652539402	-0.6998565477165679	0.06986145481074331	1.435924583755702
0.5865893053473263	-1.6818872260344824	-0.7005577462655908	0.06990583513012633	1.4359330467459965
0.5870889555222388	-1.68201449436014	-0.7012592591402735	0.06995015125911205	1.4359416505130094
0.5875886056971514	-1.6821415692430475	-0.7019610868038436	0.06999440298484906	1.4359503949356092
0.5880882558720639	-1.682268449690739	-0.7026632297197615	0.07003859009364027	1.4359592798907583
0.5885879060469765	-1.6823951347062025	-0.7033656883517564	0.07008271237094303	1.4359683052535566
0.589087556221889	-1.682521623287832	-0.7040684631638265	0.07012676960136485	1.4359774708972053
0.5895872063968016	-1.6826479144293915	-0.7047715546202141	0.07017076156865733	1.4359867766929935
0.5900868565717141	-1.6827740071199866	-0.7054749631854079	0.07021468805571256	1.4359962225102698
0.5905865067466267	-1.6828999003440832	-0.706178689324161	0.07025854884456072	1.4360058082164697
0.5910861569215392	-1.6830255930813913	-0.7068827335014463	0.07030234371636201	1.4360155336770224
0.5915858070964518	-1.6831510843069608	-0.7075870961824968	0.07034607245140678	1.4360253987554434
0.5920854572713643	-1.6832763729910334	-0.7082917778327633	0.07038973482910682	1.4360354033132081
0.5925851074462769	-1.6834014580991299	-0.7089967789179509	0.07043333062799559	1.4360455472098375
0.5930847576211894	-1.6835263385918842	-0.7097020999039587	0.07047685962571802	1.4360558303027604
0.593584407796102	-1.6836510134251406	-0.710407741256932	0.07052032159903125	1.436066252447406
0.5940840579710145	-1.6837754815499046	-0.7111137034432296	0.07056371632379828	1.4360768134971724
0.594583708145927	-1.6838997419122463	-0.7118199869294265	0.07060704357498288	1.4360875133033386
0.5950833583208396	-1.6840237934533595	-0.7125265921823029	0.07065030312664582	1.436098351715138
0.5955830084957521	-1.6841476351094895	-0.7132335196688561	0.07069349475194053	1.4361093285796924
0.5960826586706647	-1.6842712658118442	-0.7139407698562636	0.07073661822310624	1.4361204437419428
0.5965823088455772	-1.68439468448675	-0.7146483432119375	0.07077967331146881	1.4361316970447984
0.5970819590204898	-1.6845178900553608	-0.7153562402034221	0.07082265978742669	1.436143088328892
0.5975816091954023	-1.684640881433931	-0.7160644612985273	0.0708655774204594	1.4361546174328106
0.5980812593703149	-1.6847636575334917	-0.7167730069651798	0.07090842597910893	1.4361662841928409
0.5985809095452274	-1.684886217260055	-0.7174818776715307	0.07095120523098612	1.4361780884431405
0.59908055972014	-1.6850085595143947	-0.7181910738858689	0.07099391494275747	1.4361900300155594
0.5995802098950525	-1.6851306831922535	-0.7189005960766988	0.07103655488014911	1.4362021087398338
0.600079860069965	-1.6852525871840094	-0.7196104447126414	0.07107912480793195	1.4362143244432863
0.6005795102448775	-1.685374270374905	-0.7203206202625059	0.07112162448992486	1.4362266769510619
0.6010791604197901	-1.6854957316449315	-0.7210311231952565	0.07116405368898737	1.4362391660860039
0.6015788105947026	-1.685616969868724	-0.7217419539800088	0.07120641216701294	1.4362517916685846
0.6020784607696152	-1.6857379839155942	-0.7224531130859924	0.071248699684924	1.436264553516949
0.6025781109445277	-1.6858587726495868	-0.7231646009826284	0.0712909160026725	1.4362774514469587
0.6030777611194402	-1.6859793349292869	-0.7238764181394429	0.07133306087922782	1.436290485272037
0.6035774112943528	-1.6860996696078998	-0.7245885650260968	0.07137513407257541	1.4363036548032548
0.6040770614692653	-1.6862197755331407	-0.725301042112366	0.07141713533971	1.4363169598492251
0.6045767116441779	-1.6863396515473013	-0.7260138498681729	0.07145906443663379	1.4363304002161807
0.6050763618190904	-1.6864592964871117	-0.7267269887635206	0.07150092111834612	1.4363439757078647
0.605576011994003	-1.6865787091838205	-0.7274404592685527	0.07154270513884428	1.4363576861255969
0.6060756621689155	-1.6866978884630308	-0.7281542618534896	0.07158441625111246	1.4363715312681484
0.6065753123438281	-1.686816833144824	-0.7288683969886744	0.07162605420712187	1.4363855109318575
0.6070749625187406	-1.6869355420435888	-0.7295828651445184	0.07166761875782093	1.4363996249104807
0.6075746126936532	-1.687054013968027	-0.7302976667915329	0.07170910965313251	1.436413872995218
0.6080742628685657	-1.6871722477211721	-0.7310128024003073	0.07175052664194834	1.436428254974718
0.6085739130434783	-1.6872902421003482	-0.7317282724415103	0.07179186947212393	1.4364427706350806
0.6090735632183908	-1.687407995897062	-0.7324440773858798	0.071833137890472	1.4364574197597375
0.6095732133933034	-1.6875255078969884	-0.7331602177041909	0.07187433164275583	1.436472202129475
0.6100728635682159	-1.6876427768800624	-0.7338766938673228	0.0719154504736895	1.4364871175225062
0.6105725137431285	-1.6877598016202446	-0.7345935063461553	0.07195649412692416	1.4365021657142814
0.611072163918041	-1.6878765808856733	-0.7353106556116552	0.07199746234505068	1.436517346477627
0.6115718140929535	-1.6879931134384736	-0.7360281421347951	0.07203835486958692	1.436532659582591
0.6120714642678661	-1.6881093980348514	-0.7367459663866014	0.07207917144097765	1.4365481047965283
0.6125711144427786	-1.6882254334250122	-0.7374641288381273	0.07211991179858684	1.436563681884043
0.6130707646176912	-1.6883412183530342	-0.738182629960425	0.07216057568068925	1.436579390606882
0.6135704147926037	-1.6884567515569988	-0.73890147022457	0.07220116282446917	1.4365952307240655
0.6140700649675163	-1.688572031768818	-0.7396206501016513	0.0722416729660125	1.4366112019917283
0.6145697151424288	-1.688687057714289	-0.7403401700627459	0.07228210584030073	1.4366273041632003
0.6150693653173414	-1.6888018281130013	-0.7410600305789358	0.07232246118120632	1.4366435369889103
0.6155690154922538	-1.6889163416783297	-0.7417802321212765	0.07236273872148528	1.436659900216406
0.6160686656671664	-1.6890305971173647	-0.7425007751608096	0.07240293819277188	1.436676393590294
0.6165683158420789	-1.6891445931309068	-0.7432216601685389	0.07244305932557289	1.4366930168522416
0.6170679660169915	-1.6892583284134348	-0.7439428876154446	0.07248310184926211	1.4367097697409659
0.617567616191904	-1.68937180165305	-0.7446644579724623	0.07252306549207363	1.4367266519921864
0.6180672663668166	-1.6894850115314135	-0.7453863717104701	0.07256294998109492	1.4367436633385833
0.6185669165417291	-1.689597956723787	-0.7461086293002993	0.07260275504226307	1.4367608035098427
0.6190665667166417	-1.6897106358988925	-0.7468312312127091	0.07264248040035602	1.4367780722325374
0.6195662168915542	-1.68982304771897	-0.7475541779183954	0.07268212577898882	1.4367954692301939
0.6200658670664667	-1.6899351908396447	-0.7482774698879578	0.07272169090060418	1.4368129942231795
0.6205655172413793	-1.690047063909984	-0.7490011075919233	0.07276117548647003	1.4368306469287673
0.6210651674162918	-1.6901586655723857	-0.7497250915007213	0.0728005792566705	1.4368484270610409
0.6215648175912044	-1.690269994462558	-0.7504494220846767	0.07283990193010051	1.436866334330887
0.6220644677661169	-1.6903810492095301	-0.7511740998140082	0.07287914322445989	1.4368843684460217
0.6225641179410295	-1.6904918284354964	-0.7518991251588021	0.07291830285624465	1.436902529110854
0.623063768115942	-1.6906023307559113	-0.7526244985890339	0.07295738054074397	1.436920816026587
0.6235634182908546	-1.6907125547793282	-0.7533502205745302	0.07299637599202999	1.4369392288910698
0.6240630684657671	-1.6908224991074499	-0.7540762915849828	0.07303528892295456	1.4369577673988756
0.6245627186406797	-1.6909321623350535	-0.7548027120899332	0.07307411904514076	1.4369764312412272
0.6250623688155922	-1.691041543049933	-0.7555294825587602	0.07311286606897659	1.4369952201059606
0.6255620189905048	-1.6911506398328595	-0.756256603460663	0.07315152970360725	1.4370141336775022
0.6260616691654173	-1.6912594512575585	-0.7569840752646769	0.07319010965693046	1.4370331716368552
0.6265613193403299	-1.6913679758906888	-0.7577118984396509	0.073228605635589	1.4370523336615946
0.6270609695152424	-1.691476212291718	-0.7584400734542313	0.07326701734496247	1.437071619425761
0.627560619690155	-1.6915841590129417	-0.7591686007768511	0.07330534448916046	1.4370910285998997
0.6280602698650675	-1.6916918145994686	-0.759897480875753	0.07334358677101903	1.4371105608510428
0.62855992003998	-1.691799177589105	-0.7606267142189468	0.07338174389208986	1.4371302158426271
0.6290595702148926	-1.6919062465123416	-0.7613563012742041	0.07341981555263417	1.4371499932344887
0.629559220389805	-1.6920130198922916	-0.7620862425090514	0.07345780145161562	1.437169892682821
0.6300588705647177	-1.6921194962447486	-0.7628165383907958	0.07349570128669666	1.437189913840233
0.6305585207396301	-1.692225674077937	-0.76354718938644	0.07353351475422394	1.4372100563555408
0.6310581709145427	-1.6923315518926556	-0.7642781959627429	0.07357124154922791	1.4372303198739043
0.6315578210894552	-1.692437128182166	-0.7650095585861852	0.07360888136541316	1.4372507040367386
0.6320574712643678	-1.6925424014321284	-0.7657412777229434	0.07364643389514991	1.4372712084816752
0.6325571214392803	-1.692647370120532	-0.7664733538388956	0.07368389882946737	1.4372918328424908
0.6330567716141929	-1.6927520327177672	-0.7672057873996299	0.07372127585804879	1.4373125767492063
0.6335564217891054	-1.6928563876864398	-0.7679385788703914	0.07375856466921978	1.437333439827917
0.634056071964018	-1.6929604334813773	-0.7686717287161036	0.07379576494994315	1.4373544217008112
0.6345557221389305	-1.693064168549611	-0.7694052374013435	0.07383287638581124	1.4373755219861726
0.6350553723138431	-1.693167591330298	-0.770139105390348	0.07386989866103835	1.437396740298313
0.6355550224887556	-1.6932707002546517	-0.77087333314698	0.07390683145845202	1.4374180762475224
0.6360546726636682	-1.6933734937459313	-0.7716079211347256	0.07394367445948566	1.4374395294400804
0.6365543228385807	-1.6934759702193969	-0.7723428698167034	0.07398042734417258	1.4374610994782129
0.6370539730134932	-1.6935781280822266	-0.7730781796556309	0.074017089791136	1.437482785960038
0.6375536231884058	-1.6936799657334463	-0.773813851113797	0.07405366147757977	1.4375045884795181
0.6380532733633183	-1.6937814815639785	-0.7745498846531057	0.07409014207928549	1.4375265066265033
0.6385529235382309	-1.6938826739564852	-0.7752862807350075	0.07412653127059929	1.4375485399866144
0.6390525737131434	-1.6939835412853663	-0.7760230398205246	0.07416282872442677	1.437570688141243
0.639552223888056	-1.6940840819166765	-0.7767601623702127	0.07419903411222264	1.4375929506674952
0.6400518740629685	-1.6941842942081609	-0.7774976488441822	0.074235147103986	1.437615327138235
0.6405515242378811	-1.6942841765090781	-0.7782354997020465	0.07427116736824789	1.437637817121935
0.6410511744127936	-1.6943837271602333	-0.7789737154029471	0.07430709457206625	1.437660420182716
0.6415508245877062	-1.6944829444939065	-0.7797122964055133	0.07434292838101585	1.437683135880298
0.6420504747626187	-1.6945818268337887	-0.7804512431678715	0.07437866845918072	1.437705963769957
0.6425501249375313	-1.6946803724949198	-0.7811905561476099	0.07441431446914462	1.4377289034024756
0.6430497751124438	-1.6947785797836445	-0.7819302358017761	0.07444986607198283	1.43775195432412
0.6435494252873564	-1.6948764469975846	-0.782670282586885	0.07448532292725542	1.4377751160766212
0.6440490754622689	-1.6949739724255317	-0.7834106969588652	0.07452068469299526	1.4377983881971008
0.6445487256371815	-1.6950711543474593	-0.7841514793730886	0.07455595102570295	1.437821770218084
0.645048375812094	-1.6951679910343742	-0.7848926302843163	0.07459112158033407	1.4378452616673851
0.6455480259870064	-1.6952644807483352	-0.7856341501467167	0.0746261960102935	1.4378688620681326
0.646047676161919	-1.6953606217424075	-0.7863760394138471	0.0746611739674263	1.4378925709387418
0.6465473263368315	-1.6954564122605156	-0.7871182985386104	0.07469605510200557	1.4379163877927992
0.6470469765117441	-1.695551850537491	-0.7878609279732923	0.07473083906272807	1.4379403121391103
0.6475466266866566	-1.695646934798931	-0.7886039281694992	0.07476552549670099	1.4379643434815912
0.6480462768615692	-1.6957416632611908	-0.7893472995781703	0.0748001140494351	1.4379884813192718
0.6485459270364817	-1.6958360341312908	-0.7900910426495601	0.07483460436483474	1.4380127251462227
0.6490455772113943	-1.6959300456069144	-0.7908351578332169	0.0748689960851892	1.4380370744515774
0.6495452273863068	-1.696023695876257	-0.7915796455779734	0.07490328885116188	1.4380615287193892
0.6500448775612194	-1.6961169831180718	-0.7923245063319424	0.0749374823017834	1.4380860874287027
0.6505445277361319	-1.6962099055015067	-0.7930697405424677	0.07497157607443855	1.4381107500534145
0.6510441779110445	-1.6963024611861	-0.7938153486561437	0.07500556980485919	1.4381355160622802
0.651543828085957	-1.696394648321743	-0.7945613311187957	0.07503946312711511	1.438160384918897
0.6520434782608696	-1.6964864650485505	-0.7953076883754479	0.07507325567360225	1.438185356081597
0.6525431284357821	-1.6965779094968436	-0.7960544208703143	0.07510694707503407	1.4382104290034463
0.6530427786106947	-1.6966689797870877	-0.7968015290468001	0.07514053696043224	1.4382356031322037
0.6535424287856072	-1.6967596740297786	-0.7975490133474508	0.07517402495711432	1.43826087791023
0.6540420789605197	-1.696849990325463	-0.7982968742139711	0.07520741069068719	1.4382862527745222
0.6545417291354323	-1.6969399267646001	-0.799045112087191	0.07524069378503442	1.4383117271565973
0.6550413793103448	-1.6970294814275297	-0.7997937274070508	0.07527387386230695	1.4383373004824813
0.6555410294852574	-1.6971186523843964	-0.8005427206125812	0.0753069505429125	1.4383629721726543
0.6560406796601699	-1.697207437695089	-0.8012920921419007	0.07533992344550614	1.4383887416420047
0.6565403298350825	-1.6972958354091998	-0.8020418424321929	0.07537279218697991	1.438414608299815
0.657039980009995	-1.6973838435658797	-0.8027919719196644	0.07540555638244995	1.438440571549637
0.6575396301849076	-1.697471460193858	-0.8035424810395676	0.07543821564524925	1.438466630789327
0.6580392803598201	-1.6975586833113274	-0.8042933702261573	0.07547076958691527	1.438492785410955
0.6585389305347327	-1.6976455109258854	-0.8050446399126839	0.07550321781717975	1.4385190348007637
0.6590385807096452	-1.6977319410344798	-0.8057962905313665	0.07553555994395778	1.438545378339143
0.6595382308845578	-1.6978179716232906	-0.806548322513382	0.07556779557333652	1.4385718154005194
0.6600378810594703	-1.6979036006677148	-0.8073007362888379	0.07559992430956451	1.4385983453533797
0.6605375312343829	-1.6979888261322909	-0.8080535322867736	0.07563194575504217	1.4386249675601936
0.6610371814092953	-1.698073645970589	-0.8088067109351214	0.07566385951030845	1.438651681377347
0.6615368315842078	-1.6981580581251576	-0.8095602726606893	0.07569566517403042	1.4386784861550976
0.6620364817591204	-1.6982420605274693	-0.8103142178891499	0.07572736234299235	1.4387053812375463
0.6625361319340329	-1.6983256510978155	-0.8110685470450194	0.07575895061208421	1.4387323659625535
0.6630357821089455	-1.6984088277452833	-0.8118232605516417	0.07579042957429095	1.4387594396617311
0.663535432283858	-1.6984915883675935	-0.8125783588311482	0.07582179882067851	1.4387866016603172
0.6640350824587706	-1.6985739308511432	-0.8133338423044757	0.0758530579403863	1.4388138512772202
0.6645347326336831	-1.698655853070828	-0.8140897113913032	0.07588420652061134	1.4388411878248852
0.6650343828085957	-1.6987373528900043	-0.8148459665100596	0.0759152441465988	1.4388686106092607
0.6655340329835082	-1.6988184281604335	-0.8156026080778958	0.07594617040162994	1.4388961189297724
0.6660336831584208	-1.698899076722175	-0.816359636510661	0.07597698486700956	1.4389237120792404
0.6665333333333333	-1.698979296403529	-0.817117052222889	0.0760076871220547	1.4389513893438417
0.6670329835082459	-1.69905908502093	-0.817874855627766	0.0760382767440816	1.4389791500030233
0.6675326336831584	-1.6991384403788854	-0.8186330471371096	0.07606875330839354	1.4390069933294736
0.668032283858071	-1.6992173602699232	-0.8193916271613665	0.07609911638827004	1.4390349185890783
0.6685319340329835	-1.6992958424744582	-0.8201505961095634	0.07612936555495226	1.4390629250408247
0.6690315842078961	-1.6993738847607516	-0.8209099543893054	0.07615950037763225	1.4390910119367744
0.6695312343828086	-1.6994514848847893	-0.8216697024067307	0.0761895204234383	1.4391191785219684
0.6700308845577211	-1.6995286405902754	-0.8224298405665237	0.07621942525742569	1.439147424034438
0.6705305347326337	-1.6996053496084416	-0.8231903692718507	0.07624921444255943	1.4391757477050586
0.6710301849075462	-1.6996816096580616	-0.8239512889243679	0.07627888753970517	1.4392041487575564
0.6715298350824588	-1.6997574184453303	-0.8247125999241882	0.07630844410761484	1.4392326264084312
0.6720294852573713	-1.699832773663725	-0.8254743026698362	0.07633788370291131	1.4392611798668442
0.6725291354322839	-1.699907672994034	-0.826236397558272	0.07636720588008006	1.4392898083346548
0.6730287856071964	-1.699982114104165	-0.8269988849848166	0.0763964101914512	1.4393185110062683
0.673528435782109	-1.7000560946491083	-0.8277617653431528	0.07642549618718825	1.439347287068617
0.6740280859570215	-1.7001296122708431	-0.8285250390253001	0.07645446341527451	1.4393761357010886
0.6745277361319341	-1.700202664598253	-0.8292887064215871	0.07648331142149943	1.4394050560754728
0.6750273863068466	-1.7002752492470055	-0.830052767920615	0.07651203974944382	1.4394340473558584
0.6755270364817592	-1.7003473638195299	-0.8308172239092608	0.07654064794046855	1.4394631086986378
0.6760266866566716	-1.700419005904834	-0.8315820747726052	0.07656913553369671	1.4394922392523588
0.6765263368315843	-1.7004901730785011	-0.8323473208939586	0.07659750206600384	1.4395214381577248
0.6770259870064967	-1.7005608629025344	-0.8331129626547912	0.07662574707200018	1.4395507045474902
0.6775256371814093	-1.7006310729253005	-0.8338790004347325	0.07665387008401872	1.43958003754641
0.6780252873563218	-1.7007008006814384	-0.8346454346115375	0.07668187063210036	1.4396094362711807
0.6785249375312343	-1.700770043691693	-0.8354122655610401	0.07670974824397708	1.4396388998303038
0.6790245877061469	-1.7008387994629615	-0.8361794936571756	0.07673750244506247	1.439668427324148
0.6795242378810594	-1.7009070654880516	-0.8369471192718851	0.07676513275843111	1.4396980178447467
0.680023888055972	-1.7009748392456738	-0.8377151427751414	0.07679263870480772	1.4397276704758037
0.6805235382308845	-1.7010421182003042	-0.8384835645348941	0.07682001980255067	1.4397573842925877
0.6810231884057971	-1.701108899802109	-0.8392523849170512	0.07684727556763732	1.4397871583618864
0.6815228385807096	-1.7011751814868334	-0.8400216042854388	0.07687440551364834	1.439816991741914
0.6820224887556222	-1.7012409606756935	-0.84079122300178	0.07690140915175248	1.4398468834822393
0.6825221389305347	-1.7013062347753032	-0.8415612414256696	0.07692828599069235	1.4398768326237263
0.6830217891054473	-1.7013710011775516	-0.8423316599145328	0.07695503553676718	1.4399068381984548
0.6835214392803598	-1.7014352572594875	-0.8431024788235955	0.07698165729381742	1.4399368992296198
0.6840210894552724	-1.7014990003832584	-0.8438736985058631	0.07700815076321013	1.439967014731502
0.6845207396301849	-1.7015622278959435	-0.8446453193120714	0.07703451544382085	1.4399971837093317
0.6850203898050975	-1.7016249371295376	-0.8454173415906858	0.07706075083202094	1.440027405159287
0.68552003998001	-1.7016871254007482	-0.8461897656878342	0.07708685642165741	1.4400576780683363
0.6860196901549226	-1.7017487900109638	-0.846962591947297	0.07711283170403958	1.4400880014142248
0.6865193403298351	-1.7018099282461054	-0.8477358207104656	0.07713867616792111	1.4401183741653516
0.6870189905047476	-1.7018705373765073	-0.8485094523163051	0.07716438929948297	1.440148795280691
0.6875186406796602	-1.7019306146568578	-0.8492834871013374	0.07718997058231873	1.4401792637097435
0.6880182908545727	-1.7019901573260672	-0.850057925399594	0.0772154194974164	1.4402097783924455
0.6885179410294853	-1.7020491626071275	-0.8508327675425881	0.07724073552314116	1.440240338259055
0.6890175912043978	-1.7021076277070328	-0.8516080138592674	0.0772659181352185	1.4402709422300957
0.6895172413793104	-1.7021655498166481	-0.8523836646759962	0.07729096680671683	1.4403015892162674
0.6900168915542229	-1.7022229261106059	-0.8531597203165077	0.07731588100803045	1.4403322781183545
0.6905165417291355	-1.702279753747189	-0.8539361811018746	0.0773406602068616	1.4403630078271517
0.691016191904048	-1.7023360298682182	-0.8547130473504776	0.0773653038682033	1.4403937772233728
0.6915158420789606	-1.7023917515989158	-0.8554903193779492	0.07738981145432021	1.4404245851775506
0.692015492253873	-1.7024469160478175	-0.8562679974971604	0.07741418242473214	1.4404554305499737
0.6925151424287856	-1.7025015203066307	-0.8570460820181756	0.07743841623619539	1.440486312190575
0.6930147926036981	-1.7025555614501318	-0.8578245732482038	0.07746251234268381	1.4405172289388648
0.6935144427786107	-1.7026090365359992	-0.8586034714915679	0.07748647019537037	1.4405481796237836
0.6940140929535232	-1.7026619426047649	-0.8593827770496733	0.07751028924260987	1.4405791630636953
0.6945137431284358	-1.7027142766796441	-0.8601624902209627	0.07753396892991894	1.4406101780662433
0.6950133933033483	-1.702766035766403	-0.8609426113008721	0.07755750869995723	1.4406412234282422
0.6955130434782608	-1.70281721685327	-0.8617231405817989	0.07758090799250893	1.4406722979356332
0.6960126936531734	-1.7028678169107767	-0.8625040783530562	0.07760416624446294	1.4407034003633425
0.6965123438280859	-1.7029178328916372	-0.8632854249008286	0.0776272828897931	1.4407345294752067
0.6970119940029985	-1.7029672617306508	-0.8640671805081521	0.07765025735954074	1.4407656840238914
0.697511644177911	-1.7030161003445177	-0.8648493454548349	0.07767308908179166	1.4407968627507513
0.6980112943528236	-1.7030643456317487	-0.8656319200174503	0.07769577748165897	1.4408280643857643
0.6985109445277361	-1.7031119944725426	-0.8664149044692834	0.07771832198126252	1.4408592876474433
0.6990105947026487	-1.703159043728569	-0.8671982990802645	0.07774072199970598	1.440890531242656
0.6995102448775612	-1.703205490242981	-0.8679821041169719	0.07776297695306167	1.4409217938666588
0.7000098950524738	-1.7032513308401294	-0.8687663198425429	0.07778508625434472	1.4409530742028545
0.7005095452273863	-1.703296562325527	-0.8695509465166619	0.07780704931349573	1.4409843709227834
0.7010091954022989	-1.703341181485661	-0.8703359843954872	0.07782886553735817	1.4410156826859712
0.7015088455772114	-1.7033851850878636	-0.8711214337316239	0.07785053432965743	1.441047008139834
0.702008495752124	-1.703428569880204	-0.8719072947740856	0.07787205509098116	1.4410783459196006
0.7025081459270365	-1.7034713325912947	-0.8726935677682194	0.07789342721875545	1.4411096946481499
0.7030077961019491	-1.7035134699301768	-0.8734802529556801	0.07791465010722433	1.4411410529359425
0.7035074462768616	-1.703554978586191	-0.8742673505743856	0.07793572314742891	1.4411724193809063
0.7040070964517741	-1.703595855228793	-0.875054860858446	0.07795664572718294	1.441203792568306
0.7045067466266867	-1.7036360965074302	-0.8758427840381386	0.07797741723105264	1.441235171070641
0.7050063968015992	-1.7036756990514215	-0.8766311203398515	0.07799803704033458	1.441266553447558
0.7055060469765118	-1.7037146594697208	-0.8774198699860155	0.07801850453302969	1.44129793824567
0.7060056971514242	-1.703752974350893	-0.878209033195094	0.07803881908382596	1.4413293239985372
0.7065053473263369	-1.7037906402628338	-0.8789986101814818	0.07805898006406997	1.4413607092264449
0.7070049975012493	-1.7038276537527253	-0.8797886011555014	0.07807898684174806	1.4413920924363839
0.707504647676162	-1.7038640113468	-0.8805790063233154	0.07809883878145991	1.441423472121854
0.7080042978510744	-1.7038997095502244	-0.8813698258868893	0.07811853524439633	1.44145484676278
0.708503948025987	-1.7039347448469453	-0.8821610600439387	0.07813807558831548	1.4414862148254022
0.7090035982008995	-1.7039691136995059	-0.882952708987867	0.07815745916751833	1.441517574762116
0.7095032483758121	-1.7040028125489093	-0.8837447729077229	0.07817668533282505	1.4415489250113833
0.7100028985507246	-1.7040358378144458	-0.884537251988133	0.07819575343155008	1.4415802639975872
0.7105025487256372	-1.7040681858935287	-0.8853301464092521	0.07821466280747758	1.4416115901309157
0.7110021989005497	-1.7040998531615532	-0.886123456346718	0.07823341280083775	1.4416429018072434
0.7115018490754623	-1.704130835971667	-0.8869171819715574	0.07825200274827857	1.441674197407956
0.7120014992503748	-1.704161130654697	-0.8877113234501806	0.07827043198284506	1.4417054752998986
0.7125011494252873	-1.7041907335188868	-0.8885058809442735	0.07828869983394934	1.4417367338351612
0.7130007996001999	-1.704219640849797	-0.8893008546107775	0.07830680562734822	1.4417679713510152
0.7135004497751124	-1.7042478489100963	-0.8900962446018036	0.07832474868511546	1.4417991861697377
0.714000099950025	-1.7042753539393973	-0.8908920510645866	0.07834252832561606	1.441830376598494
0.7144997501249375	-1.704302152154071	-0.8916882741414136	0.07836014386347934	1.4418615409291808
0.7149994002998501	-1.704328239747096	-0.8924849139695686	0.07837759460957336	1.4418926774383263
0.7154990504747626	-1.704353612887847	-0.8932819706812722	0.07839487987097686	1.4419237843869057
0.7159987006496752	-1.7043782677219548	-0.8940794444036165	0.07841199895095327	1.441954860020247
0.7164983508245877	-1.7044022003710724	-0.8948773352584896	0.0784289511489217	1.4419859025678392
0.7169980009995003	-1.7044254069327427	-0.8956756433625309	0.07844573576043108	1.4420169102432316
0.7174976511744128	-1.7044478834801788	-0.8964743688270506	0.07846235207713091	1.4420478812438626
0.7179973013493254	-1.7044696260621037	-0.8972735117579732	0.0784787993867443	1.4420788137509333
0.7184969515242379	-1.7044906307025363	-0.8980730722557616	0.07849507697303844	1.4421097059292396
0.7189966016991505	-1.704510893400615	-0.8988730504153545	0.07851118411579641	1.4421405559270306
0.719496251874063	-1.7045304101304015	-0.8996734463260955	0.0785271200907885	1.4421713618758594
0.7199959020489756	-1.7045491768406993	-0.9004742600716693	0.07854288416974291	1.4422021218904393
0.7204955522238881	-1.7045671894548426	-0.9012754917300291	0.0785584756203165	1.4422328340684694
0.7209952023988005	-1.7045844438705053	-0.9020771413733193	0.07857389370606445	1.4422634964905001
0.7214948525737132	-1.7046009359594936	-0.9028792090678094	0.0785891376864106	1.4422941072197533
0.7219945027486256	-1.704616661567555	-0.9036816948738197	0.07860420681661737	1.4423246643019785
0.7224941529235382	-1.704631616514196	-0.9044845988456606	0.07861910034775609	1.4423551657653153
0.7229938030984507	-1.7046457965924247	-0.9052879210315314	0.07863381752667394	1.442385609620077
0.7234934532733633	-1.7046591975685867	-0.9060916614734715	0.07864835759596488	1.4424159938586267
0.7239931034482758	-1.704671815182145	-0.9068958202072697	0.07866271979393771	1.442446316455205
0.7244927536231884	-1.7046836451454674	-0.9077003972623932	0.07867690335458405	1.4424765753657587
0.7249924037981009	-1.704694683143598	-0.9085053926618971	0.07869090750754598	1.4425067685277593
0.7254920539730135	-1.7047049248340969	-0.9093108064223798	0.07870473147808611	1.4425368938600802
0.725991704147926	-1.704714365846745	-0.9101166385538567	0.07871837448705155	1.4425669492627509
0.7264913543228386	-1.7047230017833952	-0.9109228890597187	0.07873183575084412	1.4425969326168535
0.7269910044977511	-1.7047308282177103	-0.9117295579366292	0.07874511448138534	1.4426268417843013
0.7274906546726637	-1.7047378406949505	-0.9125366451744465	0.0787582098860836	1.4426566746076743
0.7279903048475762	-1.7047440347317688	-0.9133441507561489	0.07877112116780079	1.4426864289100612
0.7284899550224888	-1.70474940581593	-0.9141520746577344	0.07878384752481678	1.44271610249482
0.7289896051974013	-1.704753949406177	-0.9149604168481589	0.07879638815079772	1.4427456931454952
0.7294892553723138	-1.7047576609318726	-0.9157691772892167	0.07880874223475745	1.4427751986255026
0.7299889055472264	-1.7047605357928823	-0.9165783559354875	0.07882090896102616	1.4428046166780593
0.7304885557221389	-1.7047625693592692	-0.9173879527342229	0.07883288750921258	1.4428339450259253
0.7309882058970515	-1.7047637569710763	-0.9181979676252741	0.07884467705416928	1.442863181371237
0.731487856071964	-1.7047640939380895	-0.9190084005409868	0.07885627676595619	1.4428923233953082
0.7319875062468766	-1.7047635755395978	-0.9198192514061239	0.0788676858098049	1.4429213687584472
0.7324871564217891	-1.7047621970241362	-0.9206305201377644	0.07887890334608091	1.4429503150997458
0.7329868065967017	-1.704759953609247	-0.9214422066452107	0.07888992853024722	1.4429791600368846
0.7334864567716142	-1.7047568404812234	-0.922254310829894	0.07890076051282648	1.443007901165928
0.7339861069465268	-1.704752852794863	-0.9230668325852776	0.07891139843936322	1.4430365360611308
0.7344857571214393	-1.7047479856732155	-0.923879771796766	0.07892184145038618	1.4430650622747245
0.7349854072963519	-1.704742234207323	-0.9246931283416024	0.07893208868136924	1.443093477336722
0.7354850574712644	-1.7047355934559507	-0.9255069020887633	0.07894213926269242	1.4431217787546813
0.735984707646177	-1.70472805844534	-0.9263210928988675	0.07895199231960288	1.4431499640135226
0.7364843578210895	-1.7047196241689417	-0.9271357006240722	0.07896164697217543	1.4431780305753061
0.7369840079960019	-1.7047102855871366	-0.927950725107969	0.07897110233527202	1.4432059758790026
0.7374836581709145	-1.7047000376269759	-0.928766166185474	0.07898035751850138	1.4432337973402847
0.737983308345827	-1.7046888751819034	-0.929582023682734	0.0789894116261783	1.4432614923513063
0.7384829585207396	-1.7046767931114968	-0.9303982974170119	0.0789982637572829	1.4432890582804858
0.7389826086956521	-1.704663786241161	-0.9312149871965791	0.07900691300541791	1.4433164924722635
0.7394822588705647	-1.704649849361869	-0.9320320928206092	0.07901535845876737	1.4433437922468828
0.7399819090454772	-1.7046349772298814	-0.9328496140790726	0.07902359920005458	1.4433709549001683
0.7404815592203898	-1.7046191645664281	-0.9336675507526033	0.07903163430649754	1.4433979777032628
0.7409812093953023	-1.7046024060574725	-0.9344859026124158	0.07903946284976802	1.4434248579024416
0.7414808595702149	-1.7045846963533675	-0.9353046694201681	0.07904708389594595	1.4434515927188185
0.7419805097451274	-1.7045660300685925	-0.9361238509278533	0.07905449650547601	1.4434781793481475
0.74248015992004	-1.7045464017814482	-0.9369434468776875	0.07906169973312341	1.4435046149605597
0.7429798100949525	-1.7045258060337471	-0.937763457001978	0.07906869262792789	1.4435308967003189
0.7434794602698651	-1.7045042373305295	-0.9385838810230211	0.07907547423315947	1.4435570216855842
0.7439791104447776	-1.7044816901397235	-0.9394047186529585	0.07908204358627116	1.44358298700813
0.7444787606196902	-1.704458158891882	-0.9402259695936798	0.07908839971885412	1.443608789733142
0.7449784107946027	-1.7044336379798222	-0.9410476335366689	0.07909454165658925	1.4436344268989054
0.7454780609695152	-1.7044081217583484	-0.9418697101629102	0.07910046841920142	1.4436598955165827
0.7459777111444278	-1.7043816045439013	-0.942692199142731	0.0791061790204102	1.4436851925699343
0.7464773613193403	-1.7043540806142634	-0.943515100135693	0.0791116724678829	1.4437103150150659
0.7469770114942529	-1.704325544208214	-0.9443384127904516	0.07911694776318505	1.4437352597801443
0.7474766616691654	-1.7042959895252054	-0.9451621367446269	0.07912200390173128	1.4437600237651373
0.747976311844078	-1.704265410725044	-0.9459862716246716	0.07912683987273615	1.4437846038415516
0.7484759620189905	-1.7042338019275105	-0.9468108170457219	0.07913145465916217	1.443808996852103
0.7489756121939031	-1.7042011572120983	-0.9476357726114881	0.07913584723767216	1.4438331996105254
0.7494752623688156	-1.7041674706175913	-0.9484611379140866	0.07914001657857483	1.4438572089011996
0.7499749125437282	-1.7041327361417724	-0.9492869125339183	0.07914396164577506	1.443881021478925
0.7504745627186407	-1.7040969477410437	-0.950113096039519	0.07914768139672047	1.4439046340686037
0.7509742128935533	-1.7040600993300852	-0.95093968798741	0.07915117478234912	1.4439280433649502
0.7514738630684658	-1.7040221847815016	-0.9517666879219656	0.07915444074703605	1.4439512460322073
0.7519735132433784	-1.7039831979254438	-0.9525940953752521	0.07915747822853884	1.4439742387038277
0.7524731634182908	-1.7039431325492786	-0.9534219098668902	0.07916028615794446	1.4439970179821984
0.7529728135932034	-1.7039019823972008	-0.9542501309039009	0.07916286345961314	1.4440195804383265
0.7534724637681159	-1.7038597411698273	-0.9550787579805317	0.07916520905112177	1.4440419226114842
0.7539721139430284	-1.7038164025238978	-0.9559077905781403	0.07916732184321064	1.4440640410089811
0.754471764117941	-1.7037719600718277	-0.9567372281650036	0.0791692007397236	1.4440859321057773
0.7549714142928535	-1.7037264073813665	-0.9575670701961804	0.07917084463755314	1.4441075923442004
0.7554710644677661	-1.7036797379751802	-0.958397316113333	0.0791722524265802	1.4441290181336037
0.7559707146426786	-1.7036319453304811	-0.9592279653445765	0.07917342298961735	1.4441502058500502
0.7564703648175912	-1.7035830228786322	-0.9600590173043132	0.07917435520234929	1.4441711518359794
0.7569700149925037	-1.7035329640047359	-0.9608904713930617	0.07917504793327229	1.4441918523998771
0.7574696651674163	-1.7034817620472245	-0.9617223269972818	0.07917550004363408	1.4442123038159127
0.7579693153423288	-1.7034294102974936	-0.9625545834892243	0.07917571038737388	1.444232502323658
0.7584689655172414	-1.7033759019994283	-0.9633872402267325	0.07917567781105873	1.4442524441276576
0.7589686156921539	-1.703321230349036	-0.9642202965530758	0.07917540115382274	1.44427212539715
0.7594682658670665	-1.7032653884940105	-0.9650537517967899	0.07917487924730388	1.444291542265684
0.759967916041979	-1.7032083695332896	-0.965887605271462	0.07917411091557905	1.4443106908307533
0.7604675662168916	-1.7031501665166522	-0.9667218562755813	0.07917309497510143	1.4443295671534588
0.7609672163918041	-1.7030907724442694	-0.9675565040923306	0.07917183023463437	1.444348167258126
0.7614668665667167	-1.7030301802662613	-0.9683915479894153	0.07917031549518576	1.4443664871319357
0.7619665167416292	-1.7029683828822715	-0.9692269872188699	0.07916854954994228	1.444384522724563
0.7624661669165417	-1.702905373141004	-0.970062821016862	0.0791665311842016	1.4444022699477914
0.7629658170914543	-1.7028411438397637	-0.9708990486035016	0.0791642591753042	1.4444197246751151
0.7634654672663668	-1.7027756877240123	-0.9717356691826404	0.07916173229256557	1.4444368827413705
0.7639651174412794	-1.7027089974869105	-0.972572681941683	0.07915894929720671	1.4444537399423556
0.7644647676161919	-1.7026410657688242	-0.9734100860513697	0.07915590894228342	1.4444702920343964
0.7649644177911045	-1.7025718851568827	-0.9742478806655945	0.0791526099726165	1.44448653473398
0.765464067966017	-1.7025014481844776	-0.9750860649211704	0.07914905112471897	1.4445024637173376
0.7659637181409296	-1.702429747330793	-0.9759246379376474	0.07914523112672467	1.444518074620037
0.766463368315842	-1.7023567750203052	-0.9767635988170779	0.07914114869831432	1.4445333630365584
0.7669630184907547	-1.7022825236223114	-0.9776029466438203	0.0791368025506424	1.4445483245198973
0.7674626686656671	-1.702206985450387	-0.9784426804843025	0.07913219138626078	1.4445629545811
0.7679623188405797	-1.702130152761941	-0.9792827993868225	0.07912731389904541	1.444577248688891
0.7684619690154922	-1.7020520177576577	-0.9801233023813076	0.07912216877411793	1.4445912022691854
0.7689616191904048	-1.701972572580996	-0.9809641884790982	0.07911675468776894	1.4446048107046816
0.7694612693653173	-1.701891809317679	-0.9818054566727125	0.0791110703073805	1.4446180693344008
0.7699609195402299	-1.7018097199951545	-0.9826471059356209	0.07910511429134617	1.4446309734532563
0.7704605697151424	-1.7017262965820714	-0.9834891352220088	0.07909888528899207	1.4446435183115798
0.7709602198900549	-1.7016415309877282	-0.9843315434665342	0.07909238194049507	1.4446556991146655
0.7714598700649675	-1.7015554150615377	-0.9851743295840908	0.07908560287680184	1.4446675110223046
0.77195952023988	-1.701467940592483	-0.9860174924695618	0.0790785467195464	1.4446789491483185
0.7724591704147926	-1.7013790993085491	-0.9868610309975765	0.07907121208096596	1.4446900085600913
0.7729588205897051	-1.7012888828761674	-0.9877049440222521	0.07906359756381708	1.4447006842780605
0.7734584707646177	-1.7011972828996378	-0.9885492303769455	0.07905570176128963	1.4447109712752517
0.7739581209395302	-1.7011042909205696	-0.9893938888739977	0.07904752325692144	1.4447208644767766
0.7744577711144428	-1.701009898417285	-0.9902389183044636	0.0790390606245099	1.4447303587593354
0.7749574212893553	-1.700914096804241	-0.9910843174378597	0.07903031242802437	1.444739448950711
0.7754570714642679	-1.7008168774314274	-0.9919300850218868	0.07902127722151663	1.4447481298292544
0.7759567216391804	-1.7007182315837606	-0.9927762197821601	0.07901195354902982	1.4447563961233674
0.776456371814093	-1.7006181504805014	-0.993622720421943	0.07900233994450893	1.444764242510982
0.7769560219890055	-1.7005166252746124	-0.9944695856218588	0.07899243493170663	1.4447716636190322
0.7774556721639181	-1.7004136470521485	-0.9953168140396156	0.07898223702409056	1.4447786540229075
0.7779553223388306	-1.700309206831617	-0.9961644043097108	0.0789717447247482	1.4447852082459198
0.7784549725137432	-1.7002032955633672	-0.9970123550431511	0.07896095652629248	1.444791320758747
0.7789546226886557	-1.7000959041289163	-0.9978606648271561	0.0789498709107637	1.4447969859788732
0.7794542728635682	-1.6999870233403258	-0.9987093322248607	0.07893848634953271	1.4448021982700539
0.7799539230384808	-1.6998766439395245	-0.9995583557750111	0.07892680130320123	1.4448069519417008
0.7804535732133933	-1.6997647565976484	-1.0004077339916613	0.0789148142215019	1.4448112412483383
0.7809532233883059	-1.6996513519143746	-1.0012574653638626	0.0789025235431974	1.4448150603890004
0.7814528735632184	-1.6995364204172416	-1.0021075483553563	0.0788899276959778	1.4448184035066713
0.781952523738131	-1.6994199525609424	-1.0029579814042433	0.07887702509635626	1.4448212646876393
0.7824521739130434	-1.6993019387266552	-1.00380876292267	0.07886381414956513	1.4448236379609418
0.782951824087956	-1.6991823692213206	-1.0046598912965043	0.07885029324944938	1.4448255172977056
0.7834514742628685	-1.6990612342769247	-1.0055113648849905	0.07883646077835872	1.444826896610557
0.7839511244377811	-1.6989385240498072	-1.0063631820204348	0.07882231510704032	1.4448277697529928
0.7844507746126936	-1.6988142286199006	-1.0072153410078473	0.07880785459452753	1.4448281305187316
0.7849504247876062	-1.6986883379900166	-1.0080678401246095	0.07879307758802975	1.4448279726410824
0.7854500749625187	-1.6985608420850742	-1.0089206776201078	0.07877798242281857	1.444827289792271
0.7859497251374313	-1.6984317307513799	-1.0097738517154018	0.07876256742211567	1.4448260755828186
0.7864493753123438	-1.6983009937558324	-1.0106273606028453	0.07874683089697611	1.4448243235608296
0.7869490254872564	-1.69816862078517	-1.0114812024457387	0.07873077114617241	1.4448220272113554
0.7874486756621689	-1.6980346014451828	-1.0123353753779452	0.07871438645607642	1.4448191799556875
0.7879483258370814	-1.6978989252599228	-1.0131898775035262	0.07869767510054006	1.4448157751506665
0.788447976011994	-1.697761581670897	-1.0140447068963572	0.07868063534077362	1.4448118060879798
0.7889476261869065	-1.6976225600362846	-1.0148998615997487	0.07866326542522542	1.4448072659934683
0.7894472763618191	-1.6974818496300816	-1.0157553396260506	0.07864556358945547	1.4448021480263848
0.7899469265367316	-1.697339439641301	-1.0166111389562584	0.07862752805601218	1.4447964452786748
0.7904465767116442	-1.6971953191731153	-1.0174672575396126	0.07860915703430413	1.4447901507742387
0.7909462268865567	-1.697049477242031	-1.018323693293193	0.07859044872047313	1.4447832574681878
0.7914458770614693	-1.696901902777007	-1.0191804441015062	0.07857140129726285	1.4447757582460803
0.7919455272363818	-1.6967525846186	-1.0200375078160697	0.07855201293388828	1.4447676459231642
0.7924451774112944	-1.6966015115180801	-1.020894882254985	0.0785322817859019	1.4447589132435932
0.7929448275862069	-1.696448672136589	-1.0217525652025137	0.0785122059950612	1.4447495528796943
0.7934444777611195	-1.6962940550441115	-1.0226105544086237	0.07849178368918693	1.444739557431021
0.793944127936032	-1.6961376487186954	-1.023468847588577	0.07847101298202984	1.4447289194237318
0.7944437781109446	-1.6959794415455418	-1.0243274424224627	0.07844989197313205	1.44471763130972
0.7949434282858571	-1.69581942181588	-1.025186336554731	0.07842841874767696	1.4447056854656362
0.7954430784607697	-1.6956575777263059	-1.026045527593772	0.0784065913763578	1.4446930741923272
0.7959427286356822	-1.6954938973775628	-1.0269050131114001	0.07838440791522153	1.4446797897137127
0.7964423788105947	-1.6953283687737792	-1.0277647906424179	0.07836186640553025	1.444665824176144
0.7969420289855073	-1.6951609798213565	-1.028624857684112	0.07833896487360704	1.4446511696473938
0.7974416791604197	-1.6949917183280458	-1.0294852116957829	0.07831570133068791	1.4446358181158476
0.7979413293353323	-1.6948205720019034	-1.0303458500982294	0.07829207377276755	1.4446197614895588
0.7984409795102448	-1.694647528450324	-1.0312067702732755	0.0782680801804468	1.4446029915954064
0.7989406296851574	-1.6944725751789538	-1.0320679695632242	0.0782437185187738	1.4445855001781034
0.7994402798600699	-1.6942956995907665	-1.0329294452703852	0.07821898673709006	1.4445672788994095
0.7999399300349825	-1.6941168889847953	-1.0337911946565022	0.07819388276886133	1.4445483193369453
0.800439580209895	-1.6939361305553429	-1.0346532149422742	0.0781684045315263	1.4445286129835466
0.8009392303848076	-1.693753411390681	-1.0355155033067658	0.07814254992632311	1.4445081512460456
0.8014388805597201	-1.6935687184720423	-1.0363780568868977	0.0781163168381255	1.4444869254444146
0.8019385307346327	-1.6933820386725504	-1.037240872776871	0.07808970313527626	1.444464926810771
0.8024381809095452	-1.6931933587560324	-1.0381039480276197	0.07806270666941255	1.4444421464883412
0.8029378310844578	-1.6930026653759336	-1.0389672796462233	0.07803532527529497	1.4444185755304784
0.8034374812593703	-1.6928099450741574	-1.039830864595338	0.07800755677063174	1.4443942048996081
0.8039371314342828	-1.6926151842798747	-1.040694699792605	0.07797939895589918	1.4443690254661803
0.8044367816091954	-1.6924183693083878	-1.0415587821100534	0.07795084961416383	1.444343028007623
0.8049364317841079	-1.6922194863599664	-1.0424231083735007	0.07792190651090075	1.4443162032073265
0.8054360819590205	-1.6920185215185382	-1.0432876753619311	0.07789256739380426	1.444288541653443
0.805935732133933	-1.6918154607505607	-1.0441524798068704	0.0778628299926049	1.4442600338378637
0.8064353823088456	-1.6916102899037553	-1.0450175183917572	0.07783269201887812	1.4442306701551015
0.8069350324837581	-1.6914029947058788	-1.0458827877513093	0.07780215116585323	1.4442004409011595
0.8074346826586707	-1.6911935607634192	-1.0467482844708562	0.07777120510821685	1.444169336272381
0.8079343328335832	-1.6909819735602756	-1.0476140050856806	0.07773985150191422	1.4441373463642089
0.8084339830084958	-1.69076821845659	-1.0484799460803582	0.07770808798395457	1.4441044611701834
0.8089336331834083	-1.6905522806873194	-1.049346103888066	0.07767591217220392	1.4440706705806157
0.8094332833583209	-1.6903341453609206	-1.0502124748898893	0.07764332166518027	1.4440359643814036
0.8099329335332334	-1.6901137974580251	-1.0510790554141325	0.07761031404184664	1.4440003322528339
0.810432583708146	-1.6898912218300568	-1.0519458417355838	0.07757688686139944	1.4439637637683307
0.8109322338830585	-1.6896664031978683	-1.0528128300748125	0.07754303766305584	1.4439262483931992
0.8114318840579711	-1.6894393261502634	-1.053680016597425	0.07750876396583345	1.4438877754833137
0.8119315342328836	-1.6892099751427245	-1.0545473974133253	0.07747406326833753	1.443848334283937
0.812431184407796	-1.6889783344957945	-1.0554149685759446	0.07743893304853043	1.4438079139282496
0.8129308345827087	-1.6887443883937368	-1.0562827260814813	0.07740337076351118	1.443766503436131
0.8134304847576211	-1.688508120883026	-1.0571506658681218	0.07736737384928526	1.443724091712797
0.8139301349325337	-1.6882695158708574	-1.0580187838152455	0.0773309397205331	1.4436806675474174
0.8144297851074462	-1.6880285571236335	-1.0588870757426234	0.07729406577037516	1.4436362196117611
0.8149294352823588	-1.687785228265378	-1.0597555374095884	0.07725674937013127	1.4435907364587057
0.8154290854572713	-1.687539512776299	-1.0606241645142227	0.07721898786908458	1.4435442065209791
0.8159287356321839	-1.6872913939910368	-1.0614929526925017	0.07718077859422835	1.4434966181094948
0.8164283858070964	-1.6870408550972618	-1.0623618975174467	0.07714211885002681	1.4434479594121288
0.816928035982009	-1.6867878791339035	-1.0632309944982428	0.07710300591815639	1.4433982184920362
0.8174276861569215	-1.6865324489895943	-1.0641002390793777	0.07706343705725373	1.4433473832862742
0.8179273363318341	-1.6862745474009746	-1.06496962663972	0.07702340950265582	1.4432954416042179
0.8184269865067466	-1.686014156951031	-1.065839152491631	0.07698292046613815	1.4432423811260326
0.8189266366816592	-1.6857512600673707	-1.0667088118800179	0.0769419671356476	1.4431881894011023
0.8194262868565717	-1.6854858390205012	-1.067578599981414	0.07690054667503277	1.4431328538464316
0.8199259370314843	-1.685217875922089	-1.0684485119030094	0.07685865622377068	1.443076361745047
0.8204255872063968	-1.6849473527231849	-1.0693185426816876	0.07681629289668916	1.443018700244364
0.8209252373813093	-1.6846742512124067	-1.070188687283041	0.07677345378368394	1.4429598563545019
0.8214248875562219	-1.684398553014127	-1.071058940600364	0.07673013594943394	1.4428998169466167
0.8219245377311344	-1.68412023958662	-1.071929297453643	0.07668633643311068	1.4428385687511815
0.822424187906047	-1.683839292220242	-1.0727997525885182	0.07664205224808741	1.442776098356316
0.8229238380809595	-1.6835556920354386	-1.0736703006752333	0.07659728038163573	1.4427123922059224
0.8234234882558721	-1.6832694199808895	-1.0745409363075733	0.07655201779462674	1.4426474365979802
0.8239231384307846	-1.6829804568315938	-1.0754116540017773	0.0765062614212259	1.4425812176827673
0.8244227886056972	-1.6826887831867736	-1.076282448195434	0.0764600081685755	1.4425137214609125
0.8249224387806097	-1.6823943794679792	-1.0771533132463609	0.07641325491648417	1.4424449337816254
0.8254220889555223	-1.6820972259170366	-1.0780242434314786	0.07636599851710542	1.4423748403408119
0.8259217391304348	-1.6817973025939628	-1.078895232945641	0.07631823579461083	1.4423034266791095
0.8264213893053474	-1.681494589374896	-1.0797662759004605	0.07626996354486124	1.4422306781799645
0.8269210394802599	-1.6811890659499988	-1.0806373663231221	0.07622117853507233	1.4421565800676972
0.8274206896551725	-1.6808807118212796	-1.0815084981551584	0.07617187750347347	1.4420811174054284
0.827920339830085	-1.680569506300445	-1.082379665251223	0.07612205715896392	1.4420042750931117
0.8284199900049976	-1.680255428506716	-1.08325086137783	0.07607171418076408	1.4419260378654741
0.82891964017991	-1.6799384573645266	-1.0841220802120808	0.07602084521805656	1.4418463902898637
0.8294192903548225	-1.6796185716013465	-1.0849933153403648	0.07596944688963045	1.4417653167642135
0.8299189405297351	-1.6792957497453207	-1.0858645602570423	0.07591751578351193	1.441682801514821
0.8304185907046476	-1.6789699701229406	-1.0867358083630974	0.07586504845659281	1.441598828594168
0.8309182408795602	-1.6786412108567912	-1.0876070529647892	0.07581204143425929	1.4415133818788162
0.8314178910544727	-1.6783094498629791	-1.088478287272247	0.07575849120999989	1.44142644506696
0.8319175412293853	-1.6779746648488425	-1.089349504398071	0.07570439424502376	1.4413380016763027
0.8324171914042978	-1.6776368333104712	-1.0902206973558923	0.07564974696786585	1.4412480350417125
0.8329168415792104	-1.6772959325301287	-1.0910918590589191	0.07559454577398154	1.4411565283127608
0.8334164917541229	-1.6769519395738401	-1.0919629823184502	0.07553878702534701	1.4410634644514828
0.8339161419290355	-1.6766048312887345	-1.0928340598423736	0.07548246705004043	1.4409688262298805
0.834415792103948	-1.6762545843004932	-1.0937050842336136	0.07542558214182712	1.4408725962274356
0.8349154422788606	-1.675901175010662	-1.0945760479885902	0.07536812855972971	1.440774756828657
0.8354150924537731	-1.6755445795940365	-1.0954469434956247	0.07531010252760009	1.440675290220552
0.8359147426286857	-1.6751847739958838	-1.0963177630333094	0.07525150023367717	1.4405741783899808
0.8364143928035982	-1.6748217339292368	-1.0971884987688867	0.07519231783014302	1.4404714031211328
0.8369140429785108	-1.6744554348720815	-1.0980591427565627	0.07513255143266961	1.4403669459928066
0.8374136931534233	-1.6740858520644861	-1.0989296869358054	0.0750721971199565	1.4402607883756982
0.8379133433283358	-1.6737129605057914	-1.09980012312962	0.07501125093326728	1.4401529114298026
0.8384129935032484	-1.6733367349516743	-1.1006704430427832	0.07494970887595419	1.4400432961014171
0.8389126436781609	-1.6729571499111555	-1.1015406382600499	0.07488756691297369	1.4399319231204926
0.8394122938530735	-1.672574179643625	-1.1024107002443215	0.07482482097039864	1.4398187729976786
0.839911944027986	-1.6721877981557793	-1.103280620334806	0.0747614669349193	1.4397038260214472
0.8404115942028986	-1.6717979791985786	-1.1041503897451108	0.07469750065334078	1.4395870622550866
0.8409112443778111	-1.6714046962640572	-1.105019999561324	0.07463291793206613	1.4394684615338647
0.8414108945527237	-1.6710079225821737	-1.105889440740061	0.07456771453657587	1.4393480034617336
0.8419105447276362	-1.6706076311175722	-1.1067587041064582	0.07450188619089775	1.4392256674083572
0.8424101949025488	-1.6702037945663148	-1.1076277803521564	0.07443542857706689	1.4391014325059919
0.8429098450774613	-1.6697963853525284	-1.1084966600332191	0.07436833733457777	1.4389752776461884
0.8434094952523739	-1.6693853756251449	-1.109365333568054	0.07430060805983256	1.438847181476728
0.8439091454272863	-1.6689707372543012	-1.1102337912352296	0.0742322363055663	1.4387171223980606
0.844408795602199	-1.6685524418280204	-1.1111020231713318	0.07416321758028	1.4385850785601622
0.8449084457771114	-1.6681304606486171	-1.1119700193687196	0.07409354734765133	1.4384510278590499
0.845408095952024	-1.6677047647291394	-1.1128377696732752	0.07402322102594329	1.4383149479333401
0.8459077461269365	-1.6672753247897405	-1.1137052637820783	0.07395223398739839	1.4381768161606814
0.846407396301849	-1.6668421112540082	-1.1145724912410842	0.0738805815576261	1.438036609654255
0.8469070464767616	-1.666405094245198	-1.1154394414427153	0.07380825901497715	1.4378943052590993
0.8474066966516741	-1.6659642435824569	-1.116306103623427	0.07373526158990898	1.4377498795484103
0.8479063468265867	-1.6655195287769629	-1.1171724668612302	0.07366158446434033	1.4376033088198101
0.8484059970014992	-1.6650709190280866	-1.1180385200731595	0.07358722277099819	1.437454569091586
0.8489056471764118	-1.664618383219287	-1.1189042520126962	0.07351217159274417	1.437303636098673
0.8494052973513243	-1.6641618899141972	-1.1197696512671467	0.07343642596190035	1.4371504852888843
0.8499049475262369	-1.6637014073525223	-1.1206347062549649	0.07335998085955968	1.4369950918188212
0.8504045977011494	-1.6632369034458356	-1.1214994052230158	0.07328283121487887	1.4368374305497758
0.850904247876062	-1.66276834577342	-1.1223637362438188	0.0732049719043713	1.436677476043686
0.8514038980509745	-1.6622957015779756	-1.1232276872126947	0.07312639775117444	1.4365152025588592
0.8519035482258871	-1.6618189377612633	-1.1240912458448893	0.07304710352431461	1.4363505840457222
0.8524031984007996	-1.6613380208797124	-1.1249543996726241	0.07296708393795422	1.4361835941424812
0.8529028485757122	-1.6608529171399342	-1.125817136042106	0.07288633365062655	1.436014206170695
0.8534024987506247	-1.6603635923942153	-1.1266794421104582	0.07280484726446033	1.4358423931308084
0.8539021489255373	-1.6598700121358252	-1.1275413048426053	0.07272261932438288	1.4356681276975356
0.8544017991004498	-1.6593721414944325	-1.1284027110080936	0.0726396443173214	1.4354913822152715
0.8549014492753623	-1.6588699452312508	-1.1292636471778434	0.07255591667137645	1.435312128693316
0.8554010994502749	-1.6583633877342956	-1.1301240997208557	0.07247143075499371	1.4351303388011345
0.8559007496251874	-1.6578524330134004	-1.1309840548008183	0.07238618087610982	1.4349459838634009
0.8564003998001	-1.6573370446953117	-1.1318434983726746	0.0723001612812935	1.4347590348550787
0.8569000499750125	-1.6568171860185643	-1.1327024161791273	0.07221336615486047	1.4345694623963936
0.8573997001499251	-1.6562928198283726	-1.1335607937470285	0.07212578961798191	1.4343772367475869
0.8578993503248376	-1.6557639085714486	-1.134418616383754	0.07203742572777361	1.434182327803836
0.8583990004997502	-1.655230414290643	-1.1352758691734564	0.07194826847636515	1.4339847050898027
0.8588986506746626	-1.6546922986195987	-1.136132536973277	0.07185831178995701	1.4337843377543078
0.8593983008495752	-1.6541495227772778	-1.1369886044094495	0.07176754952785869	1.4335811945647798
0.8598979510244877	-1.6536020475624067	-1.1378440558733511	0.07167597548150847	1.4333752439016878
0.8603976011994003	-1.6530498333478654	-1.1386988755174527	0.07158358337347825	1.4331664537528437
0.8608972513743128	-1.65249284007493	-1.139553047251194	0.07149036685645611	1.4329547917075787
0.8613969015492254	-1.6519310272474739	-1.1404065547367677	0.07139631951221277	1.4327402249508698
0.8618965517241379	-1.6513643539260163	-1.1412593813848162	0.07130143485054537	1.4325227202572814
0.8623962018990505	-1.6507927787218235	-1.1421115103500536	0.07120570630821135	1.432302243984977
0.862895852073963	-1.6502162597906926	-1.1429629245267652	0.07110912724782706	1.4320787620693975
0.8633955022488755	-1.6496347548268184	-1.143813606544229	0.07101169095675912	1.4318522400169098
0.8638951524237881	-1.6490482210565256	-1.1446635387620487	0.0709133906459905	1.4316226428984844
0.8643948025987006	-1.6484566152318056	-1.145512703265374	0.07081421944896057	1.431389935343061
0.8648944527736132	-1.6478598936239317	-1.1463610818600112	0.07071417042039481	1.4311540815308892
0.8653941029485257	-1.6472580120167333	-1.147208656067452	0.07061323653509526	1.4309150451867305
0.8658937531234383	-1.6466509256999782	-1.1480554071197595	0.07051141068672456	1.4306727895729154
0.8663934032983508	-1.6460385894625669	-1.1489013159543897	0.07040868568655857	1.430427277482381
0.8668930534732634	-1.6454209575855605	-1.149746363208856	0.07030505426221284	1.4301784712314376
0.8673927036481759	-1.6447979838352358	-1.150590529215302	0.07020050905635411	1.4299263326524994
0.8678923538230885	-1.644169621455828	-1.1514337939949308	0.07009504262537199	1.429670823086575
0.868392003998001	-1.6435358231624007	-1.1522761372523542	0.06998864743804176	1.4294119033758337
0.8688916541729136	-1.6428965411334002	-1.1531175383697678	0.06988131587414845	1.4291495338558116
0.8693913043478261	-1.6422517270031731	-1.1539579764010124	0.06977304022308838	1.4288836743475255
0.8698909545227387	-1.6416013318543623	-1.1547974300655188	0.06966381268244362	1.4286142841495426
0.8703906046976512	-1.6409453062102137	-1.1556358777420992	0.06955362535653076	1.4283413220298355
0.8708902548725637	-1.6402836000266545	-1.1564732974625909	0.06944247025491312	1.4280647462174527
0.8713899050474763	-1.639616162684347	-1.157309666905373	0.06933033929089163	1.427784514394061
0.8718895552223888	-1.6389429429805549	-1.158144963388716	0.06921722427996028	1.4275005836853367
0.8723892053973014	-1.638263889120947	-1.1589791638640048	0.06910311693823577	1.427212910652249
0.8728888555722139	-1.6375789487111443	-1.1598122449087644	0.06898800888084743	1.426921451282039
0.8733885057471265	-1.6368880687482927	-1.1606441827195657	0.0688718916203053	1.4266261609791688
0.873888155922039	-1.6361911956123665	-1.1614749531047268	0.06875475656482632	1.4263269945559993
0.8743878060969515	-1.6354882750573507	-1.1623045314768756	0.06863659501662674	1.4260239062233693
0.874887456271864	-1.6347792522024027	-1.1631328928453168	0.06851739817018992	1.425716849580939
0.8753871064467766	-1.634064071522684	-1.1639600118082147	0.06839715711048377	1.4254057776073374
0.8758867566216891	-1.6333426768401784	-1.1647858625446057	0.06827586281115179	1.4250906426501915
0.8763864067966017	-1.6326150113143445	-1.1656104188062033	0.06815350613266542	1.4247713964158875
0.8768860569715142	-1.631881017432549	-1.166433653909019	0.06803007782043238	1.4244479899592108
0.8773857071464268	-1.6311406370004218	-1.167255540724757	0.06790556850287256	1.424120373672649
0.8778853573213393	-1.6303938111320129	-1.1680760516720232	0.06777996868944891	1.423788497275644
0.8783850074962519	-1.629640480239793	-1.1688951587073082	0.06765326876865765	1.423452309803547
0.8788846576711644	-1.62888058402455	-1.1697128333157447	0.06752545900598082	1.4231117595963854
0.8793843078460769	-1.628114061465015	-1.1705290465016376	0.06739652954178638	1.4227667942873796
0.8798839580209895	-1.6273408508074119	-1.171343768778757	0.0672664703891914	1.4224173607912125
0.880383608195902	-1.6265608895547994	-1.172156970160382	0.0671352714318758	1.4220634052921188
0.8808832583708146	-1.6257741144562854	-1.172968620149119	0.06700292242185171	1.4217048732318291
0.8813829085457271	-1.624980461495981	-1.1737786877264171	0.06686941297718059	1.421341709296961
0.8818825587206397	-1.6241798658818858	-1.1745871413418552	0.06673473257964598	1.4209738574065442
0.8823822088955522	-1.6233722620344972	-1.17539394890212	0.06659887057237082	1.4206012606989198
0.8828818590704648	-1.622557583575325	-1.1761990777597429	0.06646181615738674	1.4202238615187661
0.8833815092453773	-1.6217357633151448	-1.177002494701492	0.06632355839314655	1.419841601403471
0.8838811594202899	-1.620906733242143	-1.1778041659365028	0.06618408619198553	1.4194544210695643
0.8843808095952024	-1.6200704245098065	-1.1786040570840688	0.0660433883175234	1.4190622603985812
0.884880459770115	-1.6192267674246512	-1.179402133161119	0.06590145338200902	1.4186650584228466
0.8853801099450275	-1.6183756914337775	-1.1801983585693732	0.06575826984360833	1.4182627533109124
0.8858797601199401	-1.6175171251121925	-1.1809926970821178	0.06561382600362872	1.4178552823525443
0.8863794102948526	-1.616650996149959	-1.1817851118306777	0.06546811000368086	1.4174425819437264
0.8868790604697652	-1.6157772313391616	-1.1825755652904713	0.06532110982278028	1.4170245875710097
0.8873787106446777	-1.6148957565606061	-1.183364019266701	0.06517281327437602	1.4166012337956593
0.8878783608195902	-1.6140064967703764	-1.1841504348796563	0.0650232080033173	1.416172454237498
0.8883780109945028	-1.6131093759862205	-1.184934772549632	0.06487228148275152	1.415738181558586
0.8888776611694152	-1.6122043172735692	-1.1857169919813406	0.06472002101094211	1.4152983474459282
0.8893773113443278	-1.6112912427315802	-1.1864970521480183	0.06456641370802602	1.4148528825947497
0.8898769615192403	-1.61037007347873	-1.1872749112749506	0.06441144651268096	1.4144017166904954
0.8903766116941529	-1.6094407296384121	-1.1880505268226336	0.0642551061787302	1.4139447783911472
0.8908762618690654	-1.6085031303241168	-1.1888238554693809	0.06409737927165207	1.413481995308681
0.891375912043978	-1.6075571936245934	-1.1895948530934777	0.06393825216502223	1.4130132939904363
0.8918755622188905	-1.606602836588617	-1.1903634747547767	0.06377771103685873	1.4125385998998572
0.8923752123938031	-1.6056399752096682	-1.1911296746757998	0.06361574186588859	1.412057837396983
0.8928748625687156	-1.6046685244103465	-1.191893406222244	0.06345233042772369	1.4115709297183947
0.8933745127436282	-1.6036883980265553	-1.1926546218829368	0.0632874622909414	1.4110777989568506
0.8938741629185407	-1.6026995087914688	-1.1934132732491802	0.06312112281307311	1.4105783660402569
0.8943738130934533	-1.6017017683192956	-1.194169310993473	0.06295329713649465	1.4100725507104201
0.8948734632683658	-1.6006950870888572	-1.1949226848476107	0.06278397018422087	1.4095602715011994
0.8953731134432784	-1.5996793744268332	-1.1956733435800764	0.06261312665558752	1.4090414457160716
0.8958727636181909	-1.5986545384909414	-1.196421234972778	0.06244075102183873	1.408515989405422
0.8963724137931034	-1.5976204862527832	-1.1971663057970563	0.062266827521595694	1.4079838173432213
0.896872063968016	-1.5965771234805202	-1.19790850178891	0.06209134015621846	1.4074448430029551
0.8973717141429285	-1.595524354721374	-1.1986477676235159	0.06191427268505097	1.4068989785335488
0.8978713643178411	-1.5944620832838212	-1.1993840468888501	0.061735608620543676	1.406346134734015
0.8983710144927536	-1.5933902112197122	-1.2001172820585653	0.0615553312232596	1.4057862210282783
0.8988706646676662	-1.5923086393060397	-1.200847414463907	0.0613734234967451	1.405219145438741
0.8993703148425787	-1.5912172670266251	-1.2015743842647884	0.06118986818227676	1.4046448145597346
0.8998699650174913	-1.5901159925536115	-1.2022981304198876	0.061004647753477054	1.404063133530093
0.9003696151924038	-1.589004712728653	-1.2030185906557742	0.06081774441077821	1.403474006005195
0.9008692653673164	-1.5878833230440508	-1.2037357014349972	0.0606291400757568	1.402877334128211
0.9013689155422289	-1.5867517176236499	-1.2044493979231348	0.0604388163853134	1.4022730185009986
0.9018685657171415	-1.585609789203588	-1.2051596139546985	0.06024675468570362	1.4016609581538024
0.902368215892054	-1.5844574291128815	-1.2058662819979125	0.060052936026410646	1.401041050514654
0.9028678660669666	-1.5832945272538832	-1.2065693331182732	0.05985734115385702	1.4004131913781086
0.903367516241879	-1.5821209720825926	-1.207268696940845	0.059659950504951015	1.3997772748725699
0.9038671664167917	-1.5809366505888145	-1.2079643016112633	0.05946074420045469	1.3991331934278217
0.9043668165917041	-1.579741448276261	-1.2086560737553163	0.05925970203818406	1.3984808377405291
0.9048664667666166	-1.5785352491425664	-1.2093439384372036	0.05905680348601835	1.3978200967406098
0.9053661169415292	-1.577317935659156	-1.2100278191161775	0.05885202767472321	1.3971508575547953
0.9058657671164417	-1.5760893887511438	-1.210707637601724	0.05864535339057728	1.3964730054710228
0.9063654172913543	-1.5748494877771058	-1.2113833140070334	0.05843675906779628	1.3957864239005668
0.9068650674662668	-1.573598110508946	-1.212054766700857	0.058226222780751846	1.3950909943404763
0.9073647176411794	-1.5723351331116848	-1.2127219122575064	0.05801372223597097	1.3943865963341795
0.9078643678160919	-1.5710604301233124	-1.2133846654050107	0.057799234763914555	1.393673107431224
0.9083640179910045	-1.5697738744347602	-1.2140429389713756	0.057582737310527356	1.3929504031467401
0.908863668165917	-1.5684753372698783	-1.2146966438287103	0.05736420642854633	1.3922183569187037
0.9093633183408296	-1.5671646881656516	-1.2153456888353005	0.05714361826856759	1.3914768400652524
0.9098629685157421	-1.5658417949525114	-1.215989980775379	0.056920948569856675	1.390725721739861
0.9103626186906547	-1.564506523734894	-1.2166294242965943	0.05669617265089299	1.3899648688864223
0.9108622688655672	-1.5631587388721084	-1.2172639218449985	0.05646926539965215	1.389194146192335
0.9113619190404798	-1.5617983029594094	-1.2178933735974322	0.05624020126359273	1.3884134160407176
0.9118615692153923	-1.5604250768095402	-1.2185176773912427	0.056008954239364174	1.3876225384613876
0.9123612193903049	-1.5590389194346614	-1.2191367286511308	0.05577549786220666	1.3868213710807349
0.9128608695652174	-1.557639688028752	-1.2197504203129859	0.05553980519504176	1.386009769069474
0.9133605197401299	-1.5562272379505873	-1.2203586427446371	0.05530184881723599	1.3851875850903617
0.9138601699150425	-1.5548014227073668	-1.2209612836632473	0.05506160081303699	1.3843546692430346
0.914359820089955	-1.5533620939390274	-1.2215582280492736	0.05481903275965522	1.3835108690087368
0.9148594702648676	-1.5519091014033661	-1.2221493580567466	0.0545741157149904	1.382656029192523
0.9153591204397801	-1.5504422929620905	-1.2227345529197033	0.05432682020498833	1.381789991864113
0.9158587706146927	-1.548961514567858	-1.2233136888546188	0.05407711621060581	1.3809125962981899
0.9163584207896052	-1.547466610252392	-1.223886638958478	0.0538249731543789	1.380023678911155
0.9168580709645178	-1.5459574221159313	-1.224453273102439	0.053570359886579655	1.3791230731977795
0.9173577211394303	-1.5444337903179646	-1.2250134578207024	0.05331324467093585	1.3782106096656297
0.9178573713143429	-1.5428955530695383	-1.2255670561943912	0.053053595169910296	1.3772861157675138
0.9183570214892554	-1.5413425466271942	-1.2261139277301019	0.05279137842951483	1.3763494158311829
0.918856671664168	-1.5397746052888048	-1.2266539282329716	0.05252656086364253	1.3754003309896525
0.9193563218390804	-1.5381915613913892	-1.2271869096737422	0.05225910823790426	1.3744386791063705
0.919855972013993	-1.5365932453111895	-1.2277127200496536	0.05198898565294468	1.3734642747006078
0.9203556221889055	-1.5349794854661676	-1.228231203238722	0.051716157527221654	1.3724769288696084
0.9208552723638181	-1.5333501083211694	-1.2287421988470486	0.05144058757922324	1.3714764492088711
0.9213549225387306	-1.5317049383960728	-1.229245542048721	0.05116223880911185	1.3704626397297321
0.9218545727136431	-1.5300437982770652	-1.2297410634179222	0.05088107347975477	1.369435300775246
0.9223542228885557	-1.5283665086315104	-1.2302285887527245	0.050597053097137266	1.3683942289330948
0.9228538730634682	-1.5266728882265221	-1.2307079388900812	0.05031013839011177	1.3673392169454925
0.9233535232383808	-1.524962753951866	-1.2311789295115372	0.050020289289481	1.3662700536182857
0.9238531734132933	-1.5232359208472683	-1.2316413709389649	0.04972746490636405	1.3651865237236884
0.9243528235882059	-1.5214922021348158	-1.2320950679198754	0.04943162350983428	1.3640884079101323
0.9248524737631184	-1.5197314092566498	-1.2325398194014465	0.04913272250379021	1.3629754825842506
0.925352123938031	-1.5179533519186963	-1.2329754182928294	0.04883071840302899	1.3618475198278348
0.9258517741129435	-1.5161578381406708	-1.2334016512146504	0.04852556680849114	1.3607042872772954
0.9263514242878561	-1.5143446743132094	-1.2338182982352313	0.048217222381642	1.3595455480196617
0.9268510744627686	-1.5125136652624995	-1.2342251325923754	0.04790563881795211	1.3583710604742492
0.9273507246376812	-1.5106646143232731	-1.2346219204000164	0.04759076881943622	1.357180578280979
0.9278503748125937	-1.5087973234207486	-1.2350084203385334	0.04727256406621836	1.3559738501744243
0.9283500249875063	-1.5069115931624057	-1.2353843833278244	0.04695097518707201	1.354750619862571
0.9288496751624188	-1.5050072229403735	-1.2357495521818411	0.04662595172889588	1.3535106258959175
0.9293493253373314	-1.5030840110454655	-1.2361036612434677	0.04629744212508076	1.352253601541038
0.9298489755122439	-1.501141754793683	-1.236446435998235	0.045965393662714224	1.3509792746264944
0.9303486256871564	-1.4991802506665464	-1.2367775926656963	0.045629752448571426	1.3496873674193064
0.930848275862069	-1.4971992944661496	-1.2370968377665972	0.045290463373844694	1.3483775965030789
0.9313479260369815	-1.4951986814864595	-1.2374038676644243	0.044947470077547284	1.347049672538989
0.9318475762118941	-1.4931782067021127	-1.2376983680794185	0.044600714908537155	1.3457033002074235
0.9323472263868066	-1.4911376649763057	-1.2379800135731573	0.04425013888609402	1.3443381780109247
0.9328468765617192	-1.4890768512893418	-1.2382484670015783	0.04389568165898519	1.342953998111986
0.9333465267366317	-1.4869955609896834	-1.238503378934261	0.04353728146294904	1.3415504460476533
0.9338461769115443	-1.48489359006946	-1.2387443870375765	0.0431748750765268	1.3401272018362174
0.9343458270864567	-1.4827707354663768	-1.2389711154189222	0.042808397775157644	1.338683934460816
0.9348454772613694	-1.4806267953944512	-1.2391831739294958	0.042437783283457264	1.3372203120511044
0.9353451274362818	-1.478461569705987	-1.2393801574224181	0.042062963725601574	1.3357359911524076
0.9358447776111944	-1.4762748602873514	-1.2395616449629778	0.041683869573709946	1.334230622067773
0.9363444277861069	-1.4740664714915648	-1.239727198987578	0.04130042959414381	1.3327038473499375
0.9368440779610195	-1.471836210610703	-1.2398763644075488	0.04091257079161147	1.3311553016662052
0.937343728135932	-1.4695838883914458	-1.2400086676537843	0.04052021835096904	1.3295846115486394
0.9378433783108446	-1.4673093195975497	-1.2401236156579687	0.04012329557661583	1.3279913951777016
0.9383430284857571	-1.465012323622863	-1.2402206947654977	0.039721723829349395	1.3263752621203715
0.9388426786606696	-1.4626927251593875	-1.240299369575441	0.039315422460554576	1.3247358131014102
0.9393423288355822	-1.4603503549245391	-1.2403590817017733	0.03890430874360025	1.3230726397214485
0.9398419790104947	-1.457985050452822	-1.2403992484506072	0.038488297802288206	1.3213853242056228
0.9403416291854073	-1.4555966569566077	-1.2404192614068068	0.038067302536211836	1.3196734391052836
0.9408412793603198	-1.4531850282620347	-1.2404184849240414	0.03764123354285166	1.3179365470216262
0.9413409295352324	-1.4507500278253358	-1.2403962545106888	0.03720999903625014	1.316174200293004
0.9418405797101449	-1.4482915298363885	-1.2403518751051528	0.03677350476206964	1.3143859406873188
0.9423402298850575	-1.4458094204153498	-1.2402846192315744	0.03633165390884713	1.3125712990735174
0.94283988005997	-1.4433035989100622	-1.2401937250296144	0.035884347015242554	1.3107297950849293
0.9433395302348826	-1.4407739793004517	-1.240078394147315	0.03543148187305302	1.3088609367637398
0.9438391804097951	-1.4382204917183328	-1.2399377894910768	0.03497295342576583	1.306964220200401
0.9443388305847077	-1.4356430840895236	-1.2397710328210896	0.03450865366240058	1.3050391291473575
0.9448384807596202	-1.4330417239063953	-1.239577202184269	0.03403847150638048	1.3030851346294998
0.9453381309345328	-1.430416400138535	-1.239355329174822	0.03356229269913733	1.301101694527028
0.9458377811094453	-1.4277671252892168	-1.2391043960129726	0.03307999967816862	1.2990882531492114
0.9463374312843578	-1.42509393760495	-1.238823332432616	0.032591471449208105	1.2970442407873126
0.9468370814592704	-1.422396903445054	-1.238511012369117	0.032096583452177745	1.2949690732498966
0.9473367316341829	-1.4196761198170524	-1.2381662504389785	0.031595207420555146	1.2928621513773353
0.9478363818090955	-1.416931717082849	-1.2377877982044312	0.031087211233751716	1.2907228605369143
0.948336031984008	-1.4141638618387653	-1.2373743402172173	0.030572458762101462	1.2885505700954885
0.9488356821589206	-1.4113727599704702	-1.236924489838019	0.030050809703997445	1.2863446328696886
0.949335332333833	-1.4085586598810436	-1.236436784830535	0.02952211941469982	1.2841043845521023
0.9498349825087457	-1.4057218558866118	-1.2359096827325857	0.02898623872630031	1.281829143111593
0.9503346326836581	-1.402862691769847	-1.2353415560110381	0.028443013758288026	1.2795182081673075
0.9508342828585707	-1.3999815644757807	-1.2347306870126682	0.027892285718126287	1.2771708603345775
0.9513339330334832	-1.3970789279276175	-1.2340752627296123	0.027333890691195312	1.2747863605410403
0.9518335832083958	-1.3941552969317992	-1.2333733694059918	0.026767659419424078	1.2723639493106345
0.9523332333833083	-1.3912112511322965	-1.2326229870223382	0.026193417067862292	1.269902846015588
0.9528328835582209	-1.3882474389616533	-1.2318219837051323	0.02561098297841008	1.2674022480924603
0.9533325337331334	-1.3852645815230715	-1.230968110122519	0.0250201704098307	1.2648613302210763
0.953832183908046	-1.3822634763225432	-1.230058993942566	0.0244207862631381	1.2622792434646177
0.9543318340829585	-1.3792450007516923	-1.2290921344475614	0.023812630791356097	1.259655114367938
0.954831484257871	-1.376210115202245	-1.2280648974172836	0.02319549729256086	1.2569880440114976
0.9553311344327836	-1.373159865672086	-1.226974510415569	0.02256917178505637	1.25427710701888
0.9558307846076961	-1.3700953856991605	-1.225818058636842	0.02193343266341054	1.2515213505147738
0.9563304347826087	-1.3670178974355074	-1.2245924814924638	0.021288050333978677	1.248719793029538
0.9568300849575212	-1.3639287116513024	-1.2232945701404285	0.020632786828452845	1.245871423349516
0.9573297351324338	-1.3608292264345638	-1.2219209661825041	0.01996739539379719	1.242975199305431
0.9578293853073463	-1.3577209243355788	-1.2204681617722106	0.019291620056845787	1.2400300464999208
0.9583290354822589	-1.3546053676895622	-1.2189325013889019	0.018605195161646413	1.2370348569660916
0.9588286856571714	-1.35148419184701	-1.217310185538478	0.017907844877485403	1.2339884877550418
0.959328335832084	-1.3483590960462934	-1.2155972766347038	0.017199282675329913	1.230889759446865
0.9598279860069965	-1.3452318316811762	-1.2137897072941457	0.016479210770238537	1.227737454579468
0.9603276361819091	-1.3421041877566322	-1.2118832912408715	0.01574731952702998	1.224530315991058
0.9608272863568216	-1.3389779733776688	-1.2098737369575265	0.01500328682629455	1.2212670450687229
0.9613269365317342	-1.3358549972003286	-1.2077566641406896	0.01424677738750326	1.2179462998978559
0.9618265867066467	-1.332737043871055	-1.2055276229145555	0.013477442045704158	1.2145666933046484
0.9623262368815593	-1.3296258476061356	-1.203182115633386	0.012694916977931613	1.2111267907845134
0.9628258870564718	-1.3265230632017773	-1.2007156209606353	0.011898822875063695	1.2076251083078455
0.9633255372313843	-1.3234302349173797	-1.1981236197593477	0.011088764054457282	1.204060109994268
0.9638251874062969	-1.320348763828841	-1.1954016221725108	0.010264327508202544	1.200430205645641
0.9643248375812093	-1.3172798743919587	-1.192545195125177	0.00942508188130436	1.1967337481270628
0.964824487756122	-1.314224581080006	-1.1895499893560402	0.008570576373511794	1.192969030584408
0.9653241379310344	-1.3111836560408217	-1.1864117649974317	0.007700339557839994	1.189134283485483
0.965823788105947	-1.3081575987618594	-1.1831264146829694	0.006813878108084739	1.1852276714712766
0.9663234382808595	-1.30514660870311	-1.1796899831787393	0.0059106754267760795	1.1812472900017184
0.9668230884557721	-1.30215056178351	-1.1760986826138737	0.0049901901640794265	1.177191161779788
0.9673227386306846	-1.2991689914531201	-1.172348902525419	0.004051854617056714	1.1730572329353146
0.9678223888055972	-1.2962010748926445	-1.1684372141255084	0.003095072997503335	1.1688433689486595
0.9683220389805097	-1.2932456246370523	-1.1643603684302746	0.002119219555176619	1.164547350292174
0.9688216891554223	-1.290301085680204	-1.160115288142468	0.0011236365416712939	1.1601668677650023
0.9693213393303348	-1.287365537819672	-1.1556990534331069	0.0001076319984034113	1.1556995174945626
0.9698209895052474	-1.284436702786409	-1.1511088820005249	-0.000929522649855546	1.1511427955749476
0.9703206396801599	-1.2815119555541854	-1.1463421039810093	-0.001988595216834768	1.146494092309342
0.9708202898550725	-1.2785883388822987	-1.141396132430653	-0.0030703956155633282	1.1417506860200923
0.971319940029985	-1.275662580304239	-1.1362684301854087	-0.004175778984799386	1.1369097363859775
0.9718195902048975	-1.2727311105256336	-1.13095647393451	-0.005305649111282528	1.131968277261544
0.9723192403798101	-1.2697900823011954	-1.1254577163157609	-0.00646096218212478	1.1269232089283336
0.9728188905547226	-1.266835388897373	-1.1197695467675999	-0.007642730906364737	1.1217712897219652
0.9733185407296352	-1.2638626813367202	-1.1138892517629897	-0.008852029050274912	1.11650912697209
0.9738181909045477	-1.260867383726731	-1.107813974916848	-0.0100899964373714	1.111133167185035
0.9743178410794603	-1.2578447060999645	-1.101540677311657	-0.011357844471634945	1.1056396853898018
0.9748174912543728	-1.254789654311325	-1.0950660982365723	-0.0126568622512053	1.1000247735584496
0.9753171414292854	-1.2516970366438562	-1.0883867163897705	-0.013988423350208544	1.0942843280000107
0.9758167916041979	-1.2485614668689597	-1.0814987114588057	-0.015353993358537866	1.0884140356145253
0.9763164417791105	-1.2453773635856302	-1.074397925869888	-0.0167551382839433	1.0824093588773218
0.976816091954023	-1.242138945707524	-1.0670798263877064	-0.018193533937943734	1.0762655194076134
0.9773157421289356	-1.2388402240069483	-1.059539465148036	-0.019670976447652328	1.069977479953276
0.9778153923038481	-1.2354749886281442	-1.0517714396169286	-0.02118939406023227	1.0635399246006987
0.9783150424787607	-1.2320367924741766	-1.0437698508861346	-0.022750860436356192	1.056947236990218
0.9788146926536732	-1.228518930343833	-1.0355282596321604	-0.02435760966490019	1.0501934762847298
0.9793143428285858	-1.224914413644813	-1.0270396389801086	-0.026012053274734114	1.0432723506003272
0.9798139930034983	-1.2212159404487681	-1.0182963234182214	-0.027716799572677853	1.0361771875619663
0.9803136431784107	-1.217415860568063	-1.009289952798459	-0.029474675702123202	1.0289009015928252
0.9808132933533233	-1.2135061352392	-1.000011410325814	-0.031288752897534806	1.0214359574811545
0.9813129435282358	-1.2094782908716442	-0.9904507532764355	-0.03316237551038533	1.013774329691024
0.9818125937031484	-1.2053233661851825	-0.9805971349820829	-0.03509919450745919	1.0059074567899344
0.9823122438780609	-1.201031851880276	-0.9704387163648334	-0.03710320630025684	0.9978261902540472
0.9828118940529735	-1.1965936217877808	-0.9599625649852287	-0.03917879796420693	0.9895207367749351
0.983311544227886	-1.1919978541900462	-0.9491545391605689	-0.04133080016175398	0.9809805930253982
0.9838111944027986	-1.1872329417108665	-0.9379991541909088	-0.043564549412097704	0.9721944716371936
0.9843108445777111	-1.1822863877938499	-0.9264794270649027	-0.04588596177704476	0.9631502168917703
0.9848104947526237	-1.1771446873347715	-0.9145766951568454	-0.04830162059165052	0.953834708311584
0.9853101449275362	-1.1717931884550323	-0.9022704033062683	-0.050818881608147584	0.9442337499486355
0.9858097951024488	-1.1662159316781677	-0.8895378521992463	-0.053445999911211135	0.9343319426744294
0.9863094452773613	-1.160395461846474	-0.8763538990167735	-0.05619228430124467	0.9241125361513978
0.9868090954522739	-1.1543126069240728	-0.8626905986928093	-0.05906828667594463	0.9135572563683528
0.9873087456271864	-1.147946216289694	-0.8485167705594091	-0.06208603648597051	0.9026461035949414
0.987808395802099	-1.141272849097938	-0.8337974702412924	-0.06525933392710981	0.8913571142737506
0.9883080459770115	-1.1342664006082626	-0.81849333978077	-0.06860412066648996	0.8796660786143704
0.988807696151924	-1.1268976507926	-0.8025597991708604	-0.07213895438444096	0.8675462033259534
0.9893073463268366	-1.119133714673711	-0.785946028238297	-0.07588562453643409	0.8549677058015864
0.9898069965017491	-1.1109373671817737	-0.7685936666926332	-0.0798699636342501	0.8418973218251882
0.9903066466766617	-1.1022662060540307	-0.7504351280392682	-0.08412293463893014	0.8282977030319488
0.9908062968515742	-1.093071603231219	-0.7313913728603484	-0.08868211711529782	0.8141266721977292
0.9913059470264868	-1.0832973764705092	-0.7113689060238857	-0.09359378419398567	0.7993362928601626
0.9918055972013993	-1.0728780855529538	-0.6902556270485951	-0.09891588104455863	0.7838716930645601
0.9923052473763119	-1.061736816784825	-0.6679149268681511	-0.10472242699614821	0.7676695584286642
0.9928048975512244	-1.0497822576316715	-0.6441769918776622	-0.11111025887461477	0.7506561727230812
0.993304547726137	-1.036904766958049	-0.6188254357351778	-0.11820981663745216	0.7327448271655232
0.9938041979010495	-1.022970992060823	-0.5915756239111191	-0.12620333780105686	0.7138323294088237
0.9943038480759621	-1.0078163289133433	-0.5620370446095813	-0.13535769150556362	0.6937941959501043
0.9948034982508746	-0.9912340861520552	-0.529641788802416	-0.14608912537590013	0.6724778627456671
0.9953031484257872	-0.9729594363456476	-0.4934903291478225	-0.15910763357233565	0.6496928104654446
0.9958027986006996	-0.9526447848144534	-0.45194940526155186	-0.17580422817979496	0.6251956912126819
0.9963024487756122	-0.929820307966689	-0.4011917426159654	-0.1996878954545512	0.5986669607936419
0.9968020989505247	-0.9038273025335283	-0.3214816186260388	-0.25006142084358235	0.5696722056234951
1.0 0.0 0.0 0.0 0.0


==> figures/freqplots/freqregion/l3m2modefreqs.dat <==
0.0004996501749125437	-1.5148659655106527	-0.0002451233331166882	1.5143757189282887
0.0009993003498250874	-1.5115324843545628	-0.0004866048353281829	1.5105592753529762
0.0014989505247376311	-1.5129100328659038	-0.0007298550166996603	1.5114503250921338
0.0019986006996501747	-1.5126737685451104	-0.000972957113327584	1.5107278596729872
0.0024982508745627187	-1.5130763817941864	-0.001216321659722952	1.5106437489339215
0.0029979010494752623	-1.5132978568538065	-0.0014595791417422726	1.510378716643567
0.0034975512243878063	-1.5135651301317434	-0.0017028468076873554	1.5101594652164758
0.0039972013993003494	-1.513808063698912	-0.001946115374939602	1.5099158757900855
0.004496851574212894	-1.5140508832733681	-0.002189386974627101	1.5096721703225349
0.0049965017491254374	-1.514284303626125	-0.002432651238036747	1.5094190848238471
0.005496151924037981	-1.5145310121087467	-0.0026759243842306183	1.5091792747106445
0.005995802098950525	-1.5147740849982727	-0.002919200073459316	1.5089358294407929
0.006495452273863068	-1.515015905504029	-0.0031624758634151992	1.5086911376103866
0.006995102448775613	-1.515258469333687	-0.0034057569385850628	1.508447185060458
0.007494752623688156	-1.5155003337051731	-0.003649037099086907	1.5082025419106242
0.007994402798600699	-1.5157428855987758	-0.003892323575119325	1.5079585811831984
0.008494052973513244	-1.5159845992210454	-0.004135611190122957	1.5077137879396938
0.008993703148425788	-1.5162266457138724	-0.004378902079811659	1.507469329553017
0.009493353323338331	-1.5164694025773768	-0.004622198182949826	1.5072255801481724
0.009993003498250875	-1.516711301109758	-0.004865496237686271	1.506980978048757
0.010492653673163418	-1.5169533079787492	-0.0051087995126005824	1.5067364838879433
0.010992303848075962	-1.5171953290960956	-0.0053521054004878445	1.5064920092941063
0.011491954022988506	-1.517437292371461	-0.00559541676928199	1.506247476943354
0.01199160419790105	-1.5176792474324488	-0.005838732131774105	1.506002939940043
0.012491254372813593	-1.517920960980599	-0.006082051862050851	1.5057581647397256
0.012990904547726136	-1.5181626425304326	-0.006325376558011817	1.5055133601636432
0.01349055472263868	-1.5184044088658344	-0.006568706574480146	1.5052686427885682
0.013990204897551225	-1.5186460167000084	-0.006812041671853197	1.5050237703091178
0.014489855072463769	-1.518887595996285	-0.007055382097969616	1.504778872695538
0.014989505247376312	-1.5191290626442833	-0.007298728015262768	1.5045338660149783
0.015489155422288856	-1.519370539847571	-0.007542080080378092	1.5042888726604224
0.015988805597201398	-1.5196119041623484	-0.007785438028459462	1.5040437702201652
0.01648845577211394	-1.5198532054984548	-0.008028802047188307	1.50379860873135
0.01698810594702649	-1.5200944775853302	-0.00827217243759302	1.5035534218240654
0.017487756121939032	-1.5203356944550563	-0.008515549564889013	1.503308183302605
0.017987406296851575	-1.5205768309961836	-0.008758933337961195	1.5030628687403975
0.01848705647176412	-1.5208178771053458	-0.009002324085763208	1.5028174678788917
0.018986706646676663	-1.5210589297631145	-0.009245722109105075	1.5025720776000862
0.019486356821589206	-1.5212998828367847	-0.00948912735525194	1.5023265923793003
0.01998600699650175	-1.5215407865915311	-0.009732540252637905	1.5020810621278666
0.020485657171414293	-1.5217816258445591	-0.00997596079119981	1.5018354721859875
0.020985307346326837	-1.522022402169529	-0.010219389323980109	1.5015898239242194
0.02148495752123938	-1.5222631169652165	-0.010462825957651335	1.5013441190310088
0.021984607696151924	-1.5225037618520483	-0.010706270857236555	1.5010983492997634
0.022484257871064468	-1.5227443402644278	-0.010949724263805844	1.5008525181858696
0.02298390804597701	-1.5229848806989434	-0.011193186503054849	1.5006066540378298
0.023483558220889555	-1.5232253525937416	-0.011436657580556293	1.5003607267857115
0.0239832083958021	-1.52346575667739	-0.011680137715997317	1.5001147372219727
0.024482858570714642	-1.5237060936090046	-0.011923627144124357	1.499868686039557
0.024982508745627185	-1.5239463785440537	-0.012167126082585572	1.4996225884621013
0.02548215892053973	-1.5241865999587862	-0.012410634710243208	1.4993764331114932
0.025981809095452273	-1.5244267570724195	-0.0126541531765908	1.4991302194114395
0.026481459270364816	-1.5246668624671036	-0.012897681761983117	1.498883959887024
0.02698110944527736	-1.5249068974759816	-0.013141220552783368	1.4986376362021243
0.027480759620189903	-1.5251468693387014	-0.013384769803316775	1.4983912555914567
0.02798040979510245	-1.5253867843664883	-0.013628329707632678	1.4981448244819273
0.028480059970014994	-1.5256266353226962	-0.013871900483253883	1.4978983357055773
0.028979710144927538	-1.5258664233430412	-0.01411548224777766	1.49765179066678
0.02947936031984008	-1.5261061487916632	-0.014359075248289058	1.4974051897394314
0.029979010494752625	-1.5263458110438703	-0.014602679664436406	1.4971585324435168
0.030478660669665168	-1.5265854181237681	-0.014846295737692559	1.4969118268243413
0.030978310844577712	-1.526824954044033	-0.015089923578696852	1.4966650571772346
0.031477961019490255	-1.5270644343608741	-0.015333563443593492	1.4964182390504914
0.031977611194402795	-1.5273038454413659	-0.015577215489962288	1.496171359000115
0.03247726136931534	-1.527543196921351	-0.015820879951678746	1.495924426698653
0.03297691154422788	-1.527782487596178	-0.01606455697457069	1.4956774411541833
0.03347656171914043	-1.5280217127560647	-0.016308246785946036	1.4954303977067227
0.03397621189405298	-1.5282608793221173	-0.01655194960457201	1.4951833033445026
0.03447586206896552	-1.5284999814886788	-0.0167956655622212	1.494936152502855
0.034975512243878064	-1.528739016592438	-0.017039394863326913	1.4946889426142602
0.035475162418790604	-1.528977991626008	-0.01728313774278709	1.4944416807064433
0.03597481259370315	-1.5292169056029723	-0.01752689438056872	1.4941943659379044
0.03647446276861569	-1.5294557548616445	-0.017770664961973295	1.4939469947812325
0.03697411294352824	-1.5296945414225769	-0.018014449684245527	1.4936995693675557
0.03747376311844078	-1.5299332630191962	-0.018258248730613547	1.4934520875689072
0.037973413293353325	-1.5301719242619394	-0.018502062316962525	1.4932045540692502
0.038473063468265865	-1.5304105220377073	-0.01874589062812214	1.4929569658910418
0.03897271364317841	-1.5306490540331386	-0.018989733850503107	1.4927093208534108
0.03947236381809095	-1.530887523577107	-0.01923359218463585	1.492461622389702
0.0399720139930035	-1.531125929488553	-0.019477465823051363	1.4922138694393114
0.04047166416791604	-1.5313642718328688	-0.019721354975733543	1.491966062153302
0.04097131434282859	-1.5316025516416858	-0.01996525981349267	1.4917182017274353
0.04147096451774113	-1.5318407666514697	-0.020209180559610383	1.4914702859573756
0.041970614692653674	-1.5320789185311057	-0.020453117376238963	1.4912223166936571
0.042470264867566214	-1.5323170062513793	-0.02069707047490302	1.490974292989995
0.04296991504247876	-1.5325550308417615	-0.02094104005168161	1.4907262159898382
0.0434695652173913	-1.5327929905553581	-0.02118502629420435	1.4904780840771767
0.04396921539230385	-1.5330308868511417	-0.021429029406580605	1.49022989880911
0.044468865567216395	-1.533268717988869	-0.02167304956938635	1.4899816585905794
0.044968515742128935	-1.5335064864688948	-0.02191708699667873	1.4897333660004142
0.04546816591704148	-1.533744189898395	-0.022161141865492097	1.489485018798233
0.04596781609195402	-1.5339818301839698	-0.022405214388196527	1.4892366189726736
0.04646746626686657	-1.5342194047500486	-0.02264930474189149	1.4889881641006688
0.04696711644177911	-1.5344569150931244	-0.022893413128396444	1.488739655782044
0.04746676661669166	-1.534694361374415	-0.023137539747371292	1.4884910942857237
0.0479664167916042	-1.5349317426207303	-0.023381684785260835	1.4882424787727089
0.048466066966516744	-1.5351690601993846	-0.023625848445503885	1.4879938107107344
0.048965717141429284	-1.5354063125527233	-0.023870030918005925	1.487745088669608
0.04946536731634183	-1.535643500527511	-0.024114232407680514	1.4874963135937622
0.04996501749125437	-1.5358806233885816	-0.024358453092900443	1.4872474848988126
0.05046466766616692	-1.5361176813759194	-0.024602693182708007	1.4869986029143545
0.05096431784107946	-1.5363546744176322	-0.024846952863142903	1.486749667704205
0.051463968015992005	-1.53659160331057	-0.025091232341856586	1.4865006801578675
0.051963618190904545	-1.5368284661537273	-0.025335531798513628	1.4862516385229274
0.05246326836581709	-1.537065264619833	-0.025579851439051827	1.4860025445684786
0.05296291854072963	-1.537301997654284	-0.025824191458967426	1.4857533973571297
0.05346256871564218	-1.5375386649975762	-0.02606855204185538	1.4855041967705507
0.05396221889055472	-1.5377752678840917	-0.026312933404664302	1.4852549441178151
0.05446186906546727	-1.5380118048052107	-0.026557335722612173	1.4850056380483947
0.05496151924037981	-1.5382482762227154	-0.026801759198042712	1.4847562791281668
0.055461169415292354	-1.538484682286191	-0.027046204030469843	1.4845068676165771
0.0559608195902049	-1.5387210229422201	-0.027290670409745914	1.4842574035895015
0.05646046976511744	-1.538957297900402	-0.02753515853960109	1.4840078868581923
0.05696011994002999	-1.5391935072213168	-0.027779668607129417	1.4837583176183018
0.05745977011494253	-1.5394296503884632	-0.02802420081029752	1.4835086954667454
0.057959420289855075	-1.5396657280782526	-0.02826875535016432	1.4832590211873884
0.058459070464767615	-1.539901739933739	-0.028513332418035657	1.4830092945502968
0.05895872063968016	-1.5401376855437985	-0.02875793220834479	1.4827595152652293
0.0594583708145927	-1.5403735653154442	-0.029002554921951283	1.4825096838474343
0.05995802098950525	-1.5406093789999957	-0.029247200748182118	1.4822598001796081
0.06045767116441779	-1.5408451263191392	-0.029491869891721128	1.4820098640842385
0.060957321339330336	-1.5410808077582525	-0.029736562543743565	1.481759876174722
0.06145697151424288	-1.5413164227178022	-0.02998127890073071	1.4815098359689773
0.061956621689155424	-1.541551971216774	-0.03022601915347929	1.4812597436150023
0.062456271864067964	-1.5417874534433231	-0.030470783509205627	1.4810095993972912
0.06295592203898051	-1.5420228690344517	-0.03071557215855212	1.4807594030824143
0.06345557221389306	-1.54225821796004	-0.03096038529478166	1.4805091547647573
0.06395522238880559	-1.542493500325462	-0.031205223117956215	1.4802588546607611
0.06445487256371814	-1.5427287161208154	-0.0314500858248949	1.4800085028782108
0.06495452273863069	-1.5429638650144462	-0.03169497361230681	1.4797580992034731
0.06545417291354323	-1.5431989471094525	-0.031939886672319014	1.4795076438670214
0.06595382308845577	-1.5434339623864486	-0.0321848252097587	1.4792571369515886
0.06645347326336831	-1.543668910544301	-0.03242978941018522	1.4790065782968054
0.06695312343828086	-1.5439037917753897	-0.032674779482383	1.4787559681895834
0.0674527736131934	-1.5441386057368098	-0.03291979561205201	1.4785053064277993
0.06795242378810595	-1.544373352502621	-0.03316483799905032	1.4782545931981874
0.06845207396301849	-1.5446080322078208	-0.033409906848138694	1.4780038287387811
0.06895172413793103	-1.54484264448887	-0.03365500234848005	1.4777530128203589
0.06945137431284358	-1.5450771893139825	-0.03390012469694504	1.4775021455302404
0.06995102448775613	-1.545311666662536	-0.03414527409241631	1.4772512269630442
0.07045067466266866	-1.5455460765980449	-0.034390450730794726	1.4770002573036638
0.07095032483758121	-1.5457804188921356	-0.03463565481195216	1.476749236437282
0.07144997501249375	-1.546014693483016	-0.03488088652919597	1.4764981644289763
0.0719496251874063	-1.5462489003975197	-0.03512614608285421	1.476247041418587
0.07244927536231884	-1.546483039479794	-0.03537143366768783	1.475995867374539
0.07294892553723138	-1.5467171106074602	-0.03561674948480643	1.4757446422862064
0.07344857571214393	-1.5469511139564118	-0.035862093728634865	1.4754933664548162
0.07394822588705648	-1.5471850491400676	-0.03610746659441438	1.4752420396175667
0.07444787606196901	-1.547418916340573	-0.03635286828394681	1.4749906620675273
0.07494752623688156	-1.5476527153726363	-0.03659829899321805	1.4747392337420677
0.0754471764117941	-1.5478864461505726	-0.03684375891851767	1.4744877546777486
0.07594682658670665	-1.548120108603722	-0.03708924825998304	1.4742362249186347
0.07644647676161918	-1.548353702702834	-0.03733476721112498	1.473984644563633
0.07694612693653173	-1.5485872284281053	-0.037580315974461855	1.473733013703263
0.07744577711144428	-1.5488206855863624	-0.0378258947448248	1.473481332270192
0.07794542728635682	-1.5490540741621914	-0.03807150372110697	1.473229600366934
0.07844507746126937	-1.54928739413377	-0.03831714310071871	1.4729778180927366
0.0789447276361819	-1.5495206453871924	-0.03856281308454481	1.472725985447982
0.07944437781109445	-1.5497538278271437	-0.038808513865194245	1.4724741024683732
0.079944027986007	-1.5499869414432226	-0.039054245645900126	1.4722221692534845
0.08044367816091955	-1.550219986119483	-0.03930000862151651	1.471970185814262
0.08094332833583208	-1.5504529617334213	-0.039545802989871745	1.4717181521493294
0.08144297851074463	-1.5506858683598614	-0.03979162895290929	1.4714660684466399
0.08194262868565717	-1.5509187058674643	-0.04003748670733959	1.471213934698589
0.08244227886056972	-1.5511514740463554	-0.04028337644862143	1.4709617508217105
0.08294192903548225	-1.5513841729506024	-0.040529298378810766	1.4707095169835376
0.0834415792103948	-1.5516168025558732	-0.04077525269678145	1.470457233279741
0.08394122938530735	-1.551849362768418	-0.04102123959839694	1.4702048997427695
0.0844408795602199	-1.5520818533043508	-0.04126725928204772	1.469952516210029
0.08494052973513243	-1.5523142744637608	-0.041513311950380105	1.469700083094728
0.08544017991004497	-1.552546625860255	-0.04175939779868146	1.4694476001383363
0.08593983008495752	-1.5527789075520435	-0.04200551702635425	1.4691950675190018
0.08643948025987007	-1.5530111195111882	-0.042251669833294	1.46894248532792
0.0869391304347826	-1.5532432615623133	-0.042497856417893526	1.4686898535120116
0.08743878060969515	-1.5534753336638225	-0.042744076979522594	1.468437172150261
0.0879384307846077	-1.553707335785142	-0.04299033171774785	1.4681844413324836
0.08843808095952024	-1.5539392678128598	-0.043236620830457005	1.4679316610691981
0.08893773113443279	-1.5541711296825773	-0.04348294451737537	1.4676788314164761
0.08943738130934532	-1.5544029213601824	-0.04372930297869096	1.4674259524599689
0.08993703148425787	-1.554634642696156	-0.04397569641324133	1.4671730241727912
0.09043668165917042	-1.5548662936722588	-0.04422212501910594	1.4669200466611012
0.09093633183408296	-1.555097874222216	-0.04446858899787772	1.4666670199761918
0.0914359820089955	-1.5553293842569782	-0.04471508854899355	1.466413944151094
0.09193563218390804	-1.5555608235978837	-0.04496162386929179	1.466160819134608
0.09243528235882059	-1.5557921923453442	-0.045208195161385745	1.465907645143359
0.09293493253373314	-1.556023490409071	-0.04545480262600764	1.4656544222071894
0.09343458270864567	-1.5562547175786587	-0.045701446460089244	1.4654011502435977
0.09393423288355822	-1.55648587384576	-0.04594812686434875	1.465147829364852
0.09443388305847077	-1.5567169592157573	-0.04619484404001126	1.4648944596961624
0.09493353323338331	-1.5569479735293712	-0.046441598187247246	1.464641041200345
0.09543318340829585	-1.557178916685335	-0.04668838950286647	1.4643875739051904
0.0959328335832084	-1.5574097887222313	-0.04693521819152834	1.4641340579629147
0.09643248375812094	-1.5576405894222345	-0.04718208445055742	1.463880493284121
0.09693213393303349	-1.5578713188672553	-0.04742898848294697	1.4636268800681476
0.09743178410794602	-1.5581019768432751	-0.047675930486708984	1.46337321822848
0.09793143428285857	-1.5583325633610108	-0.04792291066257059	1.4631195078982198
0.09843108445777111	-1.5585630783123137	-0.048169929212383875	1.462865749089537
0.09893073463268366	-1.5587935216471402	-0.048416986336896645	1.4626119418751662
0.09943038480759621	-1.5590238932584974	-0.04866408223574745	1.4623580862733176
0.09993003498250874	-1.559254193117669	-0.048911217110336976	1.4621041823772172
0.10042968515742129	-1.559484421052585	-0.04915839116119943	1.461850230138644
0.10092933533233384	-1.559714577062439	-0.04940560458843145	1.461596229681819
0.10142898550724638	-1.559944661086064	-0.0496528575958983	1.4613421810632803
0.10192863568215892	-1.5601746730094128	-0.04990015038209052	1.4610880842976433
0.10242828585707146	-1.5604046127795932	-0.050147483149509176	1.4608339394529235
0.10292793603198401	-1.5606344802763328	-0.05039485609834907	1.4605797465345776
0.10342758620689656	-1.5608642755039048	-0.05064226943175213	1.4603255056670108
0.10392723638180909	-1.5610939983151877	-0.050889723350078124	1.4600712168289691
0.10442688655672164	-1.5613236486823028	-0.05113721805463327	1.4598168801168452
0.10492653673163418	-1.561553226430466	-0.05138475374644925	1.4595624954808515
0.10542618690654673	-1.5617827316199602	-0.051632330628717756	1.459308063102303
0.10592583708145926	-1.5620121641121552	-0.05187994890276173	1.4590535829674918
0.10642548725637181	-1.5622415238088885	-0.052127608769817924	1.458799055103615
0.10692513743128436	-1.5624708106482363	-0.05237531043230836	1.4585444795720053
0.1074247876061969	-1.5627000245685114	-0.05262305409205861	1.4582898564356752
0.10792443778110944	-1.5629291655165758	-0.05287083995189157	1.4580351857644485
0.10842408795602199	-1.563158233321004	-0.053118668212298936	1.4577804675147121
0.10892373813093453	-1.5633872279893914	-0.05336653907692077	1.4575257018159278
0.10942338830584708	-1.5636161494213314	-0.05361445274758897	1.4572708886933676
0.10992303848075961	-1.5638449975266455	-0.05386240942715503	1.4570160281807556
0.11042268865567216	-1.56407377222918	-0.05411040931725904	1.4567611203285262
0.11092233883058471	-1.564302473486624	-0.05435845262132714	1.4565061652176645
0.11142198900549725	-1.5645311011679064	-0.05460653954173866	1.4562511628426993
0.1119216391804098	-1.5647596552288352	-0.054854670281315875	1.4559961132844614
0.11242128935532233	-1.5649881355621142	-0.05510284504235784	1.4557410165619515
0.11292093953023488	-1.5652165421430921	-0.055351064029180004	1.4554858727730942
0.11342058970514743	-1.5654448748265768	-0.05559932744289212	1.455230681901878
0.11392023988005998	-1.5656731336057625	-0.05584763548900149	1.4549754440622336
0.11441989005497251	-1.5659013183229025	-0.05609598836809484	1.4547201592271652
0.11491954022988506	-1.566129428967682	-0.056344386284970155	1.4544648275090484
0.1154191904047976	-1.5663574654075327	-0.056592829442729545	1.4542094489015909
0.11591884057971015	-1.566585427614373	-0.05684131804522143	1.4539540235018298
0.11641849075462268	-1.566813315462779	-0.0570898522951043	1.4536985513120522
0.11691814092953523	-1.567041128881062	-0.05733843239643728	1.4534430323857879
0.11741779110444778	-1.5672688678058193	-0.05758705855303213	1.4531874667856264
0.11791744127936032	-1.5674965321767154	-0.05783573096891248	1.4529318545770817
0.11841709145427286	-1.5677241218741467	-0.05808444984750584	1.4526761957678287
0.1189167416291854	-1.5679516368339377	-0.05833321539334326	1.4524204904190798
0.11941639180409795	-1.5681790769928725	-0.058582027810504735	1.4521647385941916
0.1199160419790105	-1.5684064422071007	-0.05883088730211022	1.4519089402780292
0.12041569215392303	-1.568633732481299	-0.059079794073864815	1.4516530955992049
0.12091534232883558	-1.568860947690482	-0.05932874832943696	1.4513972045609325
0.12141499250374813	-1.5690880877548847	-0.059577750273064854	1.4511412672108255
0.12191464267866067	-1.56931515260419	-0.05982680010969258	1.4508852836048272
0.12241429285357322	-1.5695421421361733	-0.0600758980435471	1.4506292537686716
0.12291394302848575	-1.569769056303033	-0.06032504428033893	1.4503731777798798
0.1234135932033983	-1.5699958949961776	-0.06057423902386782	1.450117055659248
0.12391324337831085	-1.570222658149991	-0.060823482479524946	1.4498608874676906
0.1244128935532234	-1.5704493456682542	-0.06107277485203291	1.4496046732371255
0.12491254372813593	-1.5706759574843725	-0.0613221163471202	1.449348413027402
0.12541219390304847	-1.5709024935013922	-0.06157150716934959	1.4490921068706113
0.12591184407796102	-1.5711289536668513	-0.06182094752500513	1.4488357548402293
0.12641149425287357	-1.5713553378522946	-0.062070437617906454	1.4485793569389025
0.12691114442778612	-1.5715816460292675	-0.062319977655503116	1.4483229132624018
0.12741079460269866	-1.5718078780736628	-0.06256956784171538	1.4480664238181231
0.12791044477761118	-1.5720340339099441	-0.062819208382749	1.4478098886578075
0.12841009495252373	-1.57226011346824	-0.06306889948499939	1.4475533078387903
0.12890974512743628	-1.5724861166602577	-0.06331864135385873	1.4472966814022794
0.12940939530234882	-1.5727120434134576	-0.06356843419561212	1.4470400094037716
0.12990904547726137	-1.572937893624155	-0.06381827821604043	1.446783291868907
0.13040869565217392	-1.5731636672222868	-0.06406817362170694	1.446526528855721
0.13090834582708646	-1.5733893641202223	-0.06431812061859593	1.4462697204061339
0.131407996001999	-1.5736149842403564	-0.06456811941300716	1.4460128665717809
0.13190764617691153	-1.5738405274969578	-0.06481817021220108	1.445755967394556
0.13240729635182408	-1.5740659937964685	-0.06506827322186377	1.445499022911982
0.13290694652673662	-1.5742913830716647	-0.06531842864961887	1.4452420331843805
0.13340659670164917	-1.5745166952300214	-0.06556863670179619	1.444984998249653
0.13390624687656172	-1.5747419301921304	-0.06581889758550243	1.4447279181575945
0.13440589705147427	-1.5749670878624744	-0.06606921150736506	1.4444707929431515
0.1349055472263868	-1.5751921681701788	-0.06631957867485563	1.4442136226645743
0.13540519740129936	-1.5754171710239164	-0.0665699992952143	1.4439564073604212
0.1359048475762119	-1.5756420963250417	-0.06682047357526934	1.443699147063073
0.13640449775112443	-1.5758669440252338	-0.0670710017235189	1.443441841852272
0.13690414792603697	-1.5760917139983641	-0.06732158394633195	1.4431844917344578
0.13740379810094952	-1.5763164061983637	-0.06757222045260945	1.4429270967914758
0.13790344827586207	-1.5765410205103747	-0.06782291144939388	1.442669657040355
0.13840309845077461	-1.5767655568499783	-0.06807365714425945	1.4424121725278634
0.13890274862568716	-1.5769900151496519	-0.06832445774570003	1.442154643316175
0.1394023988005997	-1.5772143953155922	-0.0685753134615363	1.4418970694428344
0.13990204897551226	-1.5774386972627297	-0.06882622450085311	1.4416394509519361
0.14040169915042477	-1.5776629209038677	-0.06907719107096953	1.4413817878893103
0.14090134932533732	-1.5778870661533484	-0.06932821338010618	1.4411240803008614
0.14140099950024987	-1.5781111329194648	-0.06957929163759011	1.4408663282245653
0.14190064967516242	-1.5783351211246353	-0.0698304260517879	1.440608531714799
0.14240029985007496	-1.5785590306788764	-0.07008161683151636	1.4403506908129626
0.1428999500249875	-1.5787828614976862	-0.07033286418557813	1.4400928055663156
0.14339960019990006	-1.5790066134858038	-0.07058416832245025	1.4398348760123398
0.1438992503748126	-1.5792302865668486	-0.07083552945232043	1.4395769022043454
0.14439890054972515	-1.5794538806591183	-0.07108694778359664	1.4393188841942188
0.14489855072463767	-1.5796773956486079	-0.07133842352535223	1.4390608220005197
0.14539820089955022	-1.5799008314695195	-0.07158995688795343	1.4388027156878418
0.14589785107446276	-1.5801241880341297	-0.0718415480801976	1.4385445653023086
0.1463975012493753	-1.580347465244404	-0.07209319731194809	1.4382863708779445
0.14689715142428786	-1.5805706630287666	-0.07234490479304488	1.4380281324756625
0.1473968015992004	-1.58079378127313	-0.07259667073312089	1.4377698501145788
0.14789645177411295	-1.5810168199155683	-0.07284849534262498	1.4375115238647633
0.1483961019490255	-1.581239778850062	-0.07310037883122482	1.4372531537540547
0.14889575212393802	-1.5814626580004074	-0.07335232140932077	1.4369947398390375
0.14939540229885057	-1.5816854572769155	-0.07360432328784146	1.4367362821621006
0.1498950524737631	-1.5819081765854062	-0.07385638467626944	1.436477780764385
0.15039470264867566	-1.5821308158336098	-0.07410850578578258	1.4362192356859185
0.1508943528235882	-1.5823533749396477	-0.07436068682702598	1.4359606469785637
0.15139400299850075	-1.5825758538101045	-0.07461292801056743	1.4357020146831503
0.1518936531734133	-1.582798252358641	-0.07486522954757606	1.435443338846759
0.15239330334832585	-1.5830205704882154	-0.07511759164895686	1.4351846195066476
0.15289295352323837	-1.5832428081274328	-0.07537001452626083	1.4349258567248375
0.15339260369815091	-1.583464965166934	-0.07562249839058685	1.434667050526604
0.15389225387306346	-1.583687041529474	-0.07587504345327771	1.4344082009692685
0.154391904047976	-1.5839090371104394	-0.07612764992552341	1.4341493080834227
0.15489155422288856	-1.5841309518329383	-0.07638031801978637	1.433890371925253
0.1553912043978011	-1.5843527856064141	-0.07663304794742891	1.4336313925398363
0.15589085457271365	-1.5845745383345489	-0.07688583992056043	1.433372369965362
0.1563905047476262	-1.584796209924696	-0.07713869415071148	1.4331133042452338
0.15689015492253874	-1.5850178002855548	-0.07739161085030291	1.4328541954228053
0.15738980509745126	-1.5852393093384616	-0.07764459023206635	1.4325950435538461
0.1578894552723638	-1.5854607369786429	-0.07789763250785282	1.4323358486701192
0.15838910544727636	-1.585682083117635	-0.0781507378903021	1.4320766108185314
0.1588887556221889	-1.5859033476711963	-0.07840390659247308	1.4318173300497667
0.15938840579710145	-1.5861245305437819	-0.07865713882669198	1.4315580064050404
0.159888055972014	-1.586345631633905	-0.0789104348058528	1.4312986399188685
0.16038770614692655	-1.586566650858943	-0.07916379474318515	1.4310392306443827
0.1608873563218391	-1.5867875881289648	-0.07941721885200681	1.4307797786276104
0.1613870064967516	-1.5870084433443838	-0.07967070734521339	1.4305202839061435
0.16188665667166416	-1.5872292164161224	-0.07992426043671708	1.4302607465264627
0.1623863068465767	-1.5874499072475823	-0.08017787833947669	1.430001166529819
0.16288595702148925	-1.587670515753718	-0.08043156126759034	1.4297415439671548
0.1633856071964018	-1.587891041839687	-0.08068530943472382	1.4294818788808614
0.16388525737131435	-1.5881114854031073	-0.08093912305475269	1.4292221713057593
0.1643849075462269	-1.5883318463622407	-0.08119300234192997	1.4289624212969947
0.16488455772113944	-1.588552124619073	-0.08144694751055442	1.4287026288937235
0.16538420789605196	-1.5887723200732815	-0.08170095877441785	1.4284427941342044
0.1658838580709645	-1.5889924326388971	-0.08195503634841278	1.4281829170692821
0.16638350824587705	-1.5892124622260382	-0.08220918044713313	1.4279229977468864
0.1668831584207896	-1.5894324087273133	-0.08246339128511851	1.4276630361979232
0.16738280859570215	-1.5896522720606137	-0.08271766907729401	1.427403032478267
0.1678824587706147	-1.5898720521285088	-0.08297201403890711	1.4271429866282082
0.16838210894552724	-1.590091748821757	-0.08322642638447675	1.4268828986780737
0.1688817591204398	-1.5903113620654736	-0.08348090632976808	1.4266227686905388
0.16938140929535234	-1.590530891751609	-0.08373545408992449	1.4263625966967064
0.16988105947026486	-1.590750337797607	-0.08399006988083382	1.4261023827521537
0.1703807096451774	-1.5909697000911667	-0.08424475391764807	1.4258421268845416
0.17088035982008995	-1.591188978550325	-0.08449950641637666	1.4255818291506395
0.1713800099950025	-1.5914081730744687	-0.0847543275932344	1.425321489588538
0.17187966016991504	-1.5916272835711454	-0.08500921766407282	1.4250611082456552
0.1723793103448276	-1.591846309938737	-0.08526417684507567	1.424800685159987
0.17287896051974014	-1.5920652520817014	-0.08551920535242254	1.42454022037605
0.17337861069465269	-1.5922841099052627	-0.0857743034028879	1.4242797139383692
0.1738782608695652	-1.592502883310411	-0.08602947121294602	1.4240191658882542
0.17437791104447775	-1.5927215722035315	-0.0862847089994589	1.4237585762720781
0.1748775612193903	-1.5929401764936546	-0.08654001697941266	1.42349794513905
0.17537721139430285	-1.5931586960695554	-0.08679539536972619	1.423237272518645
0.1758768615692154	-1.5933771308432174	-0.08705084438741661	1.4229765584638383
0.17637651174412794	-1.5935954807126265	-0.08730636424991856	1.422715803013178
0.1768761619190405	-1.593813745584273	-0.0875619551749919	1.422455006213523
0.17737581209395303	-1.5940319253573598	-0.08781761737995353	1.4221941681057544
0.17787546226886558	-1.5942500199334262	-0.08807335108254781	1.4219332887326805
0.1783751124437781	-1.594468029216456	-0.08832915650084024	1.4216723681393606
0.17887476261869065	-1.5946859531115078	-0.08858503385283219	1.4214114063725045
0.1793744127936032	-1.594903791506091	-0.08884098335643133	1.4211504034618634
0.17987406296851574	-1.5951215443163975	-0.08909700523030895	1.4208893594648586
0.1803737131434283	-1.5953392114368066	-0.08935309969284676	1.4206282744180758
0.18087336331834084	-1.5955567927698593	-0.08960926696256555	1.4203671483664533
0.18137301349325338	-1.5957742882164718	-0.08986550725856958	1.420105981352586
0.18187266366816593	-1.5959916976728366	-0.0901218207991585	1.4198447734163937
0.18237231384307845	-1.596209021046291	-0.09037820780379088	1.4195835246071087
0.182871964017991	-1.5964262582265798	-0.09063466849160802	1.4193222349574144
0.18337161419290354	-1.5966434091273016	-0.0908912030820553	1.419060904523759
0.1838712643678161	-1.5968604736383896	-0.09114781179448887	1.4187995333395034
0.18437091454272864	-1.5970774516620534	-0.09140449484858043	1.4185381214501445
0.18487056471764118	-1.5972943430968187	-0.09166125246414723	1.4182766688976574
0.18537021489255373	-1.5975111478450084	-0.09191808486120061	1.4180151757279003
0.18586986506746628	-1.5977278658024618	-0.09217499225972461	1.4177536419807493
0.1863695152423788	-1.5979444968695824	-0.09243197488010851	1.417492067700315
0.18686916541729134	-1.598161040940965	-0.0926890329424864	1.4172304529258606
0.1873688155922039	-1.5983774979214587	-0.09294616666773024	1.4169687977059258
0.18786846576711644	-1.5985938677040177	-0.09320337627634882	1.4167071020783204
0.18836811594202899	-1.59881015019163	-0.09346066198923282	1.4164453660906262
0.18886776611694153	-1.599026345277145	-0.09371802402742666	1.4161835897804222
0.18936741629185408	-1.5992424528595623	-0.09397546261200325	1.4159217731918767
0.18986706646676663	-1.5994584728411612	-0.09423297796445955	1.4156599163720747
0.19036671664167917	-1.5996744051135832	-0.09449057030608614	1.4153980193583253
0.1908663668165917	-1.5998902495727214	-0.0947482398584398	1.4151360821921484
0.19136601699150424	-1.600106006122168	-0.09500598684361132	1.4148741049222013
0.1918656671664168	-1.6003216746503468	-0.09526381148313762	1.4146120875835182
0.19236531734132933	-1.6005372550610906	-0.09552171399945915	1.4143500302252665
0.19286496751624188	-1.6007527472476402	-0.09577969461460573	1.4140879328872984
0.19336461769115443	-1.6009681511081437	-0.0960377535511645	1.4138257956137612
0.19386426786606697	-1.6011834665331048	-0.09629589103151054	1.4135636184420488
0.19436391804097952	-1.6013986934269435	-0.09655410727848432	1.413301401423074
0.19486356821589204	-1.601613831673509	-0.09681240251483351	1.4130391445877948
0.1953632183908046	-1.6018288811790775	-0.09707077696373484	1.4127768479893015
0.19586286856571714	-1.602043841832638	-0.09732923084829385	1.4125145116639817
0.19636251874062968	-1.6022587135313555	-0.09758776439193388	1.4122521356562878
0.19686216891554223	-1.6024734961705458	-0.09784637781814902	1.4119897200091724
0.19736181909045478	-1.6026881896397345	-0.09810507135058916	1.4117272647599715
0.19786146926536732	-1.6029027938390679	-0.09836384521300673	1.4114647699569705
0.19836111944027987	-1.6031173086606978	-0.09862269962958295	1.4112022356400828
0.19886076961519242	-1.6033317340010114	-0.09888163482455231	1.4109396618538697
0.19936041979010494	-1.6035460697492623	-0.09914065102197149	1.4106770486365963
0.19986006996501748	-1.6037603157984965	-0.09939974844633308	1.410414396029972
0.20035972013993003	-1.6039744720466733	-0.09965892732253864	1.4101517040803264
0.20085937031484258	-1.6041885383844259	-0.09991818787530894	1.4098889728275128
0.20135902048975513	-1.6044025147054284	-0.10017753032953658	1.409626202314605
0.20185867066466767	-1.6046164009004757	-0.1004369549104575	1.4093633925816167
0.20235832083958022	-1.604830196866918	-0.10069646184344216	1.4091005436753858
0.20285797101449277	-1.6050439024908907	-0.10095605135381311	1.4088376556321118
0.20335762118940529	-1.605257517667027	-0.10121572366729012	1.4085747284962469
0.20385727136431783	-1.605471042285986	-0.10147547900966351	1.4083117623086352
0.20435692153923038	-1.6056844762410412	-0.10173531760692989	1.4080487571128544
0.20485657171414293	-1.6058978194275717	-0.1019952396854608	1.4077857129543716
0.20535622188905547	-1.6061110717274234	-0.10225524547111879	1.4075226298666155
0.20585587206396802	-1.6063242330405452	-0.10251533519083127	1.407259507899581
0.20635552223888057	-1.6065373032515045	-0.10277550907089136	1.4069963470896245
0.20685517241379311	-1.6067502822545021	-0.10303576733846054	1.4067331474815652
0.20735482258870563	-1.6069631699395308	-0.1032961102204221	1.406469909117087
0.20785447276361818	-1.6071759661936793	-0.10355653794378648	1.4062066320352404
0.20835412293853073	-1.607388670912806	-0.10381705073618239	1.4059433162831785
0.20885377311344328	-1.607601283979844	-0.10407764882477621	1.4056799618965392
0.20935342328835582	-1.6078138052896669	-0.10433833243758661	1.4054165689217855
0.20985307346326837	-1.6080262347294139	-0.10459910180232578	1.4051531373987665
0.21035272363818092	-1.608238572187712	-0.1048599571469757	1.4048896673688303
0.21085237381309346	-1.6084508175556818	-0.10512089869989916	1.4046261588756097
0.211352023988006	-1.608662970718991	-0.105381926689335	1.404362611958058
0.21185167416291853	-1.60887503156631	-0.1056430413438279	1.4040990266580768
0.21235132433783108	-1.6090869999893191	-0.10590424289237704	1.4038354030202327
0.21285097451274362	-1.609298875873195	-0.10616553156355933	1.4035717410839554
0.21335062468765617	-1.6095106591069692	-0.10642690758671289	1.403308040891577
0.21385027486256872	-1.6097223495783128	-0.10668837119098501	1.403044302484998
0.21434992503748126	-1.6099339471715912	-0.10694992260573634	1.4027805259029302
0.2148495752123938	-1.6101454517786873	-0.1072115620607836	1.4025167111912773
0.21534922538730636	-1.610356863281668	-0.10747328978574314	1.4022528583870482
0.21584887556221888	-1.6105681815723611	-0.10773510601073864	1.4019889675365977
0.21634852573713143	-1.6107794065332641	-0.10799701096586904	1.4017250386775257
0.21684817591204397	-1.6109905380521228	-0.10825900488149746	1.4014610718527352
0.21734782608695652	-1.611201576014398	-0.10852108798810453	1.4011970671031684
0.21784747626186907	-1.6114125203067693	-0.10878326051647567	1.4009330244709466
0.2183471264367816	-1.6116233708145344	-0.10904552269740604	1.4006689439973556
0.21884677661169416	-1.611834127422144	-0.10930787476200046	1.4004048257227804
0.2193464267866067	-1.6120447900165324	-0.10957031694150565	1.4001406696903904
0.21984607696151923	-1.6122553584806776	-0.10983284946728729	1.399876475939716
0.22034572713643177	-1.6124658326992338	-0.1100954725710896	1.399612244511792
0.22084537731134432	-1.6126762125595788	-0.11035818648467832	1.3993479754509235
0.22134502748625687	-1.6128864979427269	-0.11062099144000394	1.399083668795232
0.22184467766116941	-1.6130966887343456	-0.11088388766927725	1.3988193245875753
0.22234432783608196	-1.6133067848182154	-0.11114687540483247	1.3985549428692508
0.2228439780109945	-1.6135167860757023	-0.11140995487918658	1.3982905236793495
0.22334362818590706	-1.6137266923927134	-0.11167312632514476	1.3980260670615345
0.2238432783608196	-1.6139365036502757	-0.1119363899755156	1.3977615730551471
0.22434292853573212	-1.6141462197331593	-0.11219974606351009	1.3974970417030743
0.22484257871064467	-1.6143558405216156	-0.11246319482235169	1.3972324730442294
0.22534222888555722	-1.614565365901892	-0.11272673648567309	1.3969678671233252
0.22584187906046976	-1.61477479575093	-0.11299037128694422	1.396703223976645
0.2263415292353823	-1.6149841299541499	-0.11325409946012528	1.3964385436486058
0.22684117941029486	-1.6151933683934174	-0.11351792123934694	1.3961738261803134
0.2273408295852074	-1.61540251094938	-0.11378183685879759	1.3959090716121314
0.22784047976011995	-1.615611557501027	-0.11404584655281527	1.395644279983062
0.22834012993503247	-1.615820507931329	-0.11430995055612224	1.39537945133594
0.22883978010994502	-1.6160293621215343	-0.11457414910366091	1.3951145857120388
0.22933943028485756	-1.616238119951282	-0.11483844243024457	1.3948496831518773
0.2298390804597701	-1.6164467812992749	-0.11510283077108721	1.3945847436948404
0.23033873063468266	-1.6166553460494573	-0.1153673143618605	1.3943197673852787
0.2308383808095952	-1.6168638140775775	-0.11563189343786053	1.394054754260667
0.23133803098450775	-1.6170721852656307	-0.11589656823501618	1.3937897043641079
0.2318376811594203	-1.6172804594915773	-0.1161613389893255	1.3935246177351257
0.23233733133433285	-1.6174886366347816	-0.11642620593698486	1.3932594944148782
0.23283698150924537	-1.6176967165729381	-0.11669116931430616	1.3929943344432318
0.2333366316841579	-1.6179046991868822	-0.11695622935796912	1.3927291378630957
0.23383628185907046	-1.618112584353428	-0.11722138630467456	1.3924639047139207
0.234335932033983	-1.618320371949722	-0.11748664039145791	1.3921986350354423
0.23483558220889555	-1.6185280618545828	-0.1177519918554568	1.391933328869503
0.2353352323838081	-1.6187356539460342	-0.11801744093408234	1.3916679862572277
0.23583488255872065	-1.618943148100899	-0.11828298786494175	1.3914026072387686
0.2363345327336332	-1.6191505441948855	-0.11854863288567281	1.3911371918537325
0.23683418290854572	-1.6193578421073138	-0.11881437623452293	1.3908717401447703
0.23733383308345826	-1.6195650417136331	-0.11908021814943404	1.3906062521518867
0.2378334832583708	-1.619772142888678	-0.1193461588688918	1.3903407279140187
0.23833313343328336	-1.619979145510316	-0.11961219863149244	1.3900751674735734
0.2388327836081959	-1.620186049453234	-0.11987833767595045	1.389809570870161
0.23933243378310845	-1.6203928545922686	-0.12014457624127234	1.3895439381436028
0.239832083958021	-1.6205995608050134	-0.1204109145668049	1.3892782693364572
0.24033173413293354	-1.6208061679651813	-0.12067735289185719	1.3890125644881008
0.24083138430784606	-1.621012675944726	-0.12094389145590168	1.3887468236364626
0.2413310344827586	-1.6212190846242214	-0.12121053049904383	1.3884810468275275
0.24183068465767116	-1.6214253938717493	-0.12147727026104181	1.3882152340960598
0.2423303348325837	-1.621631603565233	-0.1217441109822916	1.3879493854861036
0.24282998500749625	-1.6218377135775164	-0.12201105290320836	1.38768350103721
0.2433296351824088	-1.6220437237804601	-0.12227809626436878	1.387417580788275
0.24382928535732135	-1.6222496340491028	-0.1225452413067314	1.3871516247812883
0.2443289355322339	-1.622455444255802	-0.12281248827127601	1.386885633056161
0.24482858570714644	-1.6226611542721758	-0.1230798373993038	1.3866196056520814
0.24532823588205896	-1.6228667639727654	-0.12334728893237533	1.3863535426113238
0.2458278860569715	-1.6230722732271967	-0.1236148431120909	1.3860874439718045
0.24632753623188405	-1.6232776819099801	-0.12388250018042876	1.3858213097762688
0.2468271864067966	-1.6234829898893863	-0.12415026037940984	1.385555140061768
0.24732683658170915	-1.6236881970398016	-0.12441812395149103	1.3852889348713078
0.2478264867566217	-1.623893303230176	-0.12468609113912489	1.3850226942431063
0.24832613693153424	-1.6240983083328138	-0.12495416218519499	1.3847564182185719
0.2488257871064468	-1.624303212217736	-0.12522233733256738	1.3844901068375293
0.2493254372813593	-1.6245080147552824	-0.12549061682450796	1.3842237601400023
0.24982508745627185	-1.624712715814163	-0.12575900090435121	1.383957378164921
0.2503247376311844	-1.624917315265699	-0.1260274898157599	1.3836909609538715
0.25082438780609695	-1.6251218129790541	-0.12629608380259802	1.383424508546549
0.2513240379810095	-1.6253262088225582	-0.12656478310889765	1.3831580209821641
0.25182368815592204	-1.6255305026657507	-0.12683358797892968	1.3828914983013552
0.2523233383308346	-1.625734694377706	-0.12710249865726386	1.3826249405443864
0.25282298850574714	-1.625938783826545	-0.12737151538853017	1.3823583477511368
0.2533226386806597	-1.626142770879562	-0.12764063841768533	1.3820917199606921
0.25382228885557223	-1.6263466554043868	-0.127909867989829	1.3818250572128903
0.2543219390304848	-1.6265504372692408	-0.1281792043504415	1.3815583595481014
0.2548215892053973	-1.6267541163415347	-0.12844864774507242	1.381291627006442
0.2553212393803099	-1.6269576924879305	-0.1287181984195284	1.381024859627464
0.25582088955522236	-1.627161165574058	-0.1289878566197887	1.3807580574500402
0.2563205397301349	-1.6273645354680757	-0.1292576225922679	1.380491220515425
0.25682018990504746	-1.62756780203619	-0.12952749658338417	1.380224348863612
0.25731984007996	-1.6277709651426333	-0.12979747883981513	1.3799574425327936
0.25781949025487255	-1.6279740246533008	-0.13006756960847177	1.379690501563088
0.2583191404297851	-1.6281769804337762	-0.13033776913657671	1.3794235259943883
0.25881879060469765	-1.628379832349989	-0.1306080776715371	1.3791565158672852
0.2593184407796102	-1.6285825802656777	-0.13087849546092892	1.3788894712205433
0.25981809095452274	-1.628785224044416	-0.13114902275256232	1.3786223920930123
0.2603177411294353	-1.6289877635514427	-0.13141965979454498	1.3783552785253494
0.26081739130434783	-1.6291901986500934	-0.13169040683516972	1.3780881305566473
0.2613170414792604	-1.6293925292046396	-0.1319612641229357	1.377820948227256
0.26181669165417293	-1.6295947550771976	-0.13223223190659855	1.3775537315755708
0.2623163418290855	-1.6297968761310868	-0.13250331043519037	1.3772864806413752
0.262815992003998	-1.6299988922297008	-0.13277449995787294	1.3770191954650022
0.26331564217891057	-1.6302008032352204	-0.13304580072416963	1.3767518760855746
0.26381529235382306	-1.6304026090087718	-0.13331721298366742	1.3764845225417606
0.2643149425287356	-1.6306043094133347	-0.13358873698632479	1.3762171348740933
0.26481459270364816	-1.6308059043095606	-0.13386037298225203	1.3759497131211966
0.2653142428785607	-1.6310073935585447	-0.13413212122184026	1.3756822573223222
0.26581389305347325	-1.6312087770221202	-0.13440398195575187	1.3754147675176673
0.2663135432283858	-1.631410054560133	-0.1346759554347528	1.3751472437459675
0.26681319340329834	-1.631611226032897	-0.13494804190996806	1.3748796860464598
0.2673128435782109	-1.6318122912999566	-0.13522024163265442	1.3746120944580924
0.26781249375312344	-1.6320132502220699	-0.13549255485443015	1.374344469021068
0.268312143928036	-1.632214102658429	-0.13576498182710856	1.3740768097743759
0.26881179410294853	-1.6324148484672265	-0.13603752280260817	1.3738091167565432
0.2693114442778611	-1.6326154875082117	-0.13631017803332565	1.3735413900074693
0.2698110944527736	-1.632816019639291	-0.13658294777161822	1.3732736295660368
0.2703107446276862	-1.6330164447186022	-0.1368558322703381	1.3730058354711339
0.2708103948025987	-1.6332167626052077	-0.13712883178247368	1.3727380077630749
0.27131004497751127	-1.6334169731545471	-0.13740194656115018	1.3724701464790134
0.2718096951524238	-1.6336170762252222	-0.13767517685988387	1.3722022516592802
0.2723093453273363	-1.6338170716744043	-0.13794852293245574	1.371934323343005
0.27280899550224885	-1.6340169593576614	-0.13822198503268335	1.371666361568402
0.2733086456771614	-1.6342167391323055	-0.1384955634148414	1.3713983663753044
0.27380829585207395	-1.6344164108544923	-0.1387692583333836	1.3711303378028004
0.2743079460269865	-1.6346159743789743	-0.13904307004291522	1.370862275889038
0.27480759620189904	-1.6348154295619073	-0.13931699879842788	1.3705941806735917
0.2753072463768116	-1.6350147762575418	-0.13959104485502644	1.3703260521946703
0.27580689655172413	-1.6352140143215366	-0.13986520846818298	1.3700578904919554
0.2763065467266367	-1.6354131436069117	-0.14013948989348393	1.3697896956030273
0.27680619690154923	-1.6356121639700647	-0.14041388938694666	1.3695214675688008
0.2773058470764618	-1.6358110752625288	-0.14068840720462228	1.3692532064260088
0.2778054972513743	-1.6360098773393652	-0.14096304360299397	1.368984912214874
0.27830514742628687	-1.6362085700528068	-0.14123779883868262	1.3687165849732874
0.2788047976011994	-1.6364071532565543	-0.14151267316862176	1.3684482247407945
0.27930444777611196	-1.636605626802984	-0.14178766684994631	1.3681798315560023
0.2798040979510245	-1.636803990542675	-0.14206278014002066	1.3679114054560482
0.28030374812593706	-1.6370022443294543	-0.14233801329655665	1.36764294648146
0.28080339830084955	-1.6372003880141996	-0.14261336657741944	1.3673744546702866
0.2813030484757621	-1.6373984214480022	-0.1428888402408306	1.3671059300608923
0.28180269865067464	-1.6375963444822175	-0.1431644345451418	1.3668373726924583
0.2823023488255872	-1.6377941569667103	-0.14344014974905633	1.3665687826027713
0.28280199900049974	-1.637991858752005	-0.14371598611148353	1.3663001598306903
0.2833016491754123	-1.6381894496879692	-0.14399194389163328	1.366031504414626
0.28380129935032483	-1.638386929624042	-0.1442680233488318	1.3657628163931457
0.2843009495252374	-1.6385842984104948	-0.14454422474295922	1.3654940958053723
0.2848005997001499	-1.6387815558946572	-0.14482054833377653	1.3652253426885215
0.2853002498750625	-1.6389787019264892	-0.14509699438162196	1.3649565570821371
0.285799900049975	-1.6391757363534918	-0.14537356314686053	1.3646877390240564
0.28629955022488757	-1.6393726590237132	-0.14565025489030387	1.364418888552607
0.2867992003998001	-1.6395694697851642	-0.14592706987288834	1.3641500057066647
0.28729885057471266	-1.6397661684837797	-0.1462040083558335	1.363881090523275
0.2877985007496252	-1.6399627549682674	-0.14648107060068435	1.3636121430424761
0.28829815092453775	-1.6401592290834681	-0.14675825686917793	1.3633431633008526
0.2887978010994503	-1.6403555906763985	-0.1470355674233588	1.3630741513374163
0.2892974512743628	-1.6405518395937106	-0.14731300252554472	1.36280510719111
0.28979710144927534	-1.6407479756795775	-0.1475905624382286	1.3625360308988688
0.2902967516241879	-1.6409439987799581	-0.14786824742426913	1.3622669224995487
0.29079640179910043	-1.6411399087389007	-0.1481460577466876	1.3619977820306028
0.291296051974013	-1.6413357054022322	-0.14842399366890402	1.3617286095313377
0.29179570214892553	-1.6415313886131093	-0.14870205545453205	1.3614594050388316
0.2922953523238381	-1.6417269582147889	-0.14898024336736745	1.3611901685907566
0.2927950024987506	-1.6419224140527378	-0.14925855767167884	1.3609209002269347
0.29329465267366317	-1.6421177559676843	-0.14953699863175518	1.3606515999832207
0.2937943028485757	-1.6423129838042347	-0.14981556651236472	1.3603822678992963
0.29429395302348826	-1.642508097403582	-0.1500942615784313	1.3601129040119475
0.2947936031984008	-1.6427030966085592	-0.1503730840951588	1.3598435083599325
0.29529325337331336	-1.6428979812602829	-0.15065203432808877	1.3595740809804653
0.2957929035482259	-1.6430927512000784	-0.15093111254292838	1.3593046219115192
0.29629255372313845	-1.6432874062698561	-0.15121031900576357	1.3590351311917768
0.296792203898051	-1.6434819463091033	-0.1514896539828686	1.358765608857972
0.2972918540729635	-1.6436763711588076	-0.1517691177408383	1.3584960549485976
0.29779150424787604	-1.6438706806580594	-0.15204871054652142	1.3582264695006039
0.2982911544227886	-1.6440648746474744	-0.15232843266705748	1.357956852552787
0.29879080459770113	-1.6442589529650853	-0.15260828436982335	1.3576872041417463
0.2992904547726137	-1.6444529154502998	-0.15288826592250254	1.3574175243057494
0.2997901049475262	-1.6446467619420537	-0.1531683775931152	1.3571478130828047
0.3002897551224388	-1.6448404922775353	-0.15344861964981155	1.3568780705097891
0.3007894052973513	-1.6450341062945644	-0.15372899236111467	1.3566082966243729
0.30128905547226387	-1.6452276038310951	-0.1540094959958356	1.3563384914646834
0.3017887056471764	-1.6454209847234993	-0.15429013082304507	1.3560686550676313
0.30228835582208896	-1.6456142488090053	-0.15457089711209154	1.355798787471345
0.3027880059970015	-1.6458073959229829	-0.1548517951325545	1.3555288887125159
0.30328765617191406	-1.646000425901833	-0.15513282515439492	1.3552589588290271
0.3037873063468266	-1.646193338581387	-0.15541398744782486	1.354988997858594
0.30428695652173915	-1.6463861337963086	-0.15569528228324225	1.3547190058382945
0.3047866066966517	-1.6465788113809028	-0.15597670993142845	1.354448982804992
0.30528625687156424	-1.6467713711702099	-0.1562582706634452	1.3541789287966548
0.30578590704647673	-1.6469638129981778	-0.15653996475059245	1.3539088438505893
0.3062855572213893	-1.6471561366982168	-0.1568217924645029	1.3536387280038165
0.30678520739630183	-1.6473483421033657	-0.15710375407701044	1.3533685812935066
0.3072848575712144	-1.6475404290467388	-0.15738584986038237	1.353098403756968
0.3077845077461269	-1.6477323973606635	-0.1576680800870171	1.3528281954313819
0.30828415792103947	-1.6479242468778925	-0.15795044502973438	1.3525579563544512
0.308783808095952	-1.6481159774291738	-0.1582329449614961	1.352287686562501
0.30928345827086456	-1.6483075888457535	-0.1585155801556451	1.3520173860925377
0.3097831084457771	-1.6484990809590048	-0.15879835088585464	1.3517470549819774
0.31028275862068966	-1.6486904535995068	-0.15908125742600987	1.351476693267952
0.3107824087956022	-1.648881706597084	-0.1593643000503103	1.3512063009871453
0.31128205897051475	-1.6490728397820058	-0.1596474790332555	1.3509358781770433
0.3117817091454273	-1.6492638529828014	-0.15993079464960222	1.3506654248738026
0.31228135932033985	-1.649454746028893	-0.16021424717446348	1.3503949411147278
0.3127810094952524	-1.6496455187490726	-0.1604978368832153	1.3501244269369153
0.31328065967016494	-1.6498361709717404	-0.16078156405154492	1.3498538823774002
0.3137803098450775	-1.650026702523966	-0.16106542895537493	1.3495833074723604
0.31427996001999	-1.650217113232946	-0.16134943187094303	1.3493127022584346
0.3147796101949025	-1.6504074029261584	-0.16163357307484782	1.3490420667727931
0.3152792603698151	-1.6505975714302468	-0.1619178528439213	1.348771401052262
0.3157789105447276	-1.6507876185713137	-0.16220227145535285	1.3485007051333744
0.31627856071964017	-1.65097754417455	-0.16248682918651583	1.348229979052347
0.3167782108945527	-1.6511673480663562	-0.16277152631523908	1.3479592228466872
0.31727786106946526	-1.6513570300704612	-0.1630563631194906	1.3476884365518944
0.3177775112443778	-1.6515465900129094	-0.1633413398777241	1.3474176202058266
0.31827716141929036	-1.6517360277164717	-0.1636264568684941	1.3471467738438045
0.3187768115942029	-1.6519253430053478	-0.16391171437078678	1.3468758975027206
0.31927646176911545	-1.652114535702969	-0.16419711266385317	1.3466049912191502
0.319776111944028	-1.6523036056323084	-0.16448265202726703	1.3463340550295466
0.32027576211894054	-1.6524925526156216	-0.16476833274088096	1.3460630889700742
0.3207754122938531	-1.6526813764752453	-0.16505415508484983	1.345792093077373
0.32127506246876564	-1.6528700770322502	-0.16534011933964268	1.3455210673871683
0.3217747126436782	-1.6530586541086068	-0.1656262257860957	1.3452500119363657
0.32227436281859073	-1.6532471075249418	-0.16591247470523934	1.344978926761127
0.3227740129935032	-1.6534354371011561	-0.1661988663784762	1.3447078118971374
0.32327366316841577	-1.6536236426578435	-0.1664854010875228	1.3444366673811687
0.3237733133433283	-1.6538117240147223	-0.16677207911439607	1.344165493249517
0.32427296351824086	-1.6539996809899766	-0.1670589007413809	1.3438942895373998
0.3247726136931534	-1.6541875134029869	-0.16734586625114564	1.3436230562814997
0.32527226386806596	-1.654375221072303	-0.167632975926631	1.3433517935181332
0.3257719140429785	-1.6545628038148685	-0.1679202300510538	1.3430805012824567
0.32627156421789105	-1.6547502614491614	-0.16820762890804544	1.3428091796113817
0.3267712143928036	-1.654937593791153	-0.16849517278142814	1.342537828539921
0.32727086456771615	-1.6551248006582584	-0.1687828619554391	1.3422664481047548
0.3277705147426287	-1.6553118818661858	-0.16907069671458147	1.3419950383413337
0.32827016491754124	-1.6554988372302035	-0.16935867734363788	1.3417235992851373
0.3287698150924538	-1.655685666567014	-0.1696468041278347	1.3414521309732552
0.32926946526736633	-1.6558723696899522	-0.16993507735257232	1.3411806334400496
0.3297691154422789	-1.6560589464137894	-0.17022349730363895	1.3409091067216123
0.33026876561719143	-1.6562453965530795	-0.1705120642671399	1.3406375508542265
0.3307684157921039	-1.6564317199205156	-0.17080077852947273	1.3403659658727518
0.33126806596701647	-1.6566179163294015	-0.1710896403773907	1.340094351813008
0.331767716141929	-1.6568039855922898	-0.17137865009790298	1.339822708710598
0.33226736631684156	-1.6569899275216828	-0.17166780797847084	1.3395510366012262
0.3327670164917541	-1.6571757419292477	-0.17195711430674596	1.3392793355204298
0.33326666666666666	-1.6573614286256633	-0.1722465693707296	1.3390076055031055
0.3337663168415792	-1.6575469874226014	-0.1725361734588218	1.3387358465854289
0.33426596701649175	-1.657732418129617	-0.17282592685965778	1.338464058802024
0.3347656171914043	-1.6579177205573554	-0.17311582986225163	1.3381922421889358
0.33526526736631684	-1.6581028945146226	-0.17340588275588864	1.3379203967808746
0.3357649175412294	-1.6582879398110009	-0.17369608583026366	1.3376485226135968
0.33626456771614194	-1.6584728562542663	-0.17398643937529132	1.3373766197216646
0.3367642178910545	-1.6586576436533425	-0.17427694368136204	1.3371046881409367
0.33726386806596703	-1.65884230181545	-0.17456759903905686	1.336832727906249
0.3377635182408796	-1.6590268305477307	-0.17485840573934203	1.3365607390526728
0.3382631684157921	-1.6592112296568928	-0.175149364073489	1.336288721615322
0.3387628185907047	-1.659395498949364	-0.17544047433317453	1.3360166756293081
0.33926246876561716	-1.6595796382305559	-0.1757317368102853	1.3357446011293874
0.3397621189405297	-1.6597636473061528	-0.17602315179718928	1.3354724981507309
0.34026176911544226	-1.6599475259805192	-0.17631471958642417	1.3352003667279317
0.3407614192903548	-1.660131274058672	-0.17660644047104174	1.3349282068963237
0.34126106946526735	-1.6603148913437507	-0.17689831474424222	1.3346560186901437
0.3417607196401799	-1.6604983776399944	-0.17719034269972317	1.3343838021448653
0.34226036981509245	-1.6606817327492667	-0.17748252463136013	1.3341115572943008
0.342760019990005	-1.660864956475239	-0.17777486083357005	1.3338392841741393
0.34325967016491754	-1.661048048619054	-0.17806735160088016	1.3335669828183985
0.3437593203398301	-1.6612310089825246	-0.1783599972283418	1.333294653261848
0.34425897051474263	-1.6614138373664031	-0.1786527980112179	1.3330222955388862
0.3447586206896552	-1.6615965335716225	-0.1789457542452037	1.3327499096843562
0.34525827086456773	-1.6617790973979338	-0.17923886622628613	1.3324774957324503
0.3457579210394803	-1.6619615286451654	-0.1795321342508063	1.332205053717864
0.3462575712143928	-1.662143827112021	-0.1798255586154285	1.3319325836746405
0.34675722138930537	-1.662325992597235	-0.18011913961717257	1.331660085637284
0.3472568715642179	-1.6625080248990363	-0.18041287755344437	1.331387559640154
0.3477565217391304	-1.6626899238151565	-0.1807067727219551	1.331115005717644
0.34825617191404296	-1.662871689142415	-0.18100082542070567	1.3308424239037864
0.3487558220889555	-1.6630533206776625	-0.1812950359481786	1.3305698142328346
0.34925547226386805	-1.6632348182165215	-0.18158940460306044	1.3302971767385403
0.3497551224387806	-1.6634161815555826	-0.1818839316845261	1.3300245114558231
0.35025477261369314	-1.6635974104889348	-0.1821786174919488	1.3297518184178188
0.3507544227886057	-1.6637785048117022	-0.1824734623251725	1.3294790976589428
0.35125407296351824	-1.663959464317736	-0.18276846648431552	1.3292063492129302
0.3517537231384308	-1.6641402888012784	-0.18306363026993516	1.3289335731142111
0.35225337331334333	-1.664320978054725	-0.18335895398282415	1.3286607693960333
0.3527530234882559	-1.6645015318710263	-0.18365443792422628	1.3283879380924872
0.3532526736631684	-1.6646819500419352	-0.183950082395655	1.3281150792370842
0.353752323838081	-1.6648622323594344	-0.18424588769908198	1.3278421928638329
0.3542519740129935	-1.6650423786142152	-0.1845418541367231	1.3275692790061275
0.35475162418790607	-1.665222388597349	-0.18483798201125473	1.3272963376980165
0.3552512743628186	-1.665402262098248	-0.18513427162561508	1.3270233689725244
0.35575092453773116	-1.6655819989067189	-0.1854307232831415	1.3267503728634764
0.35625057471264365	-1.665761598811828	-0.18572733728756663	1.3264773494043505
0.3567502248875562	-1.6659410616018155	-0.18602411394290813	1.3262042986284137
0.35724987506246875	-1.6661203870646755	-0.1863210535536022	1.3259312205690494
0.3577495252373813	-1.6662995749880465	-0.18661815642441956	1.325658115259819
0.35824917541229384	-1.6664786251583514	-0.18691542286049104	1.3253849827335322
0.3587488255872064	-1.666657537362722	-0.18721285316734393	1.3251118230241443
0.35924847576211894	-1.6668363113861246	-0.18751044765079117	1.3248386361640487
0.3597481259370315	-1.6670149470144067	-0.18780820661710582	1.3245654221868357
0.36024777611194403	-1.667193444032097	-0.18810613037285479	1.324292181125388
0.3607474262868566	-1.6673718022234902	-0.18840421922500647	1.3240189130127717
0.3612470764617691	-1.6675500213722667	-0.18870247348087352	1.32374561788197
0.36174672663668167	-1.6677281012617324	-0.18900089344816234	1.3234722957660263
0.3622463768115942	-1.667906041674307	-0.18929947943491485	1.3231989466976481
0.36274602698650676	-1.6680838423919184	-0.18959823174955087	1.3229255707095227
0.3632456771614193	-1.668261503196397	-0.1898971507008926	1.3226521678346759
0.36374532733633186	-1.668439023868548	-0.19019623659809576	1.3223787381056673
0.3642449775112444	-1.6686164041887126	-0.19049548975067615	1.3221052815551098
0.3647446276861569	-1.6687936439370459	-0.19079491046858296	1.3218317982158145
0.36524427786106944	-1.6689707428927534	-0.19109449906208203	1.3215582881202437
0.365743928035982	-1.669147700834504	-0.19139425584183062	1.321284751300788
0.36624357821089454	-1.6693245175404414	-0.19169418111884137	1.321011187789855
0.3667432283858071	-1.6695011927884094	-0.19199427520453818	1.3207375976199849
0.36724287856071963	-1.6696777263555516	-0.19229453841072527	1.320463980823515
0.3677425287356322	-1.6698541180182584	-0.19259497104952739	1.320190337432643
0.3682421789105447	-1.6700303675526327	-0.1928955734335036	1.3199166674796787
0.3687418290854573	-1.6702064747338912	-0.1931963458755588	1.3196429709966144
0.3692414792603698	-1.670382439336975	-0.19349728868899405	1.319369248015651
0.36974112943528237	-1.670558261136218	-0.19379840218748473	1.3190954985689043
0.3702407796101949	-1.6707339399053152	-0.19409968668510139	1.3188217226883372
0.37074042978510746	-1.6709094754171843	-0.19440114249624266	1.318547920405753
0.37124007996002	-1.6710848674446028	-0.1947027699357713	1.3182740917531792
0.37173973013493256	-1.6712601157596019	-0.19500456931888854	1.3180002367625023
0.3722393803098451	-1.6714352201334748	-0.19530654096117844	1.3177263554653913
0.3727390304847576	-1.6716101803370707	-0.19560868517862315	1.31745244789357
0.37323868065967014	-1.6717849961405395	-0.19591100228758257	1.3171785140786
0.3737383308345827	-1.671959667313718	-0.19621349260480253	1.3169045540522655
0.37423798100949524	-1.6721341936256455	-0.19651615644743123	1.316630567846045
0.3747376311844078	-1.672308574844347	-0.19681899413295337	1.3163565554910233
0.37523728135932033	-1.6724828107384857	-0.19712200597935398	1.3160825170192658
0.3757369315342329	-1.672656901074881	-0.19742519230489694	1.3158084524617142
0.3762365817091454	-1.672830845620368	-0.1977285534282902	1.315534361849772
0.37673623188405797	-1.6730046441408912	-0.19803208966860006	1.3152602452145443
0.3772358820589705	-1.6731782964022375	-0.1983358013453666	1.3149861025873673
0.37773553223388306	-1.6733518021692597	-0.19863968877843072	1.3147119339993572
0.3782351824087956	-1.6735251612061106	-0.19894375228806058	1.3144377394814037
0.37873483258370816	-1.6736983732765418	-0.199247992194929	1.3141635190645227
0.3792344827586207	-1.6738714381438706	-0.19955240882011785	1.313889272779821
0.37973413293353325	-1.6740443555704014	-0.1998570024850816	1.3136150006579719
0.3802337831084458	-1.6742171253180096	-0.200161773511672	1.3133407027297763
0.38073343328335835	-1.6743897471481695	-0.20046672222215783	1.313066379026152
0.38123308345827084	-1.6745622208211104	-0.2007718489391788	1.3127920295773625
0.3817327336331834	-1.6747345460973757	-0.20107715398582912	1.3125176544144528
0.38223238380809593	-1.674906722736044	-0.20138263768555298	1.3122432535676392
0.3827320339830085	-1.6750787504962963	-0.2016883003622355	1.3119688270677377
0.383231684157921	-1.6752506291359546	-0.20199414234010882	1.3116943749448546
0.3837313343328336	-1.6754223584125727	-0.2023001639438733	1.311419897229271
0.3842309845077461	-1.6755939380834441	-0.20260636549861036	1.311145393951622
0.38473063468265867	-1.675765367904694	-0.20291274732981435	1.3108708651419119
0.3852302848575712	-1.675936647631739	-0.20321930976333183	1.3105963108301062
0.38572993503248376	-1.6761077770198525	-0.20352605312549743	1.3103217310464452
0.3862295852073963	-1.6762787558235943	-0.20383297774304232	1.3100471258210447
0.38672923538230886	-1.6764495837965219	-0.20414008394304842	1.3097724951836975
0.3872288855572214	-1.676620260691675	-0.20444737205304764	1.3094978391641718
0.38772853573213395	-1.676790786261714	-0.20475484240099356	1.3092231577924174
0.3882281859070465	-1.6769611602586643	-0.20506249531525655	1.3089484510983116
0.38872783608195904	-1.677131382433431	-0.20537033112459052	1.3086737191112388
0.3892274862568716	-1.6773014525366372	-0.205678350158166	1.3083989618608798
0.3897271364317841	-1.6774713703182111	-0.20598655274559807	1.3081241793767426
0.39022678660669663	-1.677641135527378	-0.20629493921688385	1.307849371688281
0.3907264367816092	-1.6778107479128135	-0.2066035099024691	1.3075745388249191
0.3912260869565217	-1.677980207222253	-0.20691226513317595	1.307299680815804
0.39172573713143427	-1.678149513203342	-0.2072212052403221	1.3070247976904388
0.3922253873063468	-1.6783186656023705	-0.2075303305555413	1.306749889477751
0.39272503748125936	-1.678487664165301	-0.20783964141095715	1.306474956206797
0.3932246876561719	-1.678656508637691	-0.2081491381391271	1.3061999979068093
0.39372433783108446	-1.6788251987640577	-0.20845882107298233	1.3059250146066579
0.394223988005997	-1.6789937342879724	-0.2087686905458668	1.3056500063348744
0.39472363818090955	-1.6791621149532392	-0.20907874689162478	1.3053749731207003
0.3952232883558221	-1.6793303405023057	-0.20938899044446682	1.3050999149927127
0.39572293853073465	-1.6794984106770348	-0.20969942153904655	1.3048248319794766
0.3962225887056472	-1.6796663252187243	-0.21001004051044708	1.3045497241095965
0.39672223888055974	-1.6798340838677261	-0.21032084769414958	1.3042745914113842
0.3972218890554723	-1.6800016863642582	-0.21063184342611052	1.303999433913551
0.39772153923038484	-1.6801691324471795	-0.21094302804267734	1.3037242516441154
0.3982211894052973	-1.680336421855274	-0.21125440188066377	1.3034490446315792
0.3987208395802099	-1.6805035543262439	-0.2115659652772932	1.303173812904009
0.3992204897551224	-1.6806705295971005	-0.21187771857022103	1.3028985564893936
0.39972013993003497	-1.6808373474044112	-0.21218966209753543	1.3026232754159064
0.4002197901049475	-1.6810040074837995	-0.21250179619776322	1.3023479697113818
0.40071944027986006	-1.681170509570514	-0.21281412120989288	1.3020726394038522
0.4012190904547726	-1.681336853398508	-0.21312663747328967	1.3017972845207828
0.40171874062968516	-1.681503038701773	-0.21343934532783132	1.3015219050901747
0.4022183908045977	-1.6816690652128623	-0.21375224511375024	1.3012465011393575
0.40271804097951025	-1.6818349326642414	-0.2140653371717871	1.3009710726960895
0.4032176911544228	-1.6820006407873032	-0.21437862184309364	1.3006956197877273
0.40371734132933534	-1.6821661893126765	-0.21469209946925324	1.3004201424415167
0.4042169915042479	-1.6823315779706076	-0.21500577039231425	1.300144640684921
0.40471664167916044	-1.6824968064902415	-0.2153196349547562	1.29986911454495
0.405216291854073	-1.6826618746003639	-0.21563369349950956	1.2995935640488896
0.40571594202898553	-1.6828267820287872	-0.21594794636994719	1.2993179892236884
0.406215592203898	-1.6829915285025272	-0.21626239390986213	1.2990423900961958
0.40671524237881057	-1.6831561137482374	-0.21657703646354204	1.2987667666934544
0.4072148925537231	-1.6833205374912925	-0.21689187437567528	1.298491119041953
0.40771454272863566	-1.6834847994571005	-0.217206907991459	1.298215447168769
0.4082141929035482	-1.683648899369202	-0.21752213765643566	1.2979397510999346
0.40871384307846076	-1.6838128369517373	-0.21783756371674243	1.2976640308624894
0.4092134932533733	-1.6839766119270636	-0.2181531865188382	1.2973882864825703
0.40971314342828585	-1.6841402240172494	-0.21846900640971717	1.2971125179865335
0.4102127936031984	-1.6843036729433993	-0.21878502373676184	1.296836725400556
0.41071244377811095	-1.6844669584262566	-0.2191012388478867	1.2965609087509673
0.4112120939530235	-1.6846300801853	-0.21941765209139522	1.296285068063617
0.41171174412793604	-1.6847930379394755	-0.21973426381605646	1.2960092033644741
0.4122113943028486	-1.684955831407295	-0.2200510743711619	1.2957333146796237
0.41271104447776114	-1.685118460305985	-0.2203680841063672	1.2954574020347058
0.4132106946526737	-1.6852809243520992	-0.22068529337184078	1.2951814654552567
0.41371034482758623	-1.6854432232616967	-0.22100270251820772	1.294905504967006
0.4142099950024988	-1.6856053567501392	-0.22132031189656978	1.2946295205956364
0.41470964517741127	-1.6857673245313176	-0.22163812185843407	1.2943535123661287
0.4152092953523238	-1.6859291263191964	-0.22195613275583653	1.2940774803041166
0.41570894552723636	-1.686090761826353	-0.22227434494122944	1.2938014244346028
0.4162085957021489	-1.6862522307649759	-0.2225927587675647	1.2935253447828312
0.41670824587706146	-1.6864135328462937	-0.22291137458823718	1.2932492413738141
0.417207896051974	-1.686574667780762	-0.2232301927571296	1.2929731142324408
0.41770754622688655	-1.6867356352780192	-0.2235492136285739	1.292696963383511
0.4182071964017991	-1.6868964350468765	-0.22386843755736682	1.2924207888517005
0.41870684657671164	-1.6870570667955844	-0.2241878648988158	1.2921445906617437
0.4192064967516242	-1.6872175302313959	-0.2245074960086522	1.2918683688381682
0.41970614692653674	-1.68737782506061	-0.22482733124309115	1.2915921234052172
0.4202057971014493	-1.6875379509890445	-0.2251473709588418	1.2913158543873264
0.42070544727636183	-1.6876979077216292	-0.22546761551308075	1.2910395618087616
0.4212050974512744	-1.687857694962325	-0.2257880652634452	1.2907632456935452
0.4217047476261869	-1.6880173124144586	-0.22610872056805845	1.290486906065768
0.4222043978010995	-1.6881767597804433	-0.2264295817855205	1.290210542949315
0.422704047976012	-1.6883360367618017	-0.22675064927490285	1.2899341563679048
0.4232036981509245	-1.6884951430594914	-0.2270719233957788	1.289657746345371
0.42370334832583706	-1.688654078373396	-0.22739340450817988	1.2893813129052323
0.4242029985007496	-1.688812842402652	-0.22771509297262088	1.289104856070974
0.42470264867566215	-1.6889714348456353	-0.2280369891501152	1.2888283758660208
0.4252022988505747	-1.6891298553996967	-0.2283590934021296	1.2885518723135467
0.42570194902548725	-1.6892881037617187	-0.2286814060906588	1.288275345436916
0.4262015992003998	-1.6894461796272762	-0.22900392757813168	1.2879987952589993
0.42670124937531234	-1.689604082691514	-0.2293266582275256	1.2877222218028603
0.4272008995502249	-1.689761812648483	-0.22964959840224	1.28744562509133
0.42770054972513744	-1.689919369191378	-0.2299727484662065	1.2871690051470288
0.42820019990005	-1.6900767520127935	-0.23029610878384138	1.2868923619927377
0.42869985007496253	-1.6902339608040557	-0.23061967972002204	1.2866156956507586
0.4291995002498751	-1.6903909952560783	-0.23094346164015853	1.2863390061436581
0.4296991504247876	-1.6905478550586202	-0.2312674549101236	1.2860622934936454
0.43019880059970017	-1.6907045399007654	-0.23159165989630914	1.2857855577229598
0.4306984507746127	-1.690861049470475	-0.23191607696556585	1.2855087988535325
0.43119810094952526	-1.6910173834551874	-0.23224070648529058	1.285232016907442
0.43169775112443776	-1.691173541541171	-0.23256554882333366	1.2849552119064254
0.4321974012993503	-1.69132952341384	-0.23289060434804823	1.2846783838721194
0.43269705147426285	-1.691485328757958	-0.23321587342830782	1.2844015328262395
0.4331967016491754	-1.6916409572572482	-0.23354135643348617	1.2841246587902164
0.43369635182408794	-1.6917964085945767	-0.23386705373343605	1.2838477617854367
0.4341960019990005	-1.6919516824518726	-0.23419296569852713	1.2835708418330878
0.43469565217391304	-1.6921067785101382	-0.23451909269961357	1.283293898954243
0.4351953023488256	-1.6922616964497146	-0.23484543510809916	1.2830169331700032
0.43569495252373813	-1.6924164359497438	-0.23517199329584015	1.282739944501141
0.4361946026986507	-1.6925709966885911	-0.2354987676352229	1.2824629329683952
0.4366942528735632	-1.6927253783439047	-0.23582575849915605	1.2821858985925414
0.4371939030484758	-1.6928795805921748	-0.23615296626104026	1.2819088413940087
0.4376935532233883	-1.693033603108832	-0.23648039129476167	1.2816317613929977
0.43819320339830087	-1.6931874455689582	-0.2368080339747773	1.2813546586100513
0.4386928535732134	-1.6933411076461302	-0.23713589467600033	1.2810775330650854
0.43919250374812596	-1.693494589013293	-0.23746397377387957	1.2808003847781524
0.43969215392303845	-1.6936478893425528	-0.2377922716443961	1.2805232137692208
0.440191804097951	-1.6938010083047956	-0.2381207886639942	1.2802460200579433
0.44069145427286355	-1.6939539455701478	-0.23844952520968538	1.2799688036639094
0.4411911044477761	-1.6941067008078086	-0.23877848165896864	1.2796915646066571
0.44169075462268864	-1.694259273686173	-0.2391076583899014	1.2794143029056453
0.4421904047976012	-1.6944116638722864	-0.2394370557809964	1.2791370185799131
0.44269005497251374	-1.6945638710325628	-0.2397666742113291	1.2788597116486082
0.4431897051474263	-1.6947158948325816	-0.2400965140605125	1.278582382130829
0.44368935532233883	-1.6948677349364873	-0.24042657570862547	1.2783050300451586
0.4441890054972514	-1.695019391008015	-0.2407568595363196	1.278027655410514
0.4446886556721639	-1.6951708627096624	-0.2410873659247624	1.2777502582454066
0.44518830584707647	-1.695322149702857	-0.24141809525562294	1.2774728385681493
0.445687956021989	-1.695473251648328	-0.2417490479111318	1.2771953963971272
0.44618760619690156	-1.695624168205665	-0.242080224274018	1.2769179317504769
0.4466872563718141	-1.6957748990335566	-0.24241162472756597	1.276640444646214
0.44718690654672666	-1.6959254437895404	-0.24274324965555194	1.2763629351021155
0.4476865567216392	-1.6960758021304654	-0.24307509944233072	1.2760854031360294
0.4481862068965517	-1.6962259737120335	-0.24340717447276825	1.2758078487655353
0.44868585707146424	-1.6963759581888247	-0.24373947513223873	1.2755302720079826
0.4491855072463768	-1.69652575521475	-0.24407200180670316	1.2752526728808136
0.44968515742128934	-1.6966753644424544	-0.24440475488262192	1.2749750514011187
0.4501848075962019	-1.6968247855236016	-0.24473773474699173	1.2746974075858608
0.45068445777111443	-1.6969740181090927	-0.24507094178737124	1.2744197414520682
0.451184107946027	-1.6971230618484932	-0.24540437639183474	1.2741420530163208
0.4516837581209395	-1.6972719163905303	-0.24573803894899865	1.273864342295235
0.4521834082958521	-1.6974205813830434	-0.2460719298480472	1.2735866093053543
0.4526830584707646	-1.6975690564725845	-0.24640604947867678	1.2733088540628572
0.45318270864567717	-1.6977173413048081	-0.246740398231137	1.2730310765838828
0.4536823588205897	-1.6978654355242992	-0.24707497649622137	1.272753276884377
0.45418200899550226	-1.6980133387748237	-0.24740978466528926	1.2724754549803146
0.4546816591704148	-1.698161050698803	-0.2477448231302084	1.272197610887273
0.45518130934532736	-1.6983085709377612	-0.24808009228342257	1.271919744620767
0.4556809595202399	-1.6984558991322352	-0.24841559251792186	1.2716418561962204
0.45618060969515245	-1.6986030349216892	-0.24875132422724766	1.2713639456288721
0.45668025987006494	-1.6987499779444575	-0.24908728780547615	1.2710860129337573
0.4571799100449775	-1.698896727837886	-0.2494234836472593	1.270808058125773
0.45767956021989004	-1.6990432842382142	-0.24975991214778379	1.2705300812196494
0.4581792103948026	-1.6991896467807803	-0.2500965737028089	1.2702520822300893
0.45867886056971513	-1.6993358150995717	-0.25043346870863153	1.269974061171374
0.4591785107446277	-1.6994817888277758	-0.250770597562122	1.2696960180578765
0.4596781609195402	-1.6996275675973718	-0.25110796066069857	1.2694179529036866
0.46017781109445277	-1.6997731510392677	-0.2514455584023393	1.2691398657227404
0.4606774612693653	-1.6999185387833968	-0.251783391185602	1.2688617565288831
0.46117711144427787	-1.7000637304583475	-0.2521214594095671	1.2685836253356049
0.4616767616191904	-1.7002087256918725	-0.25245976347391247	1.2683054721564253
0.46217641179410296	-1.7003535241106043	-0.25279830377887474	1.2680272970046857
0.4626760619690155	-1.700498125340006	-0.25313708072524976	1.2677490998934955
0.46317571214392805	-1.7006425290043647	-0.25347609471439086	1.2674708808357371
0.4636753623188406	-1.7007867347270174	-0.25381534614823836	1.2671926398442503
0.46417501249375315	-1.7009307421301205	-0.25415483542928585	1.2669143769316638
0.4646746626686657	-1.70107455083469	-0.25449456296061074	1.2666360921103776
0.4651743128435782	-1.7012181604606087	-0.25483452914584453	1.2663577853926429
0.46567396301849073	-1.7013615706267045	-0.25517473438919663	1.2660794567905995
0.4661736131934033	-1.7015047809507031	-0.25551517909546634	1.2658011063162031
0.4666732633683158	-1.7016477910490946	-0.2558558636700124	1.2655227339811603
0.4671729135432284	-1.701790600537236	-0.25619678851876004	1.265244339797022
0.4676725637181409	-1.7019332090294212	-0.25653795404823226	1.2649659237752031
0.46817221389305347	-1.7020756161388022	-0.2568793606655268	1.264687485926949
0.468671864067966	-1.7022178214772583	-0.25722100877830134	1.264409026263239
0.46917151424287856	-1.7023598246556055	-0.2575628987948134	1.2641305447949243
0.4696711644177911	-1.7025016252835672	-0.2579050311239036	1.2638520415327468
0.47017081459270366	-1.702643222969542	-0.25824740617497416	1.2635735164871327
0.4706704647676162	-1.7027846173209107	-0.25859002435803924	1.2632949696684321
0.47117011494252875	-1.7029258079437595	-0.25893288608368	1.2630164010867133
0.4716697651174413	-1.7030667944430231	-0.2592759917630541	1.2627378107519085
0.47216941529235384	-1.7032075764226482	-0.2596193418079495	1.2624591986738793
0.4726690654672664	-1.7033481534850317	-0.2599629366306906	1.2621805648620201
0.4731687156421789	-1.7034885252317242	-0.2603067766442287	1.2619019093258272
0.47366836581709143	-1.7036286912628682	-0.26065086226209616	1.2616232320743999
0.474168015992004	-1.7037686511775152	-0.26099519389840503	1.261344533116789
0.4746676661669165	-1.7039084045734365	-0.26133977196787794	1.261065812461735
0.47516731634182907	-1.7040479510471898	-0.26168459688581297	1.2607870701178225
0.4756669665167416	-1.7041872901942938	-0.262029669068143	1.260508306093544
0.47616661669165417	-1.7043264216087715	-0.2623749889313435	1.2602295203970157
0.4766662668665667	-1.7044653448836182	-0.26272055689253077	1.259950713036277
0.47716591704147926	-1.7046040596105798	-0.26306637336940997	1.2596718840191679
0.4776655672163918	-1.7047425653801078	-0.2634124387802768	1.2593930333532832
0.47816521739130435	-1.7048808617813511	-0.26375875354403144	1.259114161045946
0.4786648675662169	-1.7050189484024194	-0.2641053180801859	1.2588352671044718
0.47916451774112945	-1.7051568248300697	-0.26445213280886476	1.2585563515358464
0.479664167916042	-1.7052944906497336	-0.26479919815076947	1.2582774143468318
0.48016381809095454	-1.7054319454457199	-0.2651465145272347	1.257998455544075
0.4806634682658671	-1.7055691888009175	-0.2654940823601904	1.2577194751338718
0.48116311844077964	-1.7057062202970936	-0.26584190207217057	1.257440473122478
0.4816627686156921	-1.7058430395146877	-0.26618997408633677	1.257161449515843
0.4821624187906047	-1.705979646032858	-0.2665382988264576	1.2568824043197115
0.4826620689655172	-1.7061160394294441	-0.26688687671689726	1.2566033375396144
0.48316171914042977	-1.7062522192810354	-0.2672357081826614	1.2563242491808533
0.4836613693153423	-1.7063881851629557	-0.26758479364934523	1.2560451392485932
0.48416101949025486	-1.7065239366492455	-0.2679341335431839	1.2557660077477537
0.4846606696651674	-1.706659473312516	-0.26828372829100544	1.2554868546829538
0.48516031984007996	-1.706794794724195	-0.2686335783202827	1.2552076800586711
0.4856599700149925	-1.7069299004543423	-0.26898368405908907	1.2549284838791468
0.48615962018990505	-1.7070647900717888	-0.26933404593613547	1.2546492661484643
0.4866592703648176	-1.7071994631437977	-0.26968466438073196	1.2543700268702718
0.48715892053973014	-1.7073339192366634	-0.27003553982284495	1.2540907660483107
0.4876585707146427	-1.7074681579150468	-0.27038667269303596	1.2538114836858403
0.48815822088955524	-1.707602178742367	-0.27073806342251333	1.2535321797859555
0.4886578710644678	-1.7077359812807436	-0.27108971244310476	1.2532528543515884
0.48915752123938033	-1.7078695650909321	-0.2714416201872692	1.2529735073854225
0.4896571714142929	-1.7080029297322323	-0.27179378708808866	1.2526941388898194
0.49015682158920537	-1.7081360747627374	-0.27214621357929036	1.252414748867043
0.4906564717641179	-1.708268999739118	-0.2724989000952256	1.2521353373190818
0.49115612193903047	-1.7084017042165187	-0.27285184707086857	1.2518559042475506
0.491655772113943	-1.7085341877489881	-0.27320505494186126	1.2515764496540571
0.49215542228885556	-1.7086664498889095	-0.27355852414444015	1.2512969735397579
0.4926550724637681	-1.708798490187547	-0.2739122551155202	1.2510174759057746
0.49315472263868065	-1.7089303081945222	-0.2742662482926248	1.2507379567527839
0.4936543728135932	-1.709061903458226	-0.2746205041139289	1.2504584160813783
0.49415402298850575	-1.7091932755256245	-0.274975023018261	1.2501788538918646
0.4946536731634183	-1.709324423942116	-0.27532980544505875	1.2498992701841987
0.49515332333833084	-1.709455348251918	-0.27568485183444	1.2496196649582738
0.4956529735132434	-1.7095860479976306	-0.27604016262715464	1.2493400382135504
0.49615262368815594	-1.7097165227205489	-0.2763957382645897	1.249060389949392
0.4966522738630685	-1.709846771960504	-0.2767515791887981	1.2487807201648413
0.49715192403798103	-1.7099767952558445	-0.2771076858424583	1.2485010288586913
0.4976515742128936	-1.7101065921434624	-0.27746405866891977	1.248221316029425
0.4981512243878061	-1.7102361621588618	-0.277820698112174	1.24794158167536
0.4986508745627186	-1.7103655048361348	-0.27817760461687424	1.2476618257945842
0.49915052473763116	-1.710494619707769	-0.2785347786283127	1.24738204838481
0.4996501749125437	-1.7106235063047828	-0.2788922205924412	1.247102249443476
0.5001498250874563	-1.7107521641569428	-0.2792499309558888	1.2468224289679593
0.5006494752623688	-1.7108805927923456	-0.27960791016592046	1.246542586955217
0.5011491254372814	-1.7110087917375096	-0.2799661586704489	1.2462627234018664
0.5016487756121939	-1.71113676051773	-0.28032467691809	1.2459828383044573
0.5021484257871065	-1.7112644986565742	-0.28068346535807664	1.2457029316591224
0.502648075962019	-1.71139200567623	-0.28104252444033506	1.2454230034617964
0.5031477261369315	-1.7115192810972628	-0.28140185461543443	1.2451430537080646
0.5036473763118441	-1.711646324438913	-0.2817614563346298	1.2448630823934088
0.5041470264867566	-1.7117731352186636	-0.28212133004983087	1.2445830895128063
0.5046466766616692	-1.7118997129525717	-0.2824814762136069	1.2443030750610926
0.5051463268365817	-1.712026057155256	-0.28284189527922293	1.2440230390328715
0.5056459770114943	-1.7121521673396076	-0.2832025877005899	1.243742981422323
0.5061456271864068	-1.7122780430171383	-0.2835635539323051	1.2434629022234986
0.5066452773613194	-1.7124036836976169	-0.28392479442962637	1.2431828014299897
0.5071449275362319	-1.7125290888894027	-0.28428630964849494	1.2429026790352513
0.5076445777111445	-1.712654258099275	-0.28464810004553215	1.2426225350324278
0.508144227886057	-1.7127791908324015	-0.2850101660780324	1.242342369414345
0.5086438780609696	-1.7129038865922737	-0.2853725082039572	1.242062182173463
0.509143528235882	-1.7130283448810384	-0.28573512688196917	1.2417819733021631
0.5096431784107947	-1.7131525651989647	-0.2860980225713913	1.2415017427922768
0.5101428285857071	-1.7132765470449083	-0.28646119573224127	1.241221490635512
0.5106424787606197	-1.713400289916133	-0.28682464682522313	1.2409412168232925
0.5111421289355322	-1.713523793308115	-0.2871883763117102	1.24066092134659
0.5116417791104447	-1.7136470567148268	-0.2875523846537744	1.2403806041961745
0.5121414292853573	-1.7137700796285988	-0.28791667231416834	1.240100265362516
0.5126410794602698	-1.7138928615401716	-0.2882812397563541	1.2398199048357812
0.5131407296351824	-1.7140154019385452	-0.288646087444445	1.239539522605808
0.5136403798100949	-1.7141377003111402	-0.2890112158432804	1.2392591186621265
0.5141400299850075	-1.7142597561437707	-0.2893766254183878	1.23897869299402
0.51463968015992	-1.7143815689203623	-0.2897423166359581	1.23869824559028
0.5151393303348326	-1.7145031381234537	-0.2901082899629148	1.2384177764396096
0.5156389805097451	-1.7146244632337901	-0.29047454586686705	1.2381372855302943
0.5161386306846577	-1.7147455437303851	-0.2908410848161104	1.2378567728502723
0.5166382808595702	-1.714866379090586	-0.29120790727964835	1.2375762383871722
0.5171379310344828	-1.7149869687901054	-0.29157501372719047	1.2372956821283527
0.5176375812093953	-1.7151073123028497	-0.29194240462912596	1.2370151040607928
0.5181372313843079	-1.7152274091010808	-0.292310080456574	1.2367345041711555
0.5186368815592204	-1.7153472586553966	-0.2926780416813514	1.2364538824458546
0.519136531734133	-1.7154668604345518	-0.29304628877597017	1.2361732388708682
0.5196361819090455	-1.715586213905602	-0.2934148222136583	1.235892573431861
0.520135832083958	-1.7157053185338487	-0.29378364246833377	1.2356118861141927
0.5206354822588706	-1.7158241737828974	-0.29415275001465313	1.2353311769028767
0.5211351324337831	-1.7159427791146267	-0.29452214532797544	1.2350504457826423
0.5216347826086957	-1.7160611339890457	-0.29489182888436155	1.2347696927377856
0.5221344327836082	-1.716179237864442	-0.2952618011605875	1.2344889177523122
0.5226340829585208	-1.7162970901973533	-0.2956320626341512	1.2342081208098936
0.5231337331334333	-1.7164146904424276	-0.2960026137832544	1.2339273018937746
0.5236333833083459	-1.7165320380526539	-0.2963734550868355	1.2336464609869577
0.5241330334832583	-1.7166491324791824	-0.29674458702454193	1.2333655980720732
0.524632683658171	-1.7167659731713076	-0.2971160100767407	1.2330847131313465
0.5251323338330834	-1.716882559576541	-0.2974877247245142	1.232803806146701
0.525631984007996	-1.7169988911405896	-0.29785973144968053	1.2325228770996983
0.5261316341829085	-1.7171149673071986	-0.29823203073476723	1.232241925971427
0.5266312843578211	-1.71723078751843	-0.2986046230630329	1.2319609527427786
0.5271309345327336	-1.7173463512144527	-0.29897750891847336	1.2316799573942048
0.5276305847076461	-1.7174616578336397	-0.2993506887858064	1.2313989399058718
0.5281302348825587	-1.7175767068123207	-0.29972416315046935	1.2311179002574026
0.5286298850574712	-1.7176914975850905	-0.3000979324986394	1.2308368384281838
0.5291295352323838	-1.717806029584627	-0.3004719973172141	1.230555754397202
0.5296291854072963	-1.7179203022417566	-0.3008463580938483	1.2302746481430735
0.5301288355822089	-1.7180343149853683	-0.3012210153169092	1.2299935196440313
0.5306284857571214	-1.7181480672425027	-0.3015959694755165	1.229712368877952
0.531128135932034	-1.7182615584381677	-0.3019712210595028	1.2294311958222535
0.5316277861069465	-1.7183747879955718	-0.30234677055946313	1.2291500004540585
0.5321274362818591	-1.71848775533594	-0.30272261846672277	1.2288687827500568
0.5326270864567716	-1.718600459878574	-0.3030987652733463	1.2285875426865704
0.5331267366316842	-1.7187129010408284	-0.30347521147214596	1.2283062802395215
0.5336263868065967	-1.7188250782380592	-0.30385195755666994	1.2280249953843978
0.5341260369815093	-1.718936990883765	-0.30422900402122277	1.2277436880963897
0.5346256871564218	-1.7190486383893921	-0.3046063513608497	1.227462358350213
0.5351253373313344	-1.7191600201643762	-0.30498400007133	1.2271810061201764
0.5356249875062469	-1.7192711356162609	-0.3053619506492194	1.2268996313802332
0.5361246376811594	-1.7193819841505094	-0.30574020359180243	1.226618234103884
0.536624287856072	-1.7194925651706525	-0.3061187593971241	1.226336814264288
0.5371239380309845	-1.7196028780780912	-0.30649761856397534	1.2260553718340765
0.5376235882058971	-1.7197129222723573	-0.30687678159191195	1.2257739067856166
0.5381232383808096	-1.7198226971508161	-0.3072562489812349	1.2254924190907361
0.5386228885557222	-1.7199322021088492	-0.3076360212330033	1.225210908720902
0.5391225387306346	-1.720041436539806	-0.30801609884904824	1.2249293756471555
0.5396221889055473	-1.7201503998349594	-0.30839648233194417	1.2246478198401256
0.5401218390804597	-1.7202590913834395	-0.308777172185022	1.2243662412699416
0.5406214892553723	-1.720367510572475	-0.3091581689124011	1.224084639906447
0.5411211394302848	-1.7204756567870074	-0.309539473018932	1.223803015718898
0.5416207896051974	-1.720583529410055	-0.3099210850102604	1.2235213686762425
0.5421204397801099	-1.7206911278223451	-0.3103030053927666	1.2232396987468528
0.5426200899550225	-1.7207984514026915	-0.3106852346736257	1.222958005898826
0.543119740129935	-1.7209054995276545	-0.31106777336076624	1.2226762900997084
0.5436193903048476	-1.7210122715716483	-0.3114506219628816	1.2223945513165944
0.5441190404797601	-1.7211187669070684	-0.3118337809894607	1.222112789516218
0.5446186906546726	-1.7212249849040189	-0.3122172509507333	1.2218310046647727
0.5451183408295852	-1.7213309249304887	-0.31260103235772135	1.2215491967280172
0.5456179910044977	-1.721436586352431	-0.312985125722235	1.221267365671372
0.5461176411794103	-1.7215419685333484	-0.3133695315568256	1.220985511459576
0.5466172913543228	-1.7216470708347529	-0.3137542503748461	1.2207036340570774
0.5471169415292354	-1.7217518926159499	-0.31413928269042896	1.2204217334278542
0.5476165917041479	-1.721856433233909	-0.3145246290184736	1.2201398095353042
0.5481162418790605	-1.721960692043504	-0.3149102898746768	1.2198578623424587
0.548615892053973	-1.7220646683973189	-0.31529626577550457	1.219575891811838
0.5491155422288856	-1.7221683616457173	-0.31568255723821237	1.2192938979055028
0.5496151924037981	-1.722271771136809	-0.31606916478084046	1.219011880585023
0.5501148425787107	-1.7223748962163539	-0.3164560889222103	1.2187298398114068
0.5506144927536232	-1.7224777362280643	-0.3168433301819523	1.2184477755453744
0.5511141429285358	-1.7225802905131802	-0.31723088908046404	1.2181656877469964
0.5516137931034483	-1.7226825584106484	-0.3176187661389337	1.2178835763758469
0.5521134432783609	-1.722784539257208	-0.31800696187934985	1.217601441391094
0.5526130934532734	-1.7228862323872676	-0.3183954768244963	1.2173192827513795
0.5531127436281859	-1.7229876371328632	-0.3187843114979446	1.2170371004148077
0.5536123938030985	-1.7230887528237284	-0.3191734664240647	1.2167548943390032
0.554112043978011	-1.7231895787872653	-0.31956294212801994	1.216472664481107
0.5546116941529236	-1.7232901143484949	-0.3199527391357763	1.2161904107977106
0.555111344327836	-1.7233903588300696	-0.3203428579740938	1.2159081332448964
0.5556109945027486	-1.7234903115523341	-0.32073329917054505	1.215625831778285
0.5561106446776611	-1.7235899718331682	-0.3211240632534897	1.2153435063529192
0.5566102948525737	-1.7236893389880725	-0.32151515075209774	1.2150611569233227
0.5571099450274862	-1.7237884123301237	-0.32190656219633745	1.2147787834434938
0.5576095952023988	-1.723887191170083	-0.32229829811699756	1.2144963858669793
0.5581092453773113	-1.7239856748161553	-0.3226903590456614	1.2142139641466818
0.5586088955522239	-1.7240838625741177	-0.32308274551471455	1.2139315182349981
0.5591085457271364	-1.724181753747343	-0.32347545805736416	1.213649048083807
0.559608195902049	-1.7242793476367761	-0.32386849720763183	1.2133665536444849
0.5601078460769615	-1.7243766435407801	-0.3242618635003328	1.2130840348677772
0.5606074962518741	-1.7244736407553232	-0.3246555574711166	1.2128014917039343
0.5611071464267866	-1.7245703385738451	-0.32504957965643083	1.2125189241026608
0.5616067966016991	-1.7246667362871952	-0.32544393059353766	1.2122363320130098
0.5621064467766117	-1.7247628331838865	-0.32583861082053445	1.2119537153836493
0.5626060969515242	-1.724858628549689	-0.3262336208763154	1.2116710741624874
0.5631057471264368	-1.724954121667979	-0.3266289613006062	1.2113884082970086
0.5636053973013493	-1.7250493118195553	-0.32702463263395554	1.2111057177340998
0.5641050474762619	-1.7251441982825633	-0.32742063541772193	1.2108230024200026
0.5646046976511744	-1.7252387803326525	-0.32781697019409195	1.2105402623004622
0.565104347826087	-1.7253330572428112	-0.3282136375060793	1.2102574973205613
0.5656039980009995	-1.7254270282835729	-0.3286106378975287	1.2099747074249483
0.5661036481759121	-1.7255206927226545	-0.3290079719130936	1.2096918925574998
0.5666032983508246	-1.7256140498252523	-0.329405640098268	1.2094090526615904
0.5671029485257372	-1.7257070988539065	-0.32980364299937137	1.2091261876799915
0.5676025987006497	-1.725799839068522	-0.3302019811635555	1.208843297554886
0.5681022488755623	-1.72589226972634	-0.330600655138807	1.2085603822278468
0.5686018990504748	-1.7259843900819027	-0.3309996654739337	1.2082774416398416
0.5691015492253874	-1.7260761993870337	-0.33139901271858513	1.207994475731179
0.5696011994002999	-1.7261676968908954	-0.33179869742323964	1.2077114844416048
0.5701008495752123	-1.7262588818399076	-0.33219872013921786	1.20742846771021
0.570600499750125	-1.726349753477856	-0.33259908141868166	1.2071454254755527
0.5711001499250374	-1.7264403110456372	-0.332999781814617	1.2068623576754332
0.57159980009995	-1.7265305537815026	-0.3334008218808638	1.2065792642471076
0.5720994502748625	-1.7266204809208856	-0.333802202172093	1.206296145127162
0.5725991004497751	-1.72671009169645	-0.33420392324381687	1.2060130002515586
0.5730987506246876	-1.7267993853380854	-0.3346059856524019	1.2057298295556085
0.5735984007996002	-1.7268883610728483	-0.33500838995504234	1.2054466329739841
0.5740980509745127	-1.7269770181249902	-0.3354111367097914	1.2051634104406908
0.5745977011494253	-1.727065355715959	-0.33581422647554615	1.2048801618891187
0.5750973513243378	-1.7271533730642976	-0.3362176598120459	1.2045968872519426
0.5755970014992504	-1.727241069385708	-0.3366214372798788	1.2043135864611938
0.5760966516741629	-1.727328443893028	-0.3370255594404865	1.20403025944824
0.5765963018490755	-1.7274154957962526	-0.3374300268561628	1.2037469061438215
0.577095952023988	-1.7275022243023375	-0.3378348400900413	1.2034635264778712
0.5775956021989006	-1.7275886286155429	-0.33823999970613156	1.2031801203798422
0.5780952523738131	-1.7276747079369643	-0.33864550626927414	1.2028966877782832
0.5785949025487256	-1.727760461464931	-0.3390513603451769	1.2026132286012257
0.5790945527236382	-1.7278458883947263	-0.33945756250040177	1.202329742775914
0.5795942028985507	-1.7279309879187066	-0.33986411330237065	1.202046230228937
0.5800938530734633	-1.7280157592261907	-0.34027101331935505	1.2017626908861376
0.5805935032483758	-1.7281002015035642	-0.34067826312049754	1.201479124672707
0.5810931534232884	-1.72818431393411	-0.34108586327578627	1.2011955315130476
0.5815928035982009	-1.7282680956982162	-0.34149381435609416	1.2009119113309545
0.5820924537731135	-1.7283515459730971	-0.341902116933133	1.200628264049403
0.582592103948026	-1.7284346639329713	-0.34231077157949086	1.2003445895906828
0.5830917541229386	-1.728517448748982	-0.3427197788686185	1.200060887876358
0.5835914042978511	-1.7285998995891938	-0.34312913937483563	1.1997771588272563
0.5840910544727637	-1.7286820156185068	-0.3435388536733158	1.1994934023634263
0.5845907046476762	-1.728763795998804	-0.3439489223401181	1.1992096184042491
0.5850903548225888	-1.7288452398887362	-0.3443593459521542	1.1989258068682702
0.5855900049975012	-1.7289263464438809	-0.34477012508721855	1.1986419676733462
0.5860896551724138	-1.7290071148166526	-0.3451812603239774	1.1983581007365678
0.5865893053473263	-1.7290875441562155	-0.3455927522419515	1.1980742059742162
0.5870889555222388	-1.7291676336085875	-0.3460046014215452	1.1977902833018403
0.5875886056971514	-1.7292473823166095	-0.34641680844404665	1.197506332634224
0.5880882558720639	-1.729326789419839	-0.34682937389160295	1.1972223538853397
0.5885879060469765	-1.7294058540546198	-0.3472422983472421	1.1969383469684023
0.589087556221889	-1.729484575354042	-0.3476555823948724	1.1966543117958253
0.5895872063968016	-1.7295629524479155	-0.3480692266192752	1.1963702482792358
0.5900868565717141	-1.7296409844627498	-0.34848323160610906	1.196086156329447
0.5905865067466267	-1.7297186705217866	-0.34889759794191977	1.195802035856492
0.5910861569215392	-1.72979600974489	-0.3493123262141226	1.1955178867695597
0.5915858070964518	-1.7298730012486532	-0.34972741701102467	1.1952337089770702
0.5920854572713643	-1.7299496441462587	-0.350142870921806	1.1949495023865826
0.5925851074462769	-1.7300259375475826	-0.3505586885365417	1.1946652669048765
0.5930847576211894	-1.7301018805590298	-0.35097487044617454	1.1943810024378398
0.593584407796102	-1.7301774722836474	-0.3513914172425423	1.1940967088905552
0.5940840579710145	-1.7302527118210829	-0.35180832951836793	1.193812386167287
0.594583708145927	-1.7303275982675024	-0.352225607867259	1.1935280341714092
0.5950833583208396	-1.7304021307156536	-0.35264325288371035	1.193243652805486
0.5955830084957521	-1.7304763082548096	-0.35306126516310843	1.192959241971206
0.5960826586706647	-1.7305501299706905	-0.3534796453017187	1.1926748015693505
0.5965823088455772	-1.7306235949456266	-0.35389839389671457	1.1923903314999211
0.5970819590204898	-1.730696702258279	-0.3543175115461306	1.192105831661945
0.5975816091954023	-1.7307694509839295	-0.35473699884893	1.191821301953671
0.5980812593703149	-1.7308418401941572	-0.3551568564049352	1.1915367422723706
0.5985809095452274	-1.7309138689570653	-0.35557708481488365	1.1912521525144897
0.59908055972014	-1.730985536337064	-0.35599768468038817	1.190967532575506
0.5995802098950525	-1.7310568413950942	-0.3564186566039792	1.1906828823501043
0.600079860069965	-1.7311277831883014	-0.35684000118905707	1.190398201731929
0.6005795102448775	-1.7311983607702819	-0.3572617190399325	1.190113490613792
0.6010791604197901	-1.7312685731909718	-0.35768381076181455	1.1898287488875896
0.6015788105947026	-1.7313384194965615	-0.3581062769608029	1.18954397644423
0.6020784607696152	-1.7314078987295314	-0.35852911824388833	1.189259173173707
0.6025781109445277	-1.731477009928726	-0.3589523352189801	1.1889743389651206
0.6030777611194402	-1.7315457521291757	-0.35937592849487365	1.1886894737065858
0.6035774112943528	-1.731614124362176	-0.3597998986812659	1.188404577285277
0.6040770614692653	-1.7316821256552068	-0.36022424638875056	1.1881196495873865
0.6045767116441779	-1.7317497550319985	-0.360648972228834	1.1878346904981731
0.6050763618190904	-1.7318170115124085	-0.3610740768139091	1.1875496999018955
0.605576011994003	-1.7318838941125188	-0.3614995607572867	1.1872646776818738
0.6060756621689155	-1.7319504018444787	-0.36192542467316735	1.1869796237203865
0.6065753123438281	-1.7320165337166422	-0.3623516691766669	1.18669453789879
0.6070749625187406	-1.7320822887334122	-0.3627782948837959	1.1864094200974042
0.6075746126936532	-1.7321476658952588	-0.36320530241147253	1.186124270195522
0.6080742628685657	-1.7322126641987483	-0.36363269237752166	1.1858390880714578
0.6085739130434783	-1.7322772826365143	-0.36406046540067594	1.1855538736025355
0.6090735632183908	-1.7323415201971681	-0.3644886221005726	1.1852686266650112
0.6095732133933034	-1.732405375865293	-0.36491716309774547	1.1849833471340887
0.6100728635682159	-1.7324688486215498	-0.3653460890136559	1.1846980348840164
0.6105725137431285	-1.732531937442455	-0.36577540047065055	1.1844126897879124
0.611072163918041	-1.7325946413005506	-0.36620509809200447	1.184127311717905
0.6115718140929535	-1.7326569591642234	-0.3666351825018841	1.183841900545017
0.6120714642678661	-1.7327188899978119	-0.36706565432537674	1.1835564561392429
0.6125711144427786	-1.7327804327615408	-0.36749651418847934	1.1832709783695121
0.6130707646176912	-1.7328415864114068	-0.36792776271808714	1.1829854671036066
0.6135704147926037	-1.7329023498993243	-0.3683594005420137	1.1826999222083052
0.6140700649675163	-1.7329627221729669	-0.3687914282889832	1.1824143435492216
0.6145697151424288	-1.7330227021758324	-0.3692238465886278	1.182128730990927
0.6150693653173414	-1.7330822888471722	-0.3696566560714951	1.1818430843968468
0.6155690154922538	-1.7331414811219885	-0.3700898573690399	1.181557403629312
0.6160686656671664	-1.7332002779309883	-0.3705234511136282	1.1812716885495065
0.6165683158420789	-1.7332586782005877	-0.3709574379385385	1.1809859390174955
0.6170679660169915	-1.733316680852895	-0.3713918184779639	1.180700154892208
0.617567616191904	-1.7333742848056708	-0.37182659336700963	1.1804143360314283
0.6180672663668166	-1.7334314889722822	-0.37226176324168886	1.1801284822917657
0.6185669165417291	-1.7334882922617538	-0.37269732873893435	1.1798425935287082
0.6190665667166417	-1.7335446935786487	-0.3731332904965859	1.179556669596527
0.6195662168915542	-1.7336006918231346	-0.3735696491534024	1.179270710348355
0.6200658670664667	-1.733656285890874	-0.37400640534904656	1.1789847156361026
0.6205655172413793	-1.7337114746730902	-0.37444355972410276	1.1786986853105224
0.6210651674162918	-1.7337662570564747	-0.37488111292006565	1.178412619221144
0.6215648175912044	-1.733820631923186	-0.37531906557934386	1.1781265172162816
0.6220644677661169	-1.7338745981508659	-0.3757574183452622	1.1778403791430712
0.6225641179410295	-1.7339281546125123	-0.3761961718620511	1.177554204847364
0.623063768115942	-1.7339813001765831	-0.3766353267748637	1.1772679941738278
0.6235634182908546	-1.7340340337068478	-0.3770748837297581	1.1769817469658457
0.6240630684657671	-1.734086354062468	-0.3775148433737123	1.176695463065577
0.6245627186406797	-1.7341382600979254	-0.3779552063546169	1.1764091423139225
0.6250623688155922	-1.7341897506629869	-0.378395973321275	1.1761227845505053
0.6255620189905048	-1.734240824602679	-0.37883714492339865	1.1758363896136657
0.6260616691654173	-1.734291480757288	-0.3792787218116178	1.175549957340457
0.6265613193403299	-1.7343417179623488	-0.3797207046374777	1.175263487566672
0.6270609695152424	-1.7343915350485437	-0.38016309405343096	1.1749769801267504
0.627560619690155	-1.7344409308417323	-0.3806058907128389	1.1746904348538383
0.6280602698650675	-1.7344899041629611	-0.38104909526998676	1.1744038515797903
0.62855992003998	-1.7345384538283628	-0.3814927083800663	1.1741172301350948
0.6290595702148926	-1.7345865786491599	-0.38193673069917844	1.1738305703489158
0.629559220389805	-1.734634277431622	-0.38238116288433305	1.1735438720490499
0.6300588705647177	-1.734681548977141	-0.3828260055934677	1.1732571350619971
0.6305585207396301	-1.734728392082002	-0.38327125948540786	1.1729703592128002
0.6310581709145427	-1.734774805537543	-0.3837169252199029	1.1726835443251797
0.6315578210894552	-1.7348207881300615	-0.3841630034576128	1.1723966902214837
0.6320574712643678	-1.7348663386407692	-0.3846094948601009	1.1721097967226322
0.6325571214392803	-1.734911455845746	-0.3850564000898388	1.1718228636481156
0.6330567716141929	-1.7349561385160241	-0.3855037198102183	1.1715358908161153
0.6335564217891054	-1.7350003854174256	-0.3859514546855274	1.1712488780432604
0.634056071964018	-1.7350441953105877	-0.3863996053809651	1.1709618251448248
0.6345557221389305	-1.7350875669509636	-0.38684817256263726	1.17067473193463
0.6350553723138431	-1.7351304990887613	-0.3872971568975594	1.1703875982250256
0.6355550224887556	-1.735172990468903	-0.3877465590536479	1.1701004238268937
0.6360546726636682	-1.7352150398310229	-0.3881963796997235	1.169813208549656
0.6365543228385807	-1.7352566459094514	-0.3886466195055186	1.169525952201254
0.6370539730134932	-1.7352978074331478	-0.3890972791416664	1.169238654588131
0.6375536231884058	-1.7353385231256493	-0.3895483592796928	1.1689513155151965
0.6380532733633183	-1.7353787917051484	-0.38999986059204184	1.1686639347858943
0.6385529235382309	-1.7354186118843453	-0.3904517837520474	1.1683765122021132
0.6390525737131434	-1.7354579823704794	-0.3909041294339491	1.168089047564207
0.639552223888056	-1.7354969018652557	-0.39135689831287973	1.167801540670964
0.6400518740629685	-1.735535369064909	-0.39181009106488085	1.167513991319668
0.6405515242378811	-1.7355733826600461	-0.39226370836688157	1.1672263993059855
0.6410511744127936	-1.735610941335701	-0.3927177508967145	1.1669387644240177
0.6415508245877062	-1.7356480437712871	-0.3931722193331049	1.1666510864662878
0.6420504747626187	-1.7356846886405486	-0.39362711435567516	1.1663633652237004
0.6425501249375313	-1.7357208746115296	-0.3940824366449368	1.1660756004855573
0.6430497751124438	-1.7357566003465446	-0.39453818688229236	1.1657877920395194
0.6435494252873564	-1.7357918645021795	-0.3949943657500441	1.1654999396716308
0.6440490754622689	-1.7358266657292016	-0.3954509739313742	1.1652120431662738
0.6445487256371815	-1.7358610026725996	-0.39590801211036386	1.1649241023062065
0.645048375812094	-1.7358948739714537	-0.3963654809719706	1.164636116872453
0.6455480259870064	-1.7359282782589807	-0.396823381202044	1.1643480866444007
0.646047676161919	-1.7359612141625116	-0.3972817134873231	1.1640600113997468
0.6465473263368315	-1.7359936803033655	-0.39774047851541783	1.1637718909144616
0.6470469765117441	-1.7360256752969245	-0.39819967697483283	1.1634837249628094
0.6475466266866566	-1.736057197752516	-0.3986593095549446	1.1631955133173226
0.6480462768615692	-1.7360882462734257	-0.39911937694601074	1.1629072557487814
0.6485459270364817	-1.736118819456835	-0.39957987983916665	1.1626189520262094
0.6490455772113943	-1.7361489158938364	-0.40004081892642407	1.1623306019168937
0.6495452273863068	-1.7361785341693161	-0.400502194900666	1.1620422051863026
0.6500448775612194	-1.7362076728620182	-0.4009640084556554	1.1617537615981421
0.6505445277361319	-1.7362363305444086	-0.4014262602860148	1.1614652709143027
0.6510441779110445	-1.7362645057826969	-0.4018889510872398	1.1611767328948301
0.651543828085957	-1.7362921971368233	-0.40235208155569785	1.1608881472979948
0.6520434782608696	-1.7363194031603593	-0.4028156523886164	1.1605995138801777
0.6525431284357821	-1.7363461224005103	-0.40327966428408657	1.1603108323959201
0.6530427786106947	-1.736372353398086	-0.40374411794106524	1.1600221025978983
0.6535424287856072	-1.7363980946874076	-0.40420901405935944	1.1597333242368817
0.6540420789605197	-1.736423344796359	-0.40467435333964163	1.159444497061775
0.6545417291354323	-1.7364481022462759	-0.40514013648343655	1.1591556208195515
0.6550413793103448	-1.7364723655519367	-0.40560636419312146	1.1588666952552666
0.6555410294852574	-1.7364961332215185	-0.406073037171922	1.1585777201120273
0.6560406796601699	-1.7365194037565654	-0.40654015612391636	1.158288695131004
0.6565403298350825	-1.736542175651968	-0.40700772175403127	1.1579996200514018
0.657039980009995	-1.7365644473958566	-0.4074757347680265	1.1577104946104249
0.6575396301849076	-1.7365862174696418	-0.40794419587251207	1.1574213185433055
0.6580392803598201	-1.7366074843479333	-0.40841310577493406	1.1571320915832544
0.6585389305347327	-1.7366282464985057	-0.4088824651835762	1.1568428134614563
0.6590385807096452	-1.736648502382279	-0.4093522748075552	1.1565534839070901
0.6595382308845578	-1.7366682504532254	-0.40982253535681773	1.1562641026472222
0.6600378810594703	-1.7366874891583817	-0.41029324754213675	1.1559746694069073
0.6605375312343829	-1.7367062169378116	-0.41076441207511866	1.1556851839091025
0.6610371814092953	-1.7367244322245163	-0.4112360296681869	1.1553956458746446
0.6615368315842078	-1.7367421334444246	-0.4117081010345849	1.1551060550222916
0.6620364817591204	-1.736759319016353	-0.41218062688837337	1.1548164110686463
0.6625361319340329	-1.7367759873519444	-0.41265360794442724	1.1545267137281745
0.6630357821089455	-1.7367921368556705	-0.41312704491843677	1.1542369627132048
0.663535432283858	-1.7368077659247034	-0.41360093852689034	1.153947157733844
0.6640350824587706	-1.736822872948989	-0.4140752894870942	1.1536572984980686
0.6645347326336831	-1.7368374563110989	-0.4145500985171454	1.15336738471161
0.6650343828085957	-1.7368515143862318	-0.4150253663359428	1.153077416077971
0.6655340329835082	-1.7368650455421817	-0.41550109366318083	1.1527873922984382
0.6660336831584208	-1.73687804813927	-0.4159772812193446	1.152497313072031
0.6665333333333333	-1.7368905205303187	-0.4164539297257089	1.1522071780955088
0.6670329835082459	-1.7369024610605786	-0.4169310399043308	1.151916987063322
0.6675326336831584	-1.7369138680677016	-0.4174086124780457	1.1516267396676172
0.668032283858071	-1.7369247398817211	-0.41788664817047355	1.1513364355982514
0.6685319340329835	-1.7369350748249537	-0.41836514770600103	1.1510460745427147
0.6690315842078961	-1.7369448712119921	-0.41884411180978837	1.1507556561861294
0.6695312343828086	-1.7369541273496196	-0.41932354120775434	1.1504651802112578
0.6700308845577211	-1.7369628415368397	-0.41980343662659136	1.1501746462984945
0.6705305347326337	-1.736971012064721	-0.4202837987937369	1.1498840541257875
0.6710301849075462	-1.7369786372164415	-0.42076462843738976	1.1495934033686637
0.6715298350824588	-1.7369857152672132	-0.42124592628649904	1.1493026937002406
0.6720294852573713	-1.7369922444841712	-0.42172769307074764	1.1490119247911037
0.6725291354322839	-1.7369982231264476	-0.4222099295205745	1.148721096309452
0.6730287856071964	-1.7370036494450103	-0.42269263636714394	1.1484302079208977
0.673528435782109	-1.7370085216826632	-0.4231758143423541	1.1481392592885609
0.6740280859570215	-1.7370128380739984	-0.4236594641788314	1.1478482500730498
0.6745277361319341	-1.7370165968453397	-0.4241435866099254	1.1475571799323916
0.6750273863068466	-1.737019796214666	-0.4246281823696991	1.147266048522042
0.6755270364817592	-1.7370224343916303	-0.42511325219293733	1.1469748554948853
0.6760266866566716	-1.737024509577406	-0.4255987968151196	1.1466836005011418
0.6765263368315843	-1.737026019964736	-0.42608481697244144	1.1463922831884512
0.6770259870064967	-1.7370269637378057	-0.42657131340178606	1.146100903201751
0.6775256371814093	-1.7370273390722344	-0.4270582868407345	1.1458094601833584
0.6780252873563218	-1.73702714413502	-0.42754573802755663	1.145517953772884
0.6785249375312343	-1.7370263770844157	-0.4280336677011933	1.1452263836071532
0.6790245877061469	-1.737025036070016	-0.42852207660127994	1.1449347493203679
0.6795242378810594	-1.7370231192325587	-0.4290109654681062	1.1446430505439065
0.680023888055972	-1.7370206247039575	-0.42950033504263585	1.1443512869063903
0.6805235382308845	-1.7370175506072056	-0.4299901860664892	1.1440594580336347
0.6810231884057971	-1.7370138950563512	-0.43048051928194275	1.1437675635486562
0.6815228385807096	-1.7370096561564143	-0.4309713354319171	1.143475603071619
0.6820224887556222	-1.7370048320033342	-0.43146263525997514	1.1431835762198235
0.6825221389305347	-1.7369994206839428	-0.43195441951031976	1.142891482607708
0.6830217891054473	-1.7369934202758694	-0.43244668892777993	1.1425993218467911
0.6835214392803598	-1.7369868288474895	-0.43293944425780595	1.1423070935456503
0.6840210894552724	-1.7369796444578953	-0.433432686246469	1.1420147973099517
0.6845207396301849	-1.7369718651567807	-0.4339264156404425	1.1417224327423585
0.6850203898050975	-1.7369634889844698	-0.4344206331870156	1.1414299994425736
0.68552003998001	-1.7369545139717582	-0.43491533963406376	1.1411374970072354
0.6860196901549226	-1.736944938139928	-0.4354105357300569	1.140844925029981
0.6865193403298351	-1.7369347595006526	-0.4359062222240474	1.1405522831013866
0.6870189905047476	-1.736923976055915	-0.4364023998656578	1.1402595708089391
0.6875186406796602	-1.7369125857980034	-0.43689906940508627	1.1399667877369597
0.6880182908545727	-1.7369005867094274	-0.43739623159309093	1.1396739334667187
0.6885179410294853	-1.736887976762823	-0.4378938871809834	1.1393810075762838
0.6890175912043978	-1.7368747539209264	-0.4383920369206195	1.1390880096405611
0.6895172413793104	-1.7368609161364854	-0.43889068156439376	1.1387949392312184
0.6900168915542229	-1.7368464613522145	-0.4393898218652324	1.1385017959167183
0.6905165417291355	-1.7368313875007264	-0.43988945857658446	1.13820857926226
0.691016191904048	-1.7368156925044642	-0.4403895924524155	1.1379152888297706
0.6915158420789606	-1.7367993742756274	-0.44089022424719315	1.1376219241778316
0.692015492253873	-1.7367824307161224	-0.44139135471588736	1.1373284848617293
0.6925151424287856	-1.7367648597174885	-0.44189298461395865	1.1370349704334095
0.6930147926036981	-1.736746659160832	-0.4423951146973468	1.1367413804413964
0.6935144427786107	-1.7367278269167292	-0.44289774572246166	1.136447714430779
0.6940140929535232	-1.736708360845217	-0.4434008784461813	1.1361539719432627
0.6945137431284358	-1.7366882587956858	-0.44390451362583827	1.13586015251708
0.6950133933033483	-1.7366675186068012	-0.44440865201920826	1.1355662556869344
0.6955130434782608	-1.7366461381064668	-0.4449132943845067	1.135272280984042
0.6960126936531734	-1.7366241151117274	-0.4454184414803747	1.134978227936074
0.6965123438280859	-1.7366014474286957	-0.4459240940658678	1.1346840960670976
0.6970119940029985	-1.7365781328525212	-0.44643025290045785	1.1343898848976126
0.697511644177911	-1.7365541691672586	-0.4469369187440056	1.1340955939444592
0.6980112943528236	-1.7365295541458359	-0.4474440923567655	1.1338012227208254
0.6985109445277361	-1.7365042855499897	-0.44795177449937246	1.133506770736242
0.6990105947026487	-1.7364783611301111	-0.44845996593281734	1.1332122374964597
0.6995102448775612	-1.7364517786253113	-0.44896866741846453	1.1329176225035442
0.7000098950524738	-1.736424535763204	-0.4494778797180137	1.1326229252557414
0.7005095452273863	-1.7363966302599232	-0.44998760359350687	1.1323281452475098
0.7010091954022989	-1.736368059820002	-0.4504978398073077	1.1320332819694994
0.7015088455772114	-1.7363388221363012	-0.4510085891220926	1.1317383349084014
0.702008495752124	-1.736308914889966	-0.4515198523008484	1.131443303547109
0.7025081459270365	-1.7362783357502973	-0.4520316301068463	1.1311481873645344
0.7030077961019491	-1.7362470823746947	-0.4525439233036387	1.1308529858356429
0.7035074462768616	-1.7362151524086007	-0.4530567326550515	1.1305576984314465
0.7040070964517741	-1.7361825434853684	-0.4535700589251591	1.1302623246188082
0.7045067466266867	-1.7361492532262175	-0.4540839028782844	1.1299668638606881
0.7050063968015992	-1.7361152792401713	-0.45459826527898634	1.1296713156158709
0.7055060469765118	-1.7360806191238871	-0.45511314689203086	1.1293756793390017
0.7060056971514242	-1.7360452704617053	-0.45562854848240675	1.1290799544804724
0.7065053473263369	-1.736009230825432	-0.45614447081528303	1.1287841404869146
0.7070049975012493	-1.7359724977743616	-0.4566609146560209	1.1284882368002584
0.707504647676162	-1.7359350688551185	-0.45717788077014276	1.1281922428584563
0.7080042978510744	-1.735896941601603	-0.4576953699233272	1.1278961580949816
0.708503948025987	-1.7358581135349065	-0.45821338288139407	1.127599981939135
0.7090035982008995	-1.7358185821632086	-0.45873192041028954	1.1273037138157689
0.7095032483758121	-1.7357783449817026	-0.45925098327607433	1.1270073531453793
0.7100028985507246	-1.735737399472503	-0.4597705722449072	1.126710899343973
0.7105025487256372	-1.7356957431045472	-0.4602906880830307	1.12641435182322
0.7110021989005497	-1.735653373333534	-0.46081133155676296	1.1261177099901056
0.7115018490754623	-1.7356102876017678	-0.4613325034324661	1.1258209732472455
0.7120014992503748	-1.7355664833381583	-0.4618542044765552	1.1255241409925716
0.7125011494252873	-1.7355219579580363	-0.4623764354554592	1.1252272126194813
0.7130007996001999	-1.7354767088631309	-0.46289919713562405	1.1249301875165447
0.7135004497751124	-1.735430733441438	-0.46342249028348675	1.1246330650678873
0.714000099950025	-1.7353840290671316	-0.46394631566546274	1.1243358446527187
0.7144997501249375	-1.7353365931004647	-0.46447067404792636	1.124038525645595
0.7149994002998501	-1.7352884228876868	-0.4649955661972005	1.1237411074160746
0.7154990504747626	-1.7352395157609273	-0.4655209928795349	1.1234435893292245
0.7159987006496752	-1.735189869038123	-0.46604695486109426	1.123145970744846
0.7164983508245877	-1.7351394800228763	-0.46657345290793195	1.1228482510180167
0.7169980009995003	-1.7350883460044004	-0.46710048778598434	1.1225504294987705
0.7174976511744128	-1.7350364642573886	-0.4676280602610438	1.1222525055321975
0.7179973013493254	-1.73498383204193	-0.4681561710987487	1.121954478458256
0.7184969515242379	-1.7349304466033912	-0.46868482106455717	1.121656347611927
0.7189966016991505	-1.7348763051723193	-0.4692140109237343	1.121358112322913
0.719496251874063	-1.7348214049643338	-0.46974374144133096	1.1210597719158122
0.7199959020489756	-1.7347657431800347	-0.4702740133821676	1.1207613257100106
0.7204955522238881	-1.7347093170048822	-0.4708048275108143	1.1204627730196108
0.7209952023988005	-1.734652123609088	-0.47133618459156795	1.1201641131533944
0.7214948525737132	-1.7345941601475054	-0.47186808538843467	1.119865345414729
0.7219945027486256	-1.734535423759529	-0.47240053066511034	1.1195664691018978
0.7224941529235382	-1.7344759115689994	-0.4729335211849653	1.1192674835071774
0.7229938030984507	-1.7344156206840466	-0.4734670577110114	1.1189683879178345
0.7234934532733633	-1.7343545481970137	-0.47400114100589275	1.1186691816154433
0.7239931034482758	-1.7342926911843364	-0.47453577183185935	1.1183698638760284
0.7244927536231884	-1.7342300467064244	-0.47507095095074664	1.1180704339696519
0.7249924037981009	-1.7341666118075278	-0.47560667912394844	1.1177708911612942
0.7254920539730135	-1.734102383515679	-0.47614295711241084	1.1174712347097766
0.725991704147926	-1.734037358842496	-0.47667978567658814	1.1171714638683599
0.7264913543228386	-1.7339715347831277	-0.4772171655764376	1.116871577884151
0.7269910044977511	-1.7339049083160996	-0.47775509757138757	1.1165715759989678
0.7274906546726637	-1.7338374764032012	-0.4782935824203149	1.116271457447879
0.7279903048475762	-1.7337692359893797	-0.4788326208815269	1.1159712214609652
0.7284899550224888	-1.7337001840025745	-0.4793722137127272	1.115670867261276
0.7289896051974013	-1.73363031735367	-0.4799123616710063	1.1153703940668351
0.7294892553723138	-1.7335596329362652	-0.4804530655127967	1.1150698010882216
0.7299889055472264	-1.7334881276266434	-0.4809943259938684	1.1147690875313156
0.7304885557221389	-1.7334157982835914	-0.4815361438692889	1.114468252594524
0.7309882058970515	-1.7333426417482805	-0.48207851989340433	1.114167295470736
0.731487856071964	-1.7332686548441443	-0.4826214548198107	1.1138662153461403
0.7319875062468766	-1.7331938343767492	-0.4831649494013314	1.1135650114009106
0.7324871564217891	-1.7331181771336506	-0.48370900438998454	1.1132636828075653
0.7329868065967017	-1.733041679884268	-0.48425362053696014	1.112962228734171
0.7334864567716142	-1.7329643393797416	-0.4847987985925893	1.1126606483399608
0.7339861069465268	-1.7328861523528039	-0.4853445393063175	1.112358940781424
0.7344857571214393	-1.732807115517645	-0.48589084342667854	1.112057105199442
0.7349854072963519	-1.7327272255697679	-0.4864377117012635	1.1117551407366122
0.7354850574712644	-1.7326464791858442	-0.4869851448766892	1.1114530465063277
0.735984707646177	-1.7325648730235823	-0.4875331436985725	1.1111508217279813
0.7364843578210895	-1.7324824037215847	-0.48808170891149955	1.1108484653875195
0.7369840079960019	-1.7323990678991945	-0.4886308412589941	1.1105459667228617
0.7374836581709145	-1.7323148621563595	-0.48918054148348605	1.1102433546659458
0.737983308345827	-1.7322297830734743	-0.48973081032628063	1.1099405985324484
0.7384829585207396	-1.7321438272112584	-0.49028164852753076	1.109637707260557
0.7389826086956521	-1.7320569911105685	-0.4908330568261963	1.1093346799913524
0.7394822588705647	-1.7319692712922772	-0.49138503596001876	1.1090315157754151
0.7399819090454772	-1.7318806642571187	-0.4919375866654884	1.108728213716422
0.7404815592203898	-1.7317911664855046	-0.4924907096778007	1.108424772853659
0.7409812093953023	-1.7317007744374178	-0.49304440573083613	1.10812119225057
0.7414808595702149	-1.7316094845522148	-0.4935986755571159	1.1078174709505517
0.7419805097451274	-1.7315172932484835	-0.49415351988776957	1.107513607993445
0.74248015992004	-1.7314241969238913	-0.4947089394525024	1.1072096024109412
0.7429798100949525	-1.7313301919550028	-0.49526493497955276	1.1069054532270801
0.7434794602698651	-1.7312352746971442	-0.49582150719566515	1.1066011594580052
0.7439791104447776	-1.7311394414842038	-0.4963786568260405	1.1062967201117833
0.7444787606196902	-1.7310426886285109	-0.49693638459431316	1.1059921341892516
0.7449784107946027	-1.7309450124206214	-0.4974946912224982	1.1056874006822686
0.7454780609695152	-1.730846409129192	-0.49805357743096695	1.1053825185746846
0.7459777111444278	-1.7307468750007686	-0.4986130439383945	1.105077486842873
0.7464773613193403	-1.7306464062596498	-0.4991730914617303	1.1047723044544278
0.7469770114942529	-1.7305449991076918	-0.49973372071615274	1.104466970368604
0.7474766616691654	-1.7304426497241323	-0.5002949324150279	1.1041614835361508
0.747976311844078	-1.7303393542654324	-0.5008567272698728	1.1038558429000667
0.7484759620189905	-1.7302351088650525	-0.5014191059903024	1.1035500473934243
0.7489756121939031	-1.7301299096333471	-0.5019820692840058	1.103244095942156
0.7494752623688156	-1.7300237526572997	-0.5025456178566831	1.102937987462079
0.7499749125437282	-1.7299166340003975	-0.5031097524120152	1.1026317208613985
0.7504745627186407	-1.7298085497024112	-0.503674473651612	1.1023252950387823
0.7509742128935533	-1.729699495779222	-0.5042397822749705	1.1020187088842044
0.7514738630684658	-1.7295894682226285	-0.5048056789794282	1.1017119612778767
0.7519735132433784	-1.7294784630001447	-0.5053721644601152	1.1014050510919295
0.7524731634182908	-1.7293664760548346	-0.5059392394099135	1.101097977188732
0.7529728135932034	-1.7292535033050953	-0.5065069045194039	1.1007907384213367
0.7534724637681159	-1.7291395406444297	-0.5070751604768109	1.1004833336336095
0.7539721139430284	-1.7290245839413163	-0.5076440079679708	1.100175761659441
0.754471764117941	-1.7289086290389464	-0.5082134476762673	1.0998680213238696
0.7549714142928535	-1.7287916717550593	-0.5087834802825892	1.0995601114418097
0.7554710644677661	-1.7286737078817003	-0.5093541064652722	1.0992520308186022
0.7559707146426786	-1.7285547331850435	-0.509925326900053	1.0989437782497866
0.7564703648175912	-1.7284347434051757	-0.5104971422600166	1.0986353525205752
0.7569700149925037	-1.7283137342558705	-0.511069553215539	1.098326752406737
0.7574696651674163	-1.7281917014243768	-0.5116425604342334	1.0980179766736398
0.7579693153423288	-1.7280686405712296	-0.5122161645809027	1.0977090240764484
0.7584689655172414	-1.7279445473299848	-0.5127903663174722	1.0973998933599798
0.7589686156921539	-1.7278194173070351	-0.513365166302941	1.0970905832588584
0.7594682658670665	-1.7276932460813805	-0.5139405651933266	1.0967810924968946
0.759967916041979	-1.7275660292043786	-0.5145165636415967	1.0964714197875565
0.7604675662168916	-1.7274377621995498	-0.5150931622976217	1.0961615638335118
0.7609672163918041	-1.727308440562327	-0.5156703618081074	1.095851523326595
0.7614668665667167	-1.7271780597598234	-0.5162481628165367	1.095541296947803
0.7619665167416292	-1.727046615230613	-0.5168265659631117	1.0952308833671194
0.7624661669165417	-1.7269141023844778	-0.5174055718846862	1.0949202812432675
0.7629658170914543	-1.726780516602165	-0.5179851812147027	1.0946094892240306
0.7634654672663668	-1.726645853235155	-0.518565394583131	1.0942985059455443
0.7639651174412794	-1.7265101076054203	-0.5191462126164035	1.0939873300327938
0.7644647676161919	-1.7263732750051588	-0.5197276359373446	1.0936759600989634
0.7649644177911045	-1.7262353506965675	-0.5203096651651125	1.0933643947458036
0.765464067966017	-1.7260963299115708	-0.5208923009151197	1.0930526325631003
0.7659637181409296	-1.7259562078515747	-0.5214755437989752	1.09274067212887
0.766463368315842	-1.725814979687203	-0.5220593944244061	1.092428512009103
0.7669630184907547	-1.7256726405580516	-0.5226438533951949	1.0921161507576278
0.7674626686656671	-1.725529185572387	-0.5232289213110961	1.0918035869161276
0.7679623188405797	-1.7253846098069352	-0.5238145987677783	1.0914908190138872
0.7684619690154922	-1.7252389083065671	-0.524400886356738	1.0911778455676424
0.7689616191904048	-1.7250920760840405	-0.5249877846652284	1.0908646650816174
0.7694612693653173	-1.7249441081197374	-0.5255752942761875	1.090551276047315
0.7699609195402299	-1.7247949993613658	-0.5261634157681534	1.0902376769433457
0.7704605697151424	-1.7246447447236988	-0.5267521497151936	1.089923866235393
0.7709602198900549	-1.7244933390882684	-0.5273414966868186	1.0896098423759877
0.7714598700649675	-1.724340777303094	-0.5279314572479064	1.0892956038045989
0.77195952023988	-1.724187054182398	-0.5285220319586196	1.0889811489468408
0.7724591704147926	-1.7240321645062904	-0.5291132213743204	1.0886664762155605
0.7729588205897051	-1.7238761030204954	-0.5297050260454897	1.088351584009439
0.7734584707646177	-1.7237188644360306	-0.5302974465176378	1.0880364707136145
0.7739581209395302	-1.7235604434289271	-0.5308904833312234	1.0877211346992726
0.7744577711144428	-1.7234008346399017	-0.5314841370215587	1.0874055743235451
0.7749574212893553	-1.723240032674065	-0.5320784081187286	1.0870897879294263
0.7754570714642679	-1.7230780321005952	-0.5326732971474925	1.0867737738455314
0.7759567216391804	-1.7229148274524158	-0.5332688046271942	1.0864575303860893
0.776456371814093	-1.72275041322591	-0.5338649310716758	1.0861410558506297
0.7769560219890055	-1.7225847838805588	-0.5344616769891748	1.0858243485239987
0.7774556721639181	-1.7224179338386343	-0.5350590428822329	1.0855074066760866
0.7779553223388306	-1.7222498574848502	-0.5356570292475937	1.08519022856179
0.7784549725137432	-1.7220805491660627	-0.536255636576113	1.084872812420697
0.7789546226886557	-1.7219100031908925	-0.5368548653526503	1.0845551564771112
0.7794542728635682	-1.7217382138294142	-0.5374547160559723	1.0842372589397862
0.7799539230384808	-1.7215651753127899	-0.5380551891586474	1.0839191180018048
0.7804535732133933	-1.7213908818329255	-0.53865628512694	1.0836007318403926
0.7809532233883059	-1.7212153275421262	-0.53925800442071	1.0832820986167955
0.7814528735632184	-1.7210385065527327	-0.5398603474933003	1.082963216476085
0.781952523738131	-1.7208604129367489	-0.540463314791427	1.08264408354699
0.7824521739130434	-1.7206810407254982	-0.5410669067550719	1.082324697941751
0.782951824087956	-1.7205003839092377	-0.54167112381737	1.0820050577559321
0.7834514742628685	-1.7203184364367794	-0.5422759664044888	1.0816851610682736
0.7839511244377811	-1.7201351922151387	-0.542881434935524	1.0813650059404434
0.7844507746126936	-1.7199506451091229	-0.5434875298223715	1.0810445904170007
0.7849504247876062	-1.7197647889409653	-0.5440942514696152	1.0807239125250656
0.7854500749625187	-1.7195776174899078	-0.5447016002743982	1.080402970274214
0.7859497251374313	-1.7193891244918398	-0.5453095766263094	1.0800817616562968
0.7864493753123438	-1.7191993036388784	-0.5459181809072539	1.07976028464526
0.7869490254872564	-1.7190081485789481	-0.5465274134913225	1.0794385371968882
0.7874486756621689	-1.718815652915403	-0.5471372747446707	1.0791165172487183
0.7879483258370814	-1.7186218102065876	-0.5477477650253842	1.078794222719725
0.788447976011994	-1.7184266139654543	-0.5483588846833521	1.0784716515103074
0.7889476261869065	-1.7182300576590763	-0.5489706340601209	1.0781488015018579
0.7894472763618191	-1.71803213470827	-0.5495830134887694	1.077825670556748
0.7899469265367316	-1.7178328384871477	-0.5501960232937656	1.0775022565180399
0.7904465767116442	-1.7176321623226862	-0.5508096637908303	1.0771785572093322
0.7909462268865567	-1.7174300994942429	-0.5514239352867846	1.0768545704344632
0.7914458770614693	-1.717226643233171	-0.5520388380794202	1.0765302939774213
0.7919455272363818	-1.7170217867222923	-0.5526543724573361	1.0762057256020106
0.7924451774112944	-1.7168155230955071	-0.5532705386998056	1.0758808630517456
0.7929448275862069	-1.7166078454372824	-0.5538873370766141	1.0755557040495496
0.7934444777611195	-1.7163987467821962	-0.5545047678479091	1.0752302462975811
0.793944127936032	-1.7161882201144325	-0.5551228312640386	1.0749044874769524
0.7944437781109446	-1.715976258367368	-0.5557415275654088	1.0745784252476265
0.7949434282858571	-1.7157628544230066	-0.5563608569823031	1.074252057248006
0.7954430784607697	-1.7155480011115274	-0.5569808197347336	1.073925381094875
0.7959427286356822	-1.7153316912107865	-0.5576014160322706	1.0735983943830265
0.7964423788105947	-1.7151139174457786	-0.5582226460738705	1.0732710946851247
0.7969420289855073	-1.7148946724881529	-0.5588445100477112	1.0729434795513928
0.7974416791604197	-1.7146739489556992	-0.5594670081310184	1.0726155465094263
0.7979413293353323	-1.7144517394117793	-0.5600901404898802	1.0722872930638514
0.7984409795102448	-1.714228036364867	-0.560713907279087	1.0719587166962077
0.7989406296851574	-1.7140028322679384	-0.561338308641929	1.0716298148645664
0.7994402798600699	-1.7137761195179837	-0.5619633447100304	1.0713005850033617
0.7999399300349825	-1.7135478904553931	-0.5625890156031418	1.070971024523045
0.800439580209895	-1.7133181373634798	-0.5632153214289753	1.0706411308099124
0.8009392303848076	-1.7130868524678464	-0.56384226228299	1.0703109012257577
0.8014388805597201	-1.712854027935841	-0.564469838248206	1.0699803331076458
0.8019385307346327	-1.7126196558759776	-0.565098049395005	1.0696494237676077
0.8024381809095452	-1.712383728337361	-0.5657268957809296	1.069318170492396
0.8029378310844578	-1.7121462373090583	-0.5663563774504712	1.0689865705431414
0.8034374812593703	-1.7119071747195354	-0.5669864944348691	1.0686546211551557
0.8039371314342828	-1.7116665324360345	-0.5676172467518972	1.068322319537532
0.8044367816091954	-1.711424302263941	-0.5682486344056443	1.0679896628729317
0.8049364317841079	-1.711180475946187	-0.5688806573863013	1.0676566483172463
0.8054360819590205	-1.7109350451626166	-0.5695133156699413	1.0673232729993336
0.805935732133933	-1.7106880015293218	-0.5701466092182857	1.066989534020642
0.8064353823088456	-1.7104393365980015	-0.5707805379784795	1.066655428454946
0.8069350324837581	-1.7101890418553474	-0.5714151018828676	1.0663209533480482
0.8074346826586707	-1.7099371087223179	-0.572050300848745	1.0659861057173843
0.8079343328335832	-1.7096835285535041	-0.572686134778126	1.0656508825518005
0.8084339830084958	-1.7094282926364315	-0.573322603557497	1.0653152808111188
0.8089336331834083	-1.7091713921908904	-0.5739597070575732	1.0649792974258967
0.8094332833583209	-1.7089128183682019	-0.5745974451330407	1.0646429292970168
0.8099329335332334	-1.7086525622505395	-0.5752358176223069	1.0643061732953705
0.810432583708146	-1.708390614850193	-0.5758748243472378	1.0639690262615151
0.8109322338830585	-1.7081269671088726	-0.5765144651129009	1.063631485005349
0.8114318840579711	-1.707861609896912	-0.5771547397072836	1.0632935463056545
0.8119315342328836	-1.707594534012606	-0.5777956479010422	1.0629552069098736
0.812431184407796	-1.7073257301813736	-0.5784371894472043	1.0626164635336195
0.8129308345827087	-1.7070551890550372	-0.5790793640809004	1.0622773128603666
0.8134304847576211	-1.7067829012110478	-0.5797221715190775	1.061937751541064
0.8139301349325337	-1.7065088571516687	-0.5803656114602029	1.0615977761937267
0.8144297851074462	-1.7062330473032228	-0.5810096835839809	1.061257383403083
0.8149294352823588	-1.705955462015236	-0.5816543875510386	1.0609165697201515
0.8154290854572713	-1.705676091559671	-0.5822997230026382	1.0605753316618516
0.8159287356321839	-1.7053949261300538	-0.5829456895603542	1.0602336657105937
0.8164283858070964	-1.7051119558406687	-0.5835922868257685	1.0598915683138868
0.816928035982009	-1.7048271707256695	-0.5842395143801421	1.0595490358838577
0.8174276861569215	-1.7045405607382578	-0.5848873717841007	1.0592060647969166
0.8179273363318341	-1.7042521157497907	-0.5855358585773007	1.0588626513932704
0.8184269865067466	-1.7039618255488767	-0.5861849742780889	1.0585187919764762
0.8189266366816592	-1.7036696798405129	-0.586834718383171	1.0581744828130428
0.8194262868565717	-1.7033756682451593	-0.5874850903672616	1.05782972013197
0.8199259370314843	-1.7030797802977944	-0.5881360896827272	1.057484500124241
0.8204255872063968	-1.7027820054470109	-0.5887877157592346	1.0571388189424253
0.8209252373813093	-1.702482333054072	-0.5894399680033908	1.0567926727002006
0.8214248875562219	-1.7021807523919057	-0.5900928457983603	1.0564460574718266
0.8219245377311344	-1.7018772526441865	-0.590746348503504	1.0560989692917204
0.822424187906047	-1.7015718229042998	-0.5914004754539846	1.0557514041539258
0.8229238380809595	-1.7012644521743752	-0.5920552259603881	1.0554033580116493
0.8234234882558721	-1.700955129364243	-0.5927105993083213	1.055054826776705
0.8239231384307846	-1.7006438432904474	-0.5933665947580208	1.05470580631909
0.8244227886056972	-1.7003305826751456	-0.5940232115439305	1.054356292466356
0.8249224387806097	-1.7000153361450765	-0.5946804488742937	1.0540062810031394
0.8254220889555223	-1.6996980922305076	-0.595338305930737	1.0536557676706484
0.8259217391304348	-1.6993788393641216	-0.595996781867833	1.0533047481660707
0.8264213893053474	-1.69905756587991	-0.5966558758126659	1.052953218142048
0.8269210394802599	-1.6987342600120567	-0.5973155868643851	1.0526011732060903
0.8274206896551725	-1.6984089098938244	-0.5979759140937638	1.0522486089200518
0.827920339830085	-1.6980815035563748	-0.5986368565427297	1.0518955207995122
0.8284199900049976	-1.6977520289276034	-0.5992984132238998	1.0515419043131817
0.82891964017991	-1.69742047383097	-0.5999605831201108	1.051187754882393
0.8294192903548225	-1.6970868259842853	-0.6006233651839326	1.0508330678803368
0.8299189405297351	-1.6967510729985018	-0.6012867583371797	1.05047783863164
0.8304185907046476	-1.6964132023764444	-0.6019507614704027	1.0501220624115568
0.8309182408795602	-1.696073201511614	-0.6026153734423988	1.049765734445496
0.8314178910544727	-1.6957310576868392	-0.6032805930796701	1.0494088499082346
0.8319175412293853	-1.69538675807307	-0.6039464191759257	1.0490514039234091
0.8324171914042978	-1.6950402897279717	-0.6046128504915173	1.048693391562695
0.8329168415792104	-1.6946916395946903	-0.6052798857529239	1.0483348078452979
0.8334164917541229	-1.6943407945004196	-0.6059475236521731	1.047975647737124
0.8339161419290355	-1.6939877411550932	-0.6066157628462973	1.0476159061501884
0.834415792103948	-1.6936324661499498	-0.6072846019567454	1.0472555779418369
0.8349154422788606	-1.693274955956168	-0.6079540395688159	1.0468946579141085
0.8354150924537731	-1.6929151969233782	-0.6086240742310439	1.046533140812898
0.8359147426286857	-1.6925531752782568	-0.609294704454614	1.0461710213273223
0.8364143928035982	-1.692188877123032	-0.6099659287127379	1.0458082940889029
0.8369140429785108	-1.6918222884339842	-0.6106377454400315	1.0454449536708308
0.8374136931534233	-1.6914533950599309	-0.6113101530318761	1.0450809945871695
0.8379133433283358	-1.6910821827206988	-0.6119831498437793	1.0447164112921112
0.8384129935032484	-1.6907086370055109	-0.6126567341906988	1.0443511981790945
0.8389126436781609	-1.690332743371458	-0.6133309043463917	1.043985349580076
0.8394122938530735	-1.689954487141834	-0.6140056585427162	1.0436188597646445
0.839911944027986	-1.6895738535045233	-0.6146809949689445	1.0432517229392064
0.8404115942028986	-1.6891908275103238	-0.6153569117710519	1.042883933246114
0.8409112443778111	-1.6888053940712724	-0.616033407051001	1.0425154847628253
0.8414108945527237	-1.6884175379589128	-0.616710478866004	1.0421463715009904
0.8419105447276362	-1.6880272438025654	-0.6173881252277795	1.04177658740557
0.8424101949025488	-1.687634496087534	-0.6180663441017858	1.0414061263539032
0.8429098450774613	-1.6872392791533335	-0.6187451334064553	1.0410349821548097
0.8434094952523739	-1.6868415771918641	-0.6194244910124074	1.0406631485476328
0.8439091454272863	-1.686441374245531	-0.620104414741635	1.040290619201259
0.844408795602199	-1.6860386542053867	-0.6207849023667006	1.0399173877131769
0.8449084457771114	-1.685633400809212	-0.6214659516098996	1.039543447608484
0.845408095952024	-1.6852255976395534	-0.6221475601424081	1.0391687923388313
0.8459077461269365	-1.6848152281217803	-0.6228297255834305	1.038793415281472
0.846407396301849	-1.6844022755220476	-0.6235124454993112	1.0384173097381517
0.8469070464767616	-1.6839867229452783	-0.6241957174026466	1.0380404689340925
0.8474066966516741	-1.6835685533330749	-0.6248795387513677	1.0376628860168837
0.8479063468265867	-1.6831477494616358	-0.6255639069478189	1.037284554055414
0.8484059970014992	-1.6827242939395892	-0.6262488193378025	1.0369054660387305
0.8489056471764118	-1.6822981692058598	-0.6269342732096314	1.036525614874933
0.8494052973513243	-1.6818693575274068	-0.6276202657931258	1.0361449933899807
0.8499049475262369	-1.6814378409970296	-0.628306794258634	1.035763594326559
0.8504045977011494	-1.6810036015310401	-0.6289938557159956	1.0353814103428434
0.850904247876062	-1.68056662086699	-0.6296814472135227	1.034998434011331
0.8514038980509745	-1.6801268805612755	-0.6303695657369248	1.0346146578175615
0.8519035482258871	-1.6796843619867612	-0.6310582082082429	1.0342300741588868
0.8524031984007996	-1.679239046330329	-0.6317473714847424	1.0338446753431705
0.8529028485757122	-1.6787909145904125	-0.6324370523578017	1.0334584535874964
0.8534024987506247	-1.6783399475744836	-0.6331272475517697	1.0330714010168536
0.8539021489255373	-1.677886125896466	-0.6338179537227983	1.0326835096627534
0.8544017991004498	-1.6774294299741601	-0.634509167457664	1.0322947714618924
0.8549014492753623	-1.676969840026574	-0.6352008852725551	1.031905178254727
0.8554010994502749	-1.6765073360712466	-0.635893103611847	1.0315147217840674
0.8559007496251874	-1.676041897921504	-0.6365858188468431	1.031123393693631
0.8564003998001	-1.675573505183655	-0.6372790272744903	1.0307311855265355
0.8569000499750125	-1.6751021372541894	-0.6379727251160868	1.0303380887238391
0.8573997001499251	-1.6746277733168808	-0.6386669085159462	1.029944094622997
0.8578993503248376	-1.67415039233984	-0.6393615735400346	1.0295491944562813
0.8583990004997502	-1.6736699730725644	-0.6400567161746032	1.0291533793492373
0.8588986506746626	-1.6731864940428713	-0.6407523323247636	1.0287566403190227
0.8593983008495752	-1.672699933553841	-0.6414484178130638	1.028358968272818
0.8598979510244877	-1.6722102696806476	-0.6421449683780087	1.0279603540060969
0.8603976011994003	-1.6717174802673829	-0.642841979672576	1.0275607882009634
0.8608972513743128	-1.6712215429237947	-0.6435394472626846	1.0271602614243887
0.8613969015492254	-1.6707224350219734	-0.6442373666256416	1.026758764126451
0.8618965517241379	-1.6702201336929918	-0.6449357331485528	1.0263562866385354
0.8623962018990505	-1.6697146158234748	-0.6456345421267112	1.025952819171504
0.862895852073963	-1.6692058580520972	-0.6463337887619333	1.025548351813793
0.8633955022488755	-1.6686938367660509	-0.6470334681608888	1.0251428745295594
0.8638951524237881	-1.6681785280974077	-0.6477335753333692	1.0247363771566862
0.8643948025987006	-1.66765990791945	-0.6484341051905411	1.0243288494048355
0.8648944527736132	-1.6671379518429108	-0.6491350525431515	1.0239202808534107
0.8653941029485257	-1.6666126352121788	-0.6498364120997097	1.0235106609495277
0.8658937531234383	-1.6660839331013784	-0.6505381784646114	1.023099979005892
0.8663934032983508	-1.6655518203104416	-0.6512403461362479	1.022688224198678
0.8668930534732634	-1.6650162713610552	-0.6519429095050565	1.0222753855653448
0.8673927036481759	-1.6644772604925624	-0.6526458628515387	1.021861452002413
0.8678923538230885	-1.663934761657791	-0.6533492003442465	1.0214464122632256
0.868392003998001	-1.6633887485187748	-0.654052916037703	1.0210302549556038
0.8688916541729136	-1.6628391944424281	-0.6547570038703061	1.020612968539527
0.8693913043478261	-1.66228607249612	-0.6554614576621681	1.020194541324717
0.8698909545227387	-1.6617293554431734	-0.6561662711129231	1.0197749614682008
0.8703906046976512	-1.6611690157382681	-0.6568714377994763	1.0193542169718008
0.8708902548725637	-1.6606050255227693	-0.6575769511737158	1.018932295679606
0.8713899050474763	-1.6600373566199687	-0.6582828045601737	1.0185091852753723
0.8718895552223888	-1.6594659805302117	-0.6589889911536292	1.0180848732798662
0.8723892053973014	-1.6588908684259638	-0.6596955040166724	1.0176593470481727
0.8728888555722139	-1.6583119911467583	-0.660402336077208	1.0172325937669429
0.8733885057471265	-1.6577293191940539	-0.6611094801259085	1.0168046004515725
0.873888155922039	-1.6571428227259948	-0.6618169288136094	1.0163753539433409
0.8743878060969515	-1.65655247155205	-0.6625246746486463	1.0159448409064649
0.874887456271864	-1.6559582351276	-0.6632327099941505	1.0155130478251566
0.8753871064467766	-1.6553600825483337	-0.6639410270652556	1.0150799610005117
0.8758867566216891	-1.6547579825446146	-0.6646496179262706	1.014645566547442
0.8763864067966017	-1.654151903475699	-0.6653584744877824	1.014209850391493
0.8768860569715142	-1.653541813323823	-0.6660675885036814	1.0137727982655804
0.8773857071464268	-1.6529276796882175	-0.6667769515681446	1.0133343957067018
0.8778853573213393	-1.6523094697789542	-0.6674865551125312	1.012894628052543
0.8783850074962519	-1.6516871504107022	-0.6681963904022198	1.0124534804380263
0.8788846576711644	-1.6510606879963394	-0.6689064485333717	1.0120109377917863
0.8793843078460769	-1.6504300485404488	-0.669616720429626	1.0115669848325832
0.8798839580209895	-1.6497951976326648	-0.6703271968387112	1.011121606065598
0.880383608195902	-1.6491561004409094	-0.6710378683289928	1.0106747857787164
0.8808832583708146	-1.6485127217044477	-0.6717487252859276	1.01022650803865
0.8813829085457271	-1.6478650257268463	-0.6724597579084505	1.0097767566870446
0.8818825587206397	-1.6472129763687549	-0.6731709562052739	1.0093255153364689
0.8823822088955522	-1.646556537040553	-0.6738823099911014	1.0088727673663274
0.8828818590704648	-1.645895670694828	-0.674593808882755	1.0084184959186668
0.8833815092453773	-1.645230339818721	-0.6753054422952156	1.0079626838939257
0.8838811594202899	-1.644560506426071	-0.6760171994375656	1.0075053139465433
0.8843808095952024	-1.6438861320494378	-0.6767290693088431	1.0070463684805104
0.884880459770115	-1.6432071777319266	-0.6774410406938007	1.0065858296448107
0.8853801099450275	-1.6425236040188393	-0.6781531021585576	1.0061236793287465
0.8858797601199401	-1.6418353709491649	-0.6788652420461553	1.0056598991571764
0.8863794102948526	-1.6411424380468655	-0.6795774484720086	1.005194470485644
0.8868790604697652	-1.6404447643119837	-0.6802897093192453	1.0047273743953808
0.8873787106446777	-1.6397423082115588	-0.6810020122339367	1.004258591688213
0.8878783608195902	-1.6390350276703376	-0.681714344620218	1.003788102881349
0.8883780109945028	-1.638322880061296	-0.6824266936352875	1.0033158882020519
0.8888776611694152	-1.6376058221959282	-0.6831390461842857	1.0028419275821674
0.8893773113443278	-1.636883810314333	-0.6838513889150492	1.0023662006525418
0.8898769615192403	-1.636156800075098	-0.6845637082127484	1.0018886867373298
0.8903766116941529	-1.6354247465449328	-0.6852759901943828	1.0014093648481408
0.8908762618690654	-1.6346876041880618	-0.6859882207031399	1.0009282136780353
0.891375912043978	-1.6339453268554254	-0.6867003853026338	1.000445211595447
0.8918755622188905	-1.6331978677735748	-0.6874124692709778	0.9999603366378752
0.8923752123938031	-1.6324451795333643	-0.688124457594731	0.9994735665054914
0.8928748625687156	-1.6316872140783645	-0.6888363349626858	0.9989848785545803
0.8933745127436282	-1.6309239226930012	-0.6895480857594976	0.9984942497907967
0.8938741629185407	-1.6301552559904424	-0.6902596940591618	0.9980016568622935
0.8943738130934533	-1.62938116390018	-0.690971143618322	0.9975070760526636
0.8948734632683658	-1.6286015956553541	-0.6916824178694176	0.9970104832737301
0.8953731134432784	-1.6278164997797422	-0.6923934999136444	0.9965118540581358
0.8958727636181909	-1.627025824074482	-0.6931043725137489	0.9960111635517798
0.8963724137931034	-1.6262295156044484	-0.6938150180866354	0.9955083865060449
0.896872063968016	-1.625427520684323	-0.6945254186957724	0.9950034972698383
0.8973717141429285	-1.624619784864335	-0.6952355560434237	0.9944964697814505
0.8978713643178411	-1.6238062529156478	-0.6959454114626636	0.9939872775601983
0.8983710144927536	-1.6229868688154139	-0.6966549659091905	0.9934758936978635
0.8988706646676662	-1.6221615757314345	-0.6973641999529197	0.9929622908499004
0.8993703148425787	-1.621330316006487	-0.6980730937693708	0.992446441226456
0.8998699650174913	-1.6204930311422394	-0.6987816271308143	0.9919283165831293
0.9003696151924038	-1.619649661782787	-0.6994897793971915	0.9914078882115148
0.9008692653673164	-1.6188001476977645	-0.7001975295067885	0.9908851269294833
0.9013689155422289	-1.6179444277650654	-0.7009048559666694	0.9903600030712486
0.9018685657171415	-1.6170824399531112	-0.7016117368428467	0.9898324864771428
0.902368215892054	-1.6162141213026773	-0.7023181497501859	0.9893025464831358
0.9028678660669666	-1.615339407908275	-0.7030240718420497	0.9887701519100978
0.903367516241879	-1.6144582348990462	-0.7037294797996418	0.9882352710527519
0.9038671664167917	-1.6135705364191792	-0.704434349821077	0.9876978716683606
0.9043668165917041	-1.6126762456078343	-0.7051386576101436	0.9871579209651024
0.9048664667666166	-1.6117752945785282	-0.705842378364758	0.9866153855901295
0.9053661169415292	-1.610867614398016	-0.7065454867651053	0.9860702316173356
0.9058657671164417	-1.6099531350645948	-0.7072479569614352	0.9855224245347468
0.9063654172913543	-1.6090317854858704	-0.7079497625615409	0.9849719292316321
0.9068650674662668	-1.6081034934559215	-0.7086508766178676	0.9844187099852136
0.9073647176411794	-1.6071681856318565	-0.7093512716142623	0.9838627304470298
0.9078643678160919	-1.60622578750977	-0.7100509194523544	0.9833039536289384
0.9083640179910045	-1.6052762234000397	-0.710749791437542	0.9827423418887103
0.908863668165917	-1.604319416401967	-0.7114478582645831	0.9821778569152481
0.9093633183408296	-1.603355288377736	-0.7121450900027706	0.9816104597133718
0.9098629685157421	-1.6023837599256647	-0.712841456080676	0.9810401105881895
0.9103626186906547	-1.6014047503527262	-0.7135369252704602	0.9804667691290311
0.9108622688655672	-1.600418177646308	-0.7142314656717081	0.9798903941928987
0.9113619190404798	-1.5994239584452206	-0.7149250446948189	0.9793109438875051
0.9118615692153923	-1.5984220080098648	-0.7156176290438747	0.9787283755537528
0.9123612193903049	-1.5974122401915993	-0.7163091846990297	0.9781426457477767
0.9128608695652174	-1.5963945674012283	-0.7169996768983532	0.9775537102224116
0.9133605197401299	-1.59536890057661	-0.7176890701191458	0.9769615239081587
0.9138601699150425	-1.5943351491493527	-0.7183773280586899	0.9763660408935848
0.914359820089955	-1.5932932210105426	-0.7190644136144086	0.9757672144051318
0.9148594702648676	-1.5922430224755038	-0.7197502888634381	0.9751649967863434
0.9153591204397801	-1.5911844582475336	-0.7204349150415622	0.9745593394764691
0.9158587706146927	-1.5901174313806024	-0.7211182525215121	0.9739501929884383
0.9163584207896052	-1.5890418432409268	-0.7218002607905829	0.9733375068861395
0.9168580709645178	-1.5879575934674564	-0.722480898427569	0.9727212297610566
0.9173577211394303	-1.5868645799311667	-0.7231601230789703	0.9721013092081561
0.9178573713143429	-1.5857626986931452	-0.7238378914344572	0.9714776918010612
0.9183570214892554	-1.584651843961441	-0.7245141592015588	0.9708503230664463
0.918856671664168	-1.5835319080465824	-0.7251888810795477	0.9702191474576431
0.9193563218390804	-1.5824027813157935	-0.7258620107324993	0.9695841083274365
0.919855972013993	-1.581264352145771	-0.726533500761473	0.9689451478999783
0.9203556221889055	-1.5801165068740424	-0.7272033026758095	0.9683022072418496
0.9208552723638181	-1.5789591297488077	-0.7278713668634853	0.9676552262321743
0.9213549225387306	-1.5777921028772455	-0.7285376425605133	0.9670041435318087
0.9218545727136431	-1.5766153061721697	-0.7292020778193238	0.9663488965515135
0.9223542228885557	-1.5754286172970544	-0.7298646194761168	0.9656894214191233
0.9228538730634682	-1.5742319116092756	-0.7305252131171136	0.9650256529456223
0.9233535232383808	-1.57302506210157	-0.7311838030436967	0.9643575245901299
0.9238531734132933	-1.5718079393416207	-0.7318403322363704	0.9636849684237345
0.9243528235882059	-1.5705804114096804	-0.7324947423175039	0.9630079150921168
0.9248524737631184	-1.569342343834175	-0.7331469735128041	0.9623262937769267
0.925352123938031	-1.5680935995252057	-0.733796964611481	0.9616400321558859
0.9258517741129435	-1.566834038705853	-0.7344446529250257	0.960949056361512
0.9263514242878561	-1.5655635188412231	-0.7350899742445759	0.9602532909384691
0.9268510744627686	-1.5642818945651116	-0.735732862796785	0.9595526587994416
0.9273507246376812	-1.5629890176042096	-0.7363732511981455	0.9588470811794891
0.9278503748125937	-1.5616847366997426	-0.7370110704077029	0.9581364775888295
0.9283500249875063	-1.5603688975264665	-0.7376462496780877	0.9574207657639663
0.9288496751624188	-1.5590413426088483	-0.7382787165047969	0.9566998616171054
0.9293493253373314	-1.55770191123438	-0.7389083965736463	0.9559736791837641
0.9298489755122439	-1.5563504393638807	-0.7395352137063299	0.9552421305685524
0.9303486256871564	-1.5549867595386369	-0.7401590898039814	0.9545051258889646
0.930848275862069	-1.5536107007842994	-0.7407799447886767	0.9537625732171834
0.9313479260369815	-1.5522220885113347	-0.7413976965427651	0.953014378519736
0.9318475762118941	-1.5508207444119375	-0.7420122608459473	0.9522604455949572
0.9323472263868066	-1.5494064863532278	-0.7426235513099991	0.9515006760081467
0.9328468765617192	-1.5479791282665571	-0.7432314793110352	0.9507349690243158
0.9333465267366317	-1.5465384800327873	-0.743835953919193	0.9499632215384181
0.9338461769115443	-1.5450843473633227	-0.7444368818256347	0.9491853280029485
0.9343458270864567	-1.5436165316767434	-0.7450341672667442	0.9484011803528132
0.9348454772613694	-1.5421348299708049	-0.745627711945362	0.9476106679272824
0.9353451274362818	-1.54063903468965	-0.7462174149489834	0.946813677389014
0.9358447776111944	-1.5391289335859293	-0.7468031726646948	0.9460100926398454
0.9363444277861069	-1.5376043095776815	-0.7473848786907749	0.9451997947333646
0.9368440779610195	-1.5360649405996922	-0.747962423744753	0.9443826617840096
0.937343728135932	-1.534510599449048	-0.7485356955677683	0.9435585688725514
0.9378433783108446	-1.5329410536246637	-0.7491045788250638	0.9427273879478113
0.9383430284857571	-1.531356065160464	-0.7496689550024129	0.9418889877244113
0.9388426786606696	-1.5297553904519277	-0.7502287022982979	0.941043233576382
0.9393423288355822	-1.5281387800756463	-0.750783695511601	0.9401899874263783
0.9398419790104947	-1.526505978601626	-0.7513338059246324	0.93932910763038
0.9403416291854073	-1.5248567243978721	-0.7518789011812124	0.9384604488575315
0.9408412793603198	-1.5231907494269825	-0.7524188451595994	0.937583861964991
0.9413409295352324	-1.5215077790342832	-0.7529534978399816	0.9366991938674678
0.9418405797101449	-1.5198075317270874	-0.753482715166253	0.9358062874011888
0.9423402298850575	-1.5180897189446492	-0.754006348901794	0.934904981182026
0.94283988005997	-1.5163540448183348	-0.7545242464789347	0.9339951094574822
0.9433395302348826	-1.5146002059214714	-0.755036250841769	0.9330765019521817
0.9438391804097951	-1.512827891008385	-0.7555422002819705	0.9321489837065646
0.9443388305847077	-1.5110367807420173	-0.7560419282672461	0.9312123749084052
0.9448384807596202	-1.509226547409536	-0.7565352632620086	0.930266490716754
0.9453381309345328	-1.5073968546253005	-0.7570220285398762	0.9293111410779346
0.9458377811094453	-1.5055473570204847	-0.757502041987528	0.9283461305331201
0.9463374312843578	-1.5036776999186432	-0.7579751158994498	0.9273712580170514
0.9468370814592704	-1.501787518996421	-0.7584410567630554	0.926386316647384
0.9473367316341829	-1.4998764399286424	-0.7588996650336584	0.9253910935041744
0.9478363818090955	-1.4979440780168265	-0.7593507348987002	0.9243853693989058
0.948336031984008	-1.4959900378002406	-0.7597940540306205	0.9233689186324684
0.9488356821589206	-1.4940139126485026	-0.7602294033277381	0.9223415087414855
0.949335332333833	-1.4920152843345877	-0.7606565566424108	0.921302900232267
0.9498349825087457	-1.4899937225872457	-0.7610752804957457	0.9202528463016857
0.9503346326836581	-1.4879487846214348	-0.7614853337780535	0.9191910925441912
0.9508342828585707	-1.485880014645671	-0.7618864674341934	0.9181173766441393
0.9513339330334832	-1.48378694334466	-0.7622784241328924	0.9170314280525422
0.9518335832083958	-1.4816690873359541	-0.7626609379190484	0.91593296764727
0.9523332333833083	-1.4795259485989063	-0.7630337338479879	0.9148217073757261
0.9528328835582209	-1.4773570138742447	-0.7633965276005289	0.9136973498788592
0.9533325337331334	-1.4751617540323843	-0.7637490250776339	0.9125595880953297
0.953832183908046	-1.4729396234086019	-0.7640909219733897	0.9114081048446344
0.9543318340829585	-1.4706900591028307	-0.7644219033248567	0.9102425723877259
0.954831484257871	-1.4684124802419016	-0.764741643037345	0.9090626519637747
0.9553311344327836	-1.466106287201677	-0.7650498033834439	0.9078679933014023
0.9558307846076961	-1.4637708607865296	-0.7653460344741	0.9066582341027756
0.9563304347826087	-1.4614055613632204	-0.7656299736998388	0.9054329994986603
0.9568300849575212	-1.4590097279461678	-0.7659012451400999	0.9041919014725064
0.9573297351324338	-1.4565826772307446	-0.7661594589385068	0.902934538251417
0.9578293853073463	-1.4541237025710316	-0.766404210641688	0.9016604936617019
0.9583290354822589	-1.4516320728981424	-0.7666350804990782	0.9003693364465039
0.9588286856571714	-1.449107031574872	-0.7668516327209374	0.8990606195428172
0.959328335832084	-1.4465477951821837	-0.7670534146915539	0.8977338793149481
0.9598279860069965	-1.4439535522325204	-0.7672399561343892	0.8963886347412675
0.9603276361819091	-1.4413234618046031	-0.7674107682255925	0.8950243865507699
0.9608272863568216	-1.438656652093856	-0.7675653426520291	0.8936406163056987
0.9613269365317342	-1.435952218872168	-0.7677031506096416	0.8922367854261651
0.9618265867066467	-1.433209223849963	-0.7678236417375464	0.8908123341522852
0.9623262368815593	-1.4304266929331708	-0.7679262429828972	0.8893666804390038
0.9628258870564718	-1.427603614366731	-0.768010357391055	0.8878992187782818
0.9633255372313843	-1.4247389367557606	-0.7680753628151197	0.8864093189428667
0.9638251874062969	-1.4218315669544503	-0.7681206105383206	0.8848963246453111
0.9643248375812093	-1.4188803678119453	-0.7681454238021157	0.8833595521052718
0.964824487756122	-1.4158841557634223	-0.7681490962321974	0.881798288517493
0.9653241379310344	-1.4128416982533174	-0.7681308901537907	0.8802117904120796
0.965823788105947	-1.409751710976489	-0.7680900347868249	0.8785992818978752
0.9663234382808595	-1.4066128549216	-0.7680257243105613	0.8769599527788055
0.9668230884557721	-1.4034237331993773	-0.7679371157862209	0.8752929565319996
0.9673227386306846	-1.4001828876366742	-0.7678233269249508	0.8735974081353541
0.9678223888055972	-1.396888795115159	-0.7676834336871444	0.8718723817308971
0.9683220389805097	-1.3935398636313021	-0.7675164676976234	0.8701169081088411
0.9688216891554223	-1.3901344280516408	-0.7673214134594881	0.8683299719955394
0.9693213393303348	-1.3866707455346086	-0.7670972053475869	0.8665105091267664
0.9698209895052474	-1.3831469905867846	-0.7668427243603433	0.8646574030855473
0.9703206396801599	-1.3795612497179732	-0.7665567946063387	0.862769481881517
0.9708202898550725	-1.3759115156551636	-0.7662381794992045	0.8608455142459442
0.971319940029985	-1.372195681070903	-0.7658855776313617	0.8588842056136705
0.9718195902048975	-1.3684115317761147	-0.7654976182935119	0.8568841937595973
0.9723192403798101	-1.3645567393213986	-0.7650728566027829	0.8548440440534735
0.9728188905547226	-1.3606288529437558	-0.7646097681978272	0.8527622442922119
0.9733185407296352	-1.3566252907879077	-0.7641067434538106	0.85063719906369
0.9738181909045477	-1.3525433303218852	-0.763562081164256	0.8484672235901818
0.9743178410794603	-1.348380097856375	-0.7629739816296314	0.8462505369925776
0.9748174912543728	-1.3441325570648357	-0.7623405390845402	0.8439852549086948
0.9753171414292854	-1.339797496387512	-0.7616597333860777	0.8416693813898796
0.9758167916041979	-1.335371515186111	-0.7609294208750444	0.8393007999893947
0.9763164417791105	-1.3308510084967273	-0.7601473243091782	0.8368772639438063
0.976816091954023	-1.3262321502067955	-0.7593110217528517	0.8343963853341437
0.9773157421289356	-1.3215108744555504	-0.758417934290532	0.8318556230967215
0.9778153923038481	-1.3166828550272311	-0.7574653124111451	0.8292522697337703
0.9783150424787607	-1.3117434824703442	-0.7564502208866873	0.8265834365505509
0.9788146926536732	-1.3066878386338983	-0.755369521940422	0.8238460372181735
0.9793143428285858	-1.3015106682611535	-0.7542198564666482	0.8210367694284756
0.9798139930034983	-1.2962063472216243	-0.7529976230244001	0.8181520943683769
0.9803136431784107	-1.2907688468902563	-0.7516989542799687	0.8151882136943628
0.9808132933533233	-1.285191694096944	-0.7503196905163002	0.8121410436318638
0.9813129435282358	-1.279467925965397	-0.7488553497585654	0.8090061857565096
0.9818125937031484	-1.273590038835093	-0.7473010939821241	0.8057788939324634
0.9823122438780609	-1.2675499303067543	-0.7456516907678604	0.802454036783258
0.9828118940529735	-1.2613388332646764	-0.7439014696459684	0.7990260549483981
0.983311544227886	-1.2549472404988735	-0.7420442722170504	0.7954889122289531
0.9838111944027986	-1.2483648182651566	-0.7400733949508691	0.7918360395393497
0.9843108445777111	-1.241580306766689	-0.7379815233287551	0.7880602703514182
0.9848104947526237	-1.2345814050964723	-0.7357606557020341	0.7841537660268226
0.9853101449275362	-1.2273546376207172	-0.7334020148688805	0.7801079290688062
0.9858097951024488	-1.2198851980720773	-0.7308959449021863	0.7759133018600619
0.9863094452773613	-1.212156766712823	-0.728231790160224	0.7715594478599184
0.9868090954522739	-1.2041512947556405	-0.7253977526371206	0.7670348114682405
0.9873087456271864	-1.195848748704736	-0.7223807228025457	0.7623265517671355
0.987808395802099	-1.1872268052784922	-0.7191660777576275	0.7574203440435499
0.9883080459770115	-1.1782604849213079	-0.7157374387811238	0.7523001412613062
0.988807696151924	-1.1689217083570482	-0.7120763779915841	0.7469478853266761
0.9893073463268366	-1.1591787558184137	-0.7081620606691108	0.7413431548406929
0.9898069965017491	-1.1489956019756966	-0.7039708054145379	0.7354627317067853
0.9903066466766617	-1.1383310903938155	-0.6994755382529348	0.7292800629465112
0.9908062968515742	-1.1271378983715339	-0.6946451082217224	0.7227645855841373
0.9913059470264868	-1.1153612244076718	-0.6894434196990186	0.715880870278487
0.9918055972013993	-1.1029371033770254	-0.6838283187987905	0.7085875215942369
0.9923052473763119	-1.0897902140682294	-0.6777501444749549	0.7008357463227105
0.9928048975512244	-1.0758309822389653	-0.671149814392772	0.692567460970894
0.993304547726137	-1.0609516865080775	-0.6639562523863465	0.6837127467292523
0.9938041979010495	-1.0450211209239608	-0.6560828630539954	0.6741863596137294
0.9943038480759621	-1.0278771145240007	-0.6474225917808396	0.6638828372264344
0.9948034982508746	-1.009315774304942	-0.6378408222410228	0.6526694589612295
0.9953031484257872	-0.9890755443325226	-0.6271648530726338	0.6403758088047736
0.9958027986006996	-0.9668127261461669	-0.6151677406047669	0.6267777397077635
0.9963024487756122	-0.942062237648283	-0.6015424029224179	0.6115716553271557
0.9968020989505247	-0.9141712969892782	-0.5858578635741294	0.5943310241837082
0.9973017491254372	-0.8821796176915717	-0.5674802139520431	0.5744277756593181
0.9978013993003498	-0.8445832379251506	-0.545416825633662	0.5508772562162179
0.9983010494752623	-0.7988097179384533	-0.5179702001294614	0.5219934784438335
0.9988006996501749	-0.7398262029759838	-0.48181990788302165	0.48447407051517116
0.9993003498250874	-0.6551669119052365	-0.42874278031863294	0.43012853491808867
1.0 0.0 0.0 0.0


==> figures/freqplots/freqregion/l3m3modefreqs.dat <==
#0.0004996501749125437	-2.003770943074197	2.0030355731587157
#0.0009993003498250874	-1.9975738485168235	1.996114034679909
#0.0014989505247376311	-1.946809983403857	1.9446204206133868
#0.0019986006996501747	-2.1982318169287813	2.1953129509433293
#0.0024982508745627187	-1.653730900333822	1.650081945813834
#0.0029979010494752623	-1.6323071763614068	1.6279284570094248
#0.0034975512243878063	-1.522696756400607	1.5175882446776516
#0.0039972013993003494	-1.5667472724978186	1.5609089692140525
#0.004496851574212894	-1.5106926905239775	1.5041245905985174
#0.0049965017491254374	-1.494243372929479	1.4869455028891645
0.005496151924037981	-1.5230285876614376	1.5150009258791048
0.005995802098950525	-1.5160244976516157	1.5072670420206766
0.006495452273863068	-1.5146315677130728	1.5051443239560152
0.006995102448775613	-1.5153304697954617	1.5051134285836474
0.007494752623688156	-1.5186060641320815	1.5076592352384457
0.007994402798600699	-1.5182912578655727	1.5066146298748762
0.008494052973513244	-1.51758495341364	1.5051785309421655
0.008993703148425788	-1.5185576576935471	1.50542143945288
0.009493353323338331	-1.5185984551679972	1.5047324345558426
0.009993003498250875	-1.5189920574061573	1.50439623810747
0.010492653673163418	-1.519230459984612	1.5039048363812055
0.010992303848075962	-1.5199382438832632	1.503882818680786
0.011491954022988506	-1.5202040321395365	1.5034187999421473
0.01199160419790105	-1.5204825470957049	1.502967507471525
0.012491254372813593	-1.52088711576794	1.5026422676650157
0.012990904547726136	-1.5212411240085866	1.5022664650837856
0.01349055472263868	-1.5216113798025919	1.5019069071508455
0.013990204897551225	-1.5219811664083451	1.5015468783456014
0.014489855072463769	-1.522353577498413	1.501189472099696
0.014989505247376312	-1.522648699495529	1.500754774850961
0.015489155422288856	-1.5230159647464194	1.5003922174788926
0.015988805597201398	-1.5233967387050291	1.5000431667343865
0.01648845577211394	-1.523750977970844	1.4996675791565512
0.01698810594702649	-1.5241043994820969	1.499291171283239
0.017487756121939032	-1.5244541991365732	1.4989111384192326
0.017987406296851575	-1.5248143150615299	1.4985414194677826
0.01848705647176412	-1.5251712854435053	1.498168552131288
0.018986706646676663	-1.5255199691125056	1.4977873948403722
0.019486356821589206	-1.5258778974865528	1.4974154796738162
0.01998600699650175	-1.5262385044866613	1.4970462397703588
0.020485657171414293	-1.5265868303789818	1.4966647159292101
0.020985307346326837	-1.5269417420413027	1.4962897744720127
0.02148495752123938	-1.5272933441617509	1.4959115202698916
0.021984607696151924	-1.52764423639208	1.4955325529825587
0.022484257871064468	-1.5279972933776464	1.495155747035282
0.02298390804597701	-1.528350490400203	1.4947790772360348
0.023483558220889555	-1.5287053222250244	1.4944040388364377
0.0239832083958021	-1.5290553563711318	1.4940241991997172
0.024482858570714642	-1.529406167615473	1.4936451329019012
0.024982508745627185	-1.529757571840415	1.4932666556758771
0.02548215892053973	-1.5301074460878346	1.4928866445302982
0.025981809095452273	-1.5304594849445703	1.4925087941069997
0.026481459270364816	-1.5308095594436144	1.4921289751015518
0.02698110944527736	-1.5311586542836808	1.4917481724570403
0.027480759620189903	-1.5315094621071752	1.4913690785566134
0.02798040979510245	-1.5318582391141178	1.4909879495219243
0.028480059970014994	-1.5322081325637997	1.490607932463427
0.028979710144927538	-1.5325565405807076	1.4902264256566689
0.02947936031984008	-1.5329056685076583	1.4898456342071373
0.029979010494752625	-1.5332547770358873	1.4894648187710973
0.030478660669665168	-1.5336023138839194	1.4890824268468004
0.030978310844577712	-1.5339511076765417	1.4887012872310463
0.031477961019490255	-1.5342983037625029	1.4883185450085266
0.031977611194402795	-1.5346454446592557	1.4879357427280426
0.03247726136931534	-1.5349925710354726	1.4875529208610956
0.03297691154422788	-1.5353396881368595	1.4871700847202942
0.03347656171914043	-1.535686049829038	1.48678648799375
0.03397621189405298	-1.5360323148411699	1.486402789258983
0.03447586206896552	-1.5363784277469046	1.4860189331988594
0.034975512243878064	-1.5367241412565862	1.4856346724150813
0.035475162418790604	-1.537069423795746	1.485249975133394
0.03597481259370315	-1.5374147806192822	1.4848653465736454
0.03647446276861569	-1.5377596906893993	1.484480265647014
0.03697411294352824	-1.5381042608013906	1.4840948390621238
0.03747376311844078	-1.538448711408995	1.4837092872280926
0.037973413293353325	-1.5387927462223383	1.4833233137126867
0.038473063468265865	-1.5391365410704057	1.4829370942956182
0.03897271364317841	-1.5394800642051147	1.4825505971748836
0.03947236381809095	-1.5398232966120164	1.4821638032399758
0.0399720139930035	-1.5401661606192603	1.481776634746967
0.04047166416791604	-1.5405090231170215	1.4813894584617213
0.04097131434282859	-1.5408514442324008	1.4810018345046576
0.04147096451774113	-1.5411935946073272	1.480613933353623
0.041970614692653674	-1.5415354814137479	1.48022576220006
0.042470264867566214	-1.541877034389653	1.4798372506533657
0.04296991504247876	-1.542218391313573	1.479448536409968
0.0434695652173913	-1.5425594301245773	1.4790594973521913
0.04396921539230385	-1.5429002075596445	1.4786701901110324
0.044468865567216395	-1.543240652534849	1.4782805435671729
0.044968515742128935	-1.5435809479719007	1.4778907405067414
0.04546816591704148	-1.5439209088668742	1.47750059590122
0.04596781609195402	-1.544260601731039	1.477110176131546
0.04646746626686657	-1.5446000265987898	1.4767194812075186
0.04696711644177911	-1.5449391399724646	1.4763284675329877
0.04746676661669166	-1.5452779750889316	1.4759371682528686
0.0479664167916042	-1.5456165625503682	1.4755456139170862
0.048466066966516744	-1.5459548918079662	1.4751537938738124
0.048965717141429284	-1.5462929127595595	1.474761657958438
0.04946536731634183	-1.5466306950994144	1.4743692757579847
0.04996501749125437	-1.546968171731917	1.4739765801492475
0.05046466766616692	-1.547305340910959	1.473583569266686
0.05096431784107946	-1.547642281095762	1.4731903215191922
0.051463968015992005	-1.5479789306173244	1.472796775122765
0.051963618190904545	-1.5483153366301052	1.472402977200792
0.05246326836581709	-1.5486514590252674	1.4720088875348611
0.05296291854072963	-1.548987274746152	1.4716144829900304
0.05346256871564218	-1.5493228238258783	1.4712198035569977
0.05396221889055472	-1.5496581232391564	1.4708248660682153
0.05446186906546727	-1.5499931163638527	1.4704296138844244
0.05496151924037981	-1.550327869067107	1.4700341127745156
0.055461169415292354	-1.5506623216283035	1.4696383029282194
0.0559608195902049	-1.5509965125928487	1.469242222830384
0.05646046976511744	-1.5513304168382678	1.468845847256457
0.05696011994002999	-1.5516640560542245	1.46844919784408
0.05745977011494253	-1.5519974055385217	1.4680522498065067
0.057959420289855075	-1.5523304902271957	1.4676550279861669
0.058459070464767615	-1.5526633024790508	1.4672575246775728
0.05895872063968016	-1.5529958366768422	1.4668597341899288
0.0594583708145927	-1.553328097795303	1.466461661405342
0.05995802098950525	-1.5536600904648175	1.4660633108962478
0.06045767116441779	-1.5539917975686426	1.4656646654420205
0.060957321339330336	-1.554323235011574	1.4652657408843002
0.06145697151424288	-1.5546543935437713	1.464866527894216
0.061956621689155424	-1.5549852895082232	1.4644670427529722
0.062456271864067964	-1.55531589420315	1.4640672566479123
0.06295592203898051	-1.5556462307296255	1.4636671926190363
0.06345557221389306	-1.5559762882694224	1.463266839779358
0.06395522238880559	-1.5563060751072884	1.4628662063246314
0.06445487256371814	-1.5566355859598182	1.4624652868923194
0.06495452273863069	-1.5569648272971153	1.4620640878738351
0.06545417291354323	-1.557293782747959	1.4616625928332088
0.06595382308845577	-1.5576224715222262	1.461260820877608
0.06645347326336831	-1.5579508792942667	1.4608587576365857
0.06695312343828086	-1.5582790227109513	1.460456419642762
0.0674527736131934	-1.558606881341188	1.4600537864201255
0.06795242378810595	-1.558934467140814	1.45965086983733
0.06845207396301849	-1.5592617816103873	1.459247671293209
0.06895172413793103	-1.5595888187998281	1.458844184782837
0.06945137431284358	-1.559915577677977	1.4584404091972896
0.06995102448775613	-1.560242060959797	1.458036347167889
0.07045067466266866	-1.560568273494606	1.4576320034694303
0.07095032483758121	-1.5608942109041806	1.457227373637375
0.07144997501249375	-1.5612198692275914	1.4568224536443557
0.0719496251874063	-1.5615452567946175	1.4564172517328309
0.07244927536231884	-1.561870365585804	1.4560117598128612
0.07294892553723138	-1.5621952002913813	1.4556059824853211
0.07344857571214393	-1.5625197585577708	1.4551999173275398
0.07394822588705648	-1.5628440449300283	1.4547935688131128
0.07444787606196901	-1.563168054366543	1.4543869318095497
0.07494752623688156	-1.5634917879007226	1.4539800072769364
0.0754471764117941	-1.563815245000329	1.4535727946089876
0.07594682658670665	-1.5641384295126974	1.4531652975676277
0.07644647676161918	-1.5644613360429338	1.4527575106926076
0.07694612693653173	-1.5647839694270527	1.4523494387277487
0.07744577711144428	-1.565106326502918	1.4519410784419224
0.07794542728635682	-1.56542840876257	1.4515324312462055
0.07844507746126937	-1.5657502153341258	1.451123496192374
0.0789447276361819	-1.5660717468794505	1.4507142738556953
0.07944437781109445	-1.5663930030391746	1.4503047638152096
0.079944027986007	-1.5667139822270604	1.449894964391422
0.08044367816091955	-1.567034686696685	1.4494848777699478
0.08094332833583208	-1.567355114803201	1.4490745022292373
0.08144297851074463	-1.5676752677242163	1.4486638388580855
0.08194262868565717	-1.5679951461446893	1.4482528882684744
0.08244227886056972	-1.5683147473706371	1.4478416476973706
0.08294192903548225	-1.5686340741628868	1.447430119817011
0.0834415792103948	-1.5689531258841016	1.4470183039111877
0.08394122938530735	-1.5692719001993738	1.4466061975753282
0.0844408795602199	-1.5695903999740766	1.446193803597707
0.08494052973513243	-1.5699086237320317	1.4457811204126187
0.08544017991004497	-1.5702265710575027	1.445368147536902
0.08593983008495752	-1.570544243271703	1.4449548862123067
0.08643948025987007	-1.570861638675869	1.4445413346593063
0.0869391304347826	-1.571178759833229	1.4441274953650336
0.08743878060969515	-1.571495604104721	1.4437133656116363
0.0879384307846077	-1.5718121727251113	1.443298946554705
0.08843808095952024	-1.5721284653081038	1.4428842377339848
0.08893773113443279	-1.5724444815243979	1.4424692387409213
0.08943738130934532	-1.5727602227719517	1.4420539508930472
0.08993703148425787	-1.5730756864647464	1.4416383715281407
0.09043668165917042	-1.5733908750774641	1.4412225030472003
0.09093633183408296	-1.5737057872206897	1.4408063439767873
0.0914359820089955	-1.57402042419554	1.4403898955406622
0.09193563218390804	-1.5743347831605063	1.4399731548279386
0.09243528235882059	-1.5746488671742196	1.4395561248108484
0.09293493253373314	-1.5749626748887662	1.4391388040608772
0.09343458270864567	-1.5752762058997194	1.4387211921045688
0.09393423288355822	-1.5755894606287626	1.438303289283506
0.09443388305847077	-1.5759024386412224	1.4378850950816158
0.09493353323338331	-1.5762151416530437	1.4374666111367702
0.09543318340829585	-1.5765275672010082	1.437047834917997
0.0959328335832084	-1.576839716372482	1.4366287674216367
0.09643248375812094	-1.5771515887441299	1.436209408155459
0.09693213393303349	-1.5774631855485228	1.4357897582664683
0.09743178410794602	-1.5777745047616887	1.4353698156601848
0.09793143428285857	-1.5780855477214237	1.434949581596062
0.09843108445777111	-1.5783963141291826	1.4345290556940222
0.09893073463268366	-1.5787068037949923	1.434108237686122
0.09943038480759621	-1.5790170167665147	1.4336871275455878
0.09993003498250874	-1.5793269531617575	1.4332657253109682
0.10042968515742129	-1.5796366121986432	1.4328440301235026
0.10092933533233384	-1.5799459948963428	1.4324220429272918
0.10142898550724638	-1.580255100432585	1.431999762813903
0.10192863568215892	-1.5805639292451108	1.4315771901512504
0.10242828585707146	-1.5808724809297323	1.4311543244535534
0.10292793603198401	-1.5811807556196062	1.4307311657795019
0.10342758620689656	-1.5814887534046085	1.4303077141359626
0.10392723638180909	-1.5817964742178683	1.429883969381572
0.10442688655672164	-1.5821039173167761	1.4294599306966855
0.10492653673163418	-1.5824110833858969	1.4290355986898333
0.10542618690654673	-1.5827179725236697	1.428610973377295
0.10592583708145926	-1.5830245842275592	1.4281860541801341
0.10642548725637181	-1.5833309187105593	1.4277608412354676
0.10692513743128436	-1.5836369754162822	1.4273353339077428
0.1074247876061969	-1.5839427549804481	1.4269095327555534
0.10792443778110944	-1.584248256881613	1.4264834371775936
0.10842408795602199	-1.5845534814640712	1.4260570474454803
0.10892373813093453	-1.5848584284994238	1.4256303632490395
0.10942338830584708	-1.5851630980197644	1.4252033845442118
0.10992303848075961	-1.5854674899368117	1.4247761111637667
0.11042268865567216	-1.5857716038161955	1.4243485425982827
0.11092233883058471	-1.5860754401830186	1.4239206792927321
0.11142198900549725	-1.586378998713857	1.423492520846911
0.1119216391804098	-1.586682279297058	1.4230640670713686
0.11242128935532233	-1.5869852820773487	1.4226353180348281
0.11292093953023488	-1.5872880068303685	1.4222062734311907
0.11342058970514743	-1.5875904533541636	1.4217769329865726
0.11392023988005998	-1.5878926221304308	1.4213472970979002
0.11441989005497251	-1.5881945126431725	1.42091736517934
0.11491954022988506	-1.5884961250205032	1.4204871372768992
0.1154191904047976	-1.5887974592102445	1.4200566132615726
0.11591884057971015	-1.5890985151146961	1.4196257929569316
0.11641849075462268	-1.5893992927126301	1.4191946762667995
0.11691814092953523	-1.5896997918899851	1.4187632629982736
0.11741779110444778	-1.5900000126877711	1.4183315531145464
0.11791744127936032	-1.590299954908001	1.417899546339455
0.11841709145427286	-1.5905996185752809	1.4174672426214567
0.1189167416291854	-1.590899003716052	1.4170346419078506
0.11941639180409795	-1.5911981101660568	1.4166017439568708
0.1199160419790105	-1.5914969378061143	1.4161685485749325
0.12041569215392303	-1.591795486950902	1.4157350559949429
0.12091534232883558	-1.5920937570610838	1.4153012656020976
0.12141499250374813	-1.5923917483255485	1.414867177508425
0.12191464267866067	-1.5926894604592605	1.414432791350205
0.12241429285357322	-1.5929868937205822	1.4139981073095336
0.12291394302848575	-1.5932840480193935	1.4135631252159013
0.1234135932033983	-1.5935809230320113	1.4131278446712139
0.12391324337831085	-1.5938775189305698	1.4126922657687446
0.1244128935532234	-1.5941738354844504	1.4122563882012888
0.12491254372813593	-1.5944698728114148	1.4118202120073238
0.12541219390304847	-1.5947656307559297	1.411383736955799
0.12591184407796102	-1.595061109210378	1.410946962858751
0.12641149425287357	-1.5953563081100504	1.4105098895787513
0.12691114442778612	-1.5956512276229113	1.4100725172005422
0.12741079460269866	-1.5959458673705473	1.4096348452732919
0.12791044477761118	-1.5962402274816008	1.409196873846715
0.12841009495252373	-1.5965343077586218	1.4087586026441723
0.12890974512743628	-1.5968281082038063	1.4083200315919686
0.12940939530234882	-1.597121628906513	1.4078811607012147
0.12990904547726137	-1.5974148694928405	1.4074419895215515
0.13040869565217392	-1.5977078301129002	1.407002518124627
0.13090834582708646	-1.5980005107202044	1.4065627463875194
0.131407996001999	-1.5982929110177515	1.4061226739361683
0.13190764617691153	-1.598585031213304	1.4056823008987012
0.13240729635182408	-1.598876871064127	1.405241626957776
0.13290694652673662	-1.599168430519434	1.4048006519825305
0.13340659670164917	-1.599459709673442	1.404359375991277
0.13390624687656172	-1.5997507081906632	1.4039177985706237
0.13440589705147427	-1.600041426069603	1.4034759196429152
0.1349055472263868	-1.600331863486707	1.4030337393062464
0.13540519740129936	-1.6006220201317352	1.4025912571730248
0.1359048475762119	-1.6009118959452273	1.4021484731079887
0.13640449775112443	-1.601201490913013	1.4017053870165328
0.13690414792603697	-1.6014908049423329	1.4012619987320947
0.13740379810094952	-1.6017798380579369	1.4008183081984393
0.13790344827586207	-1.6020685900115115	1.400374315092098
0.13840309845077461	-1.6023570608172748	1.3999300193509003
0.13890274862568716	-1.6026452504309046	1.3994854208517276
0.1394023988005997	-1.6029331587457443	1.3990405194114501
0.13990204897551226	-1.6032207856196872	1.3985953148080401
0.14040169915042477	-1.6035081310903343	1.3981498070048073
0.14090134932533732	-1.603795195040092	1.397703995807499
0.14140099950024987	-1.6040819773798016	1.3972578810473126
0.14190064967516242	-1.6043684780500926	1.3968114625884684
0.14240029985007496	-1.6046546969461348	1.3963647402487047
0.1428999500249875	-1.6049406340122885	1.3959177138953398
0.14339960019990006	-1.6052262891306033	1.395470383334689
0.1438992503748126	-1.6055116622491783	1.395022748434355
0.14439890054972515	-1.6057967533759008	1.3945748091274046
0.14489855072463767	-1.6060815622486533	1.394126565075213
0.14539820089955022	-1.606366088957778	1.3936780162881466
0.14589785107446276	-1.6066503333585544	1.393229162546536
0.1463975012493753	-1.6069342953032935	1.3927800036248859
0.14689715142428786	-1.6072179748182926	1.3923305394721437
0.1473968015992004	-1.6075013717541036	1.3918807698624316
0.14789645177411295	-1.607784486031741	1.3914306946383115
0.1483961019490255	-1.6080673175638085	1.3909803136365764
0.14889575212393802	-1.6083498663313969	1.3905296267607068
0.14939540229885057	-1.6086321322000532	1.3900786337973972
0.1498950524737631	-1.6089141151081077	1.389627334610817
0.15039470264867566	-1.6091958148999224	1.3891757289664484
0.1508943528235882	-1.6094772315674286	1.3887238167793188
0.15139400299850075	-1.6097583649853802	1.3882715978478586
0.1518936531734133	-1.6100392150942697	1.3878190720348116
0.15239330334832585	-1.6103197817520796	1.387366239121555
0.15289295352323837	-1.6106000649991485	1.3869130990702925
0.15339260369815091	-1.6108800646019867	1.3864596515710697
0.15389225387306346	-1.6111597805249451	1.3860058965114623
0.154391904047976	-1.6114392127176327	1.3855518337650932
0.15489155422288856	-1.611718361018619	1.385097463091148
0.1553912043978011	-1.6119972254304658	1.384642784416459
0.15589085457271365	-1.6122758057644402	1.3841877974746928
0.1563905047476262	-1.612554102002675	1.3837325021725015
0.15689015492253874	-1.6128321139872732	1.383276898274221
0.15738980509745126	-1.6131098416901275	1.3828209856734457
0.1578894552723638	-1.613387284978466	1.38236476416209
0.15838910544727636	-1.6136644437739005	1.3819082335844952
0.1588887556221889	-1.6139413180086346	1.3814513937947324
0.15938840579710145	-1.6142179075484038	1.3809942445829706
0.159888055972014	-1.6144942123275097	1.3805367858066202
0.16038770614692655	-1.6147702322156339	1.3800790172578885
0.1608873563218391	-1.6150459671596806	1.3796209388063194
0.1613870064967516	-1.6153214170612367	1.379162550277783
0.16188665667166416	-1.6155965817485698	1.3787038514221939
0.1623863068465767	-1.615871461236164	1.3782448421789244
0.16288595702148925	-1.6161460553564404	1.3777855223022872
0.1633856071964018	-1.6164203640225734	1.3773258916290245
0.16388525737131435	-1.6166943871407136	1.376865949988613
0.1643849075462269	-1.616968124626187	1.3764056972190117
0.16488455772113944	-1.6172415763662071	1.3759451331303034
0.16538420789605196	-1.6175147422534544	1.3754842575399595
0.1658838580709645	-1.6177876221912713	1.3750230702732438
0.16638350824587705	-1.618060216115614	1.3745615711893298
0.1668831584207896	-1.6183325238626127	1.3740997600481044
0.16738280859570215	-1.6186045453798092	1.3736376367201684
0.1678824587706147	-1.6188762805445527	1.373175201005345
0.16838210894552724	-1.6191477292380385	1.3727124527098788
0.1688817591204398	-1.6194188913897962	1.3722493916850942
0.16938140929535234	-1.6196897668830987	1.371786017738272
0.16988105947026486	-1.619960355605378	1.3713223306790907
0.1703807096451774	-1.6202306574509717	1.3708583303266986
0.17088035982008995	-1.620500672335811	1.3703940165197483
0.1713800099950025	-1.6207704001516123	1.3699293890724469
0.17187966016991504	-1.6210398407645972	1.3694644477750346
0.1723793103448276	-1.6213089940965377	1.368999192472712
0.17287896051974014	-1.6215778600246886	1.3685336229666147
0.17337861069465269	-1.6218464384349718	1.3680677390651903
0.1738782608695652	-1.6221147292349374	1.3676015405998345
0.17437791104447775	-1.622382732308792	1.36713502737788
0.1748775612193903	-1.6226504475506736	1.366668199216656
0.17537721139430285	-1.6229178748402464	1.36620105591961
0.1758768615692154	-1.623185014086316	1.3657335973195206
0.17637651174412794	-1.6234518651731307	1.3652658232237638
0.1768761619190405	-1.6237184279750265	1.364797733429285
0.17737581209395303	-1.623984702378524	1.3643293277469655
0.17787546226886558	-1.6242506882900922	1.3638606060067988
0.1783751124437781	-1.6245163855894857	1.3633915680115503
0.17887476261869065	-1.6247817941561984	1.362922213564363
0.1793744127936032	-1.6250469138837116	1.3624525424830525
0.17987406296851574	-1.625311744661767	1.3619825545799193
0.1803737131434283	-1.6255762863620553	1.361512249650478
0.18087336331834084	-1.6258405388764072	1.3610416275104358
0.18137301349325338	-1.6261045020879126	1.360570687965457
0.18187266366816593	-1.6263681758826607	1.3600994308270598
0.18237231384307845	-1.6266315601264059	1.3596278558834327
0.182871964017991	-1.6268946547391185	1.359155962978345
0.18337161419290354	-1.6271574595699894	1.3586837518843917
0.1838712643678161	-1.6274199745024043	1.358211222409029
0.18437091454272864	-1.627682199434374	1.3577383743738847
0.18487056471764118	-1.62794413423567	1.3572652075723612
0.18537021489255373	-1.6282057787826856	1.3567917218043766
0.18586986506746628	-1.6284671329634965	1.3563179168820596
0.1863695152423788	-1.6287281966562743	1.3558437926068985
0.18686916541729134	-1.6289889697227005	1.3553693487651097
0.1873688155922039	-1.629249452059583	1.3548945851763199
0.18786846576711644	-1.6295096435331449	1.354419501631099
0.18836811594202899	-1.629769544042349	1.353944097952112
0.18886776611694153	-1.6300291534230371	1.353468373898888
0.18936741629185408	-1.630288471580213	1.3529923293005242
0.18986706646676663	-1.6305474983862067	1.3525159639526607
0.19036671664167917	-1.6308062337057074	1.3520392776443633
0.1908663668165917	-1.6310646774208946	1.3515622701818817
0.19136601699150424	-1.631322829394652	1.3510849413510744
0.1918656671664168	-1.6315806895111353	1.3506072909611693
0.19236531734132933	-1.6318382576304198	1.3501293187951366
0.19286496751624188	-1.6320955336449432	1.3496510246699958
0.19336461769115443	-1.6323525174061702	1.3491724083606234
0.19386426786606697	-1.6326092087881037	1.348693469665537
0.19436391804097952	-1.6328656076679104	1.3482142083855566
0.19486356821589204	-1.6331217139092566	1.347734624308709
0.1953632183908046	-1.6333775273835207	1.34725471723001
0.19586286856571714	-1.6336330479628651	1.3467744869459155
0.19636251874062968	-1.6338882755062794	1.3462939332392776
0.19686216891554223	-1.6341432098873212	1.345813055907799
0.19736181909045478	-1.6343978509690766	1.3453318547387245
0.19786146926536732	-1.6346521986193212	1.3448503295242173
0.19836111944027987	-1.6349062527033156	1.344368480053118
0.19886076961519242	-1.635160013096879	1.343886306125185
0.19936041979010494	-1.635413479640538	1.3434038075059007
0.19986006996501748	-1.6356666522224264	1.3429209840075689
0.20035972013993003	-1.635919530690606	1.3424378354017208
0.20085937031484258	-1.6361721149163195	1.341954361484098
0.20135902048975513	-1.6364244047575007	1.3414705620371412
0.20185867066466767	-1.6366764000767269	1.34098643684741
0.20235832083958022	-1.6369281007398788	1.3405019857049048
0.20285797101449277	-1.6371795066017631	1.3400172083891713
0.20335762118940529	-1.6374306175197149	1.3395321046816446
0.20385727136431783	-1.6376814333606622	1.339046674373648
0.20435692153923038	-1.6379319539791517	1.338560917244035
0.20485657171414293	-1.6381821792413014	1.3380748330826406
0.20535622188905547	-1.638432108988373	1.3375884216564466
0.20585587206396802	-1.6386817430984573	1.337101682766662
0.20635552223888057	-1.6389310814148776	1.3366146161821062
0.20685517241379311	-1.6391801237912549	1.3361272216798572
0.20735482258870563	-1.6394288700942472	1.3356394990513814
0.20785447276361818	-1.6396773201656323	1.3351514480634075
0.20835412293853073	-1.6399254738751685	1.3346630685093586
0.20885377311344328	-1.6401733310621682	1.3341743601540876
0.20935342328835582	-1.6404208915918994	1.3336853227864316
0.20985307346326837	-1.640668155309032	1.333195956176059
0.21035272363818092	-1.6409151220665454	1.3327062601006878
0.21085237381309346	-1.6411617917165677	1.3322162343365964
0.211352023988006	-1.6414081641107927	1.3317258786605244
0.21185167416291853	-1.641654239102374	1.3312351928503134
0.21235132433783108	-1.6419000165402675	1.3307441766788042
0.21285097451274362	-1.6421454962692905	1.330252829916492
0.21335062468765617	-1.6423906781358064	1.3297611523337014
0.21385027486256872	-1.6426355620024045	1.3292691437181048
0.21434992503748126	-1.6428801477009969	1.3287768038265995
0.2148495752123938	-1.6431244350808567	1.3282841324326633
0.21534922538730636	-1.6433684239960542	1.3277911293156912
0.21584887556221888	-1.643612114283083	1.3272977942365813
0.21634852573713143	-1.6438555057971926	1.3268041269755853
0.21684817591204397	-1.6440985983741847	1.3263101272933002
0.21734782608695652	-1.6443413918610872	1.3258157949617533
0.21784747626186907	-1.6445838860982762	1.3253211297459784
0.2183471264367816	-1.6448260809359485	1.324826131421364
0.21884677661169416	-1.645067976207207	1.324330799745843
0.2193464267866067	-1.6453095717608974	1.3238351344932495
0.21984607696151923	-1.645550867432376	1.3233391354241273
0.22034572713643177	-1.6457918630632915	1.3228428023047607
0.22084537731134432	-1.6460325584961584	1.3223461349028247
0.22134502748625687	-1.6462729535694312	1.3218491329819324
0.22184467766116941	-1.646513048120003	1.3213517963039556
0.22234432783608196	-1.6467528419849808	1.320854124631184
0.2228439780109945	-1.6469923350022504	1.3203561177267114
0.22334362818590706	-1.647231527009379	1.3198577753530554
0.2238432783608196	-1.647470417846303	1.319359097275659
0.22434292853573212	-1.6477090073384304	1.3188600832448356
0.22484257871064467	-1.6479472953240437	1.318360733024306
0.22534222888555722	-1.6481852816480194	1.3178610463837797
0.22584187906046976	-1.6484229661297436	1.3173610230685142
0.2263415292353823	-1.6486603486122882	1.316860662846619
0.22684117941029486	-1.64889742892033	1.3163599654678793
0.2273408295852074	-1.6491342068911994	1.3158589306951536
0.22784047976011995	-1.6493706823539014	1.315357558283121
0.22834012993503247	-1.6496068551377987	1.314855847986288
0.22883978010994502	-1.649842725073892	1.3143537995607362
0.22933943028485756	-1.6500782919958583	1.3138514127662093
0.2298390804597701	-1.6503135557232143	1.313348687347693
0.23033873063468266	-1.650548516092855	1.3128456230668162
0.2308383808095952	-1.6507831729243108	1.3123422196695402
0.23133803098450775	-1.6510175260506978	1.3118384769141591
0.2318376811594203	-1.651251575297395	1.3113343945516183
0.23233733133433285	-1.6514853204862443	1.3108299723293564
0.23283698150924537	-1.6517187614448594	1.3103252100008471
0.2333366316841579	-1.6519518979960015	1.3098201073142468
0.23383628185907046	-1.652184729965858	1.3093146640216762
0.234335932033983	-1.6524172571746607	1.3088088798689235
0.23483558220889555	-1.6526494794472195	1.3083027546066834
0.2353352323838081	-1.6528813966037075	1.3077962879808187
0.23583488255872065	-1.6531130084661876	1.3072894797391161
0.2363345327336332	-1.6533443148510392	1.3067823296242138
0.23683418290854572	-1.653575315584606	1.3062748373875397
0.23733383308345826	-1.6538060104825194	1.305767002771339
0.2378334832583708	-1.6540363993628024	1.3052588255192517
0.23833313343328336	-1.654266482044094	1.304750305375859
0.2388327836081959	-1.6544962583452651	1.304241442086242
0.23933243378310845	-1.6547257280810332	1.3037322353910956
0.239832083958021	-1.6549548910655196	1.303222685030159
0.24033173413293354	-1.6551837471209283	1.302712790751991
0.24083138430784606	-1.6554122960499862	1.3022025522858214
0.2413310344827586	-1.655640537679805	1.3016919693840674
0.24183068465767116	-1.6558684718157686	1.3011810417790377
0.2423303348325837	-1.656096098271629	1.3006697692102085
0.24282998500749625	-1.6563234168630694	1.300158151419555
0.2433296351824088	-1.6565504273973772	1.2996461881408239
0.24382928535732135	-1.656777129686076	1.2991338791115308
0.2443289355322339	-1.6570035235417961	1.29862122407088
0.24482858570714644	-1.657229608769208	1.29810822274981
0.24532823588205896	-1.6574553851812432	1.2975948748874264
0.2458278860569715	-1.6576808525817928	1.29708118021431
0.24632753623188405	-1.6579060107855679	1.2965671384714281
0.2468271864067966	-1.6581308595896715	1.2960527493826435
0.24732683658170915	-1.6583553988064177	1.2955380126864333
0.2478264867566217	-1.6585796282405578	1.2950229281143635
0.24832613693153424	-1.658803547696531	1.2945074953970945
0.2488257871064468	-1.659027156976099	1.293991714263325
0.2493254372813593	-1.6592504558881294	1.2934755844483417
0.24982508745627185	-1.6594734442263332	1.2929591056727405
0.2503247376311844	-1.6596961217998174	1.2924422776722297
0.25082438780609695	-1.6599184884080922	1.2919251001729897
0.2513240379810095	-1.660140543850993	1.2914075729017016
0.25182368815592204	-1.660362287931648	1.2908896955883231
0.2523233383308346	-1.6605837204445275	1.2903714679539444
0.25282298850574714	-1.6608048411929717	1.2898528897290331
0.2533226386806597	-1.6610256499700418	1.289333960633487
0.25382228885557223	-1.6612461465755994	1.2888146803942742
0.2543219390304848	-1.661466330805254	1.288295048733673
0.2548215892053973	-1.6616862024569101	1.2877750653767455
0.2553212393803099	-1.661905761322535	1.2872547300425405
0.25582088955522236	-1.6621250071994393	1.2867340424556335
0.2563205397301349	-1.662343939880374	1.286213002335456
0.25682018990504746	-1.6625625591591258	1.2856916094031634
0.25731984007996	-1.6627808648253275	1.2851698633756732
0.25781949025487255	-1.662998856672305	1.2846477639736207
0.2583191404297851	-1.6632165344922494	1.2841253109162851
0.25881879060469765	-1.6634338980724754	1.2836025039182348
0.2593184407796102	-1.6636509472079684	1.2830793427019052
0.25981809095452274	-1.663867681679871	1.2825558269759052
0.2603177411294353	-1.6640841012823293	1.2820319564616918
0.26081739130434783	-1.6643002057999743	1.281507730871359
0.2613170414792604	-1.6645159950205204	1.2809831499202016
0.26181669165417293	-1.6647314687299	1.280458213321675
0.2623163418290855	-1.6649466267121726	1.279932920787271
0.262815992003998	-1.6651614687537795	1.2794072720312082
0.26331564217891057	-1.6653759946381028	1.2788812667642873
0.26381529235382306	-1.6655902041457324	1.2783549046950542
0.2643149425287356	-1.6658040970626151	1.27782818553705
0.26481459270364816	-1.666017673169872	1.2773011089992565
0.2653142428785607	-1.6662309322466207	1.2767736747885585
0.26581389305347325	-1.6664438740734573	1.276245882613253
0.2663135432283858	-1.6666564984311432	1.2757177321822255
0.26681319340329834	-1.66686880509828	1.2751892232018753
0.2673128435782109	-1.6670807938489298	1.2746603553744116
0.26781249375312344	-1.6672924644675031	1.2741311284120715
0.268312143928036	-1.667503816725402	1.2736015420142408
0.26881179410294853	-1.6677148503997725	1.273071595886481
0.2693114442778611	-1.6679255652665665	1.2725412897324992
0.2698110944527736	-1.668135961098411	1.2720106232535389
0.2703107446276862	-1.6683460376697685	1.2714795961519625
0.2708103948025987	-1.668555794755351	1.270948208130745
0.27131004497751127	-1.6687652321229582	1.2704164588862747
0.2718096951524238	-1.6689743495483733	1.2698843481225481
0.2723093453273363	-1.6691831467997327	1.2693518755358784
0.27280899550224885	-1.6693916236467763	1.2688190408248339
0.2733086456771614	-1.669599779860576	1.268285843688734
0.27380829585207395	-1.6698076152079842	1.267752283822909
0.2743079460269865	-1.6700151294577437	1.2672183609248926
0.27480759620189904	-1.670222322375749	1.266684074689006
0.2753072463768116	-1.6704291937274094	1.2661494248095118
0.27580689655172413	-1.6706357432801124	1.2656144109823493
0.2763065467266367	-1.6708419707953996	1.265079032898032
0.27680619690154923	-1.6710478760410172	1.2645432902528075
0.2773058470764618	-1.6712534587772185	1.2640071827360766
0.2778054972513743	-1.6714587187662708	1.2634707100387865
0.27830514742628687	-1.671663655771526	1.2629338718533247
0.2788047976011994	-1.671868269552474	1.2623966678680931
0.27930444777611196	-1.6720725598700563	1.2618590977731285
0.2798040979510245	-1.6722765264808812	1.2613211612542348
0.28030374812593706	-1.672480169146343	1.260782858001792
0.28080339830084955	-1.6726834876226842	1.2602441877013522
0.2813030484757621	-1.6728864816671458	1.2597051500392065
0.28180269865067464	-1.6730891510362482	1.2591657447013476
0.2823023488255872	-1.6732914954837923	1.2586259713707975
0.28280199900049974	-1.6734935147651457	1.2580858297323478
0.2833016491754123	-1.673695208634328	1.2575453194693518
0.28380129935032483	-1.673896576843823	1.2570044402640956
0.2843009495252374	-1.6740976191471915	1.2564631917991103
0.2848005997001499	-1.6742983352927046	1.2559215737527931
0.2853002498750625	-1.674498725033724	1.2553795858077506
0.285799900049975	-1.6746987881200952	1.2548372276437996
0.28629955022488757	-1.6748985242988066	1.2542944989373974
0.2867992003998001	-1.6750979333188125	1.253751399367425
0.28729885057471266	-1.6752970149275332	1.2532079286111961
0.2877985007496252	-1.6754957688720984	1.2526640863456233
0.28829815092453775	-1.6756941948967115	1.2521198722449174
0.2887978010994503	-1.6758922927480004	1.2515752859856601
0.2892974512743628	-1.6760900621702053	1.251030327242061
0.28979710144927534	-1.6762875029043036	1.2504849956853668
0.2902967516241879	-1.6764846146964796	1.2499392909918017
0.29079640179910043	-1.6766813972844017	1.2493932128294158
0.291296051974013	-1.6768778504118327	1.248846760872035
0.29179570214892553	-1.6770739738173752	1.2482999347885662
0.2922953523238381	-1.6772697672403147	1.2477527342489152
0.2927950024987506	-1.6774652304206659	1.2472051589231838
0.29329465267366317	-1.677660363092675	1.246657208476457
0.2937943028485757	-1.6778551649974054	1.2461088825801019
0.29429395302348826	-1.6780496358670367	1.2455601808969712
0.2947936031984008	-1.6782437754389985	1.2450111030952138
0.29529325337331336	-1.6784375834460696	1.2444616488381637
0.2957929035482259	-1.67863105962177	1.2439118177902824
0.29629255372313845	-1.6788242037001793	1.243361609616336
0.296792203898051	-1.6790170154114414	1.242811023977442
0.2972918540729635	-1.6792094944880398	1.2422600605369918
0.29779150424787604	-1.6794016406576975	1.2417087189537201
0.2982911544227886	-1.6795934536510373	1.241156998889292
0.29879080459770113	-1.6797849331961185	1.2406049000029564
0.2992904547726137	-1.6799760790203664	1.240052421953313
0.2997901049475262	-1.6801668908514793	1.2394995643991151
0.3002897551224388	-1.6803573684140576	1.2389463269965
0.3007894052973513	-1.6805475114328008	1.238392709401494
0.30128905547226387	-1.68073731963258	1.2378387112703322
0.3017887056471764	-1.6809267927363503	1.237284332257437
0.30228835582208896	-1.6811159304661434	1.2367295720163913
0.3027880059970015	-1.6813047325435777	1.236174430200556
0.30328765617191406	-1.6814931986895207	1.23561890646232
0.3037873063468266	-1.6816813286243644	1.2350630004537466
0.30428695652173915	-1.6818691220655277	1.2345067118242714
0.3047866066966517	-1.6820565787313886	1.2339500402240495
0.30528625687156424	-1.6822436983389992	1.233392985301999
0.30578590704647673	-1.6824304806054764	1.2328355467072953
0.3062855572213893	-1.6826169252456045	1.2322777240867009
0.30678520739630183	-1.6828030319732663	1.2317195170863968
0.3072848575712144	-1.6829888005026208	1.2311609253524678
0.3077845077461269	-1.6831742305464572	1.2306019485301587
0.30828415792103947	-1.6833593218173668	1.230042586264191
0.308783808095952	-1.683544074024569	1.2294828381964003
0.30928345827086456	-1.6837284868783742	1.2289227039695139
0.3097831084457771	-1.6839125600885243	1.2283621832256422
0.31028275862068966	-1.6840962933631263	1.2278012756055614
0.3107824087956022	-1.6842796864091072	1.227239980748859
0.31128205897051475	-1.6844627389335123	1.2266782982952944
0.3117817091454273	-1.684645450641175	1.2261162278825743
0.31228135932033985	-1.6848278212371692	1.2255537691485414
0.3127810094952524	-1.6850098504247488	1.2249909217293764
0.31328065967016494	-1.6851915379076063	1.2244276852617215
0.3137803098450775	-1.6853728833866433	1.2238640593796626
0.31427996001999	-1.6855538865628508	1.2233000437173964
0.3147796101949025	-1.6857345471359644	1.222735637907751
0.3152792603698151	-1.6859148648060243	1.222170841584118
0.3157789105447276	-1.686094839270739	1.2216056543774465
0.31627856071964017	-1.6862744702267494	1.2210400759180304
0.3167782108945527	-1.6864537573711784	1.2204741058362703
0.31727786106946526	-1.686632700398876	1.2199077437608188
0.3177775112443778	-1.6868112990051634	1.2193409893203566
0.31827716141929036	-1.6869895528823324	1.2187738421411711
0.3187768115942029	-1.687167461723039	1.2182063018496256
0.31927646176911545	-1.6873450252199604	1.2176383680722884
0.319776111944028	-1.6875222430631818	1.2170700404331531
0.32027576211894054	-1.6876991149420302	1.2165013185556024
0.3207754122938531	-1.6878756405455635	1.215932202062841
0.32127506246876564	-1.6880518195612944	1.2153626905765695
0.3217747126436782	-1.6882276516766825	1.214792783718346
0.32227436281859073	-1.6884031365774714	1.2142224811084175
0.3227740129935032	-1.6885782739480224	1.213651782365528
0.32327366316841577	-1.6887530634727945	1.2130806871085973
0.3237733133433283	-1.6889275048356522	1.212509194956051
0.32427296351824086	-1.6891015977164217	1.2119373055224638
0.3247726136931534	-1.6892753417980169	1.211365018425384
0.32527226386806596	-1.689448736760199	1.2107923332793984
0.3257719140429785	-1.6896217822812458	1.2102192496977804
0.32627156421789105	-1.6897944780406071	1.2096457672947825
0.3267712143928036	-1.689966823714204	1.209071885681544
0.32727086456771615	-1.6901388189791173	1.2084976044701754
0.3277705147426287	-1.6903104635101738	1.2079229232707405
0.32827016491754124	-1.6904817569807222	1.207347841692018
0.3287698150924538	-1.6906526990661954	1.2067723593446023
0.32926946526736633	-1.690823289436637	1.2061964758341628
0.3297691154422789	-1.6909935277641226	1.2056201907683068
0.33026876561719143	-1.6911634137192315	1.205043503753239
0.3307684157921039	-1.691332946970321	1.204466414393085
0.33126806596701647	-1.691502127186167	1.203888922292383
0.331767716141929	-1.6916709540335975	1.2033110270540037
0.33226736631684156	-1.691839427179199	1.2027327282802724
0.3327670164917541	-1.6920075462883026	1.2021540255727394
0.33326666666666666	-1.6921753110242943	1.2015749185310074
0.3337663168415792	-1.692342721051131	1.2009954067551376
0.33426596701649175	-1.6925097760301533	1.2004154898429034
0.3347656171914043	-1.6926764756234254	1.1998351673927552
0.33526526736631684	-1.6928428194901681	1.199254439000532
0.3357649175412294	-1.6930088072900515	1.1986733042623847
0.33626456771614194	-1.6931744386801209	1.198091762772229
0.3367642178910545	-1.6933397133185157	1.1975098141247482
0.33726386806596703	-1.6935046308604464	1.1969274579121898
0.3377635182408796	-1.693669190960979	1.1963446937265796
0.3382631684157921	-1.6938333932741338	1.195761521159074
0.3387628185907047	-1.6939972374526098	1.195177939799379
0.33926246876561716	-1.6941607231477944	1.1945939492363407
0.3397621189405297	-1.6943238500109654	1.1940095490583542
0.34026176911544226	-1.694486617691336	1.1934247388523243
0.3407614192903548	-1.694649025837601	1.1928395182042115
0.34126106946526735	-1.6948110740971332	1.1922538866992838
0.3417607196401799	-1.6949727621171822	1.1916678439223298
0.34226036981509245	-1.6951340895417006	1.1910813894553747
0.342760019990005	-1.6952950560166475	1.1904945228819779
0.34325967016491754	-1.6954556611840064	1.189907243782471
0.3437593203398301	-1.6956159046863946	1.1893195517373765
0.34425897051474263	-1.6957757861648628	1.1887314463261283
0.3447586206896552	-1.6959353052595787	1.1881429271271096
0.34525827086456773	-1.6960944616091553	1.187553993717386
0.3457579210394803	-1.6962532548516969	1.1869646456735894
0.3462575712143928	-1.6964116846238302	1.1863748825710212
0.34675722138930537	-1.6965697505609612	1.1857847039838374
0.3472568715642179	-1.6967274522978466	1.1851941094855203
0.3477565217391304	-1.6968847894683285	1.1846030986488614
0.34825617191404296	-1.6970417617042686	1.184011671044935
0.3487558220889555	-1.6971983686370928	1.1834198262440871
0.34925547226386805	-1.6973546098962968	1.182827563815256
0.3497551224387806	-1.6975104851123355	1.1822348833280498
0.35025477261369314	-1.6976659939115064	1.1816417843484421
0.3507544227886057	-1.6978211359215394	1.1810482664436077
0.35125407296351824	-1.69797591076755	1.1804543291784289
0.3517537231384308	-1.6981303180747247	1.1798599721177225
0.35225337331334333	-1.6982843574657223	1.1792651948242068
0.3527530234882559	-1.6984380285634726	1.1786699968607075
0.3532526736631684	-1.6985913309883967	1.1780743777878906
0.353752323838081	-1.6987442643611028	1.17747833716642
0.3542519740129935	-1.6988968282998598	1.1768818745550496
0.35475162418790607	-1.699049022423326	1.1762849895127383
0.3552512743628186	-1.699200846346903	1.1756876815955646
0.35575092453773116	-1.6993522996866095	1.1750899503602261
0.35625057471264365	-1.6995033820568435	1.1744917953617993
0.3567502248875562	-1.6996540930701938	1.1738932161538844
0.35724987506246875	-1.6998044323388024	1.1732942122895749
0.3577495252373813	-1.6999543994736084	1.1726947833209618
0.35824917541229384	-1.7001039940836808	1.1720949287983706
0.3587488255872064	-1.7002532157782928	1.1714946482723714
0.35924847576211894	-1.7004020641638247	1.1708939412909578
0.3597481259370315	-1.7005505388469517	1.170292807402275
0.36024777611194403	-1.7006986394320829	1.1696912461525193
0.3607474262868566	-1.7008463655232868	1.1690892570875622
0.3612470764617691	-1.700993716722688	1.168486839751518
0.36174672663668167	-1.7011406926320998	1.1678839936882324
0.3622463768115942	-1.701287292851418	1.167280718439845
0.36274602698650676	-1.7014335169790618	1.1666770135471158
0.3632456771614193	-1.7015793646134785	1.1660728785508647
0.36374532733633186	-1.701724835350799	1.1654683129898222
0.3642449775112444	-1.7018699287861294	1.1648633164018507
0.3647446276861569	-1.7020146445141984	1.1642578883243844
0.36524427786106944	-1.7021589821273464	1.1636520282927547
0.365743928035982	-1.7023029412173654	1.1630457358418194
0.36624357821089454	-1.7024465213744917	1.1624390105050633
0.3667432283858071	-1.702589722188037	1.161831851815074
0.36724287856071963	-1.702732543246391	1.1612242593036295
0.3677425287356322	-1.7028749841356383	1.160616232500495
0.3682421789105447	-1.7030170444416153	1.1600077709351575
0.3687418290854573	-1.7031587237482568	1.1593988741354215
0.3692414792603698	-1.7033000216388634	1.1587895416285456
0.36974112943528237	-1.7034409376951727	1.1581797729403747
0.3702407796101949	-1.7035814714974618	1.1575695675953825
0.37074042978510746	-1.7037216226249612	1.1569589251172878
0.37124007996002	-1.7038613906559248	1.1563478450287306
0.37173973013493256	-1.704000775166935	1.1557363268509475
0.3722393803098451	-1.7041397757333347	1.1551243701040732
0.3727390304847576	-1.7042783919293718	1.1545119743072478
0.37323868065967014	-1.704416623327921	1.153899138978399
0.3737383308345827	-1.704554469500581	1.153285863634326
0.37423798100949524	-1.7046919300176826	1.1526721477906503
0.3747376311844078	-1.704829004448113	1.1520579909618363
0.37523728135932033	-1.704965692359929	1.151443392661355
0.3757369315342329	-1.7051019933193912	1.1508283524013274
0.3762365817091454	-1.705237906891742	1.1502128696928564
0.37673623188405797	-1.7053734326405978	1.1495969440456517
0.3772358820589705	-1.7055085701286132	1.1489805749683768
0.37773553223388306	-1.7056433189173381	1.148363761969005
0.3782351824087956	-1.705777678566208	1.147746504553441
0.37873483258370816	-1.7059116486340118	1.1471288022270643
0.3792344827586207	-1.7060452286782195	1.146510654494052
0.37973413293353325	-1.7061784182544977	1.145892060856987
0.3802337831084458	-1.7063112169174683	1.1452730208175637
0.38073343328335835	-1.706443624220738	1.1446535338765638
0.38123308345827084	-1.7065756397157317	1.1440335995328053
0.3817327336331834	-1.7067072629534061	1.1434132172846543
0.38223238380809593	-1.7068384934828034	1.1427923866288456
0.3827320339830085	-1.7069693308523266	1.1421711070615321
0.383231684157921	-1.7070997746077587	1.1415493780765507
0.3837313343328336	-1.7072298242946022	1.1409271991674275
0.3842309845077461	-1.7073594794569804	1.1403045698265488
0.38473063468265867	-1.7074887396370957	1.1396814895444995
0.3852302848575712	-1.707617604375694	1.1390579578107298
0.38572993503248376	-1.7077460732128846	1.1384339741139802
0.3862295852073963	-1.7078741456870168	1.1378095379414255
0.38672923538230886	-1.7080018213348027	1.1371846487789303
0.3872288855572214	-1.70812909969188	1.1365593061113297
0.38772853573213395	-1.7082559802923276	1.1359335094220377
0.3882281859070465	-1.7083824626691526	1.1353072581935435
0.38872783608195904	-1.7085085463534633	1.13468055190668
0.3892274862568716	-1.7086342308752398	1.1340533900413163
0.3897271364317841	-1.7087595157630426	1.1334257720759766
0.39022678660669663	-1.7088844005438728	1.1327976974878926
0.3907264367816092	-1.7090088847437312	1.132169165753368
0.3912260869565217	-1.7091329678863596	1.1315401763467354
0.39172573713143427	-1.7092566494953434	1.1309107287421194
0.3922253873063468	-1.709379929091569	1.1302808224114078
0.39272503748125936	-1.7095028061949222	1.1296504568254624
0.3932246876561719	-1.7096252803244183	1.1290196314544105
0.39372433783108446	-1.7097473509968977	1.1283883457665156
0.394223988005997	-1.7098690177275782	1.127756599228615
0.39472363818090955	-1.7099902800312397	1.1271243913070756
0.3952232883558221	-1.7101111374205056	1.1264917214664456
0.39572293853073465	-1.7102315894064573	1.1258585891698536
0.3962225887056472	-1.7103516354990254	1.12522499387945
0.39672223888055974	-1.7104712752061877	1.1245909350556968
0.3972218890554723	-1.7105905080353	1.1239564121584829
0.39772153923038484	-1.710709333491216	1.1233214246454748
0.3982211894052973	-1.7108277510781813	1.122685971973824
0.3987208395802099	-1.7109457602983251	1.1220500535987974
0.3992204897551224	-1.711063360652513	1.1214136689745853
0.39972013993003497	-1.7111805516402627	1.1207768175542234
0.4002197901049475	-1.7112973327592416	1.1201394987890603
0.40071944027986006	-1.7114137035062016	1.1195017121296469
0.4012190904547726	-1.7115296633754713	1.1188634570244569
0.40171874062968516	-1.7116452118607106	1.1182247329212804
0.4022183908045977	-1.7117603484535606	1.1175855392663068
0.40271804097951025	-1.7118750726442842	1.1169458755043453
0.4032176911544228	-1.7119893839217157	1.116305741079046
0.40371734132933534	-1.7121032817727966	1.115665135432384
0.4042169915042479	-1.712216765683342	1.1150240580053425
0.40471664167916044	-1.712329835137393	1.1143825082373455
0.405216291854073	-1.7124424896175796	1.1137404855665962
0.40571594202898553	-1.7125547286047578	1.1130979894297124
0.406215592203898	-1.7126665515782429	1.1124550192620495
0.40671524237881057	-1.7127779580160492	1.1118115744977235
0.4072148925537231	-1.712888947394145	1.11116765456913
0.40771454272863566	-1.7129995191878473	1.1105232589080576
0.4082141929035482	-1.7131096728693693	1.1098783869436668
0.40871384307846076	-1.7132194079108491	1.109233038104858
0.4092134932533733	-1.7133287237819237	1.1085872118185927
0.40971314342828585	-1.7134376199510166	1.1079409075105837
0.4102127936031984	-1.713546095884603	1.1072941246049972
0.41071244377811095	-1.7136541510481271	1.1066468625249513
0.4112120939530235	-1.7137617849047224	1.105999120691644
0.41171174412793604	-1.7138689969162901	1.105350898525233
0.4122113943028486	-1.7139757865432905	1.1047021954444582
0.41271104447776114	-1.7140821532440809	1.104053010866435
0.4132106946526737	-1.714188096475527	1.1034033442068436
0.41371034482758623	-1.7142936156930255	1.1027531948801272
0.4142099950024988	-1.7143987103505682	1.1021025622994955
0.41470964517741127	-1.714503379899529	1.1014514458759073
0.4152092953523238	-1.714607623790684	1.100799845019768
0.41570894552723636	-1.7147114414724918	1.1001477591395121
0.4162085957021489	-1.7148148323920285	1.099495187642319
0.41670824587706146	-1.7149177959946695	1.098842129933953
0.417207896051974	-1.7150203317241042	1.0981885854186542
0.41770754622688655	-1.7151224390221163	1.0975345534990348
0.4182071964017991	-1.715224117329101	1.0968800335765583
0.41870684657671164	-1.7153253660835857	1.0962250250509293
0.4192064967516242	-1.7154261847225203	1.0955695273206405
0.41970614692653674	-1.7155265726808069	1.0949135397823233
0.4202057971014493	-1.715626529392097	1.0942570618315375
0.42070544727636183	-1.7157260542881358	1.0936000928621878
0.4212050974512744	-1.7158251467987724	1.092942632266548
0.4217047476261869	-1.715923806352381	1.0922846794356331
0.4222043978010995	-1.7160220323754136	1.0916262337587654
0.422704047976012	-1.7161198242926774	1.090967294623878
0.4232036981509245	-1.7162171815272196	1.0903078614173216
0.42370334832583706	-1.716314103500226	1.089647933523883
0.4242029985007496	-1.7164105896312751	1.0889875103269768
0.42470264867566215	-1.7165066393381467	1.088326591208417
0.4252022988505747	-1.716602252036704	1.0876651755484255
0.42570194902548725	-1.7166974271412925	1.0870032627258326
0.4262015992003998	-1.7167921640641375	1.0863408521177293
0.42670124937531234	-1.7168864622160245	1.0856779430998467
0.4272008995502249	-1.7169803210056902	1.0850145350462979
0.42770054972513744	-1.7170737398401308	1.0843506273295753
0.42820019990005	-1.7171667181246508	1.0836862193207542
0.42869985007496253	-1.71725925526242	1.0830213103891015
0.4291995002498751	-1.7173513506552187	1.0823558999026408
0.4296991504247876	-1.7174430037026873	1.0816899872275898
0.43019880059970017	-1.7175342138028944	1.0810235717287797
0.4306984507746127	-1.7176249803516603	1.0803566527691533
0.43119810094952526	-1.7177153027434526	1.0796892297104166
0.43169775112443776	-1.7178051803704872	1.0790213019124075
0.4321974012993503	-1.7178946126232257	1.0783528687334576
0.43269705147426285	-1.7179835988904442	1.0776839295304186
0.4331967016491754	-1.7180721385589222	1.0770144836584046
0.43369635182408794	-1.718160231013526	1.0763445304709505
0.4341960019990005	-1.7182478756372686	1.0756740693199578
0.43469565217391304	-1.7183350718111456	1.0750030995556372
0.4351953023488256	-1.718421818914658	1.0743316205268472
0.43569495252373813	-1.7185081163248679	1.0736596315804259
0.4361946026986507	-1.7185939634172092	1.0729871320617894
0.4366942528735632	-1.7186793595654424	1.0723141213149219
0.4371939030484758	-1.7187643041409564	1.0716405986817492
0.4376935532233883	-1.7188487965132047	1.0709665635026089
0.43819320339830087	-1.718932836050242	1.0702920151165574
0.4386928535732134	-1.7190164221175994	1.069616952860554
0.43919250374812596	-1.719099554079164	1.0689413760701418
0.43969215392303845	-1.7191822312968472	1.0682652840791187
0.440191804097951	-1.7192644531304915	1.0675886762196436
0.44069145427286355	-1.7193462189379565	1.0669115518220327
0.4411911044477761	-1.7194275280752047	1.0662339102150833
0.44169075462268864	-1.719508379896389	1.0655557507259616
0.4421904047976012	-1.7195887737532682	1.0648770726799002
0.44269005497251374	-1.7196687089958689	1.064197875400585
0.4431897051474263	-1.7197481849723024	1.063518158210038
0.44368935532233883	-1.7198272010282405	1.0628379204282874
0.4441890054972514	-1.7199057565078923	1.062157161374073
0.4446886556721639	-1.7199838507530787	1.0614758803640618
0.44518830584707647	-1.7200614831036358	1.0607940767133053
0.445687956021989	-1.720138652897496	1.0601117497351644
0.44618760619690156	-1.7202153594703975	1.059428898741191
0.4466872563718141	-1.7202916021561494	1.0587455230412408
0.44718690654672666	-1.7203673802862605	1.0580616219432846
0.4476865567216392	-1.7204426931905572	1.0573771947537913
0.4481862068965517	-1.7205175401964563	1.0566922407771893
0.44868585707146424	-1.7205919206293503	1.0560067593162699
0.4491855072463768	-1.7206658338128287	1.0553207496721897
0.44968515742128934	-1.7207392790679972	1.0546342111440394
0.4501848075962019	-1.7208122557139642	1.0539471430292329
0.45068445777111443	-1.7208847630679385	1.053259544623542
0.451184107946027	-1.7209568004447515	1.0525714152207442
0.4516837581209395	-1.7210283671571331	1.0518827541128397
0.4521834082958521	-1.7210994625159755	1.0511935605902392
0.4526830584707646	-1.7211700858296128	1.0505038339412098
0.45318270864567717	-1.7212402364045056	1.0498135734524434
0.4536823588205897	-1.7213099135446877	1.049122778408544
0.45418200899550226	-1.7213791165524848	1.0484314480926875
0.4546816591704148	-1.7214478447276205	1.0477395817858823
0.45518130934532736	-1.7215160973677965	1.0470471787673796
0.4556809595202399	-1.7215838737685287	1.0463542383145912
0.45618060969515245	-1.7216511732232092	1.0456607597031453
0.45668025987006494	-1.7217179950228096	1.044966742206634
0.4571799100449775	-1.7217843384563076	1.0442721850969354
0.45767956021989004	-1.7218502028103049	1.0435770876439574
0.4581792103948026	-1.7219155873693868	1.0428814491158869
0.45867886056971513	-1.7219804914156194	1.0421852687787898
0.4591785107446277	-1.7220449142290435	1.0414885458970224
0.4596781609195402	-1.7221088550873633	1.0407912797329821
0.46017781109445277	-1.7221723132659914	1.0400934695471264
0.4606774612693653	-1.722235288038227	1.0393951145981122
0.46117711144427787	-1.7222977786747793	1.0386962141424698
0.4616767616191904	-1.722359784444359	1.037996767435
0.46217641179410296	-1.7224213046133567	1.0372967737285643
0.4626760619690155	-1.7224823384457886	1.036596232274028
0.46317571214392805	-1.7225428852032911	1.035895142320273
0.4636753623188406	-1.722602944145283	1.0351935031142783
0.46417501249375315	-1.7226625145289	1.0344913139011573
0.4646746626686657	-1.7227215956088582	1.0337885739239345
0.4651743128435782	-1.7227801866374333	1.0330852824236234
0.46567396301849073	-1.7228382868647738	1.032381438639472
0.4661736131934033	-1.722895895538581	1.031677041808616
0.4666732633683158	-1.7229530119041465	1.0309720911662001
0.4671729135432284	-1.723009635204344	1.030266585945371
0.4676725637181409	-1.723065764679751	1.0295605253773008
0.46817221389305347	-1.7231213995685486	1.0288539086911686
0.468671864067966	-1.7231765391064153	1.0281467351140943
0.46917151424287856	-1.7232311825266629	1.0274390038711698
0.4696711644177911	-1.7232853290603323	1.026730714185609
0.47017081459270366	-1.7233389779357504	1.026021865278368
0.4706704647676162	-1.723392128379048	1.025312456368531
0.47117011494252875	-1.7234447796137464	1.024602486673021
0.4716697651174413	-1.7234969308609733	1.0238919554068049
0.47216941529235384	-1.7235485813395524	1.023180861782834
0.4726690654672664	-1.7235997302654251	1.0224692050117234
0.4731687156421789	-1.7236503768524585	1.0217569843023322
0.47366836581709143	-1.7237005203117834	1.0210441988612189
0.474168015992004	-1.723750159852141	1.0203308478930104
0.4746676661669165	-1.7237992946796958	1.019616930600117
0.47516731634182907	-1.7238479239980784	1.018902446182899
0.4756669665167416	-1.7238960470085236	1.0181873938396298
0.47616661669165417	-1.7239436629095273	1.0174717727664282
0.4766662668665667	-1.7239907708971403	1.0167555821572691
0.47716591704147926	-1.7240373701648923	1.0160388212040714
0.4776655672163918	-1.7240834599036614	1.0153214890965623
0.47816521739130435	-1.724129039301708	1.0146035850222723
0.4786648675662169	-1.724174107544868	1.0138851081667353
0.47916451774112945	-1.7242186638162627	1.013166057713174
0.479664167916042	-1.7242627072963908	1.0124464328427207
0.48016381809095454	-1.7243062371632318	1.0117262327343512
0.4806634682658671	-1.7243492525919566	1.0110054565647215
0.48116311844077964	-1.7243917527552945	1.0102841035085102
0.4816627686156921	-1.724433736823225	1.0095621727380444
0.4821624187906047	-1.72447520396311	1.0088396634235068
0.4826620689655172	-1.724516153339573	1.008116574732847
0.48316171914042977	-1.7245565841145836	1.007392905831741
0.4836613693153423	-1.7245964954474875	1.006668655883781
0.48416101949025486	-1.724635886494932	1.0059438240502558
0.4846606696651674	-1.7246747564107112	1.0052184094901437
0.48516031984007996	-1.724713104346048	1.004492411360242
0.4856599700149925	-1.7247509294493921	1.0037658288151086
0.48615962018990505	-1.7247882308664884	1.0030386610070285
0.4866592703648176	-1.7248250077401397	1.002310907085881
0.48715892053973014	-1.7248612592107149	1.0015825661995177
0.4876585707146427	-1.724896984415553	1.0008536374933097
0.48815822088955524	-1.7249321824892472	1.0001241201103206
0.4886578710644678	-1.7249668525636999	0.9993940131914391
0.48915752123938033	-1.725000993767952	0.998663315875174
0.4896571714142929	-1.725034605228172	0.9979320272976715
0.49015682158920537	-1.725067686067816	0.9972001465928303
0.4906564717641179	-1.7251002354075062	0.9964676728922434
0.49115612193903047	-1.7251322523647503	0.9957346053249153
0.491655772113943	-1.7251637360546326	0.9950009430178391
0.49215542228885556	-1.7251946855889397	0.9942666850953482
0.4926550724637681	-1.7252251000769783	0.9935318306796853
0.49315472263868065	-1.725254978624815	0.9927963788904527
0.4936543728135932	-1.7252843203358177	0.9920603288450415
0.49415402298850575	-1.725313124310429	0.991323679658407
0.4946536731634183	-1.7253413896460064	0.9905864304430283
0.49515332333833084	-1.7253691154371915	0.9898485803091067
0.4956529735132434	-1.725396300775518	0.9891101283642845
0.49615262368815594	-1.725422944749632	0.9883710737138856
0.4966522738630685	-1.7254490464452266	0.9876314154607666
0.49715192403798103	-1.725474604944976	0.9868911527053633
0.4976515742128936	-1.7254996193284495	0.9861502845454915
0.4981512243878061	-1.7255240886724053	0.9854088100767304
0.4986508745627186	-1.725548012050559	0.9846667283921344
0.49915052473763116	-1.725571388533463	0.9839240385821905
0.4996501749125437	-1.7255942171886265	0.9831807397348782
0.5001498250874563	-1.7256164970807597	0.9824368309358896
0.5006494752623688	-1.7256382272712594	0.9816923112682111
0.5011491254372814	-1.7256594068183837	0.9809471798122918
0.5016487756121939	-1.725680034777641	0.9802014356462786
0.5021484257871065	-1.7257001102010838	0.9794550778455556
0.502648075962019	-1.7257196321378567	0.97870810548309
0.5031477261369315	-1.7257385996338317	0.9779605176292019
0.5036473763118441	-1.7257570117319745	0.9772123133518407
0.5041470264867566	-1.7257748674718387	0.976463491716149
0.5046466766616692	-1.7257921658899125	0.9757140517848263
0.5051463268365817	-1.7258089060196373	0.9749639926180284
0.5056459770114943	-1.7258250868910407	0.9742133132731687
0.5061456271864068	-1.7258407075311364	0.9734620128051915
0.5066452773613194	-1.7258557669635501	0.9727100902662965
0.5071449275362319	-1.7258702642088077	0.9719575447061631
0.5076445777111445	-1.725884198284204	0.9712043751718252
0.508144227886057	-1.7258975682037536	0.9704505807076639
0.5086438780609696	-1.7259103729780652	0.9696961603552979
0.509143528235882	-1.725922611614795	0.9689411131539493
0.5096431784107947	-1.7259342831178872	0.9681854381398087
0.5101428285857071	-1.7259453864883274	0.9674291343466889
0.5106424787606197	-1.7259559207236796	0.9666722008056163
0.5111421289355322	-1.7259658848180464	0.9659146365448138
0.5116417791104447	-1.725975277762333	0.9651564405899058
0.5121414292853573	-1.7259840985440125	0.9643976119637596
0.5126410794602698	-1.7259923461472695	0.9636381496865275
0.5131407296351824	-1.7260000195528091	0.9628780527756252
0.5136403798100949	-1.7260071177379412	0.9621173202456457
0.5141400299850075	-1.726013639676703	0.961355951108564
0.51463968015992	-1.7260195843394286	0.9605939443733884
0.5151393303348326	-1.7260249506932779	0.9598312990465179
0.5156389805097451	-1.7260297377018685	0.9590680141315053
0.5161386306846577	-1.726033944325301	0.9583040886290827
0.5166382808595702	-1.7260375695201928	0.9575395215371315
0.5171379310344828	-1.7260406122397485	0.956774311850807
0.5176375812093953	-1.7260430714335733	0.956008458562391
0.5181372313843079	-1.7260449460477372	0.9552419606612377
0.5186368815592204	-1.7260462350249053	0.9544748171340126
0.519136531734133	-1.7260469373040424	0.9537070269643885
0.5196361819090455	-1.7260470518205753	0.9529385891331786
0.520135832083958	-1.7260465775063532	0.9521695026183644
0.5206354822588706	-1.7260455132896284	0.9513997663949547
0.5211351324337831	-1.7260438580951394	0.9506293794351827
0.5216347826086957	-1.7260416108438226	0.9498583407082052
0.5221344327836082	-1.7260387704530478	0.94908664918033
0.5226340829585208	-1.7260353358365796	0.9483143038149682
0.5231337331334333	-1.726031305904332	0.947541303572426
0.5236333833083459	-1.7260266795627512	0.946767647410222
0.5241330334832583	-1.726021455714492	0.9459933342828409
0.524632683658171	-1.7260156332584473	0.9452183631417462
0.5251323338330834	-1.726009211089805	0.9444427329354508
0.525631984007996	-1.7260021881000334	0.9436664426094604
0.5261316341829085	-1.7259945631766858	0.9428894911061465
0.5266312843578211	-1.7259863352037295	0.9421118773650486
0.5271309345327336	-1.7259775030612303	0.9413336003225112
0.5276305847076461	-1.7259680656255525	0.9405546589119791
0.5281302348825587	-1.7259580217690405	0.9397750520636556
0.5286298850574712	-1.7259473703602801	0.9389947787047327
0.5291295352323838	-1.7259361102640094	0.9382138377593741
0.5296291854072963	-1.7259242403411477	0.9374322281486129
0.5301288355822089	-1.7259117594485949	0.9366499487903491
0.5306284857571214	-1.725898666439468	0.9358669985994046
0.531128135932034	-1.7258849601627937	0.9350833764873817
0.5316277861069465	-1.7258706394638088	0.9342990813628377
0.5321274362818591	-1.7258557031837085	0.9335141121311107
0.5326270864567716	-1.7258401501597487	0.932728467694402
0.5331267366316842	-1.72582397922516	0.9319421469517052
0.5336263868065967	-1.7258071892091422	0.9311551487988106
0.5341260369815093	-1.7257897789369614	0.9303674721283632
0.5346256871564218	-1.7257717472297742	0.9295791158297441
0.5351253373313344	-1.7257530929046219	0.9287900787890937
0.5356249875062469	-1.7257338147745767	0.928000359889331
0.5361246376811594	-1.7257139116485103	0.9272099580100864
0.536624287856072	-1.7256933823312601	0.9264188720277763
0.5371239380309845	-1.7256722256234707	0.9256271008154838
0.5376235882058971	-1.7256504403217	0.9248346432430453
0.5381232383808096	-1.7256280252182672	0.9240414981769557
0.5386228885557222	-1.7256049791013526	0.9232476644803972
0.5391225387306346	-1.7255813007549192	0.9224531410132234
0.5396221889055473	-1.7255569889587556	0.9216579266319763
0.5401218390804597	-1.7255320424882725	0.9208620201897574
0.5406214892553723	-1.725506460114832	0.9200654205364038
0.5411211394302848	-1.7254802406053127	0.9192681265182732
0.5416207896051974	-1.7254533827224698	0.9184701369784012
0.5421204397801099	-1.7254258852245676	0.9176714507563052
0.5426200899550225	-1.7253977468657349	0.9168720666882452
0.543119740129935	-1.7253689663956036	0.9160719836068977
0.5436193903048476	-1.725339542559465	0.9152712003415322
0.5441190404797601	-1.7253094740982893	0.914469715717984
0.5446186906546726	-1.725278759748576	0.9136675285586024
0.5451183408295852	-1.7252473982423466	0.9128646376821561
0.5456179910044977	-1.7252153883074102	0.9120610419041135
0.5461176411794103	-1.7251827286667916	0.9112567400361928
0.5466172913543228	-1.7251494180392246	0.9104517308867
0.5471169415292354	-1.725115455138947	0.9096460132604213
0.5476165917041479	-1.7250808386755523	0.908839585958463
0.5481162418790605	-1.7250455673542249	0.9080324477784985
0.548615892053973	-1.725009639875491	0.9072245975145126
0.5491155422288856	-1.7249730549353275	0.9064160339569104
0.5496151924037981	-1.7249358112251518	0.9056067558925192
0.5501148425787107	-1.724897907431589	0.904796762104431
0.5506144927536232	-1.7248593422368868	0.9039860513722469
0.5511141429285358	-1.7248201143184412	0.9031746224718047
0.5516137931034483	-1.7247802223489552	0.9023624741752199
0.5521134432783609	-1.7247396649965017	0.9015496052510219
0.5526130934532734	-1.7246984409244441	0.9007360144640519
0.5531127436281859	-1.724656548791309	0.8999217005753019
0.5536123938030985	-1.7246139872509014	0.8991066623421194
0.554112043978011	-1.7245707549522524	0.8982908985180648
0.5546116941529236	-1.7245268505395719	0.8974744078530126
0.555111344327836	-1.724482272652174	0.8966571890928996
0.5556109945027486	-1.7244370199246664	0.8958392409800623
0.5561106446776611	-1.7243910909866504	0.8950205622529136
0.5566102948525737	-1.7243444844628502	0.8942011516460158
0.5571099450274862	-1.7242971989730662	0.8933810078900761
0.5576095952023988	-1.7242492331322679	0.8925601297121547
0.5581092453773113	-1.7242005855503295	0.8917385158352193
0.5586088955522239	-1.7241512548321398	0.8909161649783052
0.5591085457271364	-1.7241012395776478	0.890093075856736
0.559608195902049	-1.7240505383818014	0.8892692471818808
0.5601078460769615	-1.723999149834372	0.8884446776610359
0.5606074962518741	-1.7239470725201773	0.8876193659976536
0.5611071464267866	-1.7238943050188849	0.8867933108912646
0.5616067966016991	-1.723840845904959	0.8859665110372354
0.5621064467766117	-1.7237866937479065	0.8851389651271326
0.5626060969515242	-1.723731847111862	0.8843106718484118
0.5631057471264368	-1.723676304555903	0.8834816298844024
0.5636053973013493	-1.7236200646338946	0.8826518379146344
0.5641050474762619	-1.7235631258943558	0.8818212946140705
0.5646046976511744	-1.7235054868806325	0.880989998654414
0.565104347826087	-1.7234471461307241	0.8801579487024932
0.5656039980009995	-1.7233881021774569	0.8793251434212622
0.5661036481759121	-1.723328353548123	0.8784915814698778
0.5666032983508246	-1.723267898764751	0.8776572615029085
0.5671029485257372	-1.7232067363440058	0.876822182170723
0.5676025987006497	-1.7231448647971277	0.8759863421200496
0.5681022488755623	-1.7230822826299184	0.8751497399926843
0.5686018990504748	-1.723018988342742	0.8743123744268149
0.5691015492253874	-1.7229549804304103	0.8734742440559677
0.5696011994002999	-1.7228902573822773	0.8726353475097565
0.5701008495752123	-1.7228248176821535	0.8717956834133503
0.570600499750125	-1.722758659808342	0.8709552503874973
0.5711001499250374	-1.7226917822334653	0.8701140470483361
0.57159980009995	-1.7226241834246128	0.8692720720085949
0.5720994502748625	-1.722555861843182	0.8684293238778229
0.5725991004497751	-1.7224868159449243	0.867585801256511
0.5730987506246876	-1.7224170441799203	0.8667415027450509
0.5735984007996002	-1.7223465449925155	0.8658964269391232
0.5740980509745127	-1.7222753168213198	0.8650505724264581
0.5745977011494253	-1.7222033580991813	0.8642039377998345
0.5750973513243378	-1.7221306672531334	0.8633565216264778
0.5755970014992504	-1.7220572427043837	0.8625083225052773
0.5760966516741629	-1.7219830828682874	0.8616593389830282
0.5765963018490755	-1.7219081861543812	0.8608095696458327
0.577095952023988	-1.7218325509661574	0.8599590130387196
0.5775956021989006	-1.7217561757013833	0.8591076677587856
0.5780952523738131	-1.7216790587516364	0.8582555323227714
0.5785949025487256	-1.7216011985026898	0.8574026052937832
0.5790945527236382	-1.7215225933341847	0.8565488852146431
0.5795942028985507	-1.7214432416197778	0.8556943706281774
0.5800938530734633	-1.7213631417270046	0.8548390600677678
0.5805935032483758	-1.7212822920173454	0.853982952066388
0.5810931534232884	-1.7212006908460626	0.853126045149107
0.5815928035982009	-1.7211183365624032	0.8522683378392181
0.5820924537731135	-1.7210352275092857	0.851409828652324
0.582592103948026	-1.720951362023468	0.8505505161015702
0.5830917541229386	-1.7208667384354595	0.849690398694165
0.5835914042978511	-1.7207813550695041	0.8488294749327358
0.5840910544727637	-1.7206952102434472	0.8479677433150121
0.5845907046476762	-1.72060830226892	0.847105202334313
0.5850903548225888	-1.720520629451088	0.8462418504785149
0.5855900049975012	-1.7204321900887842	0.845377686231129
0.5860896551724138	-1.7203429824743879	0.8445127080700955
0.5865893053473263	-1.7202530048937756	0.8436469144699228
0.5870889555222388	-1.720162255626362	0.8427803038980463
0.5875886056971514	-1.7200707329450762	0.8419128748186017
0.5880882558720639	-1.7199784351162366	0.8410446256900826
0.5885879060469765	-1.7198853603995798	0.840175554966074
0.589087556221889	-1.7197915070482548	0.8393056610952022
0.5895872063968016	-1.7196968733087352	0.8384349425207275
0.5900868565717141	-1.7196014574208105	0.8375633976814225
0.5905865067466267	-1.719505257617571	0.8366910250103916
0.5910861569215392	-1.7194082721253277	0.8358178229358559
0.5915858070964518	-1.7193104991636663	0.8349437898810311
0.5920854572713643	-1.7192119369452978	0.8340689242638231
0.5925851074462769	-1.7191125836761527	0.8331932244969149
0.5930847576211894	-1.7190124375551947	0.8323166889878372
0.593584407796102	-1.7189114967745154	0.8314393161388883
0.5940840579710145	-1.7188097595193004	0.8305611043471286
0.594583708145927	-1.7187072239676855	0.8296820520043123
0.5950833583208396	-1.7186038882908388	0.828802157496963
0.5955830084957521	-1.7184997506528656	0.8279214192061526
0.5960826586706647	-1.7183948092107333	0.8270398355076704
0.5965823088455772	-1.7182890621143978	0.8261574047719771
0.5970819590204898	-1.7181825075065362	0.8252741253640709
0.5975816091954023	-1.7180751435227388	0.8243899956435613
0.5980812593703149	-1.7179669682913097	0.8235050139645812
0.5985809095452274	-1.7178579799333105	0.8226191786758513
0.59908055972014	-1.7177481765624807	0.8217324881205297
0.5995802098950525	-1.7176375562852981	0.8208449406363282
0.600079860069965	-1.7175261172007628	0.8199565345553229
0.6005795102448775	-1.7174138574005402	0.8190672682041221
0.6010791604197901	-1.7173007749688691	0.8181771399036717
0.6015788105947026	-1.7171868679824467	0.8172861479693085
0.6020784607696152	-1.7170721345104365	0.8163942907107287
0.6025781109445277	-1.7169565726145524	0.8155015664319811
0.6030777611194402	-1.7168401803488187	0.814607973431346
0.6035774112943528	-1.7167229557596864	0.8137135100015268
0.6040770614692653	-1.7166048968858663	0.8128181744293249
0.6045767116441779	-1.7164860017584387	0.8119219649957788
0.6050763618190904	-1.7163662684006575	0.8110248799762291
0.605576011994003	-1.7162456948280802	0.8101269176401458
0.6060756621689155	-1.7161242790483535	0.8092280762510851
0.6065753123438281	-1.7160020190613317	0.8083283540668081
0.6070749625187406	-1.7158789128589054	0.8074277493390947
0.6075746126936532	-1.7157549584250356	0.8065262603138306
0.6080742628685657	-1.7156301537357064	0.8056238852308918
0.6085739130434783	-1.7155044967589115	0.8047206223242562
0.6090735632183908	-1.7153779854545135	0.8038164698217811
0.6095732133933034	-1.7152506177742686	0.8029114259453187
0.6100728635682159	-1.7151223916618727	0.802005488910689
0.6105725137431285	-1.7149933050526986	0.8010986569275073
0.611072163918041	-1.7148633558740103	0.800190928199351
0.6115718140929535	-1.7147325420447046	0.7992823009236101
0.6120714642678661	-1.7146008614754105	0.7983727732914703
0.6125711144427786	-1.7144683120684245	0.797462343487915
0.6130707646176912	-1.7143348917175438	0.7965510096916566
0.6135704147926037	-1.714200598308211	0.7956387700751727
0.6140700649675163	-1.7140654297173246	0.7947256228045929
0.6145697151424288	-1.7139293838132936	0.7938115660397604
0.6150693653173414	-1.7137924584559099	0.7928965979340877
0.6155690154922538	-1.713654651496383	0.7919807166346696
0.6160686656671664	-1.7135159607772088	0.7910639202821141
0.6165683158420789	-1.7133763841322023	0.7901462070105735
0.6170679660169915	-1.7132359193864188	0.7892275749477691
0.617567616191904	-1.7130945643561222	0.788308022214867
0.6180672663668166	-1.7129523168486878	0.7873875469264802
0.6185669165417291	-1.7128091746626635	0.7864661471906831
0.6190665667166417	-1.712665135587579	0.7855438211088716
0.6195662168915542	-1.712520197404048	0.7846205667758614
0.6200658670664667	-1.712374357883596	0.7836963822797781
0.6205655172413793	-1.7122276147886941	0.7827712657020256
0.6210651674162918	-1.7120799658726842	0.7818452151172874
0.6215648175912044	-1.7119314088797153	0.7809182285934643
0.6220644677661169	-1.711781941544749	0.779990304191694
0.6225641179410295	-1.71163156159342	0.7790614399662223
0.623063768115942	-1.7114802667420748	0.7781316339644551
0.6235634182908546	-1.711328054697667	0.7772008842269055
0.6240630684657671	-1.7111749231577469	0.7762691887871424
0.6245627186406797	-1.7110208698103913	0.7753365456717732
0.6250623688155922	-1.7108658923341493	0.7744029529003922
0.6255620189905048	-1.710709988397992	0.773468408485577
0.6260616691654173	-1.7105531556612645	0.7725329104328158
0.6265613193403299	-1.7103953917736732	0.7715964567405182
0.6270609695152424	-1.7102366943751435	0.7706590453999164
0.627560619690155	-1.7100770610958407	0.7697206743951069
0.6280602698650675	-1.709916489556134	0.7687813417029755
0.62855992003998	-1.709754977366482	0.7678410452931457
0.6290595702148926	-1.7095925221273913	0.766899783127969
0.629559220389805	-1.709429121429385	0.7659575531624774
0.6300588705647177	-1.7092647728530102	0.7650143533443887
0.6305585207396301	-1.7090994739686012	0.7640701816139882
0.6310581709145427	-1.7089332223364069	0.76312503590414
0.6315578210894552	-1.708766015506486	0.7621789141402886
0.6320574712643678	-1.708597851018598	0.7612318142403518
0.6325571214392803	-1.7084287264021703	0.7602837341147023
0.6330567716141929	-1.7082586391763246	0.7593346716661836
0.6335564217891054	-1.7080875868497	0.7583846247900026
0.634056071964018	-1.7079155669204429	0.7574335913737169
0.6345557221389305	-1.7077425768761887	0.7564815692972179
0.6350553723138431	-1.7075686141939614	0.7555285564326655
0.6355550224887556	-1.7073936763400988	0.7545745506444432
0.6360546726636682	-1.7072177607702521	0.7536195497891605
0.6365543228385807	-1.7070408649293052	0.7526635517155892
0.6370539730134932	-1.7068629862512836	0.7517065542645995
0.6375536231884058	-1.7066841221592894	0.7507485552691444
0.6380532733633183	-1.7065042700655437	0.7497895525542468
0.6385529235382309	-1.7063234273712062	0.7488295439369272
0.6390525737131434	-1.7061415914663607	0.7478685272261391
0.639552223888056	-1.7059587597299395	0.7469065002227689
0.6400518740629685	-1.70577492952973	0.745943460719608
0.6405515242378811	-1.7055900982222076	0.744979406501266
0.6410511744127936	-1.7054042631525559	0.744014335344155
0.6415508245877062	-1.7052174216545526	0.7430482450164467
0.6420504747626187	-1.7050295710505432	0.7420811332780202
0.6425501249375313	-1.7048407086513457	0.7411129978804359
0.6430497751124438	-1.7046508317561984	0.7401438365668807
0.6435494252873564	-1.70445993765271	0.7391736470721177
0.6440490754622689	-1.7042680236167727	0.7382024271224704
0.6445487256371815	-1.704075086912523	0.7372301744357628
0.645048375812094	-1.703881124792239	0.7362568867212684
0.6455480259870064	-1.7036861344962786	0.7352825616796522
0.646047676161919	-1.7034901132530824	0.7343071970029967
0.6465473263368315	-1.7032930582790005	0.7333307903746806
0.6470469765117441	-1.7030949667783062	0.732353339469361
0.6475466266866566	-1.7028958359430708	0.731374841952933
0.6480462768615692	-1.7026956629531427	0.7303952954824888
0.6485459270364817	-1.702494444976023	0.7294146977062302
0.6490455772113943	-1.7022921791668817	0.7284330462635183
0.6495452273863068	-1.702088862668376	0.7274503387846968
0.6500448775612194	-1.7018844926106935	0.7264665728911658
0.6505445277361319	-1.7016790661113799	0.7254817461952582
0.6510441779110445	-1.7014725802753186	0.7244958563002142
0.651543828085957	-1.701265032194683	0.7235089008001586
0.6520434782608696	-1.7010564189487962	0.7225208772799987
0.6525431284357821	-1.7008467376041136	0.7215317833154353
0.6530427786106947	-1.7006359852141268	0.7205416164728742
0.6535424287856072	-1.7004241588192703	0.7195503743093852
0.6540420789605197	-1.7002112554469042	0.7185580543726785
0.6545417291354323	-1.6999972721111658	0.7175646542010078
0.6550413793103448	-1.6997822058129526	0.7165701713231613
0.6555410294852574	-1.699566053539805	0.7155746032583937
0.6560406796601699	-1.699348812265856	0.7145779475163767
0.6565403298350825	-1.699130478951759	0.7135802015971611
0.657039980009995	-1.6989110505445537	0.712581362991095
0.6575396301849076	-1.6986905239776589	0.7115814291788096
0.6580392803598201	-1.6984688961707495	0.7105803976311347
0.6585389305347327	-1.6982461640296873	0.7095782658090611
0.6590385807096452	-1.6980223244464623	0.7085750311637184
0.6595382308845578	-1.6977973742990478	0.7075706911362314
0.6600378810594703	-1.6975713104513885	0.7065652431577799
0.6605375312343829	-1.6973441297532998	0.7055586846494719
0.6610371814092953	-1.6971158290403507	0.7045510130222968
0.6615368315842078	-1.6968864051338168	0.7035422256770975
0.6620364817591204	-1.6966558548405803	0.7025323200045002
0.6625361319340329	-1.69642417495304	0.7015212933848431
0.6630357821089455	-1.6961913622490628	0.7005091431881605
0.663535432283858	-1.6959574134918158	0.6994958667740694
0.6640350824587706	-1.6957223254297957	0.6984814614917843
0.6645347326336831	-1.6954860947966293	0.6974659246799946
0.6650343828085957	-1.695248718311047	0.6964492536668428
0.6655340329835082	-1.695010192676787	0.6954314457698604
0.6660336831584208	-1.6947705145824905	0.694412498295904
0.6665333333333333	-1.6945296807016312	0.6933924085411103
0.6670329835082459	-1.6942876876924005	0.69237117379081
0.6675326336831584	-1.6940445321976216	0.6913487913194936
0.668032283858071	-1.693800210844694	0.6903252583907534
0.6685319340329835	-1.6935547202454377	0.6893005722571932
0.6690315842078961	-1.6933080569960592	0.6882747301604083
0.6695312343828086	-1.6930602176769904	0.6872477293308774
0.6700308845577211	-1.6928111988528922	0.6862195669879586
0.6705305347326337	-1.692560997072444	0.6851902403397716
0.6710301849075462	-1.6923096088683345	0.6841597465831685
0.6715298350824588	-1.6920570307571412	0.6831280829036684
0.6720294852573713	-1.6918032592391712	0.682095246475366
0.6725291354322839	-1.691548290798479	0.6810612344609069
0.6730287856071964	-1.6912921219026698	0.6800260440114078
0.673528435782109	-1.69103474900283	0.6789896722663737
0.6740280859570215	-1.6907761685334357	0.6779521163536568
0.6745277361319341	-1.6905163769122469	0.6769133733893784
0.6750273863068466	-1.690255370540187	0.6758734404778682
0.6755270364817592	-1.6899931458012831	0.6748323147115989
0.6760266866566716	-1.689729699062499	0.6737899931711151
0.6765263368315843	-1.6894650266736808	0.6727464729249502
0.6770259870064967	-1.6891991249674314	0.6717017510295966
0.6775256371814093	-1.6889319902590039	0.6706558245293989
0.6780252873563218	-1.6886636188462152	0.6696086904565197
0.6785249375312343	-1.6883940070092622	0.6685603458308099
0.6790245877061469	-1.6881231510107402	0.6675107876598132
0.6795242378810594	-1.6878510470954189	0.66646001293866
0.680023888055972	-1.687577691490185	0.6654080186499826
0.6805235382308845	-1.6873030804039175	0.6643548017638593
0.6810231884057971	-1.6870272100273775	0.6633003592377409
0.6815228385807096	-1.6867500765330972	0.6622446880163869
0.6820224887556222	-1.6864716760752514	0.6611877850317691
0.6825221389305347	-1.6861920047895693	0.6601296472030155
0.6830217891054473	-1.6859110587931976	0.6590702714363348
0.6835214392803598	-1.685628834184574	0.6580096546249279
0.6840210894552724	-1.685345327043341	0.6569477936489313
0.6845207396301849	-1.6850605334301805	0.655884685375318
0.6850203898050975	-1.6847744493867682	0.6548203266578528
0.68552003998001	-1.6844870709355593	0.6537547143369704
0.6860196901549226	-1.68419839407974	0.6526878452397434
0.6865193403298351	-1.6839084148030803	0.6516197161797825
0.6870189905047476	-1.6836171290697686	0.6505503239571303
0.6875186406796602	-1.6833245328243656	0.6494796653582321
0.6880182908545727	-1.6830306219916387	0.6484077371558402
0.6885179410294853	-1.6827353924764183	0.6473345361088986
0.6890175912043978	-1.6824388401634924	0.6462600589625065
0.6895172413793104	-1.6821409609174642	0.6451843024478046
0.6900168915542229	-1.6818417505826402	0.6441072632819123
0.6905165417291355	-1.6815412049828746	0.6430289381678246
0.691016191904048	-1.681239319921468	0.6419493237943479
0.6915158420789606	-1.6809360911810032	0.6408684168360095
0.692015492253873	-1.6806315145232287	0.6397862139529567
0.6925151424287856	-1.6803255856889212	0.6387027117908854
0.6930147926036981	-1.6800183003977605	0.6376179069809728
0.6935144427786107	-1.6797096543481342	0.6365317961397202
0.6940140929535232	-1.6793996432170832	0.6354443758689503
0.6945137431284358	-1.6790882626601202	0.6343556427556752
0.6950133933033483	-1.6787755083110665	0.6332655933719911
0.6955130434782608	-1.678461375781952	0.6321742242750248
0.6960126936531734	-1.6781458606628463	0.631081532006819
0.6965123438280859	-1.6778289585217119	0.6299875130942462
0.6970119940029985	-1.6775106649042884	0.6288921640489175
0.697511644177911	-1.6771909753339052	0.6277954813670955
0.6980112943528236	-1.6768698853113555	0.62669746152958
0.6985109445277361	-1.6765473903147652	0.6255981010016456
0.6990105947026487	-1.6762234857993636	0.6244973962328926
0.6995102448775612	-1.6758981671974653	0.6233953436572328
0.7000098950524738	-1.6755714299181736	0.6222919396927002
0.7005095452273863	-1.6752432693473363	0.6211871807414258
0.7010091954022989	-1.6749136808473235	0.6200810631895046
0.7015088455772114	-1.67458265975688	0.6189735834068847
0.702008495752124	-1.6742502013910205	0.6178647377473125
0.7025081459270365	-1.6739163010407951	0.6167545225481865
0.7030077961019491	-1.6735809539731654	0.6156429341304755
0.7035074462768616	-1.6732441554308577	0.6145299687986168
0.7040070964517741	-1.6729059006321525	0.6134156228404025
0.7045067466266867	-1.6725661847707556	0.6122998925268801
0.7050063968015992	-1.6722250030156478	0.6111827741122668
0.7055060469765118	-1.6718823505108285	0.6100642638337914
0.7060056971514242	-1.6715382223752868	0.6089443579116627
0.7065053473263369	-1.6711926137026818	0.607823052548881
0.7070049975012493	-1.6708455195612897	0.6067003439311945
0.707504647676162	-1.6704969349937573	0.605576228226955
0.7080042978510744	-1.670146855016947	0.6044507015870096
0.708503948025987	-1.6697952746217728	0.6033237601446064
0.7090035982008995	-1.6694421887730062	0.602195400015268
0.7095032483758121	-1.6690875924090915	0.6010656172966671
0.7100028985507246	-1.668731480441993	0.5999344080685514
0.7105025487256372	-1.668373847756973	0.5988017683925848
0.7110021989005497	-1.668014689212448	0.5976676943122581
0.7115018490754623	-1.6676539996397435	0.5965321818527535
0.7120014992503748	-1.667291773842992	0.5953952270208579
0.7125011494252873	-1.6669280065988443	0.5942568258047949
0.7130007996001999	-1.6665626926563615	0.5931169741741508
0.7135004497751124	-1.6661958267367767	0.5919756680797303
0.714000099950025	-1.6658274035333134	0.590832903453439
0.7144997501249375	-1.665457417710978	0.5896886762081542
0.7149994002998501	-1.6650858639063844	0.5885429822376195
0.7154990504747626	-1.6647127367275218	0.5873958174162849
0.7159987006496752	-1.6643380307536015	0.5862471775992305
0.7164983508245877	-1.6639617405347846	0.5850970586219835
0.7169980009995003	-1.6635838605920419	0.5839454563004306
0.7174976511744128	-1.6632043854169043	0.5827923664306704
0.7179973013493254	-1.6628233094712905	0.5816377847888926
0.7184969515242379	-1.662440627187249	0.5804817071312298
0.7189966016991505	-1.6620563329667823	0.5793241291936413
0.719496251874063	-1.6616704211816193	0.5781650466917703
0.7199959020489756	-1.6612828861730002	0.5770044553208133
0.7204955522238881	-1.6608937222514624	0.5758423507553762
0.7209952023988005	-1.6605029236966085	0.5746787286493481
0.7214948525737132	-1.6601104847568817	0.5735135846357418
0.7219945027486256	-1.6597163996493562	0.572346914326577
0.7224941529235382	-1.6593206625595214	0.5711787133127357
0.7229938030984507	-1.6589232676410115	0.5700089771638056
0.7234934532733633	-1.658524209015404	0.5688377014279367
0.7239931034482758	-1.6581234807719858	0.5676648816317132
0.7244927536231884	-1.657721076967517	0.5664905132799992
0.7249924037981009	-1.6573169916259647	0.5653145918557754
0.7254920539730135	-1.6569112187383304	0.56413711282002
0.725991704147926	-1.6565037522623296	0.5629580716115311
0.7264913543228386	-1.6560945861222027	0.5617774636467873
0.7269910044977511	-1.6556837142084502	0.5605952843197975
0.7274906546726637	-1.6552711303775758	0.559411529001937
0.7279903048475762	-1.654856828451863	0.5582261930418071
0.7284899550224888	-1.6544408022190766	0.5570392717650497
0.7289896051974013	-1.6540230454322744	0.5558507604742314
0.7294892553723138	-1.653603551809463	0.5546606544486341
0.7299889055472264	-1.6531823150334186	0.5534689489441343
0.7304885557221389	-1.6527593287513782	0.5522756391930244
0.7309882058970515	-1.6523345865747796	0.5510807204038349
0.731487856071964	-1.6519080820790073	0.5498841877611953
0.7319875062468766	-1.6514798088031173	0.5486860364256481
0.7324871564217891	-1.6510497602495595	0.5474862615334852
0.7329868065967017	-1.6506179298839025	0.5462848581965756
0.7334864567716142	-1.650184311134566	0.5450818215022022
0.7339861069465268	-1.6497488973925158	0.5438771465128678
0.7344857571214393	-1.6493116820110185	0.5426708282661474
0.7349854072963519	-1.6488726583053217	0.5414628617744872
0.7354850574712644	-1.6484318195523757	0.5402532420250352
0.735984707646177	-1.6479891589905518	0.5390419639794695
0.7364843578210895	-1.647544669819338	0.5378290225738059
0.7369840079960019	-1.647098345199044	0.5366144127182124
0.7374836581709145	-1.6466501782505016	0.535398129296837
0.737983308345827	-1.646200162054753	0.5341801671675998
0.7384829585207396	-1.6457482896527724	0.5329605211620332
0.7389826086956521	-1.6452945540451223	0.5317391860850629
0.7394822588705647	-1.6448389481916654	0.5305161567148379
0.7399819090454772	-1.6443814650112474	0.5292914278025168
0.7404815592203898	-1.6439220973813533	0.5280649940720823
0.7409812093953023	-1.6434608381378333	0.5268368502201545
0.7414808595702149	-1.6429976800745392	0.5256069909157685
0.7419805097451274	-1.6425326159430085	0.5243754108001861
0.74248015992004	-1.642065638452143	0.5231421044866906
0.7429798100949525	-1.6415967402678622	0.5219070665603839
0.7434794602698651	-1.6411259140127816	0.5206702915779742
0.7439791104447776	-1.6406531522658434	0.5194317740675631
0.7444787606196902	-1.640178447562014	0.5181915085284483
0.7449784107946027	-1.6397017923918957	0.5169494894308988
0.7454780609695152	-1.6392231792014131	0.5157057112159387
0.7459777111444278	-1.6387426003914214	0.5144601682951334
0.7464773613193403	-1.6382600483173844	0.5132128550503764
0.7469770114942529	-1.6377755152889881	0.5119637658336517
0.7474766616691654	-1.6372889935697879	0.5107128949668249
0.747976311844078	-1.6368004753768357	0.5094602367414068
0.7484759620189905	-1.636309952880294	0.5082057854183267
0.7489756121939031	-1.6358174182031064	0.5069495352277176
0.7494752623688156	-1.635322863420554	0.5056914803686507
0.7499749125437282	-1.6348262805599232	0.504431615008933
0.7504745627186407	-1.634327661600085	0.5031699332848468
0.7509742128935533	-1.6338269984711207	0.5019064293009251
0.7514738630684658	-1.6333242830539256	0.5006410971297021
0.7519735132433784	-1.6328195071797897	0.4993739308114604
0.7524731634182908	-1.632312662630031	0.4981049243540057
0.7529728135932034	-1.6318037411355635	0.4968340717324008
0.7534724637681159	-1.6312927343764592	0.4955613668887063
0.7539721139430284	-1.6307796339815952	0.4942868037317491
0.754471764117941	-1.630264431528175	0.4930103761368445
0.7549714142928535	-1.6297471185413446	0.4917320779455512
0.7554710644677661	-1.6292276864937218	0.4904519029653932
0.7559707146426786	-1.628706126804998	0.4891698449696069
0.7564703648175912	-1.628182430841489	0.48788589769687196
0.7569700149925037	-1.6276565899156834	0.4866000548510354
0.7574696651674163	-1.6271285952857992	0.48531231010084125
0.7579693153423288	-1.6265984381553409	0.4840226570796545
0.7584689655172414	-1.6260661096726223	0.48273108938517834
0.7589686156921539	-1.6255316009303238	0.48143760057918505
0.7594682658670665	-1.624994902965022	0.48014218418720905
0.759967916041979	-1.6244560067566953	0.478844833698277
0.7604675662168916	-1.6239149032282876	0.47754554256461434
0.7609672163918041	-1.6233715832451874	0.4762443042013473
0.7614668665667167	-1.6228260376147583	0.47494111198620337
0.7619665167416292	-1.6222782570858543	0.47363595925921936
0.7624661669165417	-1.621728232348309	0.47232883932243586
0.7629658170914543	-1.62117595403243	0.4710197454395839
0.7634654672663668	-1.6206214127084986	0.4697086708357828
0.7639651174412794	-1.6200645988862574	0.468395608697227
0.7644647676161919	-1.6195055030143868	0.4670805521708723
0.7649644177911045	-1.6189441154799769	0.46576349436409537
0.765464067966017	-1.6183804266080009	0.46444442834440924
0.7659637181409296	-1.6178144266607806	0.4631233471391019
0.766463368315842	-1.6172461058374328	0.461800243734922
0.7669630184907547	-1.616675454273343	0.46047511107775063
0.7674626686656671	-1.6161024620395708	0.45914794207224224
0.7679623188405797	-1.6155271191423406	0.4578187295815122
0.7684619690154922	-1.6149494155224373	0.45648746642677446
0.7689616191904048	-1.614369341054639	0.455154145386994
0.7694612693653173	-1.613786885547156	0.45381875919854553
0.7699609195402299	-1.6132020387410206	0.452481300554848
0.7704605697151424	-1.6126147903095147	0.4511417621060063
0.7709602198900549	-1.6120251298575559	0.4498001364584534
0.7714598700649675	-1.6114330469210985	0.4484564161745745
0.77195952023988	-1.6108385309665239	0.4471105937723441
0.7724591704147926	-1.6102415713900138	0.4457626617249453
0.7729588205897051	-1.6096421575169326	0.44441261246039077
0.7734584707646177	-1.609040278601178	0.44306043836113523
0.7739581209395302	-1.6084359238245647	0.44170613176369444
0.7744577711144428	-1.6078290822961485	0.44034968495824556
0.7749574212893553	-1.6072197430516044	0.4389910901882395
0.7754570714642679	-1.6066078950525275	0.4376303396499853
0.7759567216391804	-1.6059935271857781	0.43626742549225384
0.776456371814093	-1.6053766282628203	0.43490233981586623
0.7769560219890055	-1.6047571870190136	0.43353507467328
0.7774556721639181	-1.6041351921129265	0.43216562206816156
0.7779553223388306	-1.6035106321256265	0.4307939739549651
0.7784549725137432	-1.6028834955599918	0.4294201222385114
0.7789546226886557	-1.602253770839972	0.4280440587735383
0.7794542728635682	-1.601621446309873	0.426665775364273
0.7799539230384808	-1.6009865102336158	0.4252852637639823
0.7804535732133933	-1.6003489507939914	0.42390251567452025
0.7809532233883059	-1.59970875609192	0.4225175227458806
0.7814528735632184	-1.599065914145682	0.421130276575733
0.781952523738131	-1.5984204128901394	0.4197407687089504
0.7824521739130434	-1.5977722401759757	0.4183489906371557
0.782951824087956	-1.5971213837688925	0.41695493379822185
0.7834514742628685	-1.5964678313488094	0.41555858957580954
0.7839511244377811	-1.5958115705090763	0.4141599492988671
0.7844507746126936	-1.5951525887556341	0.41275900424114526
0.7849504247876062	-1.5944908735062076	0.4113557456206939
0.7854500749625187	-1.5938264120894439	0.4099501645993517
0.7859497251374313	-1.593159191744093	0.4085422522822445
0.7864493753123438	-1.592489199618132	0.4071319997172598
0.7869490254872564	-1.5918164227679137	0.4057193978945329
0.7874486756621689	-1.5911408481572609	0.40430443774589697
0.7879483258370814	-1.5904624626566168	0.40288711014437334
0.788447976011994	-1.5897812530421043	0.40146740590360286
0.7889476261869065	-1.5890972059946675	0.40004531577732816
0.7894472763618191	-1.5884103080990908	0.3986208304587989
0.7899469265367316	-1.5877205458431043	0.39719394058023266
0.7904465767116442	-1.5870279056164347	0.3957646367122499
0.7909462268865567	-1.5863323737098394	0.3943329093632755
0.7914458770614693	-1.5856339363141507	0.3928987489789808
0.7919455272363818	-1.5849325795192803	0.3914621459416637
0.7924451774112944	-1.5842282893132507	0.39002309056968054
0.7929448275862069	-1.5835210515811693	0.3885815731168206
0.7934444777611195	-1.582810852104213	0.3871375837716888
0.793944127936032	-1.58209767655862	0.3856911126571096
0.7944437781109446	-1.5813815105146223	0.3842421498294704
0.7949434282858571	-1.5806623394353971	0.38279068527810106
0.7954430784607697	-1.5799401486760232	0.38133670892462984
0.7959427286356822	-1.5792149234823412	0.3798802106223119
0.7964423788105947	-1.5784866489899283	0.3784211801554056
0.7969420289855073	-1.5777553102229165	0.3769596072384504
0.7974416791604197	-1.5770208920929314	0.37549548151563855
0.7979413293353323	-1.5762833793979119	0.3740287925601062
0.7984409795102448	-1.5755427568209768	0.3725595298732295
0.7989406296851574	-1.5747990089292445	0.3710876828839442
0.7994402798600699	-1.574052120172657	0.3696132409480049
0.7999399300349825	-1.5733020748827702	0.3681361933472808
0.800439580209895	-1.5725488572715718	0.36665652928902726
0.8009392303848076	-1.5717924514301964	0.3651742379051188
0.8014388805597201	-1.5710328413277244	0.3636893082513242
0.8019385307346327	-1.5702700108099077	0.36220172930653494
0.8024381809095452	-1.5695039435978901	0.36071148997199365
0.8029378310844578	-1.568734623286886	0.35921857907050364
0.8034374812593703	-1.5679620333449193	0.3577229853456645
0.8039371314342828	-1.5671861571114392	0.35622469746103785
0.8044367816091954	-1.5664069777960052	0.35472370399935027
0.8049364317841079	-1.5656244784769113	0.35321999346167265
0.8054360819590205	-1.5648386420997988	0.3517135542665757
0.805935732133933	-1.5640494514762586	0.3502043747492956
0.8064353823088456	-1.5632568892823824	0.3486924431608486
0.8069350324837581	-1.5624609380573833	0.34717774766721016
0.8074346826586707	-1.561661580202067	0.34566027634839075
0.8079343328335832	-1.5608587979773878	0.3441400171975565
0.8084339830084958	-1.5600525735029407	0.34261695812013115
0.8089336331834083	-1.5592428887554375	0.34109108693287316
0.8094332833583209	-1.5584297255671626	0.3395623913629363
0.8099329335332334	-1.5576130656244276	0.3380308590469515
0.810432583708146	-1.5567928904659487	0.33649647753003703
0.8109322338830585	-1.555969181481283	0.3349592342648582
0.8114318840579711	-1.55514191990917	0.33341911661062873
0.8119315342328836	-1.5543110868358856	0.3318761118321107
0.812431184407796	-1.5534766631935917	0.33033020709863314
0.8129308345827087	-1.5526386297585901	0.3287813894830175
0.8134304847576211	-1.5517969671496419	0.32722964596057935
0.8139301349325337	-1.5509516558262053	0.3256749634080572
0.8144297851074462	-1.5501026760866723	0.3241173286025516
0.8149294352823588	-1.54925000806655	0.3225567282204249
0.8154290854572713	-1.5483936317366769	0.32099314883621954
0.8159287356321839	-1.547533526901339	0.3194265769215261
0.8164283858070964	-1.546669673196417	0.3178569988438642
0.816928035982009	-1.5458020500874794	0.31628440086552545
0.8174276861569215	-1.5449306368678584	0.31470876914241575
0.8179273363318341	-1.544055412656684	0.31313008972286277
0.8184269865067466	-1.5431763563969152	0.3115483485464238
0.8189266366816592	-1.5422934468533054	0.30996353144266575
0.8194262868565717	-1.5414066626103824	0.3083756241299339
0.8199259370314843	-1.540515982070375	0.30678461221409437
0.8204255872063968	-1.539621383451083	0.30519048118726316
0.8209252373813093	-1.538722844783775	0.30359321642651343
0.8214248875562219	-1.5378203439110054	0.30199280319256494
0.8219245377311344	-1.536913858484438	0.3003892266284676
0.822424187906047	-1.5360033659625807	0.298782471758224
0.8229238380809595	-1.5350888436085586	0.2971725234854449
0.8234234882558721	-1.5341702684877974	0.2955593665919403
0.8239231384307846	-1.5332476174657048	0.2939429857363269
0.8244227886056972	-1.5323208672052822	0.29232336545256077
0.8249224387806097	-1.531389994164754	0.2907004901485237
0.8254220889555223	-1.530454974595104	0.28907434410450655
0.8259217391304348	-1.5295157845376157	0.2874449114717321
0.8264213893053474	-1.5285723998213425	0.2858121762708143
0.8269210394802599	-1.5276247960605742	0.284176122390222
0.8274206896551725	-1.5266729486522408	0.28253673358470516
0.827920339830085	-1.525716832773275	0.2808939934736823
0.8284199900049976	-1.5247564233779434	0.2792478855396359
0.82891964017991	-1.5237916951951453	0.2775983931264586
0.8294192903548225	-1.5228226227256427	0.2759454994377724
0.8299189405297351	-1.5218491802392689	0.2742891875352363
0.8304185907046476	-1.5208713417720832	0.27262944033680286
0.8309182408795602	-1.519889081123492	0.2709662406149827
0.8314178910544727	-1.51890237185332	0.26929957099505136
0.8319175412293853	-1.5179111872788102	0.267629413953223
0.8324171914042978	-1.516915500471613	0.2659557518148221
0.8329168415792104	-1.515915284254722	0.2642785667524081
0.8334164917541229	-1.5149105111993362	0.26259784078386955
0.8339161419290355	-1.5139011536216853	0.26091355577048486
0.834415792103948	-1.5128871835798152	0.2592256934149602
0.8349154422788606	-1.5118685728703094	0.25753423525943525
0.8354150924537731	-1.5108452930249534	0.25583916268343115
0.8359147426286857	-1.5098173153073573	0.25414045690180675
0.8364143928035982	-1.508784610709502	0.25243809896263575
0.8369140429785108	-1.5077471499482673	0.2507320697450815
0.8374136931534233	-1.5067049034618618	0.24902234995722466
0.8379133433283358	-1.5056578414062134	0.24730892013384617
0.8384129935032484	-1.504605933651296	0.24559176063417953
0.8389126436781609	-1.5035491497774043	0.24387085163962957
0.8394122938530735	-1.5024874590713455	0.24214617315143985
0.839911944027986	-1.5014208305225947	0.24041770498833198
0.8404115942028986	-1.500349232819354	0.23868542678409307
0.8409112443778111	-1.4992726343445786	0.23694931798513136
0.8414108945527237	-1.4981910031719068	0.2352093578479792
0.8419105447276362	-1.4971043070615353	0.23346552543675986
0.8424101949025488	-1.4960125134560187	0.23171779962060454
0.8429098450774613	-1.4949155894760089	0.2299661590710306
0.8434094952523739	-1.4938135019159053	0.22821058225926447
0.8439091454272863	-1.4927062172394236	0.22645104745351582
0.844408795602199	-1.4915937015751235	0.22468753271621392
0.8449084457771114	-1.4904759207118212	0.2229200159011923
0.845408095952024	-1.489352840093935	0.22114847465080448
0.8459077461269365	-1.4882244248167498	0.21937288639301095
0.846407396301849	-1.487090639621606	0.21759322833839947
0.8469070464767616	-1.4859514488909775	0.21580947747714457
0.8474066966516741	-1.4848068166435018	0.2140216105759429
0.8479063468265867	-1.4836567065288835	0.21222960417484243
0.8484059970014992	-1.4825010818227224	0.21043343458406072
0.8489056471764118	-1.4813399054212628	0.20863307788070382
0.8494052973513243	-1.480173139836012	0.20682850990546028
0.8499049475262369	-1.4790007471882967	0.20501970625919266
0.8504045977011494	-1.4778226892037032	0.20320664229951083
0.850904247876062	-1.476638927206418	0.20138929313723594
0.8514038980509745	-1.4754494221134657	0.1995676336328262
0.8519035482258871	-1.4742541344288398	0.19774163839272338
0.8524031984007996	-1.4730530242375204	0.1959112817656198
0.8529028485757122	-1.471846051199401	0.1940765378386819
0.8534024987506247	-1.470633174543058	0.19223738043365823
0.8539021489255373	-1.4694143530594637	0.19039378310295296
0.8544017991004498	-1.4681895450955265	0.18854571912559387
0.8549014492753623	-1.466958708547531	0.18669316150312912
0.8554010994502749	-1.4657218008544748	0.18483608295544932
0.8559007496251874	-1.4644787789912355	0.18297445591652012
0.8564003998001	-1.4632295994616278	0.18110825253001836
0.8569000499750125	-1.4619742182913424	0.17923744464490454
0.8573997001499251	-1.4607125910207217	0.17736200381089126
0.8578993503248376	-1.4594446726974124	0.17548190127381832
0.8583990004997502	-1.4581704178688601	0.17359710797092773
0.8588986506746626	-1.4568897805746786	0.17170759452606468
0.8593983008495752	-1.4556027143388455	0.16981333124475725
0.8598979510244877	-1.4543091721617605	0.1679142881092014
0.8603976011994003	-1.4530091065121369	0.16601043477314173
0.8608972513743128	-1.4517024693187377	0.16410174055664628
0.8613969015492254	-1.4503892119619277	0.1621881744407641
0.8618965517241379	-1.4490692852650975	0.1602697050620882
0.8623962018990505	-1.4477426394858666	0.15834630070718267
0.862895852073963	-1.446409224307125	0.1564179293068876
0.8633955022488755	-1.445068988827908	0.15448455843052972
0.8638951524237881	-1.4437218815540753	0.1525461552799845
0.8643948025987006	-1.4423678503887665	0.1506026866836095
0.8648944527736132	-1.4410068426227125	0.1486541190900606
0.8653941029485257	-1.4396388049243078	0.14670041856194735
0.8658937531234383	-1.4382636833294908	0.14474155076939393
0.8663934032983508	-1.4368814232314011	0.14277748098338955
0.8668930534732634	-1.4354919693698238	0.14080817406905782
0.8673927036481759	-1.434095265820423	0.13883359447873492
0.8678923538230885	-1.4326912559837146	0.13685370624490173
0.868392003998001	-1.431279882573834	0.1348684729729609
0.8688916541729136	-1.4298610876070519	0.13287785783384382
0.8693913043478261	-1.428434812390023	0.13088182355645117
0.8698909545227387	-1.4270009975078182	0.1288803324199231
0.8703906046976512	-1.4255595828116572	0.12687334624571442
0.8708902548725637	-1.4241105074063853	0.12486082638950673
0.8713899050474763	-1.4226537096376888	0.12284273373291847
0.8718895552223888	-1.4211891270789978	0.12081902867502468
0.8723892053973014	-1.4197166965181325	0.1187896711236696
0.8728888555722139	-1.418236353943604	0.1167546204865807
0.8733885057471265	-1.416748034530658	0.1147138356622676
0.873888155922039	-1.415251672626959	0.11266727503069526
0.8743878060969515	-1.4137472017379724	0.1106148964437414
0.874887456271864	-1.4122345545120136	0.1085566572154217
0.8753871064467766	-1.410713662724933	0.10649251411185405
0.8758867566216891	-1.4091844572644636	0.10442242334101856
0.8763864067966017	-1.4076468681141974	0.10234634054220848
0.8768860569715142	-1.4061008243371955	0.10026422077527111
0.8773857071464268	-1.4045462540592044	0.09817601850954337
0.8778853573213393	-1.4029830844514701	0.09608168761252729
0.8783850074962519	-1.4014112417131563	0.09398118133826022
0.8788846576711644	-1.3998306510533385	0.09187445231541426
0.8793843078460769	-1.3982412366725585	0.08976145253506689
0.8798839580209895	-1.3966429217439362	0.0876421333381596
0.880383608195902	-1.3950356283938348	0.08551644540264937
0.8808832583708146	-1.3934192776820182	0.08338433873029252
0.8813829085457271	-1.3917937895813677	0.08124576263311509
0.8818825587206397	-1.3901590829570487	0.07910066571949008
0.8823822088955522	-1.388515075545211	0.07694899587988516
0.8828818590704648	-1.3868616839310963	0.07479070027217992
0.8833815092453773	-1.3851988235266481	0.07262572530663647
0.8838811594202899	-1.383526408547506	0.07045401663041281
0.8843808095952024	-1.3818443519894759	0.06827551911170543
0.884880459770115	-1.3801525656043205	0.06609017682340548
0.8853801099450275	-1.3784509598749888	0.06389793302633912
0.8858797601199401	-1.376739443990174	0.06169873015203087
0.8863794102948526	-1.37501792581819	0.059492509784961865
0.8868790604697652	-1.3732863118802239	0.05727921264437401
0.8873787106446777	-1.371544507322791	0.05505877856550841
0.8878783608195902	-1.3697924158895456	0.0528311464803408
0.8883780109945028	-1.368029939892278	0.050596254397741944
0.8888776611694152	-1.3662569801811288	0.048354039383084246
0.8893773113443278	-1.3644734361140645	0.046104437537226504
0.8898769615192403	-1.362679205525435	0.043847383974916304
0.8903766116941529	-1.3608741846936827	0.04158281280250714
0.8908762618690654	-1.3590582683082302	0.039310657095063796
0.891375912043978	-1.3572313494353603	0.037030848872745256
0.8918755622188905	-1.3553933194831678	0.03474331907648633
0.8923752123938031	-1.3535440681655433	0.0324479975429389
0.8928748625687156	-1.3516834834651354	0.03014481297865169
0.8933745127436282	-1.349811451595175	0.027833692933443975
0.8938741629185407	-1.3479278569602795	0.02551456377296514
0.8943738130934533	-1.346032582116212	0.023187350650373317
0.8948734632683658	-1.3441255077282013	0.020851977477159677
0.8953731134432784	-1.3422065125282543	0.018508366893008735
0.8958727636181909	-1.3402754732711653	0.016156440234714183
0.8963724137931034	-1.3383322646891207	0.01379611750409544
0.896872063968016	-1.336376759445124	0.01142731733486685
0.8973717141429285	-1.3344088280847457	0.009049956958426827
0.8978713643178411	-1.3324283389866312	0.0066639521685219714
0.8983710144927536	-1.3304351583114828	0.004269217284741435
0.8988706646676662	-1.328429149949233	0.0018656651147790518
0.8993703148425787	-1.3264101754648419	-0.0005467930845596459
0.8998699650174913	-1.3243780940422818	-0.002968247647678938
0.9003696151924038	-1.32233276242655	-0.005398790541904996
0.9008692653673164	-1.3202740348644626	-0.00783851541061337
0.9013689155422289	-1.318201763042598	-0.010287517617878376
0.9018685657171415	-1.3161157960241754	-0.012745894294666639
0.902368215892054	-1.3140159801830522	-0.015213744386676544
0.9028678660669666	-1.3119021591363584	-0.01769116870386324
0.903367516241879	-1.3097741736741764	-0.0201782699717571
0.9038671664167917	-1.307631861687267	-0.022675152884628666
0.9043668165917041	-1.3054750580922885	-0.025181924160588152
0.9048664667666166	-1.3033035947544354	-0.027698692598719456
0.9053661169415292	-1.3011173004074608	-0.030225569138324998
0.9058657671164417	-1.2989160005708997	-0.03276266692038769
0.9063654172913543	-1.2966995174644296	-0.03531010135135086
0.9068650674662668	-1.2944676699192652	-0.03786799016931266
0.9073647176411794	-1.2922202732863106	-0.04043645351277933
0.9078643678160919	-1.289957139341134	-0.04301561399204896
0.9083640179910045	-1.2876780761854663	-0.04560559676340718
0.908863668165917	-1.285382888145084	-0.04820652960621764
0.9093633183408296	-1.283071375664041	-0.05081854300309442
0.9098629685157421	-1.2807433351948811	-0.05344177022327044
0.9103626186906547	-1.278398559084811	-0.05607634740934303
0.9108622688655672	-1.2760368354575702	-0.05872241366754779
0.9113619190404798	-1.2736579480907755	-0.06138011116175822
0.9118615692153923	-1.2712616762886044	-0.06404958521138153
0.9123612193903049	-1.2688477947494925	-0.06673098439336313
0.9128608695652174	-1.2664160734286771	-0.06942446064849567
0.9133605197401299	-1.2639662773953193	-0.07213016939227984
0.9138601699150425	-1.2614981666838974	-0.07484826963056182
0.914359820089955	-1.2590114961396224	-0.07757892408019684
0.9148594702648676	-1.256506015257571	-0.08032229929502778
0.9153591204397801	-1.2539814680151877	-0.08307856579743975
0.9158587706146927	-1.2514375926978545	-0.0858478982158213
0.9163584207896052	-1.2488741217171282	-0.0886304754282414
0.9168580709645178	-1.2462907814212691	-0.09142648071269993
0.9173577211394303	-1.2436872918976738	-0.09423610190430705
0.9178573713143429	-1.2410633667667366	-0.09705953155980464
0.9183570214892554	-1.238418712966724	-0.09989696712982962
0.918856671664168	-1.2357530305290898	-0.10274861113939589
0.9193563218390804	-1.2330660123438126	-0.10561467137704392
0.919855972013993	-1.230357343914064	-0.10849536109320157
0.9203556221889055	-1.2276267030997206	-0.11139089920828292
0.9208552723638181	-1.2248737598489747	-0.11430151053114476
0.9213549225387306	-1.2220981759174607	-0.11722742598848818
0.9218545727136431	-1.2192996045740447	-0.12016888286593534
0.9223542228885557	-1.2164776902925853	-0.1231261250614637
0.9228538730634682	-1.2136320684287563	-0.12609940335201095
0.9233535232383808	-1.2107623648810566	-0.12908897567407962
0.9238531734132933	-1.2078681957350152	-0.1320951074192404
0.9243528235882059	-1.2049491668895422	-0.13511807174552562
0.9248524737631184	-1.2020048736643156	-0.1381581499057355
0.925352123938031	-1.1990349003869754	-0.14121563159382558
0.9258517741129435	-1.1960388199588061	-0.1442908153105612
0.9263514242878561	-1.1930161933975385	-0.14738400874979116
0.9268510744627686	-1.1899665693557124	-0.15049552920674286
0.9273507246376812	-1.186889483612958	-0.15362570400990722
0.9278503748125937	-1.18378445854044	-0.15677487097817558
0.9283500249875063	-1.180651002535536	-0.15994337890505114
0.9288496751624188	-1.1774886094246333	-0.16313158807190611
0.9293493253373314	-1.1742967578318328	-0.1663398707924281
0.9298489755122439	-1.1710749105110678	-0.1695686119905906
0.9303486256871564	-1.1678225136389617	-0.17281820981469306
0.930848275862069	-1.164538996065575	-0.17608907629021786
0.9313479260369815	-1.161223768519799	-0.17938163801456453
0.9318475762118941	-1.1578762227660062	-0.1826963368969223
0.9323472263868066	-1.15449573070815	-0.1860336309469295
0.9328468765617192	-1.1510816434372186	-0.18939399511605753
0.9333465267366317	-1.1476332902174893	-0.19277792219607337
0.9338461769115443	-1.1441499774066746	-0.196185923779334
0.9343458270864567	-1.1406309873044995	-0.19961853128617463
0.9348454772613694	-1.1370755769237348	-0.2030762970651498
0.9353451274362818	-1.1334829766771333	-0.20655979557248666
0.9358447776111944	-1.1298523889729564	-0.21006962463782133
0.9363444277861069	-1.1261829867111692	-0.2136064068239237
0.9368440779610195	-1.1224739116713445	-0.21717079088909125
0.937343728135932	-1.1187242727825328	-0.22076345336173064
0.9378433783108446	-1.1149331442641752	-0.22438510023773942
0.9383430284857571	-1.1110995636259302	-0.22803646881253523
0.9388426786606696	-1.1072225295129572	-0.23171832966088526
0.9393423288355822	-1.1033009993816083	-0.2354314887792606
0.9398419790104947	-1.0993338869886649	-0.23917678990721275
0.9403416291854073	-1.095320059675325	-0.2429551170462271
0.9408412793603198	-1.0912583354247527	-0.24676739719683624
0.9413409295352324	-1.0871474796694631	-0.25061460333733454
0.9418405797101449	-1.0829862018216245	-0.25449775767052735
0.9423402298850575	-1.0787731514960957	-0.25841793516832134
0.94283988005997	-1.074506914391836	-0.26237626744795106
0.9433395302348826	-1.0701860077927303	-0.2663739470183287
0.9438391804097951	-1.065808875643516	-0.27041223194027514
0.9443388305847077	-1.0613738831502368	-0.2744924509506216
0.9448384807596202	-1.056879310847293	-0.2786160091074976
0.9453381309345328	-1.0523233480646794	-0.2827843940225627
0.9458377811094453	-1.0477040857188982	-0.2869991827559958
0.9463374312843578	-1.0430195083392257	-0.2912620494618152
0.9468370814592704	-1.0382674852270262	-0.29557477388506553
0.9473367316341829	-1.0334457606291338	-0.29993925082899114
0.9478363818090955	-1.0285519427864782	-0.3043575007301406
0.948336031984008	-1.023583491695455	-0.30883168150293766
0.9488356821589206	-1.01853770539085	-0.3133641018438993
0.949335332333833	-1.013411704524697	-0.3179572362200263
0.9498349825087457	-1.0082024149733988	-0.3226137418078972
0.9503346326836581	-1.0029065481543256	-0.3273364777009713
0.9508342828585707	-0.9975205786701564	-0.3321285267655695
0.9513339330334832	-0.9920407188216248	-0.33699322060338543
0.9518335832083958	-0.9864628894329114	-0.34193416817482036
0.9523332333833083	-0.980782686313334	-0.3469552887578351
0.9528328835582209	-0.9749953415271376	-0.35206085006877674
0.9533325337331334	-0.9690956784506674	-0.3572555125640217
0.953832183908046	-0.9630780593500851	-0.36254438118727145
0.9543318340829585	-0.9569363238955058	-0.36793306614445553
0.954831484257871	-0.9506637166148136	-0.3734277547006572
0.9553311344327836	-0.9442528007487007	-0.3790352965350182
0.9558307846076961	-0.9376953552495576	-0.38476330590829705
0.9563304347826087	-0.9309822507024863	-0.3906202848619136
0.9568300849575212	-0.9241032986371397	-0.39661577297662143
0.9573297351324338	-0.9170470668971064	-0.40276053102072634
0.9578293853073463	-0.9098006512187005	-0.4090667683323176
0.9583290354822589	-0.9023493896050458	-0.41554842734567005
0.9588286856571714	-0.8946765009376183	-0.42222154381537413
0.959328335832084	-0.8867626217043777	-0.42910470885441265
0.9598279860069965	-0.8785852033649846	-0.43621967026065983
0.9603276361819091	-0.8701177154046236	-0.4435921280748001
0.9608272863568216	-0.8613285715332418	-0.45125280690694464
0.9613269365317342	-0.8521796515514688	-0.45923893250417397
0.9618265867066467	-0.8426242156381244	-0.4675963157971002
0.9623262368815593	-0.83260387479698	-0.4763823806800825
0.9628258870564718	-0.8220440363363276	-0.48567071664317674
0.9633255372313843	-0.8108467662769714	-0.49555821435104286
0.9638251874062969	-0.7988790153559301	-0.506176837491528
0.9643248375812093	-0.7859518930125673	-0.5177143464962212
0.964824487756122	-0.7717809316122431	-0.5304540318658835
0.9653241379310344	-0.755900370212475	-0.5448604277825531
0.965823788105947	-0.7374426770885915	-0.5617997867768472
0.9663234382808595	-0.7143716320797502	-0.5833069943736053
0.9668230884557721	-0.6777073485621412	-0.6183605438914533
# Fixing line to join up the end-points
0.9668230884557721	-0.6777073485621412	-0.6777073485621412


==> figures/freqplots/freqregion/l4m0resonancefreqs.dat <==
# Plot of resonance locations for l=4, m=0
# e	 resonance locations in kappa*Omega
0.004974129353233831	-1.88562232439905242603563183336	-0.00475621132622310977705893237138	0.00475621132622310517324670906512	1.88562232439905242603563183336
0.009948258706467662	-1.88563504776741316469232428009	-0.0095126264123653138491582057643	0.0095126264123653045874494322366	1.88563504776741316469232428009
0.014922388059701492	-1.885656252259527622697841696	-0.0142694490596135425508379591295	0.0142694490596135283197211107469	1.88565625225952762269784169601
0.019896517412935324	-1.88568593619115201985755146795	-0.0190268831517099367917207977855	0.0190268831517099177756718288067	1.88568593619115201985755146795
0.024870646766169156	-1.8857240972013156702214755076	-0.0237851326962783195060698754401	0.0237851326962782957262564092716	1.8857240972013156702214755076
0.029844776119402984	-1.88577073224928656126043383914	-0.0285444018662093434776954160553	0.028544401866209314937342473287	1.88577073224928656126043383914
0.034818905472636816	-1.88582583761066276239559809494	-0.0333048950411239474772241058757	0.0333048950411239141762362979558	1.88582583761066276239559809494
0.03979303482587065	-1.88588940887258424753873417252	-0.0380668168489348077294152847085	0.0380668168489347696667448160568	1.88588940887258424753873417252
0.04476716417910448	-1.88596144092805849015803937049	-0.0428303722075255471608566591993	0.0428303722075255043350302544244	1.88596144092805849015803937049
0.04974129353233831	-1.88604192796939194949602899943	-0.047595766366567554019718890344	0.047595766366567506428985649342	1.88604192796939194949602899943
0.054715422885572136	-1.88613086348071831033483115262	-0.05236320494949436571853745538	0.052363204949494313360920170946	1.88613086348071831033483115264
0.05968955223880597	-1.88622824022961306348458737717	-0.057132893995653693118820387427	0.057132893995653635992182712322	1.88622824022961306348458737717
0.0646636815920398	-1.88633405025778271725902145315	-0.061905040002657295027930529996	0.061905040002657233129891611838	1.88633405025778271725902145315
0.06963781094527363	-1.88644828487081560882934317517	-0.066679849968949062502823474692	0.066679849968948995830816098545	1.88644828487081560882934317517
0.07461194029850746	-1.88657093462697993566967671975	-0.071457531436611837754147840474	0.071457531436611766305421341756	1.88657093462697993566967671975
0.0795860696517413	-1.88670198932505324839680714943	-0.07623829253443367312303843357	0.076238292534433596894661843815	1.88670198932505324839680714943
0.08456019900497512	-1.88684143799116623414403997842	-0.081022342021254431881323209723	0.08102234202125435087018863703	1.88684143799116623414403997842
0.08953432835820896	-1.88698926886464217107060699644	-0.085809889329613844607245353031	0.085809889329613758810071599111	1.88698926886464217107060699644
0.09450845771144278	-1.88714546938281194645881950772	-0.090601144609722362745890116525	0.090601144609722272159226532474	1.88714546938281194645881950772
0.09948258706467662	-1.88731002616478299973215680851	-0.095396318773776394815433901423	0.095396318773776299435664484337	1.88731002616478299973215680851
0.10445671641791045	-1.8874829249941389741451751426	-0.10019562354063977071254555328	0.100195623540639670535893285966	1.8874829249941389741451751426
0.10943084577114427	-1.887664150800545233210643975	-0.104999271480913555853760296519	0.104999271480913450876291732656	1.887664150800545233210643975
0.11440497512437811	-1.8878536876402337163419712725	-0.109807476062416629620159723734	0.109807476062416519837789820864	1.8878536876402337163419712725
0.11937910447761194	-1.88805151867533886872914285575	-0.114620451696099751909830139956	0.114620451696099637318327342782	1.88805151867533886872914285575
0.12435323383084577	-1.88825762615205457897761755315	-0.119438413782416167708799829303	0.119438413782416048303791405815	1.88825762615205457897761755315
0.1293273631840796	-1.88847199137758019016487176384	-0.124261578758172142630681373271	0.124261578758172018407659006271	1.88847199137758019016487176384
0.13430149253731344	-1.88869459469582171113535199523	-0.129090164143881182512775019457	0.129090164143881053467100656074	1.88869459469582171113535199523
0.13927562189054726	-1.88892541546181234025541685929	-0.13392438859164606755574077653	0.133924388591645933682652738367	1.88892541546181234025541685929
0.1442497512437811	-1.88916443201481431842884125664	-0.138764471933593226316501295689	0.138764471933593087611120652231	1.88916443201481431842884125664
0.1492238805970149	-1.88941162165006194660462523936	-0.143610635230884387267016663411	0.143610635230884243724353871341	1.88941162165006194660462523936
0.15419800995024877	-1.8896669605891033296766797841	-0.148463100823330875766122927142	0.148463100823330727381084738191	1.8896669605891033296766797841
0.1591721393034826	-1.88993042394869603765290593917	-0.15332209237963637230069011082	0.15332209237963621906808675076	1.88993042394869603765290593917
0.16414626865671642	-1.89020198570820939999868674942	-0.158187834948294413868301750732	0.15818783494829425578285437207	1.89020198570820939999868674942
0.16912039800995024	-1.89048161867548356351771344324	-0.163060555009167404515654227044	0.163060555009167241572002637931	1.89048161867548356351771344324
0.1740945273631841	-1.8907692944510927410172661265	-0.167940480525774403417968213381	0.167940480525774235610678885181	1.8907692944510927410172661265
0.17906865671641792	-1.89106498339095724989828765765	-0.17282784099831547956858628033	0.172827840998315306892160636186	1.89106498339095724989828765765
0.18404278606965174	-1.89136865456724597885209224482	-0.177722867517460961205340327493	0.177722867517460783654223314161	1.89136865456724597885209224482
0.18901691542288557	-1.8916802757275078186986352174	-0.182625792818934465565018455049	0.182625792818934283133607400105	1.8916802757275078186986352174
0.1939910447761194	-1.89199981325196734121834535651	-0.187536851338919170431805609178	0.187536851338918983114459365599	1.89199981325196734121834535651
0.19896517412935324	-1.89232723210891659821456358332	-0.192456279270317383196141351517	0.19245627927031719098718973145	1.89232723210891659821456358332
0.20393930348258707	-1.89266249580813133201180643424	-0.197384314619894075691601545811	0.197384314619893878585355045174	1.89266249580813133201180643424
0.2089134328358209	-1.89300556635223612752926515763	-0.202321197266335683806082238775	0.20232119726633548179684205413	1.89300556635223612752926515763
0.21388756218905472	-1.89335640418593908367295246607	-0.207267169019256119592355352128	0.207267169019255912674423691031	1.89335640418593908367295246607
0.21886169154228854	-1.89371496814305242603796244868	-0.212222473679182610092929729594	0.212222473679182398260620415388	1.89371496814305242603796244868
0.2238358208955224	-1.89408121539121111099470510829	-0.217187357098554661036236828224	0.217187357098554444283886199973	1.89408121539121111099470510829
0.22880995024875622	-1.89445510137419686949734991774	-0.22216206724377014456779894394	0.222162067243769922889777051821	1.89445510137419686949734991774
0.23378407960199005	-1.89483657975177029284066620763	-0.227146854258313227774765102871	0.227146854258313001165487199215	1.89483657975177029284066620763
0.23875820895522387	-1.89522560233690845657009567293	-0.232141970526999592368714767246	0.232141970526999360822653092815	1.89522560233690845657009567293
0.24373233830845772	-1.8956221190303401962378649616	-0.237147670741375144821576015671	0.237147670741374908333271880545	1.8956221190303401962378649616
0.24870646766169155	-1.89602607775226547198537468016	-0.242164211966305179688949776756	0.242164211966304938253025934749	1.89602607775226547198537468016
0.25368059701492535	-1.89643742437113926909403186659	-0.247191853707791735849602202737	0.247191853707791489460775517799	1.89643742437113926909403186659
0.2586547263681592	-1.89685610262939415844934967648	-0.252230857982057674827812259143	0.252230857982057423480906661768	1.89685610262939415844934967648
0.26362885572139305	-1.89728205406596896266237805088	-0.257281489385936810959646499964	0.257281489385936554649606231095	1.89728205406596896266237805088
0.2686029850746269	-1.89771521793550391722378489803	-0.262344015168610233432378086526	0.262344015168609972154281225923	1.89771521793550391722378489803
0.2735771144278607	-1.8981555311240552567248313059	-0.267418705304729778467318563855	0.267418705304729512216390839334	1.8981555311240552567248313059
0.2785512437810945	-1.89860292806117426729243957328	-0.272505832568970434186430168938	0.272505832568970162958059042267	1.89860292806117426729243957328
0.28352537313432835	-1.89905734062818749946900567047	-0.27760567261205428878785753468	0.277605672612054012577606559295	1.89905734062818749946900567047
0.2884995024875622	-1.89951869806250600027538438473	-0.282718504038289462039602774133	0.282718504038289180843226219167	1.89951869806250600027538438473
0.293473631840796	-1.89998692685778206635274056857	-0.287844608484668287933889045435	0.287844608484668001747346779834	1.89998692685778206635274056857
0.2984477611940298	-1.90046195065972210670165817636	-0.292984270701569839405145337329	0.292984270701569548224617967101	1.90046195065972210670165817636
0.3034218905472637	-1.90094369015735369583527180367	-0.298137778635112700666334925018	0.298137778635112404488239175864	1.90094369015735369583527180367
0.30839601990049753	-1.90143206296953375552783465398	-0.30330542351120469486650115751	0.303305423511204393687505494291	1.90143206296953375552783465398
0.31337014925373136	-1.90192698352647298210894268225	-0.308487499921337059811645168646	0.308487499921336753628685642259	1.90192698352647298210894268225
0.3183442786069652	-1.90242836294603908945766691753	-0.313684305910171327249495018988	0.313684305910171016059791330356	1.90242836294603908945766691753
0.323318407960199	-1.90293610890458811493720355395	-0.318896143064967895895346682343	0.318896143064967579696418452286	1.90293610890458811493720355395
0.32829253731343283	-1.90345012550205888203995101931	-0.324123316606905988471420073015	0.324123316606905667261103305802	1.90345012550205888203995101931
0.33326666666666666	-1.90397031312105067082891317934	-0.329366135484345341271067394135	0.329366135484345015047531121515	1.90397031312105067082891317934
0.3382407960199005	-1.90449656827958815212983147961	-0.334624912468080583005770843899	0.334624912468080251767533935397	1.90449656827958815212983147961
0.3432149253731343	-1.90502878347726062564253936039	-0.339899964248639808855460645425	0.339899964248639472601408769468	1.90502878347726062564253936039
0.3481890547263682	-1.9055668470344044920880020058	-0.345191611535679335568393205379	0.345191611535678994297795925044	1.9055668470344044920880020058
0.353163184079602	-1.90611064292397860569981378338	-0.350500179159527022814504770318	0.350500179159526676527032755927	1.90611064292397860569981378338
0.35813731343283584	-1.9066600505957616099198939324	-0.355825996174926852146206821734	0.355825996174926500841949161627	1.9066600505957616099198939324
0.36311144278606966	-1.90721494479247846321764815815	-0.361169395967037653770215494269	0.361169395967037297449697083781	1.90721494479247846321764815815
0.3680855721393035	-1.9077751953574400130819414921	-0.36653071635973894717613972273	0.366530716359738585840338710154	1.9077751953574400130819414921
0.3730597014925373	-1.90834066703325456572540393944	-0.371910299726296797001587530543	0.371910299726296430651952797594	1.90834066703325456572540393944
0.37803383084577113	-1.90891121925114380915588366535	-0.377308493102442360845725729466	0.37730849310244198948419438245	1.90891121925114380915588366535
0.38300796019900496	-1.90948670591036705042387437925	-0.382725648301915399364234984551	0.382725648301915022993249831134	1.90948670591036705042387437925
0.3879820895522388	-1.91006697514722738569987382538	-0.388162122034524406715700409077	0.388162122034524025338227394161	1.91006697514722738569987382538
0.3929562189054726	-1.9106518690931009842613519791	-0.393618276026774174370072770467	0.393618276026773787989618343333	1.9106518690931009842613519791
0.3979303482587065	-1.91124122362089597149809333949	-0.399094477145110493473056919659	0.399094477145110102093685303115	1.91124122362089597149809333949
0.4029044776119403	-1.9118348680793102646160643206	-0.404591097521830297032688185973	0.404591097521829900659038516854	1.9118348680793102646160643206
0.40787860696517414	-1.91243262501421795534557867172	-0.410108514683703806025364492947	0.410108514683703404662667801859	1.91243262501421795534557867172
0.41285273631840796	-1.91303430987647123724092493509	-0.415647111683353131770721104074	0.415647111683352725424817100844	1.91303430987647123724092493509
0.4178268656716418	-1.91363973071535921314734971054	-0.421207277233429254572981371925	0.421207277233428843250335001773	1.91363973071535921314734971054
0.4228009950248756	-1.91424868785691594279534306107	-0.4267894058436262944205943432	0.426789405843625878128312077167	1.91424868785691594279534306107
0.42777512437810944	-1.91486097356621753057815690286	-0.432393897960568456398658372096	0.432393897960568035144504193827	1.91486097356621753057815690286
0.43274925373134326	-1.9154763716927516140970537237	-0.438021160110600907820765951549	0.438021160110600481613177001062	1.9154763716927516140970537237
0.4377233830845771	-1.91609465729788197267776361653	-0.443671605045511055091761105753	0.443671605045510623939862939382	1.91609465729788197267776361653
0.44269751243781097	-1.91671559626336577962818118887	-0.449345651891201157028025117015	0.449345651891200720941646541134	1.91671559626336577962818118887
0.4476716417910448	-1.91733894487981088753668533987	-0.455043726299326849787175095748	0.455043726299326408776862530802	1.91733894487981088753668533987
0.4526457711442786	-1.91796444941388504119463519688	-0.460766260601908868567369080984	0.460766260601908422644400410475	1.91796444941388504119463519688
0.45761990049751244	-1.91859184565300759657173597604	-0.466513693968916923371683667139	0.466513693968916472548081525127	1.91859184565300759657173597604
0.46259402985074627	-1.91922085842616668130845812851	-0.472286472568815198258081891732	0.472286472568814742546626340946	1.91922085842616668130845812851
0.4675681592039801	-1.91985120109941020819592812566	-0.478085049732048159269863319637	0.47808504973204769868410387092	1.91985120109941020819592812566
0.4725422885572139	-1.92048257504445713980839140498	-0.483909886117433123406554937327	0.483909886117432657960821859848	1.92048257504445713980839140498
0.47751641791044774	-1.92111466907876523166792424204	-0.489761449881412189440600954834	0.489761449881411719150015825205	1.92111466907876523166792424204
0.48249054726368157	-1.92174715887527241848963346471	-0.495640216850100470967001902483	0.495640216850099995847487339678	1.92174715887527241848963346471
0.48746467661691545	-1.92237970633990024492781542443	-0.50154667069404989014965705142	0.50154667069404941021794558319	1.92237970633990024492781542443
0.4924388059701493	-1.9230119589547683887209921479	-0.50748130310562784927523033437	0.50748130310562736454887233968	1.9230119589547683887209921479
0.4974129353233831	-1.92364354908491839911449612403	-0.51344461397888763008502314567	0.51344461397888714058239381661	1.92364354908491839911449612404
0.5023870646766169	-1.92427409324618119453988112726	-0.51943711159178207956868770596	0.51943711159178158530899297146	1.92427409324618119453988112726
0.5073611940298507	-1.92490319133164543553498427595	-0.52545931279054369106759686829	0.52545931279054319207087822103	1.92490319133164543553498427596
0.5123353233830846	-1.92553042579399129075312047835	-0.53151174317602220611677619246	0.5315117431760217024039143594	1.92553042579399129075312047837
0.5173094527363185	-1.92615536078074488412600814427	-0.53759493729173492458103265538	0.53759493729173441617375005138	1.92615536078074488412600814427
0.5222835820895523	-1.92677754121928123133489173601	-0.54370943881334454568536161556	0.54370943881334403260622351883	1.92677754121928123133489173601
0.5272577114427861	-1.92739649184815594962989159037	-0.54985580073923403938419286329	0.54985580073923352165660725058	1.92739649184815594962989159037
0.5322318407960199	-1.92801171619107646598340342363	-0.55603458558179716888298449474	0.5560345855817966465312004734	1.92801171619107646598340342363
0.5372059701492538	-1.92862269546952964334930713951	-0.56224636555900617884385820959	0.56224636555900565189296298325	1.92862269546952964334930713951
0.5421800995024876	-1.9292288874497622347265537181	-0.56849172278575407282303728556	0.56849172278575354129895158893	1.9292288874497622347265537181
0.5471542288557214	-1.92982972521946062299387986929	-0.57477124946439697447637743107	0.5747712494643964384058493699	1.92982972521946062299387986929
0.5521283582089552	-1.93042461588909386141351560901	-0.58108554807384133739422693334	0.58108554807384079680482416392	1.93042461588909386141351560901
0.557102487562189	-1.93101293921246569318642501528	-0.58743523155643015121371773936	0.58743523155642960613381792227	1.93101293921246569318642501528
0.5620766169154229	-1.93159404612056319889976245191	-0.59382092350178055867886817238	0.59382092350178000913764763466	1.93159404612056319889976245191
0.5670507462686567	-1.93216725716228774972996000418	-0.60024325832661106035516319519	0.60024325832661050638258373445	1.93216725716228774972996000418
0.5720248756218905	-1.93273186084510327597131248432	-0.60670288144946816796542038419	0.6067028814494676095922141484	1.93273186084510327597131248432
0.5769990049751244	-1.9332871118680321644414498968	-0.61320044945911819146401238342	0.61320044945911762872166475936	1.9332871118680321644414498968
0.5819731343283582	-1.9338322292387643928502098433	-0.61973663027520780172584104235	0.61973663027520720560024226775	1.9338322292387643928502098433
0.586947263681592	-1.93436639426591407321808583675	-0.62631210329961467400853874849	0.62631210329961407273336780738	1.93436639426591407321808583675
0.5919213930348258	-1.93488874841665184830841205326	-0.63292755955670479693114348716	0.63292755955670419051741990892	1.93488874841665184830841205326
0.5968955223880597	-1.93539839102905304638696677518	-0.63958370182048174970602040779	0.63958370182048113816603818136	1.93539839102905304638696677518
0.6018696517412936	-1.93589437686752054120730749642	-0.64628124472635383005754618836	0.64628124472635321340490453515	1.93589437686752054120730749642
0.6068437810945274	-1.93637571350855703124345358006	-0.65302091486495169725248244861	0.65302091486495107550211751935	1.93637571350855703124345358006
0.6118179104477612	-1.93684135854296166598063581391	-0.65980345085509896937694897578	0.6598034508550983425451664091	1.93684135854296166598063581391
0.6167920398009951	-1.93729021657919669758087223579	-0.66662960339266543251686720499	0.66662960339266480062137548084	1.93729021657919669758087223579
0.6217661691542289	-1.93772113603119534250144180345	-0.67350013527161154240132914382	0.67350013527161090546127365995	1.93772113603119534250144180345
0.6267402985074627	-1.9381329056722443689499484649	-0.68041582137305710211688168157	0.68041582137305646015287947487	1.9381329056722443689499484649
0.6317144278606965	-1.93852425093475367755855870896	-0.6873774486176687958401533203	0.68737744861766814887432834819	1.93852425093475367755855870896
0.6366885572139304	-1.93889382993369705714534197275	-0.69438581587605192825657826001	0.69438581587605127631259714893	1.93889382993369705714534197275
0.6416626865671642	-1.93924022918924682353916690732	-0.70144173383114122602855246111	0.70144173383114056913166062048	1.93924022918924682353916690732
0.646636815920398	-1.9395619590215998245868215258	-0.70854602478580233279364931278	0.7085460247858016709707073029	1.9395619590215998245868215258
0.6516109452736318	-1.93985744858816853846391546691	-0.7156995224079663180195723254	0.71569952240796565129909235642	1.93985744858816853846391546691
0.6565850746268657	-1.94012504053014879501536062272	-0.72290307140460868206607632524	0.72290307140460801047825875264	1.94012504053014879501536062272
0.6615592039800995	-1.94036298519192913174308018473	-0.73015752711473409422098613331	0.73015752711473341779775580145	1.94036298519192913174308018473
0.6665333333333333	-1.94056943437282311888481749834	-0.73746375501021770642496877079	0.73746375501021702520001104175	1.94056943437282311888481749834
0.6715074626865671	-1.94074243456612418365549965283	-0.74482263009185890049139570933	0.74482263009185890049139570933	1.94074243456612418365549965283
0.676481592039801	-1.94087991963543204663204357591	-0.75223503616629878449957847346	0.75223503616629878449957847346	1.94087991963543204663204357591
0.6814557213930348	-1.94097970287249920210987499804	-0.75970186498749361611258403022	0.75970186498749361611258403022	1.94097970287249920210987499804
0.6864298507462686	-1.94103946837440014893868108826	-0.76722401524421312862264205022	0.76722401524421312862264205022	1.94103946837440014893868108826
0.6914039800995024	-1.94105676167052505685517539441	-0.77480239137245765517134346056	0.77480239137245765517134346056	1.94105676167052505685517539441
0.6963781094527364	-1.94102897952161470780600868846	-0.78243790216875157734396793183	0.78243790216875157734396793183	1.94102897952161470780600868846
0.7013522388059702	-1.94095335880363471437591030592	-0.79013145917688263032655580615	0.79013145917688263032655580615	1.94095335880363471437591030592
0.706326368159204	-1.94082696437855833364023458348	-0.79788397481675663988712730532	0.79788397481675663988712730532	1.94082696437855833364023458348
0.7113004975124378	-1.94064667584188224190204759978	-0.80569636021953655938598460296	0.80569636021953655938598460296	1.94064667584188224190204759978
0.7162746268656717	-1.94040917302269551859296819498	-0.81356952272803214486880022402	0.81356952272803214486880022402	1.94040917302269551859296819498
0.7212487562189055	-1.94011092009607227534020135748	-0.82150436301528198777026651639	0.82150436301528198777026651639	1.94011092009607227534020135748
0.7262228855721393	-1.93974814814912397712836580555	-0.82950177176727994680841746408	0.82950177176727994680841746408	1.93974814814912397712836580555
0.7311970149253731	-1.93931683602082666688837981563	-0.83756262586767288760748466136	0.83756262586767288760748466136	1.93931683602082666688837981563
0.736171144278607	-1.93881268921125314118735128296	-0.84568778401279243405921405079	0.84568778401279243405921405079	1.93881268921125314118735128296
0.7411452736318408	-1.93823111662752074125393902261	-0.85387808167433617955893061898	0.85387808167433617955893061898	1.93823111662752074125393902261
0.7461194029850746	-1.93756720490093019944748831033	-0.86213432531409032323877575372	0.86213432531409032323877575372	1.93756720490093019944748831033
0.7510935323383084	-1.93681568997160217618127944529	-0.87045728573993265363592574352	0.87045728573993265363592574352	1.93681568997160217618127944529
0.7560676616915423	-1.93597092559243159918384233169	-0.87884769047454505825414140978	0.87884769047454505825414140978	1.93597092559243159918384233169
0.7610417910447761	-1.935026848352187415222679313	-0.88730621498728027111992645852	0.88730621498728027111992645852	1.935026848352187415222679313
0.7660159203980099	-1.93397693875664730802466961577	-0.89583347261483805142905109456	0.89583347261483805142905109456	1.93397693875664730802466961577
0.7709900497512437	-1.9328141778350231641975146794	-0.90443000296704176041369582804	0.90443000296704176041369582804	1.9328141778350231641975146794
0.7759641791044776	-1.93153099865446808626304322758	-0.91309625857912418814193220209	0.91309625857912418814193220209	1.93153099865446808626304322758
0.7809383084577114	-1.93011923202554404760836048408	-0.92183258953037126250416794643	0.92183258953037126250416794643	1.93011923202554404760836048408
0.7859124378109452	-1.92857004556295486331346591716	-0.93063922569930110685327874316	0.93063922569930110685327874316	1.92857004556295486331346591716
0.7908865671641792	-1.92687387512464153761137029213	-0.93951625626599692859032461548	0.93951625626599692859032461548	1.92687387512464153761137029213
0.795860696517413	-1.92502034748357347087245553187	-0.94846360600055233567843644277	0.94846360600055233567843644277	1.92502034748357347087245553187
0.8008348258706468	-1.92299819288411900625592137572	-0.9574810077900579402999875575	0.9574810077900579402999875575	1.92299819288411900625592137572
0.8058089552238806	-1.92079514589107275311497811041	-0.96656797075167748131264559625	0.96656797075167748131264559625	1.92079514589107275311497811041
0.8107830845771145	-1.91839783264461369541363707719	-0.97572374315173187751065436457	0.97572374315173187751065436457	1.91839783264461369541363707719
0.8157572139303483	-1.91579164227648643385188165453	-0.98494726919474384537906898894	0.98494726919474384537906898894	1.91579164227648643385188165453
0.8207313432835821	-1.91296057980606798214101023226	-0.9942371385549578816060460474	0.9942371385549578816060460474	1.91296057980606798214101023226
0.8257054726368159	-1.90988709729994898314894860386	-1.0035915272867715200318898226	1.0035915272867715200318898226	1.90988709729994898314894860386
0.8306796019900498	-1.90655189941984808624190514222	-1.01300812845793905586650789466	1.01300812845793905586650789466	1.90655189941984808624190514222
0.8356537313432836	-1.90293371866830690268355647982	-1.02248407048490945649749714226	1.02248407048490945649749714226	1.90293371866830690268355647982
0.8406278606965174	-1.89900905462705063628070778773	-1.03201582069301378986723251265	1.03201582069301378986723251265	1.89900905462705063628070778773
0.8456019900497512	-1.89475187021334549380809249154	-1.04159907104872103720978377808	1.04159907104872103720978377808	1.89475187021334549380809249154
0.850576119402985	-1.89013323638158548819717202351	-1.05122860228129150300952358024	1.05122860228129150300952358024	1.89013323638158548819717202351
0.8555502487562189	-1.88512091467302968739429931611	-1.06089812167916056330000495115	1.06089812167916056330000495115	1.88512091467302968739429931611
0.8605243781094527	-1.87967886443538493250895893802	-1.07060006864764451128631310498	1.07060006864764451128631310498	1.87967886443538493250895893802
0.8654985074626865	-1.87376665821944347181173185623	-1.08032538056064923684260428428	1.08032538056064923684260428428	1.87376665821944347181173185623
0.8704726368159204	-1.86733878457224270737672275957	-1.09006320940773265289642901231	1.09006320940773265289642901231	1.86733878457224270737672275957
0.8754467661691542	-1.86034381185558666420789160476	-1.09980057705817939600766639108	1.09980057705817939600766639108	1.86034381185558666420789160476
0.8804208955223881	-1.85272337936811332084034124831	-1.10952195339368942833255641131	1.10952195339368942833255641131	1.85272337936811332084034124831
0.8853950248756219	-1.84441097229789001317106557532	-1.11920873675363406750858932386	1.11920873675363406750858932386	1.84441097229789001317106557532
0.8903691542288558	-1.83533042397352919142982594702	-1.12883860958602954159060211841	1.12883860958602954159060211841	1.83533042397352919142982594702
0.8953432835820896	-1.82539407121519742546857658214	-1.13838473315536702784947571203	1.13838473315536702784947571203	1.82539407121519742546857658214
0.9003174129353234	-1.81450046442770117471082961581	-1.147814732498523647077382373	1.147814732498523647077382373	1.81450046442770117471082961581
0.9052915422885572	-1.80253150065792003707516625367	-1.15708940481133216601526417601	1.15708940481133216601526417601	1.80253150065792003707516625367
0.9102656716417911	-1.78934880103947891092368774971	-1.16616105837275400163285077465	1.16616105837275400163285077465	1.78934880103947891092368774971
0.9152398009950249	-1.77478908765839251260011810926	-1.17497135059438257795405913684	1.17497135059438257795405913684	1.77478908765839251260011810926
0.9202139303482587	-1.75865821940771524179360474652	-1.1834484355710928566862131645	1.1834484355710928566862131645	1.75865821940771524179360474652
0.9251880597014925	-1.74072340719333528223379617805	-1.19150314119956838935593210667	1.19150314119956838935593210667	1.74072340719333528223379617805
0.9301621890547264	-1.72070292304587254413438227552	-1.19902375147891666623196512238	1.19902375147891666623196512238	1.72070292304587254413438227552
0.9351363184079602	-1.69825230960294138833105267589	-1.20586873003764946756849293898	1.20586873003764946756849293898	1.69825230960294138833105267589
0.940110447761194	-1.67294563126816010191086328208	-1.21185630590599232217659267723	1.21185630590599232217659267723	1.67294563126816010191086328208
0.9450845771144278	-1.64424960720270803058832903244	-1.21674908396475820161851644559	1.21674908396475820161851644559	1.64424960720270803058832903244
0.9500587064676617	-1.61148743941656715004396263025	-1.22023035915635878565051886605	1.22023035915635878565051886605	1.61148743941656715004396263025
0.9550328358208955	-1.57378781019470082776102648679	-1.22186564938772175962389250373	1.22186564938772175962389250373	1.57378781019470082776102648679
0.9600069651741293	-1.53001360101827832984114132713	-1.2210353912574888500287313014	1.2210353912574888500287313014	1.53001360101827832984114132713
0.9649810945273631	-1.47866901892497374724579083649	-1.2168035982318184823909715542	1.2168035982318184823909715542	1.47866901892497374724579083649
0.969955223880597	-1.41782005428610946986038519823	-1.20761435909176797152376569887	1.20761435909176797152376569887	1.41782005428610946986038519823
0.9749293532338309	-1.34531033191320010691134848955	-1.19037408664912470377292374062	1.19037408664912470377292374062	1.34531033191320010691134848955
0.9799034825870647	-1.26138213725646343436918679713	-1.15641758469266499289862609404	1.15641758469266499289862609404	1.26138213725646343436918679713
0.9848776119402985	-1.18065503994036481697407400737	-1.07627960435489748074186554146	1.07627960435489748074186554146	1.18065503994036481697407400737
0.9898517412935324	-1.10588137057572114751999747165	-0.91674396522035133189429020668	0.91674396522035133189429020668	1.10588137057572007132205019618
0.9948258706467662	-0.98744873117851612462530256006	-0.64306923104882140485753026453	0.64306923104882140485753026453	0.98744873117851513740818924023
0.9998	-0.488602571860464113614227896755	-5.788759162666836996139985933`1.5464174491003655*^-30-0.232639272006475705113190305427011837815856181499473183864`29.69897000433602*I	-5.788759162666836894531609108`1.5464174491003655*^-30+0.232639272006475705113190305415434319490522507608801588758`29.69897000433602*I	0.488602571860463625435809984975
0.9999	-0.41399011963412637632445163685	-0.218496571346990047275981754013082355592867971133155635165`29.301029995663978*I	0.218496571346990047275981754013082355592867971133155635165`29.301029995663978*I	0.413990119634125963745539482111
0.9999333333333333	-0.375335517150388569613339284622	-0.206169466050703719436043516786652853675672721936796870164`29.301029995663978*I	0.206169466050703719436043516786652853675672721936796870164`29.301029995663978*I	0.375335517150388379438910785017
0.99995	-0.349984775414305374083221377775	-0.196613160432163329759104176283415399121391410240700548135`29.301029995663978*I	0.196613160432163329759104176283415399121391410240700548135`29.301029995663978*I	0.34998477541430502494240501555
0.99996	-0.331444385871104006294946127542	-2.334495796745162853619030514`1.2423012484771225*^-30+0.188976084202782681743770438919711968247081557734996895645`29.69897000433602*I	-2.334495796745162256927800083`1.2423012484771225*^-30-0.188976084202782681743770438925035821940777226385253195183`29.69897000433602*I	0.331444385871103825214949427897
0.9999666666666667	-0.316993074644369699888864482459	-2.442567972960639615879965631`1.276678362806046*^-30+0.182676757094302396891090371559350461264772701470814188479`29.69897000433602*I	-2.44256797296063892872161122`1.276678362806046*^-30-0.182676757094302396891090371564980623020651683269265523323`29.69897000433602*I	0.316993074644369383153939420918
0.9999714285714286	-0.305246354714053827984283570538	-2.529758928870835707121885877`1.3047684379239572*^-30+0.177347755869485237914798616625946243462469993866174898826`29.69897000433602*I	-2.529758928870834938097935081`1.3047684379239572*^-30-0.177347755869485237914798616631825166834456339079330827983`29.69897000433602*I	0.305246354714053569182555090389
0.999975	-0.295409418005827882425271926587	-2.602204986797276578567984648`1.328440576237116*^-30+0.172749152888788954091654178471541258389194849025538261125`29.69897000433602*I	-2.602204986797275734647663076`1.328440576237116*^-30-0.172749152888788954091654178477627912354353844173747849696`29.69897000433602*I	0.29540941800582759069503167559
0.9999777777777777	-0.286986374981797587483884684532	-2.663749257514867928816336893`1.3488479929347355*^-30+0.168717583531682479219749809186384888420413125620943302154`29.69897000433602*I	-2.663749257514867015767944349`1.3488479929347355*^-30-0.168717583531682479219749809192648712262145567445481343482`29.69897000433602*I	0.286986374981797302953591319251
0.99998	-0.279648338417326150109794830918	-2.716945270349423432890119091`1.366750099814316*^-30+0.165137531410201953800512481949773551500787563283910340484`29.69897000433602*I	-2.71694527034942245557378078`1.366750099814316*^-30-0.165137531410201953800512481956191006726035620702218010277`29.69897000433602*I	0.279648338417325994318623697242
0.9999818181818182	-0.273166712163351405853627432804	-2.763568937001813331626149659`1.3826723676009487*^-30+0.16192463722058964890178570598438600035281276128902308263`29.69897000433602*I	-2.763568937001812294198034898`1.3826723676009487*^-30-0.161924637220589648901785705990938468589212767593789178553`29.69897000433602*I	0.273166712163351135088629163501
0.9999833333333333	-0.267376593893081299935530177729	-2.804901066881138816379331206`1.3969928370431137*^-30+0.159015591274930854937755430620837826235386712896367873854`29.69897000433602*I	-2.804901066881137722438888833`1.3969928370431137*^-30-0.159015591274930854937755430627510259077065609869421212247`29.69897000433602*I	0.267376593893081033661862439624
0.9999846153846154	-0.262155381153523681204083271174	-2.841893188354217945038647308`1.4099921788950398*^-30+0.156361767140161477406903703452390708566123027617489305919`29.69897000433602*I	-2.841893188354216797736784369`1.4099921788950398*^-30-0.156361767140161477406903703459170723153923858156109530158`29.69897000433602*I	0.262155381153523419048702217254
0.9999857142857143	-0.257409609394144763296399395153	-2.875269848588114612354472307`1.4218842549285065*^-30+0.153925067623374906330921565906440264208920838228492632305`29.69897000433602*I	-2.875269848588113414475280591`1.4218842549285065*^-30-0.153925067623374906330921565913317516041574003492309263541`29.69897000433602*I	0.257409609394144561997743038637
0.9999866666666667	-0.253066506833924243172720970154	-2.905594374903684898630081319`1.4328356114779577*^-30+0.151675128803459067584081611404724289594656654836508738191`29.69897000433602*I	-2.905594374903683652653357475`1.4328356114779577*^-30-0.151675128803459067584081611411690024772740322804050271688`29.69897000433602*I	0.253066506833923995132643491499
0.9999875	-0.249068381513811898718130321178	-2.93331263452711096181895353`1.442978377139852*^-30+0.149587386168062312415865798718579174703105308928899543382`29.69897000433602*I	-2.933312634527109669969410532`1.442978377139852*^-30-0.149587386168062312415865798725625902270718987924223372289`29.69897000433602*I	0.249068381513811650474988050128
0.9999882352941176	-0.245368777225695455284266994124	-2.958783024556562342391580806`1.4524190654304745*^-30+0.147641704617260758019496163169484434648767686386470322636`29.69897000433602*I	-2.958783024556561006677467829`1.4524190654304745*^-30-0.147641704617260758019496163176605681657332710881923207519`29.69897000433602*I	0.245368777225695218791253333726
0.9999888888888889	-0.241929772005951833026479754034	-2.982297554525463407920138233`1.4612447449314576*^-30+0.145821387177142586752105454763886063795971268423591589859`29.69897000433602*I	-2.982297554525462030164486977`1.4612447449314576*^-30-0.14582138717714258675210545477107618877697607097455480022`29.69897000433602*I	0.2419297720059517067077272649
0.9999894736842105	-0.238720036415190294980507942434	-3.004096999666572267254183915`1.4695274655355888*^-30+0.144112444136914356985790054149541195742610482603605637126`29.69897000433602*I	-3.004096999666570849120385633`1.4695274655355888*^-30-0.144112444136914356985790054156795244325471591050276821959`29.69897000433602*I	0.238720036415190070700458941033
0.99999	-0.235713410058788747862235838649	-3.02438200722369333449366462`1.4773274988289984*^-30+0.142503045080636971231000676939703469646949623033094917514`29.69897000433602*I	-3.024382007223691877506087943`1.4773274988289984*^-30-0.142503045080636971231000676947017061173146327069837394466`29.69897000433602*I	0.235713410058788517499528421561
0.9999904761904762	-0.23288783959405007665696292485	-3.043321378873633085813279589`1.4846957533089955*^-30+0.14098310181484406093017098505390737356031406443220514343`29.69897000433602*I	-3.043321378873631591374808002`1.4846957533089913*^-30-0.140983101814844060930170985061276610884230289527353131518`29.69897000433602*I	0.232887839594049844412865057742
0.999990909090909	-0.230224573946611012575307768985	-3.061058343593974821541814766`1.4916756035921916*^-30+0.139543946585183156651706815581344587343135345780923861482`29.69897000433602*I	-3.061058343593973290948291184`1.4916756035921916*^-30-0.139543946585183156651706815588765984242818076618073237045`29.69897000433602*I	0.230224573946610784956907963272
0.9999913043478261	-0.227707545822305616124875772901	-3.077715375104121298274031648`1.4983042958061106*^-30+0.13817808073789367222651944098891037064448894980751185548`29.69897000433602*I	-3.077715375104119732726311978`1.4983042958061106*^-30-0.138178080737893672226519440996380792790651801710682316897`29.69897000433602*I	0.227707545822305398471203429301
0.9999916666666666	-0.225322890327861500322194758569	-3.093397938377682029339607183`1.5046140414102078*^-30+0.136878976193554739394691435817101582786402644814682009099`29.69897000433602*I	-3.093397938377680429954305662`1.5046140414102078*^-30-0.136878976193554739394691435824618199279900994796892248641`29.69897000433602*I	0.225322890327861368208485565492
0.999992	-0.223058565971325229614884119703	-3.108197436762690745114018446`1.5106328785540317*^-30+0.135640917022975503756757938824242850412347340806076373194`29.69897000433602*I	-3.108197436762689112932256073`1.5106328785540317*^-30-0.135640917022975503756757938831803093652624391102541783354`29.69897000433602*I	0.22305856597132500859210732988
0.9999923076923077	-0.220904053122360557067969844617	-3.122193554559487155410557159`1.516385357651698*^-30+0.134458871832304470838844052126342150493924823778194989422`29.69897000433602*I	-3.122193554559485491405612096`1.516385357651698*^-30-0.134458871832304470838844052133943682682290875277821789494`29.69897000433602*I	0.220904053122360353191566817217
0.9999925925925925	-0.218850111786613405718353204619	-3.135456136927312003269034927`1.521893092395221*^-30+0.133328390073750598962212936737283428324484672504643676969`29.69897000433602*I	-3.135456136927310308353025378`1.521893092395221*^-30-0.133328390073750598962212936744924113301295518735796755364`29.69897000433602*I	0.218850111786613190200738879861
0.9999928571428571	-0.216888585302301551762992857592	-3.148046711801789444870111242`1.5271752066014679*^-30+0.132245517121402509089619417700421525913932620935400217968`29.69897000433602*I	-3.148046711801787719899849394`1.5271752066014679*^-30-0.13224551712140250908961941770809940532104627568429718593`29.69897000433602*I	0.216888585302301335630423962375
0.9999931034482759	-0.215012239953043443652570104946	-3.160019732016005736233681047`1.5322486995864042*^-30+0.131206724200270664025107958028544031218608549360799209552`29.69897000433602*I	-3.160019732016003982015592498`1.5322486995864042*^-30-0.131206724200270664025107958036257304197331765138271403884`29.69897000433602*I	0.21501223995304323022846023694
0.9999933333333333	-0.213214632935322474204698687062	-3.171423596694146733444173622`1.5371287472079949*^-30+0.130208850172581698324138945997974611142097707706444490943`29.69897000433602*I	-3.171423596694144950739008363`1.5371287472079949*^-30-0.130208850172581698324138946005721616942488157377850265071`29.69897000433602*I	0.21321463293532226690408877688
0.9999935483870968	-0.211490002905885212652660310219	-3.182301497008091000183812037`1.5418289516636754*^-30+0.129249052864819264078906937588671513096725314374780432575`29.69897000433602*I	-3.18230149700808918971039241`1.5418289516636754*^-30-0.129249052864819264078906937596450716100811438834014183596`29.69897000433602*I	0.21149000290588500347561375549
0.99999375	-0.209833178655846821668697542902	-3.192692121051590202945197775`1.5463615501320445*^-30+0.128324768128389920693154776566549456982394745353944216253`29.69897000433602*I	-3.192692121051588365383966951`1.5463615501320445*^-30-0.128324768128389920693154776574359433741705062348016655329`29.69897000433602*I	0.209833178655846689783203573246
0.9999939393939394	-0.208239502446106675114711280833	-3.202630244862408494828508518`1.5507375901096683*^-30+0.127433675212427611423863792002228274114153307837547947134`29.69897000433602*I	-3.20263024486240663082448353`1.5507375901096683*^-30-0.127433675212427611423863792010067702078161681355456872876`29.69897000433602*I	0.208239502446106505782103237925
0.9999941176470588	-0.206704765284520378457095045724	-3.212147230792558779105012328`1.5549670776047717*^-30+0.126573667321883574280816467998240765453980891703761025532`29.69897000433602*I	-3.212147230792556889270854614`1.5549670776047717*^-30-0.126573667321883574280816468006108413125944060753212239192`29.69897000433602*I	0.206704765284520242434512670492
0.9999942857142857	-0.205225151993688043280992102242	-3.221271449985134431870111422`1.5590591030622716*^-30+0.125742826461092186422795138284231128903773659577337507341`29.69897000433602*I	-3.221271449985132516788422922`1.5590591030622716*^-30-0.125742826461092186422795138292125847207833679100164794315`29.69897000433602*I	0.20522515199368785288833437744
0.9999944444444444	-0.203797194355208191894918829071	-3.230028642302977852006999087`1.563021948905579*^-30+0.124939401839375352014287731114694182948508252576290350474`29.69897000433602*I	-3.230028642302975912232586065`1.563021948905579*^-30-0.124939401839375352014287731122614897629727908845085735127`29.69897000433602*I	0.203797194355207992421871699066
0.9999945945945946	-0.202417730954957687566585829499	-3.23844222441001553919082557`1.566863181813818*^-30+0.124161791253297514279346065171733034114854759220191379745`29.69897000433602*I	-3.238442224410013575252659461`1.566863181813818*^-30-0.124161791253297514279346065179678739024199800199198591568`29.69897000433602*I	0.202417730954957486302922474074
0.9999947368421053	-0.201083872618518836891827287572	-0.123408524969009502528782588024457609350810185935627145186`29.301029995663978*I	0.123408524969009502528782588024457609350810185935627145186`29.301029995663978*I	0.201083872618518636800141736584
0.9999948717948718	-0.199792972534016552551996772276	-0.122678251714486976739243943549606334838232534713531461755`29.301029995663978*I	0.122678251714486976739243943549606334838232534713531461755`29.301029995663978*I	0.199792972534016354989061275472
0.999995	-0.198542600324504277507910420018	-0.121969726460449791700852595512287691167195929156611130285`29.301029995663978*I	0.121969726460449791700852595512287691167195929156611130285`29.301029995663978*I	0.198542600324504084563640214164
0.9999951219512195	-0.197330519463483505634693263478	-0.121281799724174661093104655297634316378961818713089862163`29.301029995663978*I	0.121281799724174661093104655297634316378961818713089862163`29.301029995663978*I	0.197330519463483316802774737242
0.999995238095238	-0.196154667532576939187725627566	-0.120613408175203025201146867573602859681585183574783588017`29.301029995663978*I	0.120613408175203025201146867573602859681585183574783588017`29.301029995663978*I	0.196154667532576743694149296127
0.9999953488372093	-0.195013138905436002208188563905	-0.119963566358336554582954962352876259021517989550869900262`29.301029995663978*I	0.119963566358336554582954962352876259021517989550869900262`29.301029995663978*I	0.195013138905435895431817913061
0.9999954545454546	-0.193904169510963538946356974104	-0.119331359379031667248449504878466674295521506271410336701`29.301029995663978*I	0.119331359379031667248449504878466674295521506271410336701`29.301029995663978*I	0.193904169510963398819961938894
0.9999955555555555	-0.192826123385196407471828784267	-0.118715936420693974769570898433287727021853217420378563288`29.301029995663978*I	0.118715936420693974769570898433287727021853217420378563288`29.301029995663978*I	0.192826123385196270278370470049
0.9999956521739131	-0.191777480767298795712071091705	-0.11811650498348294800569133396001455870435599617961840468`29.301029995663978*I	0.11811650498348294800569133396001455870435599617961840468`29.301029995663978*I	0.191777480767298608309899439486
0.9999957446808511	-0.19075682753307777769297511799	-0.117532325750891340856967153742660189573889661225749426654`29.301029995663978*I	0.117532325750891340856967153742660189573889661225749426654`29.301029995663978*I	0.190756827533077607281128486606
0.9999958333333333	-0.189762845790827769519925064346	-0.116962708004215378690659546363225832775589535034890893932`29.301029995663978*I	0.116962708004215378690659546363225832775589535034890893932`29.301029995663978*I	0.18976284579082758558221412312
0.9999959183673469	-0.18879430549038706179476211287	-0.11640700551659895460655675269724146641475495193806800509`29.301029995663978*I	0.11640700551659895460655675269724146641475495193806800509`29.301029995663978*I	0.188794305490386875220464195911
0.999996	-0.187850056918038158002817944685	-0.115864612868032366262204854341337618753846949418575069245`29.301029995663978*I	0.115864612868032366262204854341337618753846949418575069245`29.301029995663978*I	0.187850056918037971292833841624
0.9999960784313725	-0.18692902396809283272263990549	-0.115334962130846062789612011571773141919227955483901227595`29.301029995663978*I	0.115334962130846062789612011571773141919227955483901227595`29.301029995663978*I	0.18692902396809264704675261489
0.9999961538461538	-0.186030198097307077758189885301	-0.114817519882130709865132532309483141575141965316264903311`29.301029995663978*I	0.114817519882130709865132532309483141575141965316264903311`29.301029995663978*I	0.186030198097306893907891423601
0.9999962264150943	-0.185152632881179480537877564212	-0.114311784505353947465360413929499124340878275045546834133`29.301029995663978*I	0.114311784505353947465360413929499124340878275045546834133`29.301029995663978*I	0.185152632881179299828559695114
0.9999962962962963	-0.184295439102112174692751367762	-0.113817283748408329396568719966300445430760326019056678071`29.301029995663978*I	0.113817283748408329396568719966300445430760326019056678071`29.301029995663978*I	0.184295439102111997672011916429
0.9999963636363637	-0.183457780308691485006401670453	-0.113333572509558551119846746744823927900243061056938489881`29.301029995663978*I	0.113333572509558551119846746744823927900243061056938489881`29.301029995663978*I	0.183457780308691307546487603192
0.9999964285714286	-0.182638868793249403383432805168	-0.112860230826377672240794094094007165712186189292101589645`29.301029995663978*I	0.112860230826377672240794094094007165712186189292101589645`29.301029995663978*I	0.182638868793249224394091001627
1.0 	0.0	0.0	0.0	0.0


==> figures/freqplots/freqregion/l4m1resonancefreqs.dat <==
"# Plot of resonance locations for l=4, m=0
# e	 resonance locations in kappa*Omega"
0.004974129353233831	-1.88652917113383573199592579002	-0.0062045793218920804263009410156	-0.00222311759093268625175979356759	0.00297878111826663083573764803172	1.88471289315353468830408187376
0.009948258706467662	-1.8874461050159485052548893486	-0.012409326472796957485145624449	-0.00444639687046826284045999790407	0.0059577111895441333917862560972	1.88381365258250471946714629878
0.014922388059701492	-1.88836883218184234684814089047	-0.0186144093022501926787127781437	-0.0066699995707443677860294265346	0.008936939201734181027831891398	1.88292041238010379207013548398
0.019896517412935324	-1.88929729940458313019221593441	-0.024819995700833068654864737436	-0.0088940875109953731759416637495	0.0119166142125402202902916928158	1.88203322293816691994697627297
0.024870646766169156	-1.8902314528417529592383211077	-0.0310262536206957771327341092474	-0.0111188226411688915105462775577	0.0148968853844188040987559521289	1.88115213412470638960035416391
0.029844776119402984	-1.89117123801749626945000509331	-0.0372333510960810166828455640718	-0.0133443670856241294853831744737	0.0178779020195915215478932480533	1.88027719529658968595959486146
0.034818905472636816	-1.89211659980377215372835781361	-0.0434414562638480367319164447327	-0.015570883186939522319810766814	0.0208598135951378245903187750992	1.87940845531149072027783222847
0.03979303482587065	-1.89306748240079955514656606341	-0.0496507373839971492345377742643	-0.0177985335498572009954885931921	0.0238427697981891389467893058718	1.87854596253911789220772020673
0.04476716417910448	-1.89402382931668081544944901974	-0.055861362860194653633129806547	-0.0200274810853920025327524492419	0.0268269205612447557510099004677	1.87768976487172144605219534108
0.04974129353233831	-1.89498558334618789463641258838	-0.062073501260298041211705560293	-0.0222578890551329216857111820967	0.0298124160976301318373005843259	1.87683990973388150486375284235
0.054715422885572136	-1.89595268654869438014181655564	-0.06828732133688124990996760969	-0.0244899211157651230245769862442	0.0327994069371183804440999155271	1.87599644409157708317882562385
0.05968955223880597	-1.89692508022523518166189035617	-0.074502992047759631129382170129	-0.0267237413638408856200005406774	0.0357880439617359106991368221771	1.87515941446053528740913116283
0.0646636815920398	-1.89790270489467455699463415995	-0.080720682576514165591752394733	-0.028959514380828138903186757911	0.0387784784417733738755641210848	1.87432886691385880991780197136
0.06963781094527363	-1.8988855002689618327292579465	-0.086940562353014325444108035115	-0.0311974052784655682688524431453	0.0417708620720232974051713411216	1.87350484708892870618867740926
0.07461194029850746	-1.89987340522745286853547193447	-0.093162801073938824030357662945	-0.0334375797444536232005010251571	0.0447653470082660343887261233821	1.872687400193578311804312286
0.0795860696517413	-1.90086635779027396236313847029	-0.099387568723293322500886183963	-0.0356802040885111497793269087127	0.0477620859040259272802041075696	1.87187657101153300467455418022
0.08456019900497512	-1.90186429509070350317563302207	-0.105615035592923973076395609425	-0.0379254452888277941036046083046	0.050761231947619880009798635327	1.87107240390710934552812357096
0.08953432835820896	-1.90286715334654524490643813765	-0.111845372303025471626197396083	-0.0401734710389427841794903162632	0.053762938899520853562918461904	1.87027494282916593344419844293
0.09450845771144278	-1.9038748678304655970338694641	-0.118078749822642066506400448295	-0.042424449795081196099759320006	0.05676736113005914650703630983	1.86948423131429709042532751112
0.09948258706467662	-1.90488737283926580027464903711	-0.124315339490159725495821063508	-0.0446785508239793467303978690166	0.059774653657484694760164634677	1.86870031248925923687008104339
0.10445671641791045	-1.90590460166205827702964739941	-0.130555313033787397266021056242	-0.0469359442512315306770690629732	0.062784972186414024677099062332	1.86792322907261853536470102822
0.10943084577114427	-1.90692648654731481185515742841	-0.136798842592025017144628771905	-0.0491968011101909350828001661469	0.065798473146685920995474114404	1.86715302337560706043694782732
0.11440497512437811	-1.90795295866875252370408065578	-0.143046100734115597916192528914	-0.051461293391458222973833610969	0.068815313732650327087865533673	1.86638973730217339363980007658
0.11937910447761194	-1.90898394809002183513780372168	-0.149297260480478413904475237817	-0.053729594092991975665173564142	0.071835651942915480116944763607	1.86563341234821214326249490491
0.12435323383084577	-1.91001938372815882012385295836	-0.155552495323119929355877087518	-0.056001877270875928490774434732	0.074859646620578798951927694502	1.86488408959995544266253608568
0.1293273631840796	-1.91105919331576241718382589426	-0.161811979246018738861181488821	-0.058278318090778723256163600025	0.077887457493967588997919689165	1.8641418097315079870798265425
0.13430149253731344	-1.91210330336185502410815530004	-0.168075886745480376775954300703	-0.060559092880142736838897559869	0.08091924521791620639701733525	1.86340661300150562206956071059
0.13927562189054726	-1.91315163911138293955169322885	-0.174344392850457412784630256881	-0.062844379181139429898906052757	0.083955171415606935425583700088	1.86267853924887589342857224309
0.1442497512437811	-1.91420412450331098066869241789	-0.180617673142829780240830914817	-0.065134355804429594424265778534	0.08699539872100247844567094415	1.86195762788767730454893093083
0.1492238805970149	-1.91526068212726337938118641058	-0.18689590377763978092600675195	-0.067429202883767865654403204114	0.090040090821898638647988819575	1.86124391790099229815986516321
0.15419800995024877	-1.91632123317866073746831958251	-0.193179261503275672489415770736	-0.069729101931491904731848201119	0.093089412503626493298191751041	1.86053744783384718083427539022
0.1591721393034826	-1.91738569741230039668727785927	-0.199467923681597171015650611336	-0.0720342358949377552942546307	0.096143529693434110591129662325	1.85983825578513033561433367829
0.16414626865671642	-1.91845399309432504854388878768	-0.2057620683079955887146777663	-0.07434478921382403231433268344	0.099202609505578657930557488124	1.85914637939847811556417151053
0.16912039800995024	-1.91952603695252176273861162338	-0.212061874031380673289343195646	-0.076660947878648817141863037128	0.102266820287160584967721037286	1.85846185585209577361623673987
0.1740945273631841	-1.9206017441248908469748668189	-0.218367520174085518583887236369	-0.0789828994901444113525221738	0.105336331664732442619866604648	1.85778472184747865606801651661
0.17906865671641792	-1.92168102810642105659686170352	-0.224679186751680172951627194289	-0.081310833319836446261686114561	0.108411314591715821207401243664	1.85711501359699666250827490597
0.18404278606965174	-1.9227638006940046428735691042	-0.230997054492683779505579617498	-0.083644940371755257569665710072	0.111491941396660858548644252	1.85645276681030264745796416162
0.18901691542288557	-1.9238499719294225556704618473	-0.237321304858164237931389960264	-0.085985413445348918481288771542	0.1145783858323837841851943704	1.85579801667952300187657086479
0.1939910447761194	-1.9249394500403267912818386893	-0.24365212006121347752589940647	-0.088332447199648882870854428421	0.117670823126019030834083085123	1.85515079786318609878324114311
0.19896517412935324	-1.92603214137914339035621854782	-0.249989683086285472019007031929	-0.090686238218740825906228657676	0.120769430030023560739453183789	1.85451114446884160901488342404
0.20393930348258707	-1.92712795035981593461289450112	-0.25633417770838310472974234455	-0.093046985078594986455721319119	0.123874384874172225005665624207	1.85387909003432088256814756706
0.2089134328358209	-1.9282267793923055543138582165	-0.262685788512078903616344025634	-0.095414888415312117231048640107	0.126985867618584200535469864821	1.8532546675075856395286230173
0.21388756218905472	-1.92932852881475943049209861438	-0.269044700910353505429554785542	-0.097790150994843038833347121485	0.130104059907821834298303898848	1.85263790922510911322450178952
0.21886169154228854	-1.93043309682325554534613456244	-0.275411101163234471779876391783	-0.100172977784241776754743647396	0.133229145126104570875955233075	1.85202884688873052732559007447
0.2238358208955224	-1.93154037939902698887640297107	-0.28178517639621676245815562632	-0.102563576024514340269893083351	0.136361308453682049277810353672	1.85142751154092035789851226085
0.22880995024875622	-1.93265027023306445687869443028	-0.288167114618444767417751885754	-0.104962155305127383605078056203	0.139500736924411931736502582929	1.85083393353839022002064218164
0.23378407960199005	-1.93376266064799066111684739975	-0.294557104740634302659750844274	-0.107368927640243277636984084581	0.142647619484589573594405855496	1.85024814252397741483394050351
0.23875820895522387	-1.93487743951709520228216245618	-0.300955336592711380665716594169	-0.109784107546750519770043347026	0.145802147053078262644845088819	1.84967016739673016450768059235
0.24373233830845772	-1.93599449318041301467418972992	-0.307362000941142866350228994542	-0.112207912124160925988854247028	0.14896451258279045174615887073	1.84910003628011533627822004975
0.24870646766169155	-1.93711370535772376185406861145	-0.313777289505932317627643488438	-0.11464056113644768811475792773	0.152134911123572183712853762978	1.84853777648826599846525289832
0.25368059701492535	-1.93823495705834352718383774148	-0.320201394977252377951109509166	-0.117082277095901147081987553504	0.15531353988654476613116404162	1.8479834144901814461002215564
0.2586547263681592	-1.93935812648757378335782320241	-0.326634511031683028370427792186	-0.119533285349082036012792963394	0.158500598309959699776455538066	1.84743697587178736549705676573
0.26362885572139305	-1.94048308894966592068138083916	-0.333076832348022809944774482266	-0.12199381416495499181337020662	0.161696288126624901873576604722	1.84689848529575855860432546034
0.2686029850746269	-1.94160971674715254353115245206	-0.339528554622637784257147086845	-0.124464094825288328134270693945	0.16490081343296239891351474429	1.84636796645900110097645113474
0.2735771144278607	-1.94273787907638928525833878133	-0.34598987458431050012258345899	-0.126944361717409413466285025144	0.168114380759759897737060631789	1.84584544204768494209354920802
0.2785512437810945	-1.94386744191914301932653696943	-0.352460990008548567410788648207	-0.129434852429408513953325258375	0.171337199144680982990207930749	1.84533093368971175257839154796
0.28352537313432835	-1.94499826793005403257912664664	-0.358942099731309592439446095412	-0.131935807847887649755407297933	0.174569480206601138987893179179	1.84482446190449625716270421618
0.2884995024875622	-1.94613021631979094726624797997	-0.365433403662096190968785571868	-0.13444747225835488555580786692	0.177811438221839359918473969278	1.84432604604993234100959856744
0.293473631840796	-1.94726314273370790193421449024	-0.371935102796371550807876447395	-0.136970093448368539688195579169	0.181063290202357799908272103747	1.84383570426640785445421089183
0.2984477611940298	-1.94839689912580369549336675108	-0.378447399227242551751928762878	-0.139503922813540062551152761481	0.184325255976004729789141661899	1.84335345341772423977834841363
0.3034218905472637	-1.9495313336277722294688486063	-0.384970496156353750201316751464	-0.142049215466508814283137057112	0.187597558268879016854505038557	1.84287930902876883368569339975
0.30839601990049753	-1.9506662904129226138916851041	-0.391504597903931582337504808261	-0.144606230349006675549495974898	0.190880422789897434188643432514	1.84241328521977892893145034845
0.31337014925373136	-1.95180160955473569315468756358	-0.398049909917913914793594962015	-0.147175230347135365900965363217	0.194174078317649344424524541986	1.84195539463702737399103756589
0.3183442786069652	-1.95293712687981145723949362548	-0.404606638782095555566168925054	-0.149756482409984534399503477442	0.197478756789626696539275956525	1.84150564837974961411171074842
0.323318407960199	-1.95407267381494878573997564822	-0.411174992223215509120646347229	-0.152350257671724140763567783381	0.200794693393920831466475484551	1.84106405592312159123695479352
0.32829253731343283	-1.95520807722808517845948280973	-0.417755179116906595203945357136	-0.154956831577310376696476687249	0.204122126663481321268521626392	1.84063062503708678183341862784
0.33326666666666666	-1.95634315926280950484434338868	-0.424347409492422525919642618018	-0.15757648401195040176403529483	0.207461298573035976218668245416	1.84020536170081881509704480431
0.3382407960199005	-1.95747773716614529904198219203	-0.430951894536051623272040186187	-0.160209499434477502577221741092	0.210812454638775253736419268468	1.83978827001259353042193700042
0.3432149253731343	-1.95861162310928567763513623072	-0.43756884659312003060953496131	-0.162856167014794945533258141193	0.214175844020908602573256492576	1.83937935209483094968610929175
0.3481890547263682	-1.95974462400094349823842946714	-0.444198479168480494801063030508	-0.16551678077555380048844296173	0.217551719629204785385310623549	1.8389786079940534000809984055
0.353163184079602	-1.96087654129296183934108162864	-0.450841006925375537605034831662	-0.168191639738237385161124906406	0.220940338231632953870221825037	1.83858603557549086571477526772
0.35813731343283584	-1.96200717077781018987096225549	-0.457496645682556057790070104639	-0.170881048073832738722778342461	0.224341960566226214622456432138	1.83820163041204850509443623646
0.36311144278606966	-1.96313630237757080995685526738	-0.464165612409528070353050977398	-0.173585315258277700191285591806	0.22775685145629463306591241392	1.83782538566733407568099281643
0.3680855721393035	-1.96426371992399747498176914057	-0.470848125219791352551543205128	-0.176304756232880766578962436045	0.231185279929120090238503438555	1.83745729197242467920914794408
0.3730597014925373	-1.96538920092920514909839104382	-0.477544403361924181710631784393	-0.179039691569919962476077002252	0.234627519338271146545517141011	1.83709733729603269941861992796
0.37803383084577113	-1.96651251634652395031489775446	-0.484254667208358066222679775184	-0.181790447643636493703107925108	0.238083847489682092353542537757	1.83674550680770995762729310107
0.38300796019900496	-1.96763343032102395734846823923	-0.490979138241675333872421142014	-0.184557356806849011416214041877	0.241554546771646692765332504848	1.83640178273370686428083777015
0.3879820895522388	-1.96875169992918885016023989688	-0.497718039038250590927084574557	-0.187340757573424910035994992236	0.245039904288883779257036768453	1.83606614420507959141004553276
0.3929562189054726	-1.96986707490718594330281003502	-0.50447159324904433652981809087	-0.19014099480685625501664231429	0.24854021200083882113605492716	1.83573856709761291835060844055
0.3979303482587065	-1.97097929736714772534182784966	-0.5112400255773433394000148389	-0.192958419915199719339208465406	0.25205576686439294300576561465	1.83541902386309928824676757219
0.4029044776119403	-1.97208810150084540866275000541	-0.5180235617532276810976309012	-0.195793391052652337538410412894	0.255586870981158559619861510148	1.83510748335148562260816805083
0.40787860696517414	-1.97319321327009805950419377018	-0.52482242850452855883123116688	-0.198646273328048002339030858101	0.259133831749548896744319691468	1.83480391062336843113227503419
0.41285273631840796	-1.97429435008322144204618204713	-0.53163685352402393027474561605	-0.201517439020573473483011905494	0.262696962021817177095346197691	1.83450826675228456749167083648
0.4178268656716418	-1.97539122045677858195768010402	-0.53846706543260077429687645057	-0.204407267803017285770588388714	0.266276580266270196422974978707	1.83422050861620944875371948202
0.4228009950248756	-1.97648352366184902687850948016	-0.54531329373809302719843889172	-0.20731614697288038141811813506	0.269873010734870419913254896761	1.83394058867763649181130685953
0.42777512437810944	-1.97757094935398562902762251684	-0.5521757687894830165288469537	-0.210244471691693601466781586922	0.273486583636450618108536271462	1.83366845475157072384995947153
0.43274925373134326	-1.97865317718597615420680801318	-0.5590547217261313256115612097	-0.213192645232904406520579727551	0.277117635315775460643101164185	1.83340404976072577704227250376
0.4377233830845771	-1.97972987640247186632310311524	-0.56595038442167534154144606315	-0.216161079238713416601948401872	0.280766508438695422790062172041	1.83314731147716654261971374377
0.44269751243781097	-1.98080070541548615824959535726	-0.57286298942221011462136300587	-0.219150193986260625399107922919	0.284433552183649863081351329355	1.83289817224958937730941899224
0.4476716417910448	-1.98186531135970298382353692719	-0.57979276987833642066311613466	-0.222160418663581521892986453313	0.288119122439788230551110713211	1.83265655871537764365391220209
0.4526457711442786	-1.98292332962646694934325659434	-0.58673995947062988619109586408	-0.225192191655774913091875821081	0.291823582011991089458079062903	1.83242239149651221719366787377
0.45761990049751244	-1.98397438337525407244449951398	-0.5937047923280515098482365559	-0.228245960841847061041161522137	0.295547300833086041243195108027	1.8321955848783540719944150066
0.46259402985074627	-1.98501808302134400406801570358	-0.60068750293878367148348511106	-0.231322183902720906309623991232	0.299290656183567713177317836436	1.83197604647024879468588651537
0.4675681592039801	-1.98605402569833049028103469913	-0.60768832605293652252681381553	-0.234421328640924735277958474497	0.303054032919145807509792420784	1.83176367684683047507546846777
0.4725422885572139	-1.9870817946940165386350049001	-0.61470749657652723286893945413	-0.237543873312501752264573811837	0.306837823706460802479459032788	1.83155836916882443992509622787
0.47751641791044774	-1.98810095885814361668486747423	-0.62174524945608864009241633195	-0.24069030697171073874298992111	0.310642429267323307522193373408	1.83136000878206425554308479638
0.48249054726368157	-1.98911107198029966620499146147	-0.62880181955321408727547226687	-0.243861129829118426446428896092	0.314468258631850341312609332454	1.83116847279334779851371872596
0.48746467661691545	-1.99011167213623812799414076007	-0.63587744150829129449456014972	-0.247056853623716492207123000823	0.318315729400889966478950076078	1.83098362962165940556278598123
0.4924388059701493	-1.99110228100071884012584902574	-0.64297234959261959992091311926	-0.250278002009730321026380409575	0.322185268018144824103906439204	1.8308053385231795305692407867
0.4974129353233831	-1.99208240312485083037122628967	-0.65008677754804140299631340663	-0.253525110958823009653768878169	0.326077310052425211172739651599	1.83063344908838926432941229131
0.5023870646766169	-1.99305152517577582943312376515	-0.65722095841314967475546105113	-0.256798729178436634446523321474	0.329992300490483483068485940405	1.83046780070945374729245804667
0.5073611940298507	-1.99400911513637886038147056535	-0.66437512433505845037962754261	-0.260099418547053732722522759668	0.333930694040903790409029249846	1.83030822201593508719759338133
0.5123353233830846	-1.99495462146254749358059546973	-0.67154950636564171367716784528	-0.263427754567205404771719638248	0.337892955449544513854947666691	1.83015453027674095765170948918
0.5173094527363185	-1.99588747219532317501905204072	-0.67874433424105738901600713003	-0.266784326837098603725718553543	0.341879559827055396347213821008	1.83000653076605858123673166257
0.5222835820895523	-1.99680707402509520460842339371	-0.68595983614327657233639449254	-0.270169739541784223919259203966	0.34589099298901693036591079835	1.82986401609085416790096777546
0.5272577114427861	-1.99771281130477909784775268798	-0.69319623844223288280132492719	-0.273584611964839719029212036701	0.349927751809277043557670177035	1.82972676547733384552285941377
0.5322318407960199	-1.99860404500869470567260900634	-0.70045376541709203949383425182	-0.277029579021595386258195548973	0.353990344587088166520677119975	1.82959454401356231374079893275
0.5372059701492538	-1.99948011163361393164809540379	-0.70773263895501650786986900211	-0.280505291814992363363033484861	0.358079291428677828310607389274	1.8294671018452183581304723493
0.5421800995024876	-2.00034032203818133469995337329	-0.71503307822566325693139242809	-0.284012418215223037582235150661	0.362195124643917115504864374652	1.82934417332123030082995914514
0.5471542288557214	-2.00118396021662130370259862342	-0.72235529932950313982637294463	-0.287551643464371211457674293163	0.36633838915878429034330529118	1.82922547608577757526890792024
0.5521283582089552	-2.00201028200233058092896443126	-0.72969951491788684365934824665	-0.291123670807340291248895942283	0.37050964294435377275762372114	1.82911071011286483271822823025
0.557102487562189	-2.00281851369661219052325578201	-0.73706593378260328418277123476	-0.294729222150433133595992688443	0.37470945746308062773889911924	1.82899955667937002469181645148
0.5620766169154229	-2.00360785061743351394845961533	-0.74445476041248011385333957012	-0.298369038749027754024568658496	0.37893841813318129093715780514	1.8288916772721352093659544963
0.5670507462686567	-2.00437745556268425296448177193	-0.75186619451436084262891844631	-0.302043881925878158367308530003	0.38319712481195710492602462465	1.82878671242430556576471939266
0.5720248756218905	-2.00512645718196588740447336211	-0.75930043049555689939273856	-0.305754533821660988987516731795	0.38748619229894376935514878973	1.82868428047572510610304326536
0.5769990049751244	-2.00585394825045912999500902796	-0.76675765690461350382598494691	-0.309501798179485311797293044284	0.39180625085981337573855808404	1.82858397625176332891069606103
0.5819731343283582	-2.00655898383788551832203875891	-0.77423805582694291381015652749	-0.313286501165186109194408722584	0.39615794677199926118640542419	1.82848536965447161601890580796
0.586947263681592	-2.00724057936499887633172343564	-0.78174180223156458920195451269	-0.317109492225331648489258252795	0.40054194289305916482962883285	1.82838800415944714250387450329
0.5919213930348258	-2.00789770853940656725732566564	-0.78926906326484584130573467959	-0.320971644984993291676748222075	0.40495891925283882025994341707	1.82829139521121051119971896747
0.5968955223880597	-2.00852930116182324540551525635	-0.79681999748675498733886161699	-0.324873858187446367774098448491	0.40940957367054603730225279565	1.8281950285092757170874098204
0.6018696517412936	-2.00913424079309446451346052331	-0.80439475404471781017440154579	-0.328817056678110550657502320486	0.41389462239789434044014640856	1.82809835817640118997315687156
0.6068437810945274	-2.00971136227148645505583936748	-0.81199347177970262168015110004	-0.332802192435171810036416362962	0.41841480078952510596197072573	1.82800080479975158614928751198
0.6118179104477612	-2.01025944906881313882862440617	-0.81961627825864423141208903172	-0.33683024564948235392577725345	0.42297086400196757307265027521	1.82790175333486385659245217972
0.6167920398009951	-2.01077723047295242952400291126	-0.82726328872674673622871736726	-0.34090222585649296019285172364	0.42756358772244670981127134158	1.82780055086138906977429802065
0.6217661691542289	-2.01126337858318027118401436382	-0.8349346049725725928775624374	-0.34501917312314175553350097121	0.43219376892889920529228162408	1.82769650417856353329875480632
0.6267402985074627	-2.01171650510351049131644645285	-0.84263031409812333927567614708	-0.34918215929280347165615791175	0.43686222668260722569974079531	1.82758887722723766241685312792
0.6317144278606965	-2.01213515791785758947643785157	-0.85035048718533698397587237265	-0.35339228929159420249862314091	0.44156980295490725473201094912	1.82747688832404601868601133357
0.6366885572139304	-2.0125178174293224066961423645	-0.85809517784955869272984921447	-0.35765070249952918440005723592	0.44631736348947640317771185246	1.82735970719192251517599160266
0.6416626865671642	-2.01286289264421947934243399958	-0.86586442066957380262551168663	-0.36195857419024556826390440056	0.45110579870173986453782523176	1.82723645176963452077988731083
0.646636815920398	-2.01316871697959960033010386971	-0.87365822948271264309373877691	-0.36631711704322893809364205005	0.45593602461697930107204607005	1.82710618478130980282779175974
0.6516109452736318	-2.0134335437709487231375684334	-0.88147659553233056420572298035	-0.37072758273272176273538774664	0.46080898384875113970777308813	1.82696791004503962844952195724
0.6565850746268657	-2.01365554145443865379007627095	-0.8893194854536172693383667836	-0.37519126359774424452336438654	0.46572564661924393226657617571	1.82682056849753559749458450635
0.6615592039800995	-2.01383278839553605230834879168	-0.89718683908217785974356802303	-0.37970949439792319601971780588	0.47068701182321252255675228673	1.82666303390946911837413228236
0.6665333333333333	-2.01396326733290984815157576915	-0.90507856706813189178100761211	-0.38428365416010247944778795856	0.47569410813712064181209480963	1.82649410826349904013911812754
0.6715074626865671	-2.01404485940337397495828692067	-0.91299454827657084562752332919	-0.38891516812099876426000648939	0.48074799517509892932750586251	1.82631251676405830377101322221
0.676481592039801	-2.0140753377100172053249302756	-0.92093462695306941694023406161	-0.39360550977146813531423796618	0.48584976469327763823992458008	1.82611690244468259174365078238
0.6814557213930348	-2.01405236039165284402567853466	-0.92889860963052809682594976079	-0.39835620300826121404791072593	0.49100054184397684088935008505	1.82590582033497447673439506227
0.6864298507462686	-2.01397346314720816072247947759	-0.93688626175089434594037939739	-0.40316882439946516773185508249	0.49620148648112499840920700784	1.82567773114514967467224572524
0.6914039800995024	-2.0138360511635973963826945041	-0.94489730397222170813007923345	-0.40804500557015778378223829863	0.50145379451812105108107972427	1.82543099442144312112643280756
0.6963781094527364	-2.0136373903899026553924321115	-0.95293140812802738965232873179	-0.41298643571512826334735573962	0.50675869933914568938371736076	1.82516386112038685713816110063
0.7013522388059702	-2.01337459809423074916151273515	-0.96098819280193725911284621315	-0.41799486424584695942547535251	0.51211747326465198385335089931	1.82487446554402215970977627541
0.706326368159204	-2.01304463263231255973404157561	-0.96906721847609053445505714148	-0.42307210357918588919801536035	0.51753142907140924065483687786	1.82456081657137370287570168104
0.7113004975124378	-2.01264428234863813350543396974	-0.97716798220662980025450107703	-0.42822003207569555694132346704	0.52300192156701872369739611239	1.82422078811387556260938874322
0.7162746268656717	-2.01217015352152742617469238153	-0.98528991177372578589605142389	-0.43344059713552113690065122631	0.52853034921824368162749133108	1.823852108713759238532720017
0.7212487562189055	-2.01161865725284979425818934707	-0.99343235924686314186001862706	-0.43873581846027910037212266515	0.5341181558317719894375783955	1.82345235019453025822593101112
0.7262228855721393	-2.01098599519092088356773438735	-1.00159459389840462701111875389	-0.44410779148939686583511112191	0.53976683228512468735521364884	1.82301891526138145276869644307
0.7311970149253731	-2.01026814396118294060531486517	-1.00977579438959245547538577389	-0.44955869101952116572083273237	0.5454779183042973632150115392	1.82254902393649248575029493227
0.736171144278607	-2.00946083816332941249678571913	-1.01797504014294201592277095973	-0.45509077501559767147702175429	0.55125300428332405745375829601	1.82203969869938037205472083685
0.7411452736318408	-2.00855955177522990011904676342	-1.02619130180320244832871035246	-0.46070638862207944975929289078	0.55709373313922411655498706598	1.82148774818547863613637803721
0.7461194029850746	-2.0075594777829462433622855675	-1.03442343067542306161888469557	-0.46640796838238976088907755051	0.56300180219365589015540618726	1.82088974927655757319930760325
0.7510935323383084	-2.00645550583182662052938996125	-1.04267014701284159152831661106	-0.4721980466741879158132742018	0.56897896506996429343411402599	1.82024202739400619223516943271
0.7560676616915423	-2.00524219766554987579312903171	-1.05093002700889974274084346712	-0.47807925636709198904221493684	0.5750270335910567117348158877	1.81954063477984068144949760037
0.7610417910447761	-2.00391376008737985543431372983	-1.05920148832621058270657399562	-0.48405433570820564334092264452	0.58114787965953020666477921863	1.81878132651993927786106334555
0.7660159203980099	-2.00246401513995157245260230345	-1.06748277397016661012290430237	-0.49012613343895892164722822227	0.58734343709652391984999279109	1.81795953402865114864839809444
0.7709900497512437	-2.00088636715564652485850698949	-1.07577193428537630404218449861	-0.49629761414425233696533033741	0.59361570340966076067008908342	1.817070335672645760340847709
0.7759641791044776	-1.99917376627780837745436457524	-1.08406680681838401315403190466	-0.50257186383149515878787402403	0.59996674145289202314000146837	1.81610842416351557944329237574
0.7809383084577114	-1.99731866799222171022090325737	-1.09236499374910169295153279695	-0.50895209573260276593934888424	0.60639868093171534392235383964	1.81506807029182420114642531836
0.7859124378109452	-1.99531298813661368303014969131	-1.10066383654475577118525308211	-0.51544165631604347044936344815	0.61291371969565568776301047355	1.81394308250829648434348692941
0.7908865671641792	-1.99314805277121455564216605592	-1.10896038743231584159857608441	-0.52204403148818892793142709153	0.61951412474551712963502416158	1.81272676177857703743402644237
0.795860696517413	-1.99081454219287939554700212146	-1.11725137721632329859680046668	-0.5287628529529898921070162798	0.62620223286501267711595459083	1.81141185104384453209256059312
0.8008348258706468	-1.98830242825552125089894177215	-1.12553317888628347705418513592	-0.53560190468567789847165796545	0.63298045076404330549469878006	1.80999047850734272987835258428
0.8058089552238806	-1.98560090401638750497576321753	-1.13380176635820017221872667065	-0.54256512945888191466959530179	0.63985125459294855789816999947	1.80845409383256028893528073047
0.8107830845771145	-1.98269830455570496996656882395	-1.14205266757448277099615136263	-0.54965663533706908615749766191	0.64681718865197098313435154246	1.80679339617732826594828323184
0.8157572139303483	-1.97958201760972462038840855147	-1.15028091104036364158308074034	-0.55688070202602463535601202865	0.65388086307599676771061633095	1.80499825279316519407289519558
0.8207313432835821	-1.97623838240572774068850539667	-1.15848096469678684547887948043	-0.56424178692613985650800608402	0.66104495021878962766536206573	1.80305760668274793557923835197
0.8257054726368159	-1.97265257478130160839370517506	-1.16664666581134910703811738349	-0.57174453068887894041901562594	0.66831217939006213856526008594	1.80095937152017673565232490999
0.8306796019900498	-1.96880847629529842492839764266	-1.17477114029982682067329089822	-0.57939376201134850108803732195	0.67568532950839582713839424566	1.79869031168559260729692146962
0.8356537313432836	-1.96468852457647903256209661265	-1.18284670955753590725210089041	-0.58719450131957983718892226254	0.68316721911734879050464528261	1.79623590483072524424581828552
0.8406278606965174	-1.9602735415846893073545144571	-1.19086478246451633733062969317	-0.59515196288045823151475222426	0.69076069306322584673323815797	1.79358018385303859143600095025
0.8456019900497512	-1.95554253574813257407175684453	-1.1988157297079846023558645468	-0.60327155473638327929368080533	0.69846860494037292123282737238	1.79070555448440746416707479621
0.850576119402985	-1.95047247304881323104510763889	-1.20668873690872746152947832812	-0.61155887566367722322042359277	0.70629379415918999394764159838	1.78759258385757386738065948643
0.8555502487562189	-1.94503801100326183222492126353	-1.21447163220377425166300220982	-0.62001970809889500606117138897	0.7142390561638013745315822424	1.78421975434926598831931684025
0.8605243781094527	-1.93921118805577408516267936491	-1.22215068287003147072123758336	-0.62866000563351836173337578179	0.72230710389357685903447578957	1.78056317564473357958298872808
0.8654985074626865	-1.93296105906993101056693047628	-1.22971035419671751514880299704	-0.63748587321481914586300652748	0.73050051800808019450751674946	1.77659624623234581560167609858
0.8704726368159204	-1.92625326523899974867341925738	-1.23713302202411694646040998803	-0.6465035375634268837428760113	0.73882168262608434922830717679	1.77228925329268210485573338587
0.8754467661691542	-1.91904952365450234088820608187	-1.24439862801755191957388674771	-0.65571930446135046163420073296	0.74727270229169054025611046315	1.76760889701989289391615575628
0.8804208955223881	-1.91130701772001550587130699061	-1.25148426363512664445625980333	-0.66513949838413205957981876355	0.75585529446776467546991807935	1.76251772156035758990511542832
0.8853950248756219	-1.90297766421407733967190639216	-1.25836366458658140842224327588	-0.67477037831061533262633079715	0.76457064991432128693582904086	1.75697342963015461836767999486
0.8903691542288558	-1.89400722557649326897813766527	-1.26500659195211000631133411747	-0.68461802124124780601725159688	0.77341925061012825903030686749	1.75092805098471489508266897074
0.8953432835820896	-1.88433422616816728942630044647	-1.27137806842624006968873882813	-0.69468816168791942199337739078	0.78240063108157021953915058402	1.7443269255436890429121944952
0.9003174129353234	-1.87388861773336826954962709597	-1.27743742747155092816137078894	-0.70498597070440194652861827516	0.79151306360254941641824457871	1.73710744906314840408591481669
0.9052915422885572	-1.86259012042388858888375030206	-1.28313711815201139295264713315	-0.71551575119478363053878435553	0.80075313993752218062182051433	1.72919751120904828917283937103
0.9102656716417911	-1.85034613900958490658622891312	-1.28842118698287426203292518357	-0.7262805161488675061866291613	0.81011521088829722056582042955	1.7205135302989804449529728578
0.9152398009950249	-1.83704911538647238919028962706	-1.2932233270251223282424715544	-0.7372814013147474471269387156	0.81959062791515155196250299249	1.71095795207589995966312787422
0.9202139303482587	-1.82257312198881547380395253994	-1.29746433846113212990115455843	-0.74851684069346650801155533652	0.82916670534322128571484977394	1.70041602566876787223168969783
0.9251880597014925	-1.80676941611526424143113580165	-1.30104877549673907712771244975	-0.7599813972080923488230578581	0.83882528181397018545767274744	1.68875158863443901245719094589
0.9301621890547264	-1.78946054563740072293616046667	-1.30386044733782634796930049668	-0.77166408349580507996347105956	0.84854069658698992575489567662	1.67580146838137099097962130324
0.9351363184079602	-1.77043239311800196290632344853	-1.30575627144806293002493970369	-0.78354591400803680944972959161	0.85827689397590760437684800424	1.66136791134627539484399244711
0.940110447761194	-1.74942321662671231360160864995	-1.30655770109622340591404878574	-0.79559627205203816025180251175	0.86798319834697856648083427741	1.64520813426160764072468151767
0.9450845771144278	-1.72610819680675698323539988645	-1.30603848433118200448504891791	-0.80776740197140806741569244874	0.87758800736867210537718175599	1.62701956191376931204603474581
0.9500587064676617	-1.70007704898230952099570321797	-1.30390669920997426485566339696	-0.81998584408267022846553416296	0.88698912331835739016427664521	1.60641839625929195765695885216
0.9550328358208955	-1.67080053875134614317045788923	-1.29977752745513586824646595417	-0.83213870322431704079457141746	0.89603845463029890776796728029	1.58290749542305225481627731401
0.9600069651741293	-1.63757846348955521967319341795	-1.29313037999814853584572337988	-0.84405080632758586955291670349	0.90451687448293438512737911569	1.55582636293628913436441504457
0.9649810945273631	-1.59945503005144084010188713182	-1.28323816728073787705618558832	-0.85544493840733275727236713332	0.91209094721976587160676858421	1.52426960297048516426369320189
0.969955223880597	-1.55507308946568622385010628519	-1.26904368578834330143618967994	-0.86586856529776271635802835401	0.91823402295181720313785844054	1.48694611270320488143724984946
0.9749293532338309	-1.50240401218884588438948209061	-1.24892705391933067236536823037	-0.87454852149719893015289275484	0.92207131465877057716284457298	1.44191746617805649837758269407
0.9799034825870647	-1.43819607748514869926298295	-1.22022317112705884938741085775	-0.88007316328981794566287865246	0.92204421647889847491936211203	1.38606218349112937934259721345
0.9848776119402985	-1.35668357308170858962798050399	-1.17807298371587298774677481606	-0.87959391145321945418474450182	0.91507467577308862545085331875	1.31381814601790934992389866014
0.9898517412935324	-1.24586354466190874006954593507	-1.11204694078316598053797054872	-0.86634238076908287573529028247	0.89398994610246202951416914927	1.21354280772666076973394121516
0.9948258706467662	-1.07178865512882061848462906842	-0.99157411113951877844071890564	-0.81821856010855490283896319515	0.83579736828794696263685499916	1.05209222952011339085814054195
0.9998	-0.49291767727904444872706438908	-0.48869280329363529576135590178	-0.45480331483101743817099820695	0.45597534169632179701856392131	0.49170581586999621146534801065
0.9999	-0.41604238342550295541521641083	-0.414028417585840129661503417048	-0.38833613176117526305143924944	0.3889131527737484914656843386	0.41544850835253808880565924909
0.9999333333333333	-0.37664283797494195205568939095	-0.375358680688780377024090121933	-0.35321138861570215359695118861	0.35358458522270821768769676213	0.37625946027483462455672729255
0.99995	-0.3509281347345737407618651637	-0.350000980448813119038350992116	-0.329961071415128978729603099746	0.330232725988189040839522553134	0.35064936250857682039608058062
0.99996	-0.332174455255833899851336547456	-0.331456665883620946837254833567	-0.312861341069126825628433571121	0.313072777049870021201821284792	0.331957628055851770630868047117
0.9999666666666667	-0.317584082262783696360676078067	-0.317002863331995986310850951197	-0.299481916191096484747712250276	0.299653770512061626632283253282	0.317407931884879628982023012944
0.9999714285714286	-0.305740065143820579429561250551	-0.305254435037345087206062102384	-0.288575916933001069356649899453	0.288719912640939326688366646004	0.305592524031513527369210807873
0.999975	-0.295831539245847426899500771022	-0.295416261056309660729381418461	-0.279423228656596523908838597288	0.279546633558095251459151811676	0.295705132412890092625995599294
0.9999777777777777	-0.28735379584454184729728370106	-0.286992284683517225838518453901	-0.271572516815474794628284219508	0.271680132095970692427863819304	0.287243588496417773727099203586
0.99998	-0.27997271641270543244745451815	-0.279653521461391039385910717116	-0.264723366726230657365001271701	0.264818521219698052121710563688	0.279875288880069988593440174516
0.9999818181818182	-0.273456413029799298875781155253	-0.273171315041665015350886986891	-0.25866636019911436124370485039	0.258751451533832028727944891739	0.273369303321877822226468466707
0.9999833333333333	-0.267637812741994399949100144362	-0.267380723941368535752953944631	-0.253250060153899186141344684675	0.253326869308959055437405444714	0.26755919273125794850159879248
0.9999846153846154	-0.262392826187540713509717157776	-0.262159119198452588951689467228	-0.248361641775183886927325267172	0.248431525805620750456494606294	0.262321303321679003712918352495
0.9999857142857143	-0.257626937541105046698689898405	-0.257413017710725862319960346719	-0.243914940620840191863553867773	0.243978955940809784770818737338	0.257561428060693982613557884009
0.9999866666666667	-0.25326661164811139697660879991	-0.253069634346844578235377604248	-0.239842764160563560054425734153	0.239901748297261437751207927689	0.253206256546015109886271043708
0.9999875	-0.249253589432313694992291800851	-0.249071267308768539722834514492	-0.236091770301616422208803784403	0.236146397791323116167411005447	0.249197697014256666852400516951
0.9999882352941176	-0.245540984960935052807340388073	-0.245371452986336547483111836533	-0.23261895300688886511191892642	0.232669774628509234370602194716	0.245488990541015688985483012892
0.9999888888888889	-0.242090544978970264781424823555	-0.241932263746237136516233165828	-0.229389168173613954300613440995	0.229436639122452836672916656262	0.242041981944698849948350607274
0.9999894736842105	-0.238870680721156536100419201707	-0.238722365737031768463425869486	-0.226373352570378221717121675112	0.226417853099053003996332810498	0.238825159340025064827259883868
0.99999	-0.235855026033268033066767192012	-0.235715595082159172306181606386	-0.223547216298862970184742259158	0.223589067109710705876692529184	0.235812217651773522941793782446
0.9999904761904762	-0.233021362325819398578478413281	-0.232889895656311454819719943672	-0.220890266055166307902251832924	0.220929739961377703009480703361	0.232980987401172264933269298982
0.999990909090909	-0.230350804359741760011598258963	-0.230226514136157094678140668398	-0.218385064091573594176398899566	0.218422394977543778170967769772	0.230312623265155380579304956632
0.9999913043478261	-0.227827174832640811095906573013	-0.22770938139123403430956892614	-0.216016658111000667968772612173	0.216052047905932149613338983333	0.227790980702513807395749427014
0.9999916666666666	-0.225436517837975672246475479363	-0.225324631014971346480401061185	-0.213772137109667387379899804028	0.21380576127817527107586694529	0.225402130935463567449728720914
0.999992	-0.223166715966829150878265790772	-0.223060220257717154394624111147	-0.211640281366434385586864137853	0.211672293277388459745313868419	0.223133979202782066228132226122
0.9999923076923077	-0.221007185787227692910397008501	-0.220905628435742157885730690126	-0.209611283733417705049249641309	0.209641818169929123710135693407	0.220975961120511442468532423885
0.9999925925925925	-0.218948633313547807568026001249	-0.218851614666113996070753143106	-0.207676525574955089342497935889	0.207705701579462905393166339863	0.218918798833607403643497400984
0.9999928571428571	-0.216982855902428609010844721492	-0.216890021532561189073242585559	-0.205828395052705298440949576241	0.205856318252039361604365176781	0.216954303445367468527823740961
0.9999931034482759	-0.215102580445461427220063676703	-0.215013614674161837083263323866	-0.204060138556562261669786769602	0.204086903076444861614657765104	0.215075213631281263011953187342
0.9999933333333333	-0.213301330206751020111679488048	-0.213215950733670213922650808198	-0.202365738322641152227222510959	0.202391428375211531704230567203	0.21327506281197120493972382677
0.9999935483870968	-0.211573314463970520935308079895	-0.2114912678896158576822966176	-0.200739810919740841370704099309	0.200764502128554844667118446224	0.211548069063488910658457100713
0.99999375	-0.209913336449911802454341552313	-0.209834394518083007302161952377	-0.19917752249967459458864276768	0.199201283012333665954086735882	0.209889043276647183639213097514
0.9999939393939394	-0.208316716091603213171359386113	-0.208240672518123358194911574438	-0.197674517615075712327878774802	0.197697409042845860718213734941	0.208293312073538667792135073362
0.9999941176470588	-0.206779224798871223571456412541	-0.206705892580755288671727691039	-0.196226859094538954680885663735	0.196248937310095391390168467853	0.206756652741559166064394723627
0.9999942857142857	-0.205297030129264878847877625783	-0.205226239250032058815474767444	-0.19483097698833556775436450805	0.194852292806445971252281744007	0.205275238018343000884752274394
0.9999944444444444	-0.203866648598202114483144269513	-0.203798244061737044254855602451	-0.193483625000579789261125323743	0.193504224761638529159765317574	0.203845589001498002775367321605
0.9999945945945946	-0.202484905245639236734607221389	-0.202418745384039954490094907753	-0.19218184313601332295899390085	0.192201769208511182190191147061	0.202464534798368725936277037463
0.9999947368421053	-0.201148898837961038471208298997	-0.201084853849057340281441920332	-0.190922925533646164633126030575	0.190942216748648485237681263434	0.201129177797614961871149417251
0.9999948717948718	-0.199855971794103882466101235986	-0.199793922472440301458353107028	-0.189704392651627178539630274422	0.189723084679947619836604021814	0.199836863654065173442396023497
0.999995	-0.19860368409147677359220982049	-0.198543520723016595741590934077	-0.188523967119998183630223971239	0.188542092800853099114079856177	0.198585155244360959463194781639
0.9999951219512195	-0.197389790539995675678678878228	-0.197331411935982945020116409895	-0.18737955269945455064918285936	0.187397142327857055533428041938	0.197371809983272841725462634711
0.999995238095238	-0.196212220919002146689109851897	-0.196155533568595943148300367187	-0.18626921588171710855459751556	0.186286297460638696338681804252	0.196194759996721110419584758107
0.9999953488372093	-0.195069062557702030318147789584	-0.195013979882384339744840527823	-0.185191169745802476780989764816	0.185207769208131158569848941061	0.195052094733161786975042038792
0.9999954545454546	-0.193958545009397223773418136939	-0.193904986704916410243246140984	-0.184143759748334610343024780234	0.184159901152843917357938981643	0.193942045664446040837047526426
0.9999955555555555	-0.192879026526555303293286969033	-0.192826917980428611587652258285	-0.183125451178132507121483478962	0.183141156883008024996653784169	0.192862972783882417887064838537
0.9999956521739131	-0.191828982090274951597830149522	-0.191778253864734721617583947745	-0.182134818048014784674038323978	0.182150108864935074809547859615	0.191813352655623520630473387036
0.9999957446808511	-0.190806992785993768819844597738	-0.190757580157800892086266149324	-0.181170533231937309884033677635	0.181185428563251270294795503096	0.190791767807689978199647589552
0.9999958333333333	-0.189811736348945656941726208125	-0.189763578898771602294624521829	-0.180231359684683113608019443045	0.180245877645848000586572274886	0.189796897292526218653424447432
0.9999959183673469	-0.188841978729167667361394061774	-0.188795019974311820923745993416	-0.179316142605505913793420139384	0.179330300134635067702559686393	0.188827508265211009486627335859
0.999996	-0.187896566547780962343746084834	-0.187850753612881877579640313337	-0.178423802427304050039984021599	0.178437615383409419535617591267	0.187882448451317965182102817798
0.9999960784313725	-0.186974420334624972297256971123	-0.186929703655773511411674845676	-0.177553328529800268546633805233	0.177566811781092947853404839457	0.186960639394732518195523084034
0.9999961538461538	-0.186074528452747258523880964469	-0.186030861511041567992457143606	-0.176703773589409890306057345709	0.176716941092834695200567209487	0.186061070391119711239415197965
0.9999962264150943	-0.185195941628258882281394136677	-0.185153280709375936309048234996	-0.175874248490467080207889654112	0.17588711336348871936701087785	0.185182793025715016794667625216
0.9999962962962963	-0.184337768015072742024514345413	-0.184296071991885260186387030562	-0.175063917732627955814402733161	0.17507649231815175276315733439	0.184324916245093583595839198302
0.9999963636363637	-0.183499168733388765528534543571	-0.183458398869043084570017117529	-0.174271995277890451725175777164	0.174284291203085878866924919097	0.183486601901899327935151176499
0.9999964285714286	-0.182679353828751104595169646732	-0.182639473597952049728678882145	-0.173497740788017489238106263003	0.173509769017714744911173246551	0.182667060719459468555266501104
0.9999964912280702	-0.181877578605304703900644535254	-0.181838553531836697328408481796	-0.172740456209429670722973877898	0.172752227094675494431960448668	0.181865548629997983626960768637
0.9999965517241379	-0.181093140292707729463670992398	-0.18105493780146474896970217101	-0.171999482668017183954454811692	0.172011005990303861035271963155	0.181081363445978496501767206281
0.9999966101694915	-0.180325375011165784322005772051	-0.180287964293172516733369116611	-0.171274197640948851489924743059	0.17128548265256808157183702819	0.180313841829106324174816427406
0.9999966666666666	-0.179573655003370685387202049959	-0.179537006892458438915362480555	-0.170564012376546112216423935185	0.170575067837465588940015240403	0.179562356525827609026038307376
0.9999967213114754	-0.178837386105856429605042678685	-0.178801472965814352801573882395	-0.169868369536738298297746674411	0.169879203748352205629063272963	0.178826313841885945750500503823
0.9999967741935484	-0.178116005435515888384529598891	-0.178080801056674369059386378548	-0.169186741039603882805991708352	0.169197361875667997391584553952	0.178105151331721548466253180231
0.9999968253968254	-0.177408979269827382976602956323	-0.177374458774149169179316572895	-0.168518626082098209757054984296	0.168529041017125020699788457386	0.177398335681298249535669494894
0.999996875	-0.176715801101782398925733111907	-0.17668194085564052138662721215	-0.167863549325328476219324300419	0.167873765460686945628784861289	0.176705360765381126347997122452
0.9999969230769231	-0.176035989852636289427340131624	-0.17600276738654840182648045676	-0.167221059226709312605555915374	0.167231083314646971039964837072	0.1760257458624141902549069393
0.9999969696969697	-0.175369088227466773787504100519	-0.175336482162134867281479949315	-0.166590726505057637992415078061	0.166600564970839104111663552694	0.175359034012007122077970563
0.9999970149253732	-0.174714661200157490156596747234	-0.174682651178231611960472889043	-0.165972142726197783666024602435	0.165981801688533063519068167961	0.174704790501669550237493504129
0.9999970588235294	-0.174072294615857318550749981663	-0.174040861238903232829448857745	-0.165364918997976236506212836541	0.165374404287893908930439216664	0.1740626014708622785604661242
0.9999971014492753	-0.173441593900227455022437840056	-0.17341071867043223814756510914	-0.16476868476475448209253057061	0.164778001943058783446648947045	0.173432072621693927243526115152
0.9999971428571428	-0.172822182865900151230786538703	-0.172791848132097461829865794866	-0.164183086692479422391101971811	0.164192241065916024692063818404	0.172812828026701463945166339883
0.9999971830985915	-0.172213702607555180370195449853	-0.172183891515194201012253286373	-0.163607787636341747432169225808	0.163616784272584437539228532891	0.17220450902513357613179165922
0.9999972222222222	-0.171615810477889199972451299498	-0.171586506922608710545404144863	-0.163042465683838921919121176733	0.163051309425398228310996190453	0.171606773200023485301100001586
0.9999972602739726	-0.171028179137523641545227526796	-0.17099936772202595592941607979	-0.162486813266774396151636309917	0.162495508743919295487640050811	0.17101929342910698607545467086
0.9999972972972972	-0.17045049567258095169423300333	-0.170422161666530048206807659095	-0.161940536336359710376847235174	0.161949087979134724303211855325	0.170441757003324568664431012243
0.9999973333333333	-0.169882460774267624540697161683	-0.169854590076962175517663252733	-0.161403353596151209089624597468	0.161411765645563339370204780113	0.16987386480725411572811478659
0.9999973684210526	-0.169323787975344738797398467239	-0.169296367080940284323653182655	-0.160874995788056657982588466918	0.160883272306499589506459110264	0.169315330556362073912583483142
0.9999974025974026	-0.168774202938850647752368965688	-0.168747218903926200390267441291	-0.160355205027096562588503585302	0.160363349908073288856853557233	0.16876588008644417363449265563
0.999997435897436	-0.168233442794873013495718295543	-0.168206883208156218393834923109	-0.159843734181006850634290485655	0.159851751158206257717878461397	0.168225250691058641565931081273
0.9999974683544304	-0.16770125552155456981917527558	-0.16767510847563643355382045995	-0.159340346291129390461462451485	0.159348238946907297112772108711	0.167693190503141449042633814171
0.9999975	-0.167177399366864105869286450296	-0.167151653431749471048614234317	-0.158844814031359448346595162807	0.158852585804670075555547444478	0.167169457917339720957588381437
0.9999975308641975	-0.166661642307975780527598694104	-0.166636286506329356829847623347	-0.158356919202208892968682748098	0.158364573396028667691836225838	0.166653821049910580770922800383
0.9999975609756098	-0.16615376154538002457678927689	-0.166128785329340061560551372732	-0.157876452257304457396545514428	0.157883992045586391578395371117	0.166146057233312439654843004401
0.9999975903614458	-0.165653543029101484692250123159	-0.165628936258544237522836929847	-0.157403211859874928983418796114	0.157410640294068511657980100628	0.165645952542867565826435584247
0.9999976190476191	-0.165160781014626799615798393313	-0.165136533936774927750104939158	-0.156937004466992617852642341151	0.156944324482161175793963742696	0.165153301353101777714289555862
0.9999976470588235	-0.164675277646350190002090278933	-0.164651380876627257038736475859	-0.156477643939525371748119844502	0.156484858360090158248919795546	0.164667905921572002433381199699
0.9999976744186047	-0.164196842566530280002684115416	-0.164173287070571692777491654274	-0.156024951175927974874228694394	0.156032062721065806273251423208	0.164189575998177615548986787408
0.9999977011494253	-0.163725292547919358599543526852	-0.163702069624657485661765709888	-0.155578753768157945333281176104	0.155585765056876993943723483775	0.163718128458119033581026157295
0.9999977272727273	-0.163260451148378293532533489433	-0.163237552414126217396268144931	-0.15513888567814225617020503004	0.155145799234058602451142926007	0.163253386956818825464922005007
0.9999977528089887	-0.16280214838592817674102800896	-0.162779565759392631649588767273	-0.154705186933349875943542994607	0.154712005189185600989902916979	0.162795181605258286815758936788
0.9999977777777778	-0.162350220432814965749808823516	-0.162327946120974555991960893785	-0.154277503340141609001921842432	0.154284228641963551974409202924	0.162343348664307437091016528116
0.9999978021978022	-0.161904509327277183745294327228	-0.161882535812067022669614640038	-0.153855686213674713435251824695	0.153862320824891510768177437873	0.161897730256740045843773887808
0.9999978260869565	-0.161464862701810300986045539578	-0.161443182727558807449070744384	-0.15343959212323625221017317434	0.153446138228369901517613130086	0.161458174095728717097817130438
0.9999978494623656	-0.161031133526815763404525045106	-0.161009740088383544703983415109	-0.153029082651967038785788635637	0.153035542360213977146962843137	0.161024533228709280535730426932
0.9999978723404256	-0.16060317986860867073173101256	-0.160582066200183248575660991105	-0.152624024170018217426155828155	0.152630399518613759406213730818	0.160596665795589663157893664357
0.9999978947368421	-0.160180864660836647655066916943	-0.160160024225340281634656103477	-0.152224287620255724051379670339	0.152230580577654658898496170504	0.160174434800356855498734818945
0.9999979166666667	-0.159764055488434221923004884523	-0.159743481967505284792474098408	-0.151829748315694778774237258209	0.151835960784579969334171773871	0.159757707895207265758525904745
0.9999979381443299	-0.159352624383302670650371925488	-0.159332311667813959669086490407	-0.151440285747907767996681460941	0.151446419568037717591630184827	0.159346357176391320029559137983
0.9999979591836735	-0.158946447630965400106185146506	-0.158926389812045454037640198076	-0.151055783405704920792090305827	0.151061840356610471083467985792	0.158940258991023196022602915997
0.9999979797979798	-0.158545405587504004518520771244	-0.158525596948029959282618349327	-0.150676128603438554111717980129	0.150682110406978140041732512207	0.158539293754161590077514986682
0.999998	-0.158149382506130672026033236375	-0.158129817512663449833276035611	-0.150301212318328787394970802779	0.150307120641110998602095163064	0.158143345775517878185039144705
0.9999980198019802	-0.157758266372798989511775513914	-0.157738939667933694887256486049	-0.149930929036251898661435833185	0.14993676549193347482412440943	0.157752303095194359297357505398
0.9999980392156863	-0.157371948750297819140114272621	-0.157352855145404127061209400477	-0.149565176605472261172793440724	0.149570942756939076632547676189	0.157366057327897839273498464008
0.9999980582524272	-0.156990324630312116873219008109	-0.156971459098641198158639059792	-0.149203856097835377441373203875	0.149209553459273443754597071353	0.15698450351511296478643404933
0.999998076923077	-0.156613292292970642461603610797	-0.156594649963106792968027766383	-0.148846871676973199787382403944	0.148852501715836229552904798252	0.156607539984755753359545465029
0.9999980952380952	-0.156240753173433746875612790709	-0.156222329323070382089426222872	-0.148494130473103950096874422211	0.148499694611983577887477585472	0.156235068217860963496500674799
0.9999981132075472	-0.155872611735105065646711292776	-0.155854401785126121848040995785	-0.148145542464037257377175806854	0.148151042082441600600503146224	0.155866992721887556040681200328
0.9999981308411215	-0.155508775349079219994371119137	-0.155490774857928277223372142398	-0.147801020362021829410652540327	0.147806456798067690479497340767	0.15550322091025473900562778841
0.9999981481481481	-0.155149154179463735398722723365	-0.155131358837784354941368650635	-0.147460479506097253647765930053	0.147465854058120912272381515281	0.155143662987747166343951543284
0.9999981651376146	-0.154793661074237513725786461358	-0.154776066699769371892121496831	-0.147123837759634053999958485684	0.147129151687725272295990168361	0.154788231841451960497757208309
0.9999981818181818	-0.154442211461330507186185312943	-0.154424813994046915159431666545	-0.146791015412766969929279970491	0.14679626994023053115904926008	0.154436842936912515934099149028
0.9999981981981982	-0.154094723249629891905347847131	-0.154077518747103225099982054757	-0.146461935089445713340287554502	0.146467131404194535469272232659	0.154089414219204667603142465706
0.9999982142857143	-0.153751116734637163387530619888	-0.153734101367619589163733448392	-0.146136521658845325480937167306	0.146141660914728931514036400962	0.153745866018659911862545942317
0.9999982300884955	-0.15341131450851830082909022385	-0.153394484556725996116106667128	-0.145814702150894816927628523347	0.145819785468966703533705134105	0.153406120960978072882906574352
0.999998245614035	-0.153075241374305585956400166515	-0.15305859322239538138938504457	-0.14549640567569813484516938144	0.145501434145425357573776479801	0.153070103881488228612638883261
0.9999982608695652	-0.152742824264024918532014402773	-0.152726354397752997709867184482	-0.145181563346635759688311254539	0.145186538027053845753272759997	0.152737741743331950601125936632
0.999998275862069	-0.152413992160536639403384845415	-0.152397697163089565028862562475	-0.144870108206948476413357329792	0.144875030127764583308451366924	0.152408963559357065747125382673
0.9999982905982906	-0.152088676022891039174478574414	-0.152072552571379975977062120749	-0.144561975159617173437320777265	0.144566845322264232413305773238	0.152083700317523301456358352221
0.9999983050847457	-0.151766808715011974966929607306	-0.151750853577121535937235774737	-0.144257100900363969372262183725	0.144261920279008385994281691002	0.151761884909633407361722543575
0.9999983193277311	-0.151448324937533411212510121831	-0.151432534968317071998473605411	-0.143955423853610620002059751895	0.143960193396115948663987852313	0.151443452063214728498607368764
0.9999983333333333	-0.151133161162624308733796232991	-0.151117533301438817995549245683	-0.143656884111240077354298263461	0.143661604740088941874967228964	0.151128338276386802304301249456
0.9999983471074381	-0.150821255571647169692423620879	-0.150805786839218833470214053653	-0.14336142337401631514915098128	0.143366095987192712611468108257	0.150816481755560425116503951984
0.9999983606557377	-0.150512547995504759414344371986	-0.150497235491120897593280411117	-0.143068984895526151759574037599	0.143073610367360150841077668586	0.150507822355822838013008319539
0.9999983739837398	-0.150206979857538120136279837837	-0.150191820756357385150745414472	-0.14277951342851484018596852725	0.14278409261049156769306858695	0.150202301523872267297643599164
0.9999983870967742	-0.149904494118847012670206525254	-0.149889485669322626751652799287	-0.142492955173494697629796697855	0.142497488895029397167866064653	0.149899862243373067952957838237
0.9999984	-0.149605035225911412359613171244	-0.149590174747321721797488568183	-0.142209257729513054694680725606	0.142213746798693898812833659523	0.1496004489826102014026165729
0.9999984126984127	-0.149308549060399684542835040207	-0.149293833940480749349235848425	-0.141928370046972352471549552209	0.141932815251272593690863615418	0.149304007644328770949451930152
0.9999984251968504	-0.149014982891055607927178266283	-0.149000410583730844580663266647	-0.141650242382401338255132659027	0.141654644489362294640677383449	0.149010485517650875117756804484
0.9999984375	-0.148724285327562534814962041822	-0.14870985335076470988912457218	-0.141374826255082038187560730592	0.141379186012968325114601805478	0.148719831231968153793772615831
0.9999984496124031	-0.148436406276288705382944785091	-0.148422112209869840205083297991	-0.141102074405442546076679852574	0.14110639254387088716150570051	0.148431994712714124864494594884
0.9999984615384615	-0.14815129689782309717349358795	-0.148137138381548089465495952791	-0.140831940755130688100396414474	0.140836217985673564539996438487	0.148146927138925767942835411288
0.9999984732824427	-0.147868909566216216389254971089	-0.147854884297836215276282856129	-0.140564380368688327147571307152	0.140568617385453655592746471061	0.147864580902508832486874952258
0.9999984848484849	-0.147589197829844948266644500796	-0.147575303563246735169564531307	-0.140299349416750480353910158622	0.140303546896938444606940643491	0.147584909569126053918646857798
0.9999984962406016	-0.147312116373825001674639519684	-0.147298350917252832417634298046	-0.14003680514069755944916936413	0.140040963745135660434036126703	0.147307867840631875136028629713
0.9999985074626866	-0.147037620983898628399873022502	-0.147023982198245182278397352456	-0.139776705818692924752895509424	0.139780826192350256079856059003	0.147033411518981412322554757418
0.9999985185185185	-0.146765668511729189051372253924	-0.146752154308892449461822774963	-0.139519010733041587515590052797	0.139523093505523290299855877558	0.146761497471545291887752432219
0.9999985294117647	-0.146496216841537792449464521406	-0.14648282518284085176159874617	-0.139263680138809317958079807785	0.139267725924832118120561697664	0.146492083597765636996548062292
0.9999985401459854	-0.14622922485802066975722556947	-0.146215953752691609136424027123	-0.139010675233644632761463017265	0.139014684633494316621542397471	0.146225128797091913456468991483
0.9999985507246377	-0.145964652415489173282025956591	-0.145951499919198316810500085987	-0.138759958128749159739557732667	0.138763931728720799105075088649	0.145960592938138570522080157188
0.9999985611510791	-0.145702460308177326537318368087	-0.145689424521629308861817901853	-0.138511491820944721800374454654	0.138515430193766417782651308887	0.145698436829009446150402090651
0.9999985714285714	-0.145442610241664709522452907963	-0.145429689309242927946260090506	-0.138265240165788158948780427649	0.138269143871029034208171819516	0.145438622188736761096775470413
0.9999985815602837	-0.145185064805365153036694577913	-0.145172256913826299009479638063	-0.138021167851687427011166216088	0.138025037436150558911479585604	0.14518111161978521375072241171
0.9999985915492958	-0.144929787446034249125982729984	-0.144917090823250730961911194908	-0.13777924037497488519096811135	0.137783076373075837260646918636	0.144925868581574218697310816359
0.9999986013986014	-0.144676742442251071615301731258	-0.144664155355999250447804816551	-0.137539424015895920974841946041	0.137543226950027497001229313417	0.14467285736497371678852729779
0.9999986111111111	-0.144425894879831750530033518573	-0.144413415636624015418494919547	-0.137301685815473169111031102186	0.137305456196356983003177347031	0.144422043067731232435440244029
0.9999986206896552	-0.144177210628134665813035406602	-0.14416483757209347194988132417	-0.137065993553208569558799527265	0.137069731880233994685029689645	0.144173391570789973632981264541
0.9999986301369863	-0.143930656317219027241158543312	-0.143918387828991113737287606469	-0.136832315725587385070411548951	0.13683602248713841899840334601	0.143926869515459770037217925795
0.9999986394557823	-0.143686199315820496407484921064	-0.143674033811529587503831796735	-0.136600621525350069493711330141	0.136604297199120623830003728357	0.143682444281404531794170060436
0.9999986486486486	-0.143443807710109290110284790986	-0.143431743640345666194070138382	-0.136370880821499549561937313647	0.136374525874797649808543769095	0.143440083965411693808845783918
0.9999986577181208	-0.143203450283197889037480834781	-0.143191486132043291831937739682	-0.136143064140013062002501471434	0.136146679030054418931151621809	0.143199757360910793297424353268
0.9999986666666667	-0.142965096495367067367973736332	-0.14295323077945347739235065619	-0.135917142645229179963063602008	0.135920727819420571869128648128	0.142961433938209918889898433632
0.9999986754966887	-0.142728716464980463524612468641	-0.142716947732581357646548389223	-0.135693088121882073348104902917	0.135696644018094957608685398409	0.142725083825420272935329035012
0.9999986842105263	-0.142494280950059335119133532814	-0.14248260778021209798619757275	-0.135470872957756381649650727667	0.135474400004591134201042168004	0.142490677790040510313081750516
0.9999986928104575	-0.142261761330490487081823031651	-0.142250182332148712649097076157	-0.135250470126937339876091071331	0.13525396874397850247714386626	0.142258187221173861920836613319
0.9999987012987013	-0.142031129590841635692364902814	-0.142019643402056114169458272532	-0.135031853173631992558809874762	0.135035323771694889955296894401	0.142027584112352323713602954633
0.9999987096774193	-0.141802358303759677041357667175	-0.141790963590886918562336318348	-0.134814996196538461586922174347	0.134818439177907533878806474315	0.141798841044943397021201505608
0.999998717948718	-0.1415754206139284703881132441	-0.141564116070865669745781337985	-0.134599873833741304559602212161	0.134603289592400484142805814495	0.141571931172116006904552673307
0.9999987261146497	-0.14135029022256382870957393415	-0.141339074570009225763679249197	-0.134386461248112014980491428161	0.134389850169967462335733109754	0.141346828203343306289944262487
0.9999987341772152	-0.141126941372424433982472321139	-0.141115813357162072010920083344	-0.134174734113194677247750866924	0.134178096576290175532907052167	0.141123506389421098066810818838
0.9999987421383648	-0.140905348833318366703550316076	-0.140894307227526296167470650181	-0.133964668599557701101951691775	0.133968004974282995925956183794	0.140901940507981578542608751684
0.99999875	-0.14068548788808586091648090266	-0.140674531488666878995260795014	-0.133756241361593424869870461621	0.133759552010885782743042113427	0.14068210584948302670090270564
0.9999987577639752	-0.140467334319039770468040879661	-0.140456461946973827421517203326	-0.133549429524748197189100226014	0.133552714804287443917288817281	0.140463978203656937491988683634
0.9999987654320988	-0.140250864394846062065905134571	-0.14024007489456350412181086365	-0.133344210673166325448753567875	0.133347470931563614129634065155	0.140247533846394926602555415976
0.9999987730061349	-0.140036054857827438491570803733	-0.140025347096602293653268498704	-0.133140562837732018308613019961	0.133143798416712565562971756071	0.140032749527058521335047765139
0.9999987804878049	-0.139822882911673943411041263317	-0.139812255779036491442578237423	-0.132938464484494151587654611773	0.132941675719074170183897743034	0.139819602456195699752997131563
0.9999987878787879	-0.139611326209545109851784619351	-0.13960077861671301082664037219	-0.132737894503459353629417956528	0.132741081722117399705111449822	0.139608070293648750342337800178
0.9999987951807229	-0.139401362842548889668059431349	-0.139390893721876176960624888922	-0.132538832197739539913795428321	0.132541995722582483535018014599	0.139398131137038699189638843175
0.9999988023952096	-0.139192971328583243160354808665	-0.139182579633026516705321870278	-0.132341257273040629029815616889	0.132344397419964447830429405028	0.139189763510612193046834257883
0.9999988095238095	-0.138986130601526878290881062199	-0.13897581530412806241999777395	-0.132145149827479744877088103036	0.132148266906325331960303301871	0.138982946354437336479210104485
0.9999988165680473	-0.13878082000076620937630083065	-0.138770580094151266643922821203	-0.131950490341718754745248632046	0.131953584656422923885207653095	0.13877765901393556130806992596
0.9999988235294117	-0.138577019261046157367230098216	-0.138566853756939175570562356572	-0.131757259669402511253724933009	0.131760331518144374682816046352	0.138573881229737158386206171987
0.9999988304093568	-0.138374708502632939369862733699	-0.138364616431385033527068246904	-0.131565439027890659449836466461	0.131568488703233546136964045536	0.138371593127848626910086810947
0.9999988372093023	-0.138173868221777495365553516708	-0.138163848631909989801168934629	-0.131375009989272340007699875619	0.131378037778301415303932942683	0.13817077521012049641341630008
0.9999988439306359	-0.137974479281468676491220888108	-0.137964531239230054455827486087	-0.131185954471653566709893907142	0.131188960656109307542102187342	0.13797140834500475265314018292
0.9999988505747126	-0.137776522902465773029128027453	-0.13776664549140190250759385193	-0.130998254730707482419967873033	0.131001239587115155832643900398	0.137773473758591452062039625715
0.9999988571428572	-0.13757998065460039261646952764	-0.137570172975137557211505921498	-0.130811893351478103688448672626	0.130814857151273390452338779386	0.137576953025914541498258612534
0.9999988636363636	-0.1373848344483381112508828331	-0.137375095617378394318148023648	-0.130626853240428551034439190128	0.130629796250079450242257582213	0.137381828062517311798093024079
0.9999988700564971	-0.137191066526590712499768858127	-0.137181395677119301106309923571	-0.130443117617725130804422677787	0.130446040098850275844091802008	0.13718808111626830619547836638
0.9999988764044944	-0.136998659456770204920133116672	-0.136989055737474197745785251363	-0.130260670009748986267372405101	0.130263572219232497288051960231	0.136995694759418879009968379449
0.9999988826815642	-0.136807596123076165005129981397	-0.136798058697974485050156764713	-0.130079494241827371144859728356	0.130082376431930364097417829977	0.136804651880893957067375259645
0.9999988888888889	-0.136617859719008293883378817586	-0.136608387767092322826239391141	-0.129899574431176918930330769333	0.129902436849645786459536117411	0.13661493567880789699265684097
0.9999988950276243	-0.136429433740096401346729724707	-0.136420026454980967652183282609	-0.129720894980051586909616297865	0.129723737870223161788546441293	0.136426529653197656641684227687
0.9999989010989011	-0.13624230197684034136345800387	-0.136232958566424708809874734664	-0.129543440569088245497267300346	0.129546264169991952914243836233	0.13623941759896580930850767929
0.9999989071038251	-0.136056448507852719794405843094	-0.136047168193991237004718326635	-0.129367196150843162051094049737	0.129370000697300262875491450782	0.136053583599026225704578465808
0.9999989130434782	-0.135871857693197478275208912234	-0.135862639711379563131064937373	-0.12919214694351289438190545374	0.129194932666232917537631612707	0.135869012017645531761333701117
0.9999989189189189	-0.13568851416791772882512247334	-0.135679357766956874349345270512	-0.129018278424833363361802231855	0.129021045550507821616851233361	0.135685687493973720723735201791
0.9999989247311828	-0.135506402835746472321982455266	-0.135497307277477972759571730449	-0.128845576326151116942923473544	0.12884832507754459677139761196	0.135503594935757556409139146435
0.9999989304812834	-0.135325508862994081138812897972	-0.135316473421981188579003709241	-0.128674026626661030087353767988	0.128676757222699742768462700279	0.135322719513230651498083700466
0.9999989361702127	-0.135145817672606662533330387211	-0.135136841635854895520745021404	-0.128503615547804907105599338052	0.128506328203662784884538581119	0.135143046653174340863565813465
0.9999989417989418	-0.134967314938389645349341177407	-0.134958397605068981555692854871	-0.128334329547825665204640827073	0.128337024475008083145520919267	0.134964562033143695764946719446
0.9999989473684211	-0.134789986579391148732267097038	-0.134781127260565843924750450797	-0.128166155316471981129140249769	0.12816883272289718223327052066	0.134787251575853240734861195956
0.9999989528795812	-0.134613818754439898356204345668	-0.1346050167728056836267364983	-0.127999079769848477087648174807	0.12800173985992677532483804112	0.134611101443717141648457943424
0.9999989583333333	-0.134438797856832653557977687926	-0.134430052546461072089761798752	-0.127833090045406708112493636019	0.127835733020117541212334810327	0.134436098033538831234569876864
0.99999896373057	-0.134264910509166298201581262833	-0.134256221215255951765872252411	-0.12766817349707239100784528885	0.127670799554039292176227283777	0.134262227971345227594644091554
0.9999989690721649	-0.134092143558309929458586063455	-0.134083509636944413373824467717	-0.12750431769050448547444569145	0.127506927024068040632194305147	0.134089478107360882541521639437
0.9999989743589743	-0.133920484070512452369647861658	-0.13391190488842476583508888947	-0.127341510398481901221036654599	0.127344103199770755901205314666	0.133917835511117570139250213533
0.9999989795918367	-0.133749919326641354412211070452	-0.133741394260984580965682342787	-0.127179739596413761222010517999	0.127182316053413738904929995703	0.133747287466694992079797135372
0.9999989847715736	-0.133580436817548493684002440189	-0.13357196525567255404447255674	-0.127018993457969301081114841702	0.127021553755590692487012666492	0.133577821468088435816666153439
0.9999989898989899	-0.133412024239558887047233980948	-0.133403605578793173802637933802	-0.12685926035082362801816540127	0.126861804670966708711444416598	0.133409425214699374015046843252
0.9999989949748743	-0.13324466949007863097404902286	-0.133236303137520341477690826072	-0.12670052883251570059997318656	0.126703057354134532182764661137	0.133242086606945140182462961135
0.999999	-0.133078360663318228183230196162	-0.133070046035626218641729057021	-0.126542787646415022263471037214	0.126545300545579590444747548991	0.133075793741983955606291812396
0.9999990049751244	-0.132913086046127727740134081508	-0.132904822569321717825265894856	-0.12638602571779366818969074323	0.126388523167750409106141783203	0.132910534909551717223378392237

==> figures/freqplots/freqregion/l4m2modefreqs.dat <==
0.004974129353233831	-1.8874335458046982	-0.004475119158226029	0.00084248924530093	1.8838009813747953
0.009948258706467662	-1.8892464656306618	-0.008950474112628216	0.0016849807692458768	1.881981496172898
0.014922388059701492	-1.8910582672773084	-0.013426306792444291	0.002527477989116666	1.880161206709499
0.019896517412935324	-1.8928675839410407	-0.017902851514674856	0.0033699828571921845	1.8783389070592347
0.024870646766169156	-1.8946747091511533	-0.022380346961690868	0.004212498099637756	1.876515048362114
0.029844776119402984	-1.8964795806614108	-0.026859031258652775	0.005055026273752826	1.874689726802854
0.034818905472636816	-1.89828211907268	-0.03133914283345545	0.005897569913771562	1.8728630216279618
0.03979303482587065	-1.9000822316574961	-0.035820920107832235	0.0067401314565957125	1.8710349993135398
0.04476716417910448	-1.9018798390783085	-0.04030460201972045	0.0075827133238968916	1.8692057399527613
0.04974129353233831	-1.9036748558376226	-0.0447904278225632	0.008425317868049707	1.8673753179621964
0.054715422885572136	-1.9054671959175544	-0.04927863717478592	0.009267947372584502	1.8655438077426143
0.05968955223880597	-1.907256773554608	-0.05376947019988999	0.010110604047000184	1.8637112844993673
0.0646636815920398	-1.9090435024428638	-0.058263167559482215	0.010953290023882702	1.8618778234812645
0.06963781094527363	-1.9108272940994657	-0.0627599704370448	0.01179600733910853	1.860043498454678
0.07461194029850746	-1.912608059766083	-0.06726012063365605	0.012638757932954084	1.8582083836236207
0.0795860696517413	-1.9143857099909778	-0.07176386060975541	0.013481543640896921	1.856372553274895
0.08456019900497512	-1.9161601539854645	-0.07627143351943555	0.01432436618284115	1.8545360812044485
0.08953432835820896	-1.9179312998494402	-0.08078308326263835	0.015167227155523303	1.8526990409991833
0.09450845771144278	-1.9196990549312056	-0.0852990545469633	0.01601012802652185	1.8508615064462381
0.09948258706467662	-1.921463325072075	-0.08981959291350718	0.016853070121298004	1.8490235508570811
0.10445671641791045	-1.9232240151619515	-0.09434494481104538	0.0176960546190849	1.847185247664593
0.10943084577114427	-1.9249810288132518	-0.09887535762880521	0.01853908254076203	1.8453466701730652
0.11440497512437811	-1.9267342685083204	-0.10341107975508279	0.01938215474132238	1.8435078917620131
0.11937910447761194	-1.9284836352952681	-0.10795236062445861	0.02022527189992519	1.8416689856488329
0.12435323383084577	-1.930229028979143	-0.11249945077473396	0.02106843451148594	1.8398300251403343
0.1293273631840796	-1.9319703478911816	-0.11705260188811396	0.021911642875009713	1.837991083476405
0.13430149253731344	-1.9337074889671793	-0.12161206685389765	0.022754897085632605	1.8361522339669591
0.13927562189054726	-1.935440347685975	-0.1261780998180147	0.02359819702386292	1.8343135500011383
0.1442497512437811	-1.9371688179456814	-0.130750956234891	0.024441542344903144	1.832475104993985
0.1492238805970149	-1.9388927920785894	-0.13533089292491285	0.025284932468648467	1.8306369724690115
0.15419800995024877	-1.9406121607617006	-0.1399181681258124	0.02612836656815832	1.8287992260430457
0.1591721393034826	-1.9423268129696134	-0.1445130415497606	0.02697184355878569	1.8269619394507117
0.16414626865671642	-1.9440366359373926	-0.14911577444152943	0.027815362087077217	1.8251251865799836
0.16912039800995024	-1.9457415150665924	-0.153726629632082	0.028658920518372304	1.8232890414565863
0.1740945273631841	-1.9474413338617775	-0.15834587159685118	0.02950251692480888	1.8214535782572507
0.17906865671641792	-1.9491359739408238	-0.16297376651801446	0.030346149073585158	1.8196188713957973
0.18404278606965174	-1.9508253148654098	-0.16761058233788442	0.031189814413051947	1.8177849954387597
0.18901691542288557	-1.9525092341498682	-0.17225658882401743	0.032033510060456204	1.8159520251924588
0.1939910447761194	-1.9541876071580129	-0.17691205762767515	0.03287723278788832	1.814120035685832
0.19896517412935324	-1.9558603070491736	-0.18157726234629248	0.03372097900839462	1.8122891022018925
0.20393930348258707	-1.957527204684577	-0.1862524785868341	0.03456474476164626	1.8104593002715095
0.2089134328358209	-1.9591881685785884	-0.19093798402903134	0.0354085256989575	1.8086307057149986
0.21388756218905472	-1.960843064787118	-0.19563405849034626	0.036252317067960976	1.8068033946223845
0.21886169154228854	-1.962491756862501	-0.2003409839922382	0.03709611369684279	1.804977443402197
0.2238358208955224	-1.9641341057473773	-0.2050590448274369	0.03793990997804376	1.8031529287715842
0.22880995024875622	-1.965769969685551	-0.20978852762667027	0.038783699851117286	1.8013299277671486
0.23378407960199005	-1.9673992041502717	-0.21452972142913757	0.03962747678550433	1.7995085177736536
0.23875820895522387	-1.9690216617373373	-0.2192829177528992	0.04047123376248121	1.797688776521143
0.24373233830845772	-1.9706371920773798	-0.22404841066612954	0.041314963256428035	1.7958707821042637
0.24870646766169155	-1.972245641731908	-0.2288264968599017	0.04215865721550134	1.79405461298794
0.25368059701492535	-1.9738468540919278	-0.23361747572278324	0.04300230704172753	1.7922403480181686
0.2586547263681592	-1.9754406692771025	-0.2384216494164587	0.04384590357033627	1.790428066436673
0.26362885572139305	-1.9770269240199385	-0.24323932295253334	0.04468943704831922	1.7886178478839063
0.2686029850746269	-1.9786054515535	-0.24807080427073727	0.04553289711221747	1.7868097724089347
0.2735771144278607	-1.9801760814957665	-0.25291640431911744	0.04637627276520047	1.7850039204789978
0.2785512437810945	-1.9817386397251302	-0.25777643713508824	0.04721955235318471	1.7832003729843113
0.28352537313432835	-1.9832929482551027	-0.2626512199286094	0.04806272354017931	1.7813992112453716
0.2884995024875622	-1.9848388251014435	-0.26754107316651904	0.04890577328263098	1.7796005170169162
0.293473631840796	-1.9863760841486378	-0.27244632065889424	0.0497486878028785	1.7778043724949928
0.2984477611940298	-1.9879045350048752	-0.2773672896466001	0.050591452561509424	1.7760108603171314
0.3034218905472637	-1.9894239828581584	-0.28230431089116914	0.05143405222877331	1.7742200635675824
0.30839601990049753	-1.9909342283223188	-0.28725771876606787	0.05227647065482155	1.7724320657773383
0.31337014925373136	-1.9924350672771935	-0.2922278513497991	0.05311869083879482	1.7706469509230742
0.3183442786069652	-1.9939262907066837	-0.2972150505212287	0.05396069489676748	1.7688648034286845
0.323318407960199	-1.995407684527133	-0.30221966205656586	0.05480246402837803	1.7670857081624984
0.32829253731343283	-1.996879029407434	-0.30724203572814995	0.05564397848210479	1.76530975043175
0.33326666666666666	-1.9983401005847667	-0.3122825254057078	0.05648521751923578	1.7635370159779515
0.3382407960199005	-1.9997906676738848	-0.31734148915956506	0.05732615937636395	1.761767590971763
0.3432149253731343	-2.001230494463221	-0.3224192893655973	0.05816678122628883	1.7600015620010625
0.3481890547263682	-2.0026593387089715	-0.3275162928130308	0.05900705913744403	1.7582390160628485
0.353163184079602	-2.00407695191684	-0.33263287081399134	0.059846968031564106	1.7564800405497933
0.35813731343283584	-2.005483079114724	-0.33776939931539907	0.06068648163960759	1.7547247232345942
0.36311144278606966	-2.006877458618614	-0.3429262590135501	0.0615255724559032	1.752973152254486
0.3680855721393035	-2.008259821784246	-0.3481038354705601	0.062364211690269164	1.7512254160894019
0.3730597014925373	-2.0096298927529967	-0.3533025192337942	0.06320236921820448	1.7494816035418315
0.37803383084577113	-2.0109873881821385	-0.3585227059573815	0.06404001352887799	1.7477418037094938
0.38300796019900496	-2.01233201696681	-0.3637647965264629	0.06487711167091766	1.7460061059581518
0.3879820895522388	-2.0136634799480024	-0.3690291971840676	0.06571362919585741	1.744274599889306
0.3929562189054726	-2.0149814696081707	-0.37431631966049733	0.06654953009909358	1.7425473753049363
0.3979303482587065	-2.016285669753351	-0.3796265813055271	0.06738477675827002	1.7408245221683667
0.4029044776119403	-2.017575755179564	-0.3849604052231389	0.06821932986890018	1.7391061305597195
0.40787860696517414	-2.018851391327578	-0.3903182204094293	0.0690531483771908	1.7373922906300625
0.41285273631840796	-2.0201122339172453	-0.39570046189280744	0.06988618940975244	1.7356830925465887
0.4178268656716418	-2.0213579285685395	-0.4011075708774255	0.07071840820019921	1.7339786264358352
0.4228009950248756	-2.022588110402833	-0.40653999488927706	0.07154975801236153	1.7322789823194193
0.42777512437810944	-2.023802403626696	-0.4119981879253362	0.0723801900599954	1.7305842500448954
0.43274925373134326	-2.02500042109546	-0.41748261060553443	0.07320965342275619	1.7288945192097338
0.4377233830845771	-2.026181763855437	-0.42299373032766874	0.07403809495824881	1.7272098790778583
0.44269751243781097	-2.0273460206647718	-0.42853202142527475	0.07486545920994386	1.7255304184893838
0.4476716417910448	-2.0284927674906332	-0.4340979653284774	0.07569168831073189	1.7238562257619139
0.4526457711442786	-2.0296215669814104	-0.4396920507277125	0.07651672188185545	1.7221873885828858
0.45761990049751244	-2.030731967913449	-0.4453147737404233	0.07734049692698096	1.720523993893174
0.46259402985074627	-2.031823504609393	-0.45096663808062887	0.07816294772112073	1.7188661277598682
0.4675681592039801	-2.032895696327297	-0.45664815523129715	0.07898400569410656	1.717213875238284
0.4725422885572139	-2.0339480466188133	-0.4623598446195802	0.07980359930832047	1.7155673202223207
0.47751641791044774	-2.034980042654242	-0.46810223379467353	0.08062165393032011	1.7139265452820374
0.48249054726368157	-2.0359911545124363	-0.47387585860836723	0.08143809169602585	1.7122916314873338
0.48746467661691545	-2.036980834433289	-0.47968126339807476	0.08225283136907195	1.7106626582165914
0.4924388059701493	-2.037948516031383	-0.48551900117225594	0.08306578819192159	1.7090397029499846
0.4974129353233831	-2.0388936134665454	-0.491389633798049	0.08387687372930257	1.7074228410443801
0.5023870646766169	-2.039815520570354	-0.49729373219079903	0.08468599570347811	1.7058121454902557
0.5073611940298507	-2.0407136099249836	-0.5032318765056684	0.085493057820917	1.7042076866480715
0.5123353233830846	-2.0415872318906607	-0.5092046563304021	0.08629795958971594	1.702609531962253
0.5173094527363185	-2.042435713580397	-0.5152126708797348	0.08710059612732883	1.701017745652441
0.5222835820895523	-2.043258357775387	-0.5212565291902767	0.08790085795784691	1.6994323883775315
0.5272577114427861	-2.044054441780298	-0.5273368503162039	0.08869863079828763	1.6978535168729794
0.5322318407960199	-2.044823216212311	-0.5334542635248317	0.08949379533309894	1.696281183557316
0.5372059701492538	-2.0455639037199713	-0.5396094084916947	0.09028622697613488	1.6947154361058072
0.5421800995024876	-2.046275697627282	-0.5458029354945877	0.09107579561928249	1.693156316988665
0.5471542288557214	-2.046957760497553	-0.5520355056058122	0.09186236536683592	1.6916038629705912
0.5521283582089552	-2.0476092226111993	-0.5583077908819132	0.09264579425466288	1.6900581045681153
0.557102487562189	-2.048229180351858	-0.5646204745500487	0.09342593395312851	1.688519065461579
0.5620766169154229	-2.0488166944935124	-0.570974251189899	0.09420262945263701	1.6869867618571475
0.5670507462686567	-2.049370788382184	-0.5773698269102159	0.09497571873061345	1.6854612017951236
0.5720248756218905	-2.049890446003919	-0.5838079195185591	0.09574503239858205	1.6839423843993844
0.5769990049751244	-2.0503746099307065	-0.5902892586829386	0.09651039332794228	1.6824302990627262
0.5819731343283582	-2.0508221791351438	-0.5968145860837042	0.09727161625289177	1.6809249245624116
0.586947263681592	-2.0512320066639105	-0.6033846555539136	0.09802850734883246	1.6794262280996053
0.5919213930348258	-2.0516028971592983	-0.6100002332062225	0.09878086378445496	1.6779341642558692
0.5968955223880597	-2.051933604216551	-0.616662097543888	0.09952847324550884	1.676448673858729
0.6018696517412936	-2.0522228275644405	-0.6233710395534844	0.10027111342813887	1.6749696827481615
0.6068437810945274	-2.0524692100548156	-0.6301278627763374	0.10100855149943264	1.6734971004346384
0.6118179104477612	-2.052671334445709	-0.6369333833555051	0.10174054352264351	1.6720308186384625
0.6167920398009951	-2.0528277199609724	-0.6437884300546202	0.10246683384430014	1.6705707096989395
0.6217661691542289	-2.0529368186083485	-0.6506938442445349	0.10318715444017335	1.669116624841284
0.6267402985074627	-2.0529970112351545	-0.6576504798530862	0.10390122421676301	1.667668392286887
0.6317144278606965	-2.053006603299668	-0.6646592032728065	0.10460874826467048	1.6662258151919676
0.6366885572139304	-2.0529638203336815	-0.6717208932207274	0.10530941705986219	1.6647886693975362
0.6416626865671642	-2.0528668030692234	-0.6788364405436276	0.10600290560843376	1.6633567009717547
0.646636815920398	-2.0527136021997716	-0.6860067479612622	0.10668887253005133	1.6619296235237295
0.6516109452736318	-2.0525021727432824	-0.693232729739155	0.10736695907476154	1.660507115265467
0.6565850746268657	-2.0522303679709335	-0.7005153112814689	0.10803678806731946	1.659088815796063
0.6615592039800995	-2.051895932861445	-0.7078554286331297	0.1086979627725605	1.6576743225790607
0.6665333333333333	-2.0514964970368723	-0.7152540278791162	0.10935006567468461	1.6562631870807822
0.6715074626865671	-2.0510295671306467	-0.722712064427102	0.10999265716253137	1.6548549105334296
0.676481592039801	-2.0504925185334484	-0.7302305021578577	0.11062527411207769	1.6534489392826335
0.6814557213930348	-2.0498825864561976	-0.7378103124257674	0.1112474283564197	1.6520446596740561
0.6864298507462686	-2.04919685624265	-0.7454524728893368	0.11185860503239578	1.6506413924282997
0.6914039800995024	-2.0484322528562995	-0.7531579661489062	0.11245826079178091	1.6492383864470137
0.6963781094527364	-2.047585529457248	-0.7609277781656294	0.11304582186357427	1.6478348119857806
0.7013522388059702	-2.0466532549750793	-0.7687628964321845	0.11362068195231799	1.6464297531216068
0.706326368159204	-2.0456318005718406	-0.7766643078614748	0.11418219995556277	1.6450221994329477
0.7113004975124378	-2.04451732487674	-0.7846329963549332	0.11472969748155093	1.643611036800054
0.7162746268656717	-2.043305757859001	-0.7926699400063877	0.1152624561458178	1.6421950372208
0.7212487562189055	-2.0419927831884928	-0.8007761078911723	0.11577971462272209	1.6407728475232533
0.7262228855721393	-2.040573818914321	-0.8089524563827338	0.1162806654248234	1.6393429768400174
0.7311970149253731	-2.039043996269219	-0.8171999249304406	0.11676445137946537	1.6379037826906877
0.736171144278607	-2.0373981363818277	-0.8255194312222703	0.11723016176781452	1.636453455497117
0.7411452736318408	-2.035630724649359	-0.8339118656445084	0.11767682808687446	1.6349900013311833
0.7461194029850746	-2.033735882488807	-0.8423780849369199	0.11810341938948489	1.6335112226656983
0.7510935323383084	-2.03170733614504	-0.8509189049259848	0.11850883715093197	1.632014696865208
0.7560676616915423	-2.0295383821878135	-0.8595350922000828	0.11889190960334217	1.6304977521139101
0.7610417910447761	-2.0272218492759992	-0.8682273545685572	0.11925138547033505	1.628957440431894
0.7660159203980099	-2.024750055703975	-0.8769963301205788	0.11958592702418029	1.6273905073764716
0.7709900497512437	-2.022114762171437	-0.8858425746690566	0.11989410237570076	1.625793357961824
0.7759641791044776	-2.0193071191308176	-0.8947665473283697	0.12017437689296954	1.6241620182549372
0.7809383084577114	-2.0163176079640412	-0.9037685939312944	0.12042510362804522	1.6224920920169057
0.7859124378109452	-2.0131359751189555	-0.912848927938688	0.12064451261100621	1.6207787116531773
0.7908865671641792	-2.009751158191592	-0.9220076084333119	0.12083069884668664	1.619016482610591
0.795860696517413	-2.0061512027689457	-0.9312445147145787	0.1209816088209441	1.6171994202092457
0.8008348258706468	-2.0023231686413814	-0.9405593169207601	0.12109502528888452	1.6153208777171624
0.8058089552238806	-1.998253023747422	-0.9499514419959704	0.12116855007590445	1.6133734642595279
0.8107830845771145	-1.993925523916563	-0.959420034186322	0.12119958457193741	1.6113489508929921
0.8157572139303483	-1.9893240761162838	-0.9689639090871789	0.12118530753772287	1.6092381628587884
0.8207313432835821	-1.9844305824722406	-0.9785815000639868	0.12112264976640372	1.607030855642708
0.8257054726368159	-1.979225261797379	-0.9882707956231231	0.12100826505071863	1.6047155719984934
0.8306796019900498	-1.9736864447106262	-0.9980292660040334	0.12083849679066916	1.6022794765115052
0.8356537313432836	-1.9677903376192178	-1.007853776883498	0.12060933943273842	1.5997081635644574
0.8406278606965174	-1.9615107498379731	-1.0177404876055507	0.12031639375125219	1.596985433678873
0.8456019900497512	-1.9548187768723937	-1.027684730748223	0.11995481475457814	1.5940930320983193
0.850576119402985	-1.9476824313297407	-1.037680869072837	0.11951925070901075	1.591010342089113
0.8555502487562189	-1.9400662109515012	-1.0477221249218789	0.11900377140183446	1.5877140236786804
0.8605243781094527	-1.9319305907595388	-1.057800375867838	0.11840178328553283	1.5841775863208272
0.8654985074626865	-1.9232314231119114	-1.067905908771758	0.11770592852065627	1.5803708811219714
0.8704726368159204	-1.9139192253510189	-1.0780271222528646	0.11690796411439727	1.5762594945817099
0.8754467661691542	-1.9039383293930583	-1.088150164710868	0.1159986162635166	1.5718040210185902
0.8804208955223881	-1.8932258606370411	-1.0982584912106228	0.11496740355152141	1.5669591845849915
0.8853950248756219	-1.8817105043841567	-1.1083323173431294	0.11380242067308674	1.5616727734873999
0.8903691542288558	-1.8693110057449083	-1.1183479410399306	0.11249007164751536	1.5558843379623144
0.8953432835820896	-1.8559343326251052	-1.128276893371356	0.11101473771639692	1.5495235886229912
0.9003174129353234	-1.841473409188257	-1.1380848652717874	0.10935835981371865	1.5425084114027001
0.9052915422885572	-1.8258042968465085	-1.1477303368183922	0.10749990790474906	1.5347423871360504
0.9102656716417911	-1.8087826579367554	-1.1571628057812529	0.10541469844550251	1.526111664318489
0.9152398009950249	-1.7902392788872652	-1.166320467088571	0.10307350485006031	1.516480977390479
0.9202139303482587	-1.7699743477909258	-1.1751271250536799	0.10044138110776389	1.5056885216054083
0.9251880597014925	-1.747750065913485	-1.1834880086552675	0.09747608042206048	1.4935392757750023
0.9301621890547264	-1.723281010543391	-1.1912839750649418	0.09412589004479062	1.4797961840608762
0.9351363184079602	-1.6962214430209093	-1.1983632654194414	0.090326604443968	1.4641683307444615
0.940110447761194	-1.6661484648343061	-1.2045293883191175	0.08599719207681229	1.4462948039102146
0.9450845771144278	-1.6325396105225702	-1.209522553712946	0.08103341935162772	1.4257222310570095
0.9500587064676617	-1.5947433786342327	-1.2129896260886528	0.07529816331511194	1.4018727687104904
0.9550328358208955	-1.5519423962985879	-1.214431770151197	0.06860612451819506	1.3739972225541632
0.9600069651741293	-1.5031157383566138	-1.2131033549327326	0.06069857615977221	1.3411041047334709
0.9649810945273631	-1.4470385896060374	-1.2077861528990674	0.05119924812639826	1.3018479057097927
0.969955223880597	-1.382509493927665	-1.1961715046516834	0.03953159468606458	1.2543441989967168
0.9749293532338309	-1.3097759895439867	-1.1727068703097026	0.024748585032360465	1.1958434680527952
0.9799034825870647	-1.2363964964915208	-1.121229541317582	0.00513493760574829	1.122105088271552
0.9848776119402985	-1.1739740910175984	-1.0146110462198075	-0.022916529649179125	1.0260440204268204
0.9898517412935324	-1.1049504293802792	-0.8366861546689557	-0.06930718916488707	0.8942236608290346
0.9948258706467662	-0.9873682719011226	-0.5079829979686451	-0.19259134399275635	0.6942508852936718

==> figures/freqplots/freqregion/l4m3modefreqs.dat <==
0.004974129353233831	-1.8883352358090006	-0.0018163272345972138	1.8828863687007698
0.009948258706467662	-1.8910369440930288	-0.003632844902422186	1.8801393261943047
0.014922388059701492	-1.8937246541369046	-0.00544974596235985	1.8773785107281273
0.019896517412935324	-1.896397018237136	-0.007267220356369009	1.8746026930542166
0.024870646766169156	-1.8990543490096026	-0.009085459907404335	1.8718122992659147
0.029844776119402984	-1.9016966022926982	-0.010904656357923348	1.8690073998071655
0.034818905472636816	-1.9043237159304922	-0.012725001755514099	1.8661880473216041
0.03979303482587065	-1.9069356135262123	-0.014546688364156223	1.863354280895175
0.04476716417910448	-1.9095322312515615	-0.016369908913108206	1.860506152343299
0.04974129353233831	-1.912113498247674	-0.01819485655238068	1.857643706970115
0.054715422885572136	-1.914679342271006	-0.020021724926193887	1.8547669892200584
0.05968955223880597	-1.9172296904685846	-0.02185070823470551	1.8518760434951596
0.0646636815920398	-1.9197644685844246	-0.02368200130121499	1.8489709133884413
0.06963781094527363	-1.9222835993110303	-0.025515799603337237	1.8460516401716436
0.07461194029850746	-1.9247870041976054	-0.027352299349929127	1.8431182647043698
0.0795860696517413	-1.9272746032286863	-0.029191697536381716	1.8401708270801265
0.08456019900497512	-1.9297463141758575	-0.03103419199717623	1.8372093660554232
0.08953432835820896	-1.9322020528215096	-0.03287998146605202	1.8342339193301893
0.09450845771144278	-1.934641733318344	-0.03472926564044715	1.831244523953382
0.09948258706467662	-1.9370652674273499	-0.036582245231678405	1.828241215651825
0.10445671641791045	-1.939472565075014	-0.038439122035203804	1.8252240294208988
0.10943084577114427	-1.9418635340212997	-0.040300098984461304	1.8221929992775312
0.11440497512437811	-1.944238080005548	-0.04216538021568454	1.819148158461165
0.11937910447761194	-1.9465961064389365	-0.044035171128552264	1.8160895391965204
0.12435323383084577	-1.9489375145933638	-0.04590967845131445	1.813017172942621
0.1293273631840796	-1.9512622033657259	-0.04778911030002575	1.809931090237871
0.13430149253731344	-1.953570069354877	-0.04967367624711117	1.8068313208335032
0.13927562189054726	-1.9558610067961337	-0.05156358738516108	1.8037178937023062
0.1442497512437811	-1.958134907433936	-0.05345905639228904	1.8005908369845411
0.1492238805970149	-1.9603916605338145	-0.05536029760042688	1.797450178068399
0.15419800995024877	-1.962631152788817	-0.05726752706181338	1.7942959435743218
0.1591721393034826	-1.9648532682691209	-0.059180962618520884	1.791128159377765
0.16414626865671642	-1.9670578883815935	-0.0611008239731611	1.787946850642893
0.16912039800995024	-1.969244891771598	-0.06302733275849028	1.7847520418063723
0.1740945273631841	-1.9714141542559287	-0.06496071260973364	1.781543756589093
0.17906865671641792	-1.9735655488298534	-0.06690118923939128	1.7783220180797887
0.18404278606965174	-1.9756989454930225	-0.06884899050926593	1.7750868486508058
0.18901691542288557	-1.9778142112552166	-0.07080434650820755	1.7718382700424538
0.1939910447761194	-1.9799112100289709	-0.07276748962807293	1.768576303345076
0.19896517412935324	-1.9819898025718259	-0.07473865464231065	1.7653009690289574
0.20393930348258707	-1.9840498463890406	-0.07671807878592646	1.7620122869367107
0.2089134328358209	-1.986091195680791	-0.07870600183646455	1.7587102763235918
0.21388756218905472	-1.9881137012269445	-0.08070266619678906	1.7553949558366149
0.21886169154228854	-1.990117210338077	-0.08270831697955174	1.752066343561929
0.2238358208955224	-1.9921015667457906	-0.08472320209325065	1.7487244570138547
0.22880995024875622	-1.994066610509674	-0.08674757232929571	1.745369313145014
0.23378407960199005	-1.9960121779421296	-0.08878168145189388	1.742000928373772
0.23875820895522387	-1.997938101498041	-0.09082578628921796	1.7386193185806469
0.24373233830845772	-1.9998442096835396	-0.09288014682630696	1.7352244991270294
0.24870646766169155	-2.0017303269487656	-0.09494502630001697	1.7318164848604143
0.25368059701492535	-2.0035962735834194	-0.0970206912961936	1.7283952901247988
0.2586547263681592	-2.005441865612909	-0.09910741184880104	1.724960928775159
0.26362885572139305	-2.0072669146797524	-0.10120546154111802	1.7215134141806245
0.2686029850746269	-2.009071227928646	-0.10331511760915775	1.7180527592347183
0.2735771144278607	-2.0108546078885086	-0.10543666104761258	1.7145789763654358
0.2785512437810945	-2.012616852345826	-0.10757037671791643	1.7110920775410203
0.28352537313432835	-2.0143577542175652	-0.10971655345901861	1.707592074278423
0.2884995024875622	-2.016077101416773	-0.11187548420053008	1.7040789776488874
0.293473631840796	-2.0177746767179	-0.11404746607867693	1.7005527982869169
0.2984477611940298	-2.0194502576109796	-0.11623280055478057	1.6970135463929263
0.3034218905472637	-2.0211036161574008	-0.11843179353681867	1.6934612317412476
0.30839601990049753	-2.022734518836024	-0.120644755503749	1.6898958636835453
0.31337014925373136	-2.0243427263839697	-0.12287200163286463	1.686317451151711
0.3183442786069652	-2.02592799363586	-0.1251138519304286	1.6827260026638284
0.323318407960199	-2.0274900693539637	-0.12737063136543483	1.6791215263265762
0.32829253731343283	-2.0290286960507204	-0.1296426700066495	1.6755040298356407
0.33326666666666666	-2.030543609807667	-0.13193030316330737	1.6718735204776873
0.3382407960199005	-2.0320345400886457	-0.1342338715293455	1.6682300051326686
0.3432149253731343	-2.0335012095406895	-0.1365537213311829	1.6645734902704052
0.3481890547263682	-2.0349433337938394	-0.1388902044796247	1.6609039819517544
0.353163184079602	-2.0363606212495884	-0.141243678725535	1.657221485825649
0.35813731343283584	-2.0377527728613636	-0.1436145078196471	1.6535260071250897
0.36311144278606966	-2.0391194819094145	-0.14600306167677823	1.6498175506644177
0.3680855721393035	-2.0404604337627	-0.1484097165442226	1.646096120831788
0.3730597014925373	-2.041775305636425	-0.15083485517493664	1.6423617215846062
0.37803383084577113	-2.0430637663354076	-0.15327886700526527	1.6386143564395246
0.38300796019900496	-2.0443254759907843	-0.15574214833763544	1.634854028464216
0.3879820895522388	-2.0455600857844782	-0.15822510252831914	1.631080740265891
0.3929562189054726	-2.046767237663164	-0.16072814018037404	1.6272944939788996
0.3979303482587065	-2.0479465640407883	-0.16325167934205911	1.6234952912506058
0.4029044776119403	-2.0490976874875684	-0.16579614571077503	1.6196831332242596
0.40787860696517414	-2.050220220409728	-0.16836197284299062	1.6158580205229647
0.41285273631840796	-2.0513137647113755	-0.17094960236995932	1.6120199532276234
0.4178268656716418	-2.0523779114458374	-0.173559484219837	1.608168930855744
0.4228009950248756	-2.0534122404502457	-0.17619207684616356	1.6043049523360797
0.42777512437810944	-2.054416319965856	-0.17884784746309176	1.6004280159818065
0.43274925373134326	-2.0553897062416286	-0.18152727228750604	1.59653811946063
0.4377233830845771	-2.0563319431202225	-0.18423083678831484	1.5926352597615394
0.44269751243781097	-2.0572425616066807	-0.18695903594318825	1.5887194331591503
0.4476716417910448	-2.058121079417855	-0.1897123745030157	1.5847906351744057
0.4526457711442786	-2.058967000511562	-0.19249136726432062	1.580848860531501
0.45761990049751244	-2.059779814595401	-0.19529653934997884	1.5768941031116626
0.46259402985074627	-2.060558996612704	-0.19812842649850917	1.5729263559021804
0.4675681592039801	-2.0613040062052193	-0.2009875753622417	1.568945610941257
0.4725422885572139	-2.0620142871513387	-0.2038745438147402	1.564951859258326
0.47751641791044774	-2.0626892667781296	-0.2067899012677491	1.560945090809321
0.48249054726368157	-2.0633283553457864	-0.2097342289980827	1.5569252944064251
0.48746467661691545	-2.0639309454028014	-0.2127081204847835	1.552892457641884
0.4924388059701493	-2.0644964111111	-0.2157121817569538	1.5488465668063212
0.4974129353233831	-2.0650241075376394	-0.21874703175264185	1.5447876067993698
0.5023870646766169	-2.065513369912233	-0.22181330268914587	1.5407155610339598
0.5073611940298507	-2.065963512848936	-0.22491164044533674	1.5366304113326092
0.5123353233830846	-2.066373829528081	-0.22804270495615464	1.5325321378151422
0.5173094527363185	-2.066743590838728	-0.2312071706200832	1.528420718778449
0.5222835820895523	-2.067072044475942	-0.23440572671971718	1.5242961305653744
0.5272577114427861	-2.0673584139933903	-0.23763907785624064	1.5201583474243954
0.5322318407960199	-2.0676018978063357	-0.24090794439812013	1.5160073413577286
0.5372059701492538	-2.067801668142593	-0.244213062944608	1.5118430819574766
0.5421800995024876	-2.067956869938353	-0.24755518680462327	1.5076655362290543
0.5471542288557214	-2.0680666196751183	-0.2509350864915444	1.5034746684007247
0.5521283582089552	-2.0681300041538093	-0.2543535502345177	1.4992704397179946
0.557102487562189	-2.0681460792023794	-0.2578113845068917	1.495052808222071
0.5620766169154229	-2.068113868311878	-0.26130941457234796	1.4908217285105987
0.5670507462686567	-2.068032361196952	-0.2648484850494622	1.4865771514797514
0.5720248756218905	-2.067900512275132	-0.2684294604952601	1.4823190240458812
0.5769990049751244	-2.0677172390594847	-0.2720532260085044	1.4780472888450127
0.5819731343283582	-2.0674814204586403	-0.27572068785335985	1.473761883908455
0.586947263681592	-2.0671918949777517	-0.2794327741041641	1.469462742312529
0.5919213930348258	-2.066847458813523	-0.2831904353120316	1.4651497918003578
0.5968955223880597	-2.0664468638352873	-0.28699464519396095	1.4608229543730469
0.6018696517412936	-2.0659888154442756	-0.29084640134524187	1.4564821458478925
0.6068437810945274	-2.0654719703019415	-0.2947467259758391	1.452127275380699
0.6118179104477612	-2.064894933917652	-0.2986966666715177	1.4477582449490618
0.6167920398009951	-2.064256258085009	-0.3026972971804087	1.4433749487930625
0.6217661691542289	-2.0635544381556565	-0.3067497182257466	1.438977272809977
0.6267402985074627	-2.0627879101374593	-0.3108550583454288	1.4345650938982955
0.6317144278606965	-2.061955047603696	-0.31501447475907046	1.4301382792469293
0.6366885572139304	-2.061054158398176	-0.3192291542631569	1.4256966855643232
0.6416626865671642	-2.060083481119811	-0.3235003141548326	1.4212401582419802
0.646636815920398	-2.05904118136864	-0.3278292031847886	1.416768530446174
0.6516109452736318	-2.0579253477336574	-0.3322171025396303	1.4122816221310774
0.6565850746268657	-2.0567339875008117	-0.33666532685398365	1.4077792389657755
0.6615592039800995	-2.055465022057217	-0.34117522525240956	1.403261171166671
0.6665333333333333	-2.054116281965539	-0.3457481824210829	1.3987271922261004
0.6715074626865671	-2.0526855016795067	-0.3503856197088989	1.3941770575266184
0.676481592039801	-2.0511703138687727	-0.3550889962574396	1.3896105028296173
0.6814557213930348	-2.049568243317762	-0.3598598101589024	1.3850272426251748
0.6864298507462686	-2.04787670035949	-0.3646995996406676	1.3804269683288666
0.6914039800995024	-2.0460929738010694	-0.36960994427473365	1.3758093463093921
0.6963781094527364	-2.044214223292675	-0.37459246620966113	1.371174015728813
0.7013522388059702	-2.04223747108669	-0.3796488314219931	1.3665205861753444
0.706326368159204	-2.0401595931271155	-0.38478075098326137	1.3618486350655727
0.7113004975124378	-2.0379773094029177	-0.3899899823377542	1.3571577047906034
0.7162746268656717	-2.0356871734907203	-0.395278330584991	1.352447299576943
0.7212487562189055	-2.033285561203477	-0.4006476497594638	1.3477168820292513
0.7262228855721393	-2.0307686582514926	-0.4060998440985083	1.3429658693177857
0.7311970149253731	-2.0281324468105133	-0.4116368692871423	1.3381936289681484
0.736171144278607	-2.0253726908781053	-0.41726073366626265	1.3333994742052007
0.7411452736318408	-2.022484920284352	-0.4229734993877155	1.3285826587962577
0.7461194029850746	-2.019464413205058	-0.42877728349621663	1.3237423713307301
0.7510935323383084	-2.0163061770053097	-0.43467425891391653	1.3188777288643414
0.7560676616915423	-2.0130049272174935	-0.4406666552983053	1.3139877698451554
0.7610417910447761	-2.0095550644306863	-0.44675675973809853	1.3090714462264545
0.7660159203980099	-2.0059506488361025	-0.4529469172442773	1.30412761465649
0.7709900497512437	-2.0021853721362337	-0.4592395309845654	1.2991550266178251
0.7759641791044776	-1.9982525264815878	-0.4656370621987328	1.2941523173690408
0.7809383084577114	-1.994144970047673	-0.47214202971890806	1.2891179935161947
0.7859124378109452	-1.9898550888044697	-0.4787570090029589	1.2840504190139677
0.7908865671641792	-1.9853747539589857	-0.48548463056924773	1.278947799360609
0.795860696517413	-1.9806952744667958	-0.4923275776969111	1.273808163710372
0.8008348258706468	-1.975807343907047	-0.4992885832259715	1.2686293445768961
0.8058089552238806	-1.970700980894361	-0.5063704252548061	1.263408954741175
0.8107830845771145	-1.9653654620554322	-0.5135759214868753	1.2581443609042924
0.8157572139303483	-1.9597892464223046	-0.5209079219218297	1.252832653537182
0.8207313432835821	-1.9539598898811392	-0.528369299515145	1.2474706122691632
0.8257054726368159	-1.9478639480552515	-0.5359629383413856	1.2420546689944147
0.8306796019900498	-1.9414868656826616	-0.5436917186838074	1.236580846953982
0.8356537313432836	-1.9348128501564128	-0.5515584983307207	1.2310447369816129
0.8406278606965174	-1.927824726409373	-0.5595660891775263	1.2254414055735168
0.8456019900497512	-1.9205037697194738	-0.567717228000875	1.2197653369526664
0.850576119402985	-1.912829512250942	-0.5760145399716353	1.214010344618128
0.8555502487562189	-1.9047795181868565	-0.5844604930843929	1.2081694704784207
0.8605243781094527	-1.8963291210860607	-0.5930573411729191	1.2022348652379629
0.8654985074626865	-1.887451115530713	-0.6018070525120176	1.1961976458016894
0.8704726368159204	-1.8781153931047374	-0.6107112201184335	1.1900477243153942
0.8754467661691542	-1.8682885101011675	-0.6197709486756063	1.1837736019549636
0.8804208955223881	-1.857933170877175	-0.6289867114027393	1.1773621185687613
0.8853950248756219	-1.8470076061481737	-0.6383581680006063	1.1707981465819823
0.8903691542288558	-1.8354648192899063	-0.6478839317901848	1.1640642139050839
0.8953432835820896	-1.8232516652506383	-0.657561269953648	1.157140035547219
0.9003174129353234	-1.8103077150074203	-0.6673857148468758	1.1500019266106678
0.9052915422885572	-1.7965638421936698	-0.677350555847639	1.1426220594171992
0.9102656716417911	-1.7819404453887457	-0.6874461688434189	1.134967513278118
0.9152398009950249	-1.7663451861799255	-0.697659122201244	1.12699904464588
0.9202139303482587	-1.7496700740565982	-0.7079709705871555	1.1186694745123287
0.9251880597014925	-1.7317876556384182	-0.7183566058260048	1.1099215430927387
0.9301621890547264	-1.7125459529023133	-0.7287819677758375	1.1006850091754805
0.9351363184079602	-1.6917616175351433	-0.739200811582912	1.0908726558661368
0.940110447761194	-1.6692104810772346	-0.7495500510908386	1.0803746750016865
0.9450845771144278	-1.6446141996409263	-0.7597428960234751	1.0690505818374965
0.9500587064676617	-1.6176208567913524	-0.769658463936345	1.0567172480303928
0.9550328358208955	-1.5877758729216696	-0.7791255526651315	1.0431306062093542
0.9600069651741293	-1.5544766753476162	-0.787896316329751	1.0279565792813024
0.9649810945273631	-1.516898704337482	-0.795601556614937	1.0107226754031586
0.969955223880597	-1.473867452930321	-0.8016703249247426	0.9907325729582954
0.9749293532338309	-1.4236202310044415	-0.8051743780872328	0.9669038023231264
0.9799034825870647	-1.3633168880737154	-0.804496512383979	0.9374273885256974
0.9848776119402985	-1.2878863460868628	-0.7965197567606891	0.8989484563877522
0.9898517412935324	-1.1866658193273096	-0.7741823257829888	0.8441280327252663
0.9948258706467662	-1.0289950248310957	-0.7156667742521822	0.750970070514444

==> figures/freqplots/freqregion/l4m4modefreqs.dat <==
#0.004974129353233831	-2.3132467605910914	2.305981566248264
#0.009948258706467662	-2.8353078596788626	2.8207773968777166
#0.014922388059701492	-1.8584091012922	1.836613211921063
#0.019896517412935324	-1.899203173439286	1.8701416278999974
#0.024870646766169156	-1.9037562853728047	1.8674287757217125
0.0	-1.885618	1.885618
0.029844776119402984	-1.9068624366625766	1.8632685778191205
0.034818905472636816	-1.910236894507348	1.859376224142946
0.03979303482587065	-1.9136791330411724	1.8555511120459796
0.04476716417910448	-1.9169816532555757	1.8515856654342047
0.04974129353233831	-1.9203080167300768	1.8476433689001375
0.054715422885572136	-1.9235921910792169	1.8436581131020753
0.05968955223880597	-1.9268519837369456	1.839647628528815
0.0646636815920398	-1.9300731335377719	1.8355975770405735
0.06963781094527363	-1.9332633192016242	1.8315155604589
0.07461194029850746	-1.9364212671427288	1.8274002282995643
0.0795860696517413	-1.9395462842406983	1.823250810555757
0.08456019900497512	-1.9426382684133894	1.8190671282957787
0.08953432835820896	-1.945697482003397	1.814849367046025
0.09450845771144278	-1.948723753397757	1.8105972783923483
0.09948258706467662	-1.9517170888729323	1.806310791865729
0.10445671641791045	-1.954677417010493	1.8019897593211742
0.10943084577114427	-1.9576046633239472	1.797634029595717
0.11440497512437811	-1.9604987798001046	1.7932434780400366
0.11937910447761194	-1.9633596966998081	1.7888179583288395
0.12435323383084577	-1.9661873364343387	1.7843573163322817
0.1293273631840796	-1.9689816351608933	1.7798614117330127
0.13430149253731344	-1.9717424932090133	1.7753300684405282
0.13927562189054726	-1.9744698359312165	1.7707631354522275
0.1442497512437811	-1.9771635653544763	1.7661604385127923
0.1492238805970149	-1.9798235814781686	1.7615218014123262
0.15419800995024877	-1.9824497832861812	1.7568470470098725
0.1591721393034826	-1.985042060370632	1.7521359888607553
0.16414626865671642	-1.987600297021738	1.7473884353098756
0.16912039800995024	-1.9901243729899807	1.7426041902662652
0.1740945273631841	-1.9926141621562756	1.7377830518797066
0.17906865671641792	-1.9950695313196505	1.7329248113301947
0.18404278606965174	-1.9974903429339583	1.7280292555824757
0.18901691542288557	-1.9998764516212653	1.7230961639002946
0.1939910447761194	-2.002227707345795	1.718125311033827
0.19896517412935324	-2.004543953070507	1.7131164648853283
0.20393930348258707	-2.006825025698899	1.7080693874606434
0.2089134328358209	-2.009070755318227	1.7029838341245638
0.21388756218905472	-2.011280965809447	1.6978595542223283
0.21886169154228854	-2.0134554742239663	1.6926962904682663
0.2238358208955224	-2.015594090559549	1.687493778734363
0.22880995024875622	-2.017696618161324	1.6822517484673685
0.23378407960199005	-2.0197628529456493	1.676969921925398
0.23875820895522387	-2.0217925839511928	1.6716480147445805
0.24373233830845772	-2.0237855925394714	1.6662857351566542
0.24870646766169155	-2.0257416527567274	1.6608827843683591
0.25368059701492535	-2.02766053074077	1.6554388559859556
0.2586547263681592	-2.0295419849761407	1.6499536362895888
0.26362885572139305	-2.031385765835473	1.6444268037952268
0.2686029850746269	-2.0331916154709417	1.638858029167857
0.2735771144278607	-2.034959267674133	1.6332469751034473
0.2785512437810945	-2.0366884476869407	1.6275932961642188
0.28352537313432835	-2.038378871987668	1.621896638589507
0.2884995024875622	-2.0400302480684838	1.6161566401000687
0.293473631840796	-2.041642274238247	1.610372929728587
0.2984477611940298	-2.043214639423065	1.6045451276502314
0.3034218905472637	-2.0447470229107454	1.5986728449577743
0.30839601990049753	-2.046239094117174	1.5927556834609466
0.31337014925373136	-2.047690512369631	1.5867932355045082
0.3183442786069652	-2.0491009265934084	1.5807850836909485
0.323318407960199	-2.0504699751164073	1.5747308007235852
0.32829253731343283	-2.0517972853305126	1.5686299491087845
0.33326666666666666	-2.0530824734467408	1.562482080953454
0.3382407960199005	-2.0543251441713437	1.5562867376860219
0.3432149253731343	-2.0555248904122845	1.5500434498108175
0.3481890547263682	-2.0566812929487575	1.5437517366270486
0.353163184079602	-2.0577939200942352	1.5374111059447626
0.35813731343283584	-2.0588623273546514	1.5310210537987319
0.36311144278606966	-2.0598860570574837	1.5245810641357087
0.3680855721393035	-2.060864637982018	1.518090608506883
0.3730597014925373	-2.0617975849597516	1.5115491457329964
0.37803383084577113	-2.062684398469885	1.5049561215687375
0.38300796019900496	-2.0635245642105353	1.4983109683463323
0.3879820895522388	-2.064317552659222	1.4916131046123153
0.3929562189054726	-2.0650628186047544	1.4848619347401164
0.3979303482587065	-2.0657598006714575	1.4780568485392158
0.4029044776119403	-2.0664079208135155	1.4711972208394328
0.40787860696517414	-2.067006583795953	1.4642824110662
0.41285273631840796	-2.067555176644392	1.4573117627906809
0.4178268656716418	-2.0680530680803257	1.4502846032703955
0.4228009950248756	-2.0684996079244775	1.4432002429641482
0.42777512437810944	-2.0688941264794507	1.4360579750323095
0.43274925373134326	-2.0692359338808215	1.4288570748123164
0.4377233830845771	-2.0695243194237007	1.4215967992767027
0.44269751243781097	-2.0697585508550373	1.4142763864643177
0.4476716417910448	-2.069937873637344	1.4068950548908794
0.4526457711442786	-2.0700615101765765	1.399452002932195
0.45761990049751244	-2.070128659016795	1.3919464081830777
0.46259402985074627	-2.0701384939960685	1.3843774267870363
0.4675681592039801	-2.0700901633635724	1.3767441927373687
0.4725422885572139	-2.069982788855024	1.3690458171472715
0.47751641791044774	-2.0698154647250955	1.3612813874885377
0.48249054726368157	-2.06958725673312	1.353449966795676
0.48746467661691545	-2.069297201079179	1.3455505928334774
0.4924388059701493	-2.0689443032901997	1.337582277228467
0.4974129353233831	-2.0685275370492313	1.3295440045583196
0.5023870646766169	-2.0680458429686546	1.321434731401236
0.5073611940298507	-2.067498127301413	1.3132533853397501
0.5123353233830846	-2.06688326058605	1.3049988639169567
0.5173094527363185	-2.066200076224911	1.2966700335445487
0.5222835820895523	-2.065447368986767	1.288265728356481
0.5272577114427861	-2.0646238934337453	1.2797847490085108
0.5322318407960199	-2.063728362264113	1.2712258614173866
0.5372059701492538	-2.062759444567667	1.2625877954379432
0.5421800995024876	-2.061715763988121	1.2538692434741994
0.5471542288557214	-2.060595896784964	1.2450688590190273
0.5521283582089552	-2.0593983697901375	1.236185255119804
0.557102487562189	-2.0581216582510153	1.2272170027638154
0.5620766169154229	-2.056764183552826	1.218162629179199
0.5670507462686567	-2.0553243108126167	1.209020616045954
0.5720248756218905	-2.0538003463350543	1.1997893976105432
0.5769990049751244	-2.0521905349215075	1.1904673586985322
0.5819731343283582	-2.0504930570209563	1.1810528326174115
0.586947263681592	-2.0487060257127188	1.1715440989433334
0.5919213930348258	-2.046827483508405	1.1619393811832064
0.5968955223880597	-2.0448553989593226	1.1522368443031241
0.6018696517412936	-2.042787663056234	1.1424345921146135
0.6068437810945274	-2.0406220854048382	1.1325306645077615
0.6118179104477612	-2.038356390160797	1.1225230345206922
0.6167920398009951	-2.0359882117053387	1.1124096052329806
0.6217661691542289	-2.033515090042006	1.1021882064705857
0.6267402985074627	-2.030934465891719	1.0918565913071219
0.6317144278606965	-2.0282436754629702	1.0814124323471401
0.6366885572139304	-2.0254399448704112	1.0708533177734019
0.6416626865671642	-2.0225203841731205	1.0601767471404653
0.646636815920398	-2.0194819810011753	1.0493801268939114
0.6516109452736318	-2.0163215937353796	1.0384607655932738
0.6565850746268657	-2.013035944202476	1.0274158688135706
0.6615592039800995	-2.00962160984341	1.016242533700473
0.6665333333333333	-2.0060750153083924	1.0049377431512736
0.6715074626865671	-2.002392423427335	0.9934983595652274
0.676481592039801	-1.9985699254991958	0.9819211182027879
0.6814557213930348	-1.9946034308370726	0.9702026199856179
0.6864298507462686	-1.9904886554994157	0.9583393238281218
0.6914039800995024	-1.9862211101297975	0.9463275383633859
0.6963781094527364	-1.9817960868187334	0.9341634130452078
0.7013522388059702	-1.9772086448913004	0.9218429285579597
0.706326368159204	-1.9724535955127442	0.9093618864679376
0.7113004975124378	-1.9675254849916197	0.8967158980415489
0.7162746268656717	-1.9624185766449884	0.8839003721462199
0.7212487562189055	-1.9571268310737275	0.8709105021400371
0.7262228855721393	-1.9516438846767006	0.8577412516444867
0.7311970149253731	-1.9459630262102678	0.844387339080761
0.736171144278607	-1.940077171174492	0.8308432208353255
0.7411452736318408	-1.9339788337779336	0.8171030729021259
0.7461194029850746	-1.927660096199024	0.8031607708284798
0.7510935323383084	-1.9211125748226807	0.7890098677677947
0.7560676616915423	-1.9143273830848724	0.774643570414227
0.7610417910447761	-1.907295090504672	0.7600547125623458
0.7660159203980099	-1.9000056774202398	0.7452357259963389
0.7709900497512437	-1.8924484848718661	0.730178608368898
0.7759641791044776	-1.8846121589881846	0.7148748876769048
0.7809383084577114	-1.8764845891288924	0.6993155828785073
0.7859124378109452	-1.86805283891507	0.6834911601216089
0.7908865671641792	-1.8593030691323722	0.667391483964746
0.795860696517413	-1.8502204513176463	0.6510057628643116
0.8008348258706468	-1.8407890706291845	0.6343224880730889
0.8058089552238806	-1.8309918163463197	0.6173293649383589
0.8107830845771145	-1.8208102580350198	0.6000132353970625
0.8157572139303483	-1.8102245050382824	0.5823599902313302
0.8207313432835821	-1.799213046485713	0.5643544693585985
0.8257054726368159	-1.787752568443478	0.5459803480721879
0.8306796019900498	-1.7758177441116647	0.5272200066991799
0.8356537313432836	-1.76338099208335	0.5080543805778305
0.8406278606965174	-1.7504121965530492	0.4884627865396506
0.8456019900497512	-1.73687838193134	0.4684227211636203
0.850576119402985	-1.7227433324896873	0.4479096248852338
0.8555502487562189	-1.7079671452913725	0.4268966044985092
0.8605243781094527	-1.6925057015761256	0.40535410455511206
0.8654985074626865	-1.6763100376969706	0.38324951545592945
0.8704726368159204	-1.659325591287762	0.3605467023799859
0.8754467661691542	-1.641491291033363	0.3372054342115427
0.8804208955223881	-1.6227384484354717	0.31318068472432026
0.8853950248756219	-1.602989396142286	0.28842176857548857
0.8903691542288558	-1.5821557979533907	0.26287126077838274
0.8953432835820896	-1.5601365277464965	0.23646362808942886
0.9003174129353234	-1.5368149738859105	0.20912347064228898
0.9052915422885572	-1.5120555649592653	0.18076322633515265
0.9102656716417911	-1.4856992198472891	0.15128011889324142
0.9152398009950249	-1.4575572791568965	0.12055201542160542
0.9202139303482587	-1.4274032381040467	0.08843166797262483
0.9251880597014925	-1.3949612018912319	0.054738483519548166
0.9301621890547264	-1.3598892829766154	0.019246371473952778
0.9351363184079602	-1.3217548611794525	-0.018334912072465303
0.940110447761194	-1.279996071986383	-0.058389785180005795
0.9450845771144278	-1.2338584629232503	-0.10144805090365429
0.9500587064676617	-1.1822830851696335	-0.14827898752767038
0.9550328358208955	-1.1236887531611914	-0.20008206621625646
0.9600069651741293	-1.0554858375101681	-0.2589305748858973
0.9649810945273631	-0.9727305312843801	-0.3290470542648795
0.969955223880597	-0.8625600539769193	-0.42224515091985054
0.970	-0.861345	-0.423284
0.972	-0.799091	-0.477133
0.973	-0.757997	-0.513625
0.974	-0.696488	-0.570237
0.9742	-0.675299	-0.59041	
0.9743	-0.659256	-0.60594
# Manually added line to join up end
0.9743	-0.64240260244838487	-0.64240260244838487


==> figures/freqplots/l2freqplot/l2m0modefreqs.dat <==
0.0004996501749125437	-1.0346831141691937	-0.0004245660539878138	0.0004245660539878138	1.0346831141691937
0.0009993003498250874	-1.0322412483107997	-0.0008428241922577996	0.0008428241922577996	1.0322412483107997
0.0014989505247376311	-1.033016621728108	-0.0012641456132685101	0.0012641456132685101	1.033016621728108
0.0019986006996501747	-1.0326898519355763	-0.0016852103062338453	0.0016852103062338453	1.0326898519355763
0.0024982508745627187	-1.0327995402038899	-0.002106729257260078	0.002106729257260078	1.0327995402038899
0.0029979010494752623	-1.0327857610174818	-0.002528062370162162	0.002528062370162162	1.0327857610174818
0.0034975512243878063	-1.0328034618184176	-0.0029494126450197223	0.0029494126450197223	1.0328034618184176
0.0039972013993003494	-1.03280473572136	-0.003370763924801417	0.003370763924801417	1.03280473572136
0.004496851574212894	-1.0328061308072543	-0.003792119821118632	0.003792119821118632	1.0328061308072543
0.0049965017491254374	-1.0328013112254806	-0.00421346229550296	0.00421346229550296	1.0328013112254806
0.005496151924037981	-1.0328057645814903	-0.004634819360283956	0.004634819360283956	1.0328057645814903
0.005995802098950525	-1.0328079342341911	-0.005056179955589696	0.005056179955589696	1.0328079342341911
0.006495452273863068	-1.0328094500568694	-0.005477539771657952	0.005477539771657952	1.0328094500568694
0.006995102448775613	-1.032811672027383	-0.005898907708799203	0.005898907708799203	1.032811672027383
0.007494752623688156	-1.0328136189246733	-0.0063202729489728665	0.0063202729489728665	1.0328136189246733
0.007994402798600699	-1.0328162335033677	-0.006741647935828771	0.006741647935828771	1.0328162335033677
0.008494052973513244	-1.0328184771240938	-0.007163023623835087	0.007163023623835087	1.0328184771240938
0.008993703148425788	-1.0328211485632928	-0.007584403632590813	0.007584403632590813	1.0328211485632928
0.009493353323338331	-1.0328245045618747	-0.008005791240624461	0.008005791240624461	1.0328245045618747
0.009993003498250875	-1.0328274758644613	-0.00842718071889858	0.00842718071889858	1.0328274758644613
0.010492653673163418	-1.032830720801795	-0.008848577649240219	0.008848577649240219	1.032830720801795
0.010992303848075962	-1.0328341770344298	-0.009269977436213094	0.009269977436213094	1.0328341770344298
0.011491954022988506	-1.032837793547052	-0.009691384967905866	0.009691384967905866	1.032837793547052
0.01199160419790105	-1.0328416054205127	-0.01011279758878674	0.01011279758878674	1.0328416054205127
0.012491254372813593	-1.0328454532013815	-0.010534215867404896	0.010534215867404896	1.0328454532013815
0.012990904547726136	-1.0328494797873435	-0.010955640759813038	0.010955640759813038	1.0328494797873435
0.01349055472263868	-1.032853764891621	-0.01137707280103638	0.01137707280103638	1.032853764891621
0.013990204897551225	-1.0328581426518162	-0.011798511496665965	0.011798511496665965	1.0328581426518162
0.014489855072463769	-1.0328627018564651	-0.012219957196405453	0.012219957196405453	1.0328627018564651
0.014989505247376312	-1.0328673851104684	-0.012641410102152969	0.012641410102152969	1.0328673851104684
0.015489155422288856	-1.0328722763124203	-0.013062871271711943	0.013062871271711943	1.0328722763124203
0.015988805597201398	-1.0328772914853552	-0.01348434016688505	0.01348434016688505	1.0328772914853552
0.01648845577211394	-1.0328824647703072	-0.01390581703320176	0.01390581703320176	1.0328824647703072
0.01698810594702649	-1.0328878191847708	-0.014327302312529318	0.014327302312529318	1.0328878191847708
0.017487756121939032	-1.0328933369142919	-0.014748796557981869	0.014748796557981869	1.0328933369142919
0.017987406296851575	-1.0328990010419248	-0.015170299532224728	0.015170299532224728	1.0328990010419248
0.01848705647176412	-1.0329048046179563	-0.015591811725553288	0.015591811725553288	1.0329048046179563
0.018986706646676663	-1.0329108138684164	-0.016013333579350572	0.016013333579350572	1.0329108138684164
0.019486356821589206	-1.032916956497845	-0.01643486492287548	0.01643486492287548	1.032916956497845
0.01998600699650175	-1.0329232667334682	-0.01685640641864697	0.01685640641864697	1.0329232667334682
0.020485657171414293	-1.032929734383612	-0.01727795796970197	0.01727795796970197	1.032929734383612
0.020985307346326837	-1.0329363604629176	-0.01769952010803768	0.01769952010803768	1.0329363604629176
0.02148495752123938	-1.0329431460300393	-0.018121092938872572	0.018121092938872572	1.0329431460300393
0.021984607696151924	-1.0329500854261313	-0.018542676668522617	0.018542676668522617	1.0329500854261313
0.022484257871064468	-1.032957181010078	-0.018964271635011392	0.018964271635011392	1.032957181010078
0.02298390804597701	-1.0329644522079473	-0.019385878322888052	0.019385878322888052	1.0329644522079473
0.023483558220889555	-1.032971878313193	-0.019807496662302932	0.019807496662302932	1.032971878313193
0.0239832083958021	-1.032979459851953	-0.02022912695423707	0.02022912695423707	1.032979459851953
0.024482858570714642	-1.0329871972934193	-0.020650769525758127	0.020650769525758127	1.0329871972934193
0.024982508745627185	-1.0329951010220646	-0.02107242467425998	0.02107242467425998	1.0329951010220646
0.02548215892053973	-1.033003163221946	-0.021494092630032182	0.021494092630032182	1.033003163221946
0.025981809095452273	-1.0330113834361419	-0.02191577357244905	0.02191577357244905	1.0330113834361419
0.026481459270364816	-1.0330197702490451	-0.022337467907527876	0.022337467907527876	1.0330197702490451
0.02698110944527736	-1.0330283110270684	-0.0227591757053427	0.0227591757053427	1.0330283110270684
0.027480759620189903	-1.0330370107232518	-0.02318089732683586	0.02318089732683586	1.0330370107232518
0.02798040979510245	-1.0330458736964363	-0.023602633028522647	0.023602633028522647	1.0330458736964363
0.028480059970014994	-1.0330548950345448	-0.02402438310764778	0.02402438310764778	1.0330548950345448
0.028979710144927538	-1.0330640756120788	-0.024446147688296276	0.024446147688296276	1.0330640756120788
0.02947936031984008	-1.033073415689979	-0.024867927118885358	0.024867927118885358	1.033073415689979
0.029979010494752625	-1.033082914899466	-0.025289721631003327	0.025289721631003327	1.033082914899466
0.030478660669665168	-1.033092578738678	-0.02571153156329074	0.02571153156329074	1.033092578738678
0.030978310844577712	-1.0331023963892225	-0.02613335702786856	0.02613335702786856	1.0331023963892225
0.031477961019490255	-1.0331123784860508	-0.02655519838873745	0.02655519838873745	1.0331123784860508
0.031977611194402795	-1.0331225157880757	-0.026977055839328704	0.026977055839328704	1.0331225157880757
0.03247726136931534	-1.0331328149008254	-0.02739892970509118	0.02739892970509118	1.0331328149008254
0.03297691154422788	-1.0331432750823386	-0.027820820158997138	0.027820820158997138	1.0331432750823386
0.03347656171914043	-1.0331538931416637	-0.02824272751521826	0.02824272751521826	1.0331538931416637
0.03397621189405298	-1.0331646738405917	-0.028664652073028363	0.028664652073028363	1.0331646738405917
0.03447586206896552	-1.0331756133033063	-0.02908659398107726	0.02908659398107726	1.0331756133033063
0.034975512243878064	-1.033186709752616	-0.02950855351388211	0.02950855351388211	1.033186709752616
0.035475162418790604	-1.0331979679889756	-0.029930530998647526	0.029930530998647526	1.0331979679889756
0.03597481259370315	-1.0332093873977695	-0.03035252666747168	0.03035252666747168	1.0332093873977695
0.03647446276861569	-1.0332209655332938	-0.03077454076172261	0.03077454076172261	1.0332209655332938
0.03697411294352824	-1.0332327038239428	-0.03119657354339836	0.03119657354339836	1.0332327038239428
0.03747376311844078	-1.033244600778857	-0.03161862525025414	0.03161862525025414	1.033244600778857
0.037973413293353325	-1.0332566595843216	-0.03204069617654493	0.03204069617654493	1.0332566595843216
0.038473063468265865	-1.0332688781702897	-0.03246278656280273	0.03246278656280273	1.0332688781702897
0.03897271364317841	-1.0332812550121375	-0.03288489665228947	0.03288489665228947	1.0332812550121375
0.03947236381809095	-1.033293792431189	-0.03330702671265382	0.03330702671265382	1.033293792431189
0.0399720139930035	-1.033306489672869	-0.033729176997738294	0.033729176997738294	1.033306489672869
0.04047166416791604	-1.0333193468229642	-0.03415134779160806	0.03415134779160806	1.0333193468229642
0.04097131434282859	-1.033332364653105	-0.03457353931042525	0.03457353931042525	1.033332364653105
0.04147096451774113	-1.0333455416495567	-0.0349957518613266	0.0349957518613266	1.0333455416495567
0.041970614692653674	-1.0333588790255013	-0.03541798564545046	0.03541798564545046	1.0333588790255013
0.042470264867566214	-1.0333723761184483	-0.03584024094953244	0.03584024094953244	1.0333723761184483
0.04296991504247876	-1.0333860336829928	-0.03626251803350245	0.03626251803350245	1.0333860336829928
0.0434695652173913	-1.0333998505819904	-0.03668481714269299	0.03668481714269299	1.0333998505819904
0.04396921539230385	-1.0334138278588383	-0.03710713855093242	0.03710713855093242	1.0334138278588383
0.044468865567216395	-1.0334279643860311	-0.037529482491321556	0.037529482491321556	1.0334279643860311
0.044968515742128935	-1.0334422619119075	-0.03795184925489595	0.03795184925489595	1.0334422619119075
0.04546816591704148	-1.0334567188661445	-0.0383742390686231	0.0383742390686231	1.0334567188661445
0.04596781609195402	-1.0334713365927275	-0.03879665222061508	0.03879665222061508	1.0334713365927275
0.04646746626686657	-1.0334861133966387	-0.03921908893794982	0.03921908893794982	1.0334861133966387
0.04696711644177911	-1.0335010503490427	-0.039641549490452226	0.039641549490452226	1.0335010503490427
0.04746676661669166	-1.0335161476105084	-0.04006403414422832	0.04006403414422832	1.0335161476105084
0.0479664167916042	-1.0335314045751667	-0.04048654314250294	0.04048654314250294	1.0335314045751667
0.048466066966516744	-1.0335468222254989	-0.04090907675789087	0.04090907675789087	1.0335468222254989
0.048965717141429284	-1.0335623995543708	-0.04133163523962047	0.04133163523962047	1.0335623995543708
0.04946536731634183	-1.0335781371879964	-0.04175421886286525	0.04175421886286525	1.0335781371879964
0.04996501749125437	-1.033594034689161	-0.0421768278568331	0.0421768278568331	1.033594034689161
0.05046466766616692	-1.0336100922671185	-0.04259946250385926	0.04259946250385926	1.0336100922671185
0.05096431784107946	-1.033626309933229	-0.043022123046411065	0.043022123046411065	1.033626309933229
0.051463968015992005	-1.0336426882785728	-0.04344480976438402	0.04344480976438402	1.0336426882785728
0.051963618190904545	-1.0336592260690853	-0.043867522889240514	0.043867522889240514	1.0336592260690853
0.05246326836581709	-1.0336759244958138	-0.044290262697866345	0.044290262697866345	1.0336759244958138
0.05296291854072963	-1.0336927828932303	-0.044713029449129936	0.044713029449129936	1.0336927828932303
0.05346256871564218	-1.0337098011469839	-0.04513582338123849	0.04513582338123849	1.0337098011469839
0.05396221889055472	-1.0337269801418378	-0.04555864479015852	0.04555864479015852	1.0337269801418378
0.05446186906546727	-1.0337443189158777	-0.04598149389960749	0.04598149389960749	1.0337443189158777
0.05496151924037981	-1.033761817835929	-0.046404370980249965	0.046404370980249965	1.033761817835929
0.055461169415292354	-1.0337794770574735	-0.04682727629784972	0.04682727629784972	1.0337794770574735
0.0559608195902049	-1.0337972966038758	-0.047250210101422295	0.047250210101422295	1.0337972966038758
0.05646046976511744	-1.0338152763277006	-0.047673172664046325	0.047673172664046325	1.0338152763277006
0.05696011994002999	-1.0338334163322362	-0.04809616422993867	0.04809616422993867	1.0338334163322362
0.05745977011494253	-1.0338517163196328	-0.04851918506218431	0.04851918506218431	1.0338517163196328
0.057959420289855075	-1.0338701768055243	-0.048942235429171685	0.048942235429171685	1.0338701768055243
0.058459070464767615	-1.0338887976056488	-0.04936531558241812	0.04936531558241812	1.0338887976056488
0.05895872063968016	-1.0339075784970806	-0.04978842577886049	0.04978842577886049	1.0339075784970806
0.0594583708145927	-1.0339265198118957	-0.05021156628653311	0.05021156628653311	1.0339265198118957
0.05995802098950525	-1.0339456214417817	-0.050634737353498695	0.050634737353498695	1.0339456214417817
0.06045767116441779	-1.0339648832485193	-0.05105793925444282	0.05105793925444282	1.0339648832485193
0.060957321339330336	-1.033984305624536	-0.051481172240583004	0.051481172240583004	1.033984305624536
0.06145697151424288	-1.0340038882177274	-0.05190443657238595	0.05190443657238595	1.0340038882177274
0.061956621689155424	-1.034023631102487	-0.052327732500423066	0.052327732500423066	1.034023631102487
0.062456271864067964	-1.0340435344584242	-0.052751060303721085	0.052751060303721085	1.0340435344584242
0.06295592203898051	-1.0340635980993766	-0.053174420232591106	0.053174420232591106	1.0340635980993766
0.06345557221389306	-1.0340838220651956	-0.053597812541862876	0.053597812541862876	1.0340838220651956
0.06395522238880559	-1.0341042064841055	-0.054021237498141035	0.054021237498141035	1.0341042064841055
0.06445487256371814	-1.0341247514079128	-0.05444469536240641	0.05444469536240641	1.0341247514079128
0.06495452273863069	-1.0341454566685944	-0.05486818639546222	0.05486818639546222	1.0341454566685944
0.06545417291354323	-1.0341663223986022	-0.05529171085013136	0.05529171085013136	1.0341663223986022
0.06595382308845577	-1.034187348638596	-0.055715269001262134	0.055715269001262134	1.034187348638596
0.06645347326336831	-1.0342085352493546	-0.05613886109029882	0.05613886109029882	1.0342085352493546
0.06695312343828086	-1.0342298824140437	-0.056562487398924985	0.056562487398924985	1.0342298824140437
0.0674527736131934	-1.034251389965201	-0.056986148168817204	0.056986148168817204	1.034251389965201
0.06795242378810595	-1.0342730580113095	-0.05740984366617114	0.05740984366617114	1.0342730580113095
0.06845207396301849	-1.0342948866996127	-0.05783357416567361	0.05783357416567361	1.0342948866996127
0.06895172413793103	-1.0343168758468344	-0.058257339914987195	0.058257339914987195	1.0343168758468344
0.06945137431284358	-1.0343390254916542	-0.0586811411751115	0.0586811411751115	1.0343390254916542
0.06995102448775613	-1.034361335679236	-0.05910497821052743	0.05910497821052743	1.034361335679236
0.07045067466266866	-1.0343838065145297	-0.059528851280529156	0.059528851280529156	1.0343838065145297
0.07095032483758121	-1.0344064379005253	-0.05995276065131491	0.05995276065131491	1.0344064379005253
0.07144997501249375	-1.0344292298584237	-0.06037670657767505	0.06037670657767505	1.0344292298584237
0.0719496251874063	-1.034452182465829	-0.06080068932656304	0.06080068932656304	1.034452182465829
0.07244927536231884	-1.0344752956790635	-0.06122470915528291	0.06122470915528291	1.0344752956790635
0.07294892553723138	-1.0344985694736686	-0.06164876633214184	0.06164876633214184	1.0344985694736686
0.07344857571214393	-1.034522004033451	-0.062072861113815415	0.062072861113815415	1.034522004033451
0.07394822588705648	-1.034545599157375	-0.06249699375843845	0.06249699375843845	1.034545599157375
0.07444787606196901	-1.034569355029199	-0.06292116453546737	0.06292116453546737	1.034569355029199
0.07494752623688156	-1.0345932715854613	-0.06334537370429487	0.06334537370429487	1.0345932715854613
0.0754471764117941	-1.034617348830762	-0.06376962152482304	0.06376962152482304	1.034617348830762
0.07594682658670665	-1.0346415867777277	-0.06419390826362055	0.06419390826362055	1.0346415867777277
0.07644647676161918	-1.0346659854717475	-0.06461823417574611	0.06461823417574611	1.0346659854717475
0.07694612693653173	-1.0346905449590584	-0.0650425995318776	0.0650425995318776	1.0346905449590584
0.07744577711144428	-1.0347152651725742	-0.0654670045893651	0.0654670045893651	1.0347152651725742
0.07794542728635682	-1.0347401461642205	-0.06589144961257963	0.06589144961257963	1.0347401461642205
0.07844507746126937	-1.0347651879828548	-0.0663159348633112	0.0663159348633112	1.0347651879828548
0.0789447276361819	-1.034790390612202	-0.06674046060938081	0.06674046060938081	1.034790390612202
0.07944437781109445	-1.0348157540542817	-0.06716502710423806	0.06716502710423806	1.0348157540542817
0.079944027986007	-1.0348412783625898	-0.06758963461975034	0.06758963461975034	1.0348412783625898
0.08044367816091955	-1.0348669635239762	-0.06801428341324822	0.06801428341324822	1.0348669635239762
0.08094332833583208	-1.0348928095191026	-0.06843897374721615	0.06843897374721615	1.0348928095191026
0.08144297851074463	-1.0349188164611987	-0.06886370589124716	0.06886370589124716	1.0349188164611987
0.08194262868565717	-1.0349449843260083	-0.06928848010586915	0.06928848010586915	1.0349449843260083
0.08244227886056972	-1.034971313036653	-0.0697132966494394	0.0697132966494394	1.034971313036653
0.08294192903548225	-1.0349978026926485	-0.07013815579172226	0.07013815579172226	1.0349978026926485
0.0834415792103948	-1.0350244533421948	-0.07056305779696015	0.07056305779696015	1.0350244533421948
0.08394122938530735	-1.035051264988113	-0.07098800292417035	0.07098800292417035	1.035051264988113
0.0844408795602199	-1.0350782375018224	-0.07141299143677414	0.07141299143677414	1.0350782375018224
0.08494052973513243	-1.0351053711515936	-0.07183802360548946	0.07183802360548946	1.0351053711515936
0.08544017991004497	-1.0351326657411013	-0.07226309968834796	0.07226309968834796	1.0351326657411013
0.08593983008495752	-1.0351601213757355	-0.0726882199504522	0.0726882199504522	1.0351601213757355
0.08643948025987007	-1.0351877381017713	-0.07311338465776328	0.07311338465776328	1.0351877381017713
0.0869391304347826	-1.0352155158658913	-0.07353859407364662	0.07353859407364662	1.0352155158658913
0.08743878060969515	-1.0352434547058529	-0.07396384846313443	0.07396384846313443	1.0352434547058529
0.0879384307846077	-1.0352715546669904	-0.0743891480915894	0.0743891480915894	1.0352715546669904
0.08843808095952024	-1.0352998157392928	-0.07481449322146284	0.07481449322146284	1.0352998157392928
0.08893773113443279	-1.0353282379453284	-0.0752398841183792	0.0752398841183792	1.0353282379453284
0.08943738130934532	-1.035356821328312	-0.07566532104875176	0.07566532104875176	1.035356821328312
0.08993703148425787	-1.0353855658534978	-0.07609080427665865	0.07609080427665865	1.0353855658534978
0.09043668165917042	-1.0354144715767641	-0.07651633406483029	0.07651633406483029	1.0354144715767641
0.09093633183408296	-1.0354435385189877	-0.07694191068209558	0.07694191068209558	1.0354435385189877
0.0914359820089955	-1.0354727666871553	-0.07736753439353426	0.07736753439353426	1.0354727666871553
0.09193563218390804	-1.035502156028783	-0.07779320545972056	0.07779320545972056	1.035502156028783
0.09243528235882059	-1.0355317066788008	-0.07821892415119613	0.07821892415119613	1.0355317066788008
0.09293493253373314	-1.035561418643136	-0.07864469073526076	0.07864469073526076	1.035561418643136
0.09343458270864567	-1.035591291848163	-0.07907050547262726	0.07907050547262726	1.035591291848163
0.09393423288355822	-1.0356213263562954	-0.07949636863053632	0.07949636863053632	1.0356213263562954
0.09443388305847077	-1.035651522239228	-0.07992228047709565	0.07992228047709565	1.035651522239228
0.09493353323338331	-1.0356818794569145	-0.08034824127860331	0.08034824127860331	1.0356818794569145
0.09543318340829585	-1.0357123980113243	-0.08077425129549956	0.08077425129549956	1.0357123980113243
0.0959328335832084	-1.0357430779953416	-0.08120031080181923	0.08120031080181923	1.0357430779953416
0.09643248375812094	-1.0357739193313535	-0.08162642005889989	0.08162642005889989	1.0357739193313535
0.09693213393303349	-1.0358049221433516	-0.08205257933785283	0.08205257933785283	1.0358049221433516
0.09743178410794602	-1.0358360863562834	-0.08247878890118863	0.08247878890118863	1.0358360863562834
0.09793143428285857	-1.0358674120473514	-0.08290504901607602	0.08290504901607602	1.0358674120473514
0.09843108445777111	-1.0358988992119758	-0.08333135995165294	0.08333135995165294	1.0358988992119758
0.09893073463268366	-1.0359305478861562	-0.08375772197511594	0.08375772197511594	1.0359305478861562
0.09943038480759621	-1.035962358067959	-0.08418413535173677	0.08418413535173677	1.035962358067959
0.09993003498250874	-1.035994329808042	-0.08461060034981989	0.08461060034981989	1.035994329808042
0.10042968515742129	-1.0360264630597875	-0.08503711723618723	0.08503711723618723	1.0360264630597875
0.10092933533233384	-1.0360587578942226	-0.08546368627684969	0.08546368627684969	1.0360587578942226
0.10142898550724638	-1.0360912143389658	-0.08589030774436904	0.08589030774436904	1.0360912143389658
0.10192863568215892	-1.0361238323889952	-0.08631698190197076	0.08631698190197076	1.0361238323889952
0.10242828585707146	-1.0361566120788908	-0.08674370901982295	0.08674370901982295	1.0361566120788908
0.10292793603198401	-1.0361895533988001	-0.08717048936409234	0.08717048936409234	1.0361895533988001
0.10342758620689656	-1.0362226564224453	-0.08759732320602409	0.08759732320602409	1.0362226564224453
0.10392723638180909	-1.0362559211219127	-0.08802421081205672	0.08802421081205672	1.0362559211219127
0.10442688655672164	-1.0362893475505313	-0.08845115245023136	0.08845115245023136	1.0362893475505313
0.10492653673163418	-1.0363229356615058	-0.08887814838814007	0.08887814838814007	1.0363229356615058
0.10542618690654673	-1.0363566855677602	-0.08930519889705434	0.08930519889705434	1.0363566855677602
0.10592583708145926	-1.036390597247495	-0.08973230424504029	0.08973230424504029	1.036390597247495
0.10642548725637181	-1.0364246707069098	-0.09015946469999256	0.09015946469999256	1.0364246707069098
0.10692513743128436	-1.036458905976446	-0.09058668053184421	0.09058668053184421	1.036458905976446
0.1074247876061969	-1.0364933030873245	-0.09101395200948022	0.09101395200948022	1.0364933030873245
0.10792443778110944	-1.0365278620762364	-0.09144127940350469	0.09144127940350469	1.0365278620762364
0.10842408795602199	-1.0365625829006182	-0.09186866298049344	0.09186866298049344	1.0365625829006182
0.10892373813093453	-1.0365974656386248	-0.09229610301243035	0.09229610301243035	1.0365974656386248
0.10942338830584708	-1.036632510295897	-0.09272359976817668	0.09272359976817668	1.036632510295897
0.10992303848075961	-1.0366677168846852	-0.09315115351835163	0.09315115351835163	1.0366677168846852
0.11042268865567216	-1.0367030854277894	-0.09357876453145263	0.09357876453145263	1.0367030854277894
0.11092233883058471	-1.0367386159702852	-0.09400643307905941	0.09400643307905941	1.0367386159702852
0.11142198900549725	-1.0367743084974153	-0.09443415943094861	0.09443415943094861	1.0367743084974153
0.1119216391804098	-1.0368101630538322	-0.09486194385762715	0.09486194385762715	1.0368101630538322
0.11242128935532233	-1.036846179641521	-0.09528978662870097	0.09528978662870097	1.036846179641521
0.11292093953023488	-1.0368823583180469	-0.09571768801724276	0.09571768801724276	1.0368823583180469
0.11342058970514743	-1.0369186990606583	-0.09614564829077953	0.09614564829077953	1.0369186990606583
0.11392023988005998	-1.0369552019388932	-0.09657366772442605	0.09657366772442605	1.0369552019388932
0.11441989005497251	-1.0369918669221896	-0.0970017465847806	0.0970017465847806	1.0369918669221896
0.11491954022988506	-1.0370286940785378	-0.09742988514570113	0.09742988514570113	1.0370286940785378
0.1154191904047976	-1.0370656833935692	-0.09785808367812766	0.09785808367812766	1.0370656833935692
0.11591884057971015	-1.0371028349241629	-0.09828634245424839	0.09828634245424839	1.0371028349241629
0.11641849075462268	-1.0371401486615648	-0.09871466174420505	0.09871466174420505	1.0371401486615648
0.11691814092953523	-1.03717762463317	-0.09914304182054369	0.09914304182054369	1.03717762463317
0.11741779110444778	-1.0372152628724165	-0.09957148295536451	0.09957148295536451	1.0372152628724165
0.11791744127936032	-1.037253063414956	-0.09999998542112251	0.09999998542112251	1.037253063414956
0.11841709145427286	-1.0372910262564734	-0.10042854948924589	0.10042854948924589	1.0372910262564734
0.1189167416291854	-1.03732915143017	-0.10085717543304915	0.10085717543304915	1.03732915143017
0.11941639180409795	-1.0373674389703873	-0.10128586352504866	0.10128586352504866	1.0373674389703873
0.1199160419790105	-1.0374058888571362	-0.10171461403611061	0.10171461403611061	1.0374058888571362
0.12041569215392303	-1.0374445011706985	-0.10214342724152604	0.10214342724152604	1.0374445011706985
0.12091534232883558	-1.0374832759041102	-0.10257230341308235	0.10257230341308235	1.0374832759041102
0.12141499250374813	-1.0375222130812716	-0.10300124282352745	0.10300124282352745	1.0375222130812716
0.12191464267866067	-1.037561312732345	-0.1034302457468204	0.1034302457468204	1.037561312732345
0.12241429285357322	-1.0376005748663035	-0.10385931245567329	0.10385931245567329	1.0376005748663035
0.12291394302848575	-1.0376399995287466	-0.10428844322534349	0.10428844322534349	1.0376399995287466
0.1234135932033983	-1.0376795867250268	-0.10471763832777693	0.10471763832777693	1.0376795867250268
0.12391324337831085	-1.037719336489224	-0.10514689803765682	0.10514689803765682	1.037719336489224
0.1244128935532234	-1.0377592488351017	-0.10557622262850377	0.10557622262850377	1.0377592488351017
0.12491254372813593	-1.037799323796308	-0.1060056123755624	0.1060056123755624	1.037799323796308
0.12541219390304847	-1.037839561386692	-0.10643506755204944	0.10643506755204944	1.037839561386692
0.12591184407796102	-1.037879961649742	-0.10686458843414351	0.10686458843414351	1.037879961649742
0.12641149425287357	-1.037920524578671	-0.10729417529375626	0.10729417529375626	1.037920524578671
0.12691114442778612	-1.0379612502331947	-0.10772382840905702	0.10772382840905702	1.0379612502331947
0.12741079460269866	-1.0380021386098892	-0.10815354805210417	0.10815354805210417	1.0380021386098892
0.12791044477761118	-1.0380431897374978	-0.10858333449889791	0.10858333449889791	1.0380431897374978
0.12841009495252373	-1.0380844036487344	-0.10901318802575242	0.10901318802575242	1.0380844036487344
0.12890974512743628	-1.0381257803645667	-0.10944310890723088	0.10944310890723088	1.0381257803645667
0.12940939530234882	-1.038167319916431	-0.10987309741942955	0.10987309741942955	1.038167319916431
0.12990904547726137	-1.038209022315023	-0.11030315383756928	0.11030315383756928	1.038209022315023
0.13040869565217392	-1.0382508875938175	-0.11073327843820234	0.11073327843820234	1.0382508875938175
0.13090834582708646	-1.0382929157748424	-0.11116347149686824	0.11116347149686824	1.0382929157748424
0.131407996001999	-1.038335106887066	-0.11159373328963688	0.11159373328963688	1.038335106887066
0.13190764617691153	-1.0383774609535468	-0.11202406409424165	0.11202406409424165	1.0383774609535468
0.13240729635182408	-1.0384199779931926	-0.11245446418566486	0.11245446418566486	1.0384199779931926
0.13290694652673662	-1.0384626580420158	-0.11288493384223482	0.11288493384223482	1.0384626580420158
0.13340659670164917	-1.0385055011197237	-0.11331547334002656	0.11331547334002656	1.0385055011197237
0.13390624687656172	-1.0385485072548009	-0.11374608295644696	0.11374608295644696	1.0385485072548009
0.13440589705147427	-1.0385916764652343	-0.11417676296806349	0.11417676296806349	1.0385916764652343
0.1349055472263868	-1.0386350087856278	-0.11460751365288557	0.11460751365288557	1.0386350087856278
0.13540519740129936	-1.0386785042369624	-0.11503833528851727	0.11503833528851727	1.0386785042369624
0.1359048475762119	-1.0387221628356986	-0.11546922815183572	0.11546922815183572	1.0387221628356986
0.13640449775112443	-1.0387659846320452	-0.1159001925225828	0.1159001925225828	1.0387659846320452
0.13690414792603697	-1.0388099696243895	-0.11633122867682344	0.11633122867682344	1.0388099696243895
0.13740379810094952	-1.0388541178647503	-0.11676233689497129	0.11676233689497129	1.0388541178647503
0.13790344827586207	-1.0388984293593615	-0.11719351745422965	0.11719351745422965	1.0388984293593615
0.13840309845077461	-1.038942904135247	-0.11762477063269537	0.11762477063269537	1.038942904135247
0.13890274862568716	-1.0389875422306958	-0.11805609671004254	0.11805609671004254	1.0389875422306958
0.1394023988005997	-1.0390323436666804	-0.1184874959647743	0.1184874959647743	1.0390323436666804
0.13990204897551226	-1.0390773084696072	-0.11891896867757706	0.11891896867757706	1.0390773084696072
0.14040169915042477	-1.0391224366657879	-0.11935051512604641	0.11935051512604641	1.0391224366657879
0.14090134932533732	-1.0391677282822571	-0.11978213558933391	0.11978213558933391	1.0391677282822571
0.14140099950024987	-1.0392131833415406	-0.12021383034850854	0.12021383034850854	1.0392131833415406
0.14190064967516242	-1.0392588018766322	-0.12064559968294153	0.12064559968294153	1.0392588018766322
0.14240029985007496	-1.0393045839120527	-0.12107744387278226	0.12107744387278226	1.0393045839120527
0.1428999500249875	-1.0393505294763	-0.12150936319813689	0.12150936319813689	1.0393505294763
0.14339960019990006	-1.0393966385910018	-0.12194135793853667	0.12194135793853667	1.0393966385910018
0.1438992503748126	-1.0394429112899104	-0.1223734283764671	0.1223734283764671	1.0394429112899104
0.14439890054972515	-1.0394893476044884	-0.12280557479129948	0.12280557479129948	1.0394893476044884
0.14489855072463767	-1.039535947543912	-0.12323779746357355	0.12323779746357355	1.039535947543912
0.14539820089955022	-1.0395827111498717	-0.12367009667603363	0.12367009667603363	1.0395827111498717
0.14589785107446276	-1.0396296384502253	-0.12410247270868903	0.12410247270868903	1.0396296384502253
0.1463975012493753	-1.0396767294654095	-0.12453492584340065	0.12453492584340065	1.0396767294654095
0.14689715142428786	-1.039723984234251	-0.12496745636195357	0.12496745636195357	1.039723984234251
0.1473968015992004	-1.0397714027668175	-0.12540006454578873	0.12540006454578873	1.0397714027668175
0.14789645177411295	-1.0398189851087347	-0.1258327506777154	0.1258327506777154	1.0398189851087347
0.1483961019490255	-1.0398667312760794	-0.1262655150391986	0.1262655150391986	1.0398667312760794
0.14889575212393802	-1.0399146413052507	-0.12669835791294295	0.12669835791294295	1.0399146413052507
0.14939540229885057	-1.039962715223306	-0.12713127958256965	0.12713127958256965	1.039962715223306
0.1498950524737631	-1.0400109530553647	-0.12756428032916584	0.12756428032916584	1.0400109530553647
0.15039470264867566	-1.040059354827108	-0.1279973604367587	0.1279973604367587	1.040059354827108
0.1508943528235882	-1.0401079205719472	-0.12843052018842233	0.12843052018842233	1.0401079205719472
0.15139400299850075	-1.0401566503156352	-0.1288637598670899	0.1288637598670899	1.0401566503156352
0.1518936531734133	-1.040205544088734	-0.12929707975672197	0.12929707975672197	1.040205544088734
0.15239330334832585	-1.0402546019148875	-0.12973048014081193	0.12973048014081193	1.0402546019148875
0.15289295352323837	-1.0403038238351623	-0.13016396130394256	0.13016396130394256	1.0403038238351623
0.15339260369815091	-1.0403532098651778	-0.13059752352992482	0.13059752352992482	1.0403532098651778
0.15389225387306346	-1.0404027600426684	-0.1310311671029515	0.1310311671029515	1.0404027600426684
0.154391904047976	-1.0404524743869634	-0.13146489230695702	0.13146489230695702	1.0404524743869634
0.15489155422288856	-1.0405023529359272	-0.13189869942805607	0.13189869942805607	1.0405023529359272
0.1553912043978011	-1.0405523957189435	-0.13233258875043966	0.13233258875043966	1.0405523957189435
0.15589085457271365	-1.0406026027613162	-0.13276656055959177	0.13276656055959177	1.0406026027613162
0.1563905047476262	-1.0406529740914179	-0.1332006151399669	0.1332006151399669	1.0406529740914179
0.15689015492253874	-1.0407035097383595	-0.13363475277755624	0.13363475277755624	1.0407035097383595
0.15738980509745126	-1.0407542097399383	-0.1340689737588658	0.1340689737588658	1.0407542097399383
0.1578894552723638	-1.0408050741168593	-0.13450327836887244	0.13450327836887244	1.0408050741168593
0.15838910544727636	-1.040856102900822	-0.13493766689389852	0.13493766689389852	1.040856102900822
0.1588887556221889	-1.0409072961264518	-0.13537213962097794	0.13537213962097794	1.0409072961264518
0.15938840579710145	-1.040958653821307	-0.13580669683585986	0.13580669683585986	1.040958653821307
0.159888055972014	-1.0410101760088173	-0.1362413388252743	0.1362413388252743	1.0410101760088173
0.16038770614692655	-1.0410618627254236	-0.13667606587650272	0.13667606587650272	1.0410618627254236
0.1608873563218391	-1.041113714002771	-0.13711087827697113	0.13711087827697113	1.041113714002771
0.1613870064967516	-1.0411657298664017	-0.1375457763133615	0.1375457763133615	1.0411657298664017
0.16188665667166416	-1.0412179103487582	-0.13798076027410436	0.13798076027410436	1.0412179103487582
0.1623863068465767	-1.0412702554779438	-0.13841583044595612	0.13841583044595612	1.0412702554779438
0.16288595702148925	-1.0413227652895867	-0.13885098711763455	0.13885098711763455	1.0413227652895867
0.1633856071964018	-1.041375439813125	-0.13928623057709588	0.13928623057709588	1.041375439813125
0.16388525737131435	-1.0414282790729936	-0.13972156111265416	0.13972156111265416	1.0414282790729936
0.1643849075462269	-1.0414812831078153	-0.14015697901324414	0.14015697901324414	1.0414812831078153
0.16488455772113944	-1.041534451945323	-0.14059248456788123	0.14059248456788123	1.041534451945323
0.16538420789605196	-1.041587785612222	-0.14102807806468073	0.14102807806468073	1.041587785612222
0.1658838580709645	-1.0416412841447102	-0.14146375979364892	0.14146375979364892	1.0416412841447102
0.16638350824587705	-1.0416949475767396	-0.14189953004425745	0.14189953004425745	1.0416949475767396
0.1668831584207896	-1.041748775930564	-0.14233538910588558	0.14233538910588558	1.041748775930564
0.16738280859570215	-1.0418027692458272	-0.14277133726854108	0.14277133726854108	1.0418027692458272
0.1678824587706147	-1.0418569275517748	-0.1432073748227953	0.1432073748227953	1.0418569275517748
0.16838210894552724	-1.0419112508702437	-0.14364350205794307	0.14364350205794307	1.0419112508702437
0.1688817591204398	-1.0419657392461616	-0.1440797192654003	0.1440797192654003	1.0419657392461616
0.16938140929535234	-1.042020392702408	-0.1445160267355179	0.1445160267355179	1.042020392702408
0.16988105947026486	-1.0420752112791265	-0.14495242475990056	0.14495242475990056	1.0420752112791265
0.1703807096451774	-1.0421301949968331	-0.14538891362888498	0.14538891362888498	1.0421301949968331
0.17088035982008995	-1.0421853438965838	-0.1458254936342532	0.1458254936342532	1.0421853438965838
0.1713800099950025	-1.0422406580068326	-0.14626216506815148	0.14626216506815148	1.0422406580068326
0.17187966016991504	-1.042296137362114	-0.14669892822206362	0.14669892822206362	1.042296137362114
0.1723793103448276	-1.042351781990773	-0.1471357833880482	0.1471357833880482	1.042351781990773
0.17287896051974014	-1.042407591925593	-0.14757273085813163	0.14757273085813163	1.042407591925593
0.17337861069465269	-1.0424635671998417	-0.14800977092536202	0.14800977092536202	1.0424635671998417
0.1738782608695652	-1.0425197078443142	-0.14844690388225043	0.14844690388225043	1.0425197078443142
0.17437791104447775	-1.0425760138935851	-0.1488841300219618	0.1488841300219618	1.0425760138935851
0.1748775612193903	-1.0426324853842528	-0.14932144963785643	0.14932144963785643	1.0426324853842528
0.17537721139430285	-1.042689122339334	-0.14975886302318633	0.14975886302318633	1.042689122339334
0.1758768615692154	-1.0427459247980206	-0.15019637047132706	0.15019637047132706	1.0427459247980206
0.17637651174412794	-1.0428028927899073	-0.1506339722763852	0.1506339722763852	1.0428028927899073
0.1768761619190405	-1.0428600263505696	-0.1510716687330074	0.1510716687330074	1.0428600263505696
0.17737581209395303	-1.0429173255110762	-0.15150946013505706	0.15150946013505706	1.0429173255110762
0.17787546226886558	-1.0429747903041777	-0.15194734677712463	0.15194734677712463	1.0429747903041777
0.1783751124437781	-1.0430324207643826	-0.1523853289543413	0.1523853289543413	1.0430324207643826
0.17887476261869065	-1.043090216927267	-0.1528234069617062	0.1528234069617062	1.043090216927267
0.1793744127936032	-1.0431481788167145	-0.15326158109406124	0.15326158109406124	1.0431481788167145
0.17987406296851574	-1.0432063064761334	-0.15369985164752664	0.15369985164752664	1.0432063064761334
0.1803737131434283	-1.04326459993442	-0.15413821891772825	0.15413821891772825	1.04326459993442
0.18087336331834084	-1.0433230592262825	-0.15457668320050558	0.15457668320050558	1.0433230592262825
0.18137301349325338	-1.0433816843852737	-0.15501524479270384	0.15501524479270384	1.0433816843852737
0.18187266366816593	-1.0434404754424438	-0.1554539039897482	0.1554539039897482	1.0434404754424438
0.18237231384307845	-1.043499432436132	-0.15589266108905833	0.15589266108905833	1.043499432436132
0.182871964017991	-1.0435585553930788	-0.15633151638750592	0.15633151638750592	1.0435585553930788
0.18337161419290354	-1.043617844356493	-0.15677047018244153	0.15677047018244153	1.043617844356493
0.1838712643678161	-1.0436772993537025	-0.1572095227710763	0.1572095227710763	1.0436772993537025
0.18437091454272864	-1.043736920420579	-0.15764867445113687	0.15764867445113687	1.043736920420579
0.18487056471764118	-1.0437967075906598	-0.1580879255205924	0.1580879255205924	1.0437967075906598
0.18537021489255373	-1.0438566609002746	-0.15852727627772722	0.15852727627772722	1.0438566609002746
0.18586986506746628	-1.043916780381616	-0.15896672702076947	0.15896672702076947	1.043916780381616
0.1863695152423788	-1.0439770660700822	-0.15940627804863142	0.15940627804863142	1.0439770660700822
0.18686916541729134	-1.0440375179975128	-0.15984592965976882	0.15984592965976882	1.0440375179975128
0.1873688155922039	-1.0440981362026536	-0.16028568215389524	0.16028568215389524	1.0440981362026536
0.18786846576711644	-1.0441589207166042	-0.1607255358300879	0.1607255358300879	1.0441589207166042
0.18836811594202899	-1.04421987157743	-0.1611654909880587	0.1611654909880587	1.04421987157743
0.18886776611694153	-1.044280988816442	-0.16160554792778623	0.16160554792778623	1.044280988816442
0.18936741629185408	-1.0443422724694404	-0.16204570694927015	0.16204570694927015	1.0443422724694404
0.18986706646676663	-1.0444037225745613	-0.16248596835322915	0.16248596835322915	1.0444037225745613
0.19036671664167917	-1.044465339163035	-0.1629263324400187	0.1629263324400187	1.044465339163035
0.1908663668165917	-1.0445271222691586	-0.16336679951043503	0.16336679951043503	1.0445271222691586
0.19136601699150424	-1.0445890719325215	-0.16380736986617817	0.16380736986617817	1.0445890719325215
0.1918656671664168	-1.0446511881828986	-0.16424804380798413	0.16424804380798413	1.0446511881828986
0.19236531734132933	-1.0447134710604482	-0.16468882163812745	0.16468882163812745	1.0447134710604482
0.19286496751624188	-1.0447759205985705	-0.1651297036581616	0.1651297036581616	1.0447759205985705
0.19336461769115443	-1.0448385368340412	-0.16557069017058954	0.16557069017058954	1.0448385368340412
0.19386426786606697	-1.0449013197987966	-0.16601178147753706	0.16601178147753706	1.0449013197987966
0.19436391804097952	-1.0449642695343668	-0.1664529778819015	0.1664529778819015	1.0449642695343668
0.19486356821589204	-1.045027386068516	-0.1668942796864355	0.1668942796864355	1.045027386068516
0.1953632183908046	-1.0450906694444593	-0.16733568719458394	0.16733568719458394	1.0450906694444593
0.19586286856571714	-1.0451541196939067	-0.1677772007096792	0.1677772007096792	1.0451541196939067
0.19636251874062968	-1.0452177368542803	-0.1682188205355765	0.1682188205355765	1.0452177368542803
0.19686216891554223	-1.0452815209620183	-0.16866054697623906	0.16866054697623906	1.0452815209620183
0.19736181909045478	-1.045345472049786	-0.16910238033589509	0.16910238033589509	1.045345472049786
0.19786146926536732	-1.04540959015779	-0.16954432091891292	0.16954432091891292	1.04540959015779
0.19836111944027987	-1.0454738753208201	-0.1699863690304087	0.1699863690304087	1.0454738753208201
0.19886076961519242	-1.0455383275768424	-0.1704285249755644	0.1704285249755644	1.0455383275768424
0.19936041979010494	-1.0456029469593373	-0.17087078905924408	0.17087078905924408	1.0456029469593373
0.19986006996501748	-1.045667733504445	-0.17131316158704965	0.17131316158704965	1.045667733504445
0.20035972013993003	-1.0457326872517643	-0.17175564286527165	0.17175564286527165	1.0457326872517643
0.20085937031484258	-1.0457978082362591	-0.17219823319987768	0.17219823319987768	1.0457978082362591
0.20135902048975513	-1.0458630964952178	-0.17264093289711116	0.17264093289711116	1.0458630964952178
0.20185867066466767	-1.0459285520640407	-0.17308374226380407	0.17308374226380407	1.0459285520640407
0.20235832083958022	-1.0459941749828834	-0.17352666160699157	0.17352666160699157	1.0459941749828834
0.20285797101449277	-1.0460599652845224	-0.1739696912336273	0.1739696912336273	1.0460599652845224
0.20335762118940529	-1.0461259230076747	-0.17441283145132522	0.17441283145132522	1.0461259230076747
0.20385727136431783	-1.0461920481885785	-0.1748560825678113	0.1748560825678113	1.0461920481885785
0.20435692153923038	-1.0462583408654818	-0.1752994448911481	0.1752994448911481	1.0462583408654818
0.20485657171414293	-1.0463248010781632	-0.17574291873003223	0.17574291873003223	1.0463248010781632
0.20535622188905547	-1.0463914288577234	-0.17618650439227457	0.17618650439227457	1.0463914288577234
0.20585587206396802	-1.0464582242473983	-0.17663020218749806	0.17663020218749806	1.0464582242473983
0.20635552223888057	-1.0465251872805355	-0.17707401242422371	0.17707401242422371	1.0465251872805355
0.20685517241379311	-1.0465923179969243	-0.17751793541245742	0.17751793541245742	1.0465923179969243
0.20735482258870563	-1.04665961643393	-0.1779619714617048	0.1779619714617048	1.04665961643393
0.20785447276361818	-1.0467270826271684	-0.17840612088168117	0.17840612088168117	1.0467270826271684
0.20835412293853073	-1.0467947166182532	-0.17885038398314818	0.17885038398314818	1.0467947166182532
0.20885377311344328	-1.0468625184404932	-0.1792947610760636	0.1792947610760636	1.0468625184404932
0.20935342328835582	-1.0469304881352361	-0.17973925247183578	0.17973925247183578	1.0469304881352361
0.20985307346326837	-1.0469986257390063	-0.18018385848133114	0.18018385848133114	1.0469986257390063
0.21035272363818092	-1.0470669312895113	-0.18062857941586663	0.18062857941586663	1.0470669312895113
0.21085237381309346	-1.0471354048262898	-0.18107341558740211	0.18107341558740211	1.0471354048262898
0.211352023988006	-1.0472040463855097	-0.1815183673076714	0.1815183673076714	1.0472040463855097
0.21185167416291853	-1.0472728560055535	-0.18196343488891883	0.18196343488891883	1.0472728560055535
0.21235132433783108	-1.047341833726938	-0.1824086186441597	0.1824086186441597	1.047341833726938
0.21285097451274362	-1.0474109795862672	-0.18285391888566144	0.18285391888566144	1.0474109795862672
0.21335062468765617	-1.0474802936226861	-0.183299335927	0.183299335927	1.0474802936226861
0.21385027486256872	-1.047549775874841	-0.1837448700813984	0.1837448700813984	1.047549775874841
0.21434992503748126	-1.0476194263792966	-0.184190521662442	0.184190521662442	1.0476194263792966
0.2148495752123938	-1.047689245177861	-0.18463629098447903	0.18463629098447903	1.047689245177861
0.21534922538730636	-1.0477592323060252	-0.18508217836150834	0.18508217836150834	1.0477592323060252
0.21584887556221888	-1.0478293878060336	-0.18552818410837643	0.18552818410837643	1.0478293878060336
0.21634852573713143	-1.04789971171405	-0.18597430853988808	0.18597430853988808	1.04789971171405
0.21684817591204397	-1.0479702040700234	-0.18642055197127894	0.18642055197127894	1.0479702040700234
0.21734782608695652	-1.0480408649125967	-0.18686691471797606	0.18686691471797606	1.0480408649125967
0.21784747626186907	-1.0481116942813924	-0.18731339709591863	0.18731339709591863	1.0481116942813924
0.2183471264367816	-1.0481826922154194	-0.18775999942104518	0.18775999942104518	1.0481826922154194
0.21884677661169416	-1.048253858753246	-0.18820672200982028	0.18820672200982028	1.048253858753246
0.2193464267866067	-1.0483251939354041	-0.18865356517893067	0.18865356517893067	1.0483251939354041
0.21984607696151923	-1.048396697799953	-0.1891005292452614	0.1891005292452614	1.048396697799953
0.22034572713643177	-1.0484683703862436	-0.1895476145263383	0.1895476145263383	1.0484683703862436
0.22084537731134432	-1.04854021173579	-0.18999482133969647	0.18999482133969647	1.04854021173579
0.22134502748625687	-1.0486122218859744	-0.1904421500031916	0.1904421500031916	1.0486122218859744
0.22184467766116941	-1.0486844008775587	-0.1908896008351042	0.1908896008351042	1.0486844008775587
0.22234432783608196	-1.0487567487502663	-0.1913371741539154	0.1913371741539154	1.0487567487502663
0.2228439780109945	-1.0488292655423874	-0.19178487027841368	0.19178487027841368	1.0488292655423874
0.22334362818590706	-1.0489019512955104	-0.19223268952786066	0.19223268952786066	1.0489019512955104
0.2238432783608196	-1.0489748060481927	-0.19268063222151607	0.19268063222151607	1.0489748060481927
0.22434292853573212	-1.049047829841674	-0.19312869867931656	0.19312869867931656	1.049047829841674
0.22484257871064467	-1.049121022714418	-0.19357688922121127	0.19357688922121127	1.049121022714418
0.22534222888555722	-1.0491943847091068	-0.19402520416783228	0.19402520416783228	1.0491943847091068
0.22584187906046976	-1.049267915862458	-0.1944736438395292	0.1944736438395292	1.049267915862458
0.2263415292353823	-1.049341616217068	-0.19492220855746975	0.19492220855746975	1.049341616217068
0.22684117941029486	-1.0494154858133429	-0.1953708986431103	0.1953708986431103	1.0494154858133429
0.2273408295852074	-1.0494895246911458	-0.19581971441799054	0.19581971441799054	1.0494895246911458
0.22784047976011995	-1.0495637328894496	-0.1962686562038972	0.1962686562038972	1.0495637328894496
0.22834012993503247	-1.049638110450097	-0.19671772432326043	0.19671772432326043	1.049638110450097
0.22883978010994502	-1.0497126574139526	-0.1971669190988817	0.1971669190988817	1.0497126574139526
0.22933943028485756	-1.0497873738211865	-0.19761624085331742	0.19761624085331742	1.0497873738211865
0.2298390804597701	-1.0498622597114304	-0.19806568990981163	0.19806568990981163	1.0498622597114304
0.23033873063468266	-1.0499373151280258	-0.19851526659237692	0.19851526659237692	1.0499373151280258
0.2308383808095952	-1.0500125401092022	-0.19896497122436696	0.19896497122436696	1.0500125401092022
0.23133803098450775	-1.050087934697486	-0.1994148041302096	0.1994148041302096	1.050087934697486
0.2318376811594203	-1.0501634989329314	-0.1998647656344453	0.1998647656344453	1.0501634989329314
0.23233733133433285	-1.0502392328567751	-0.20031485606193766	0.20031485606193766	1.0502392328567751
0.23283698150924537	-1.050315136509397	-0.2007650757377369	0.2007650757377369	1.050315136509397
0.2333366316841579	-1.0503912099334711	-0.20121542498751022	0.20121542498751022	1.0503912099334711
0.23383628185907046	-1.0504674531692266	-0.201665904136952	0.201665904136952	1.0504674531692266
0.234335932033983	-1.0505438662572886	-0.20211651351232407	0.20211651351232407	1.0505438662572886
0.23483558220889555	-1.0506204492397127	-0.2025672534400405	0.2025672534400405	1.0506204492397127
0.2353352323838081	-1.0506972021582013	-0.20301812424697835	0.20301812424697835	1.0506972021582013
0.23583488255872065	-1.0507741250538707	-0.20346912626034186	0.20346912626034186	1.0507741250538707
0.2363345327336332	-1.0508512179673815	-0.2039202598073708	0.2039202598073708	1.0508512179673815
0.23683418290854572	-1.0509284809419157	-0.20437152521634638	0.20437152521634638	1.0509284809419157
0.23733383308345826	-1.0510059140184735	-0.2048229228150005	0.2048229228150005	1.0510059140184735
0.2378334832583708	-1.0510835172377033	-0.2052744529320049	0.2052744529320049	1.0510835172377033
0.23833313343328336	-1.051161290642615	-0.2057261158961934	0.2057261158961934	1.051161290642615
0.2388327836081959	-1.0512392342743078	-0.20617791203659683	0.20617791203659683	1.0512392342743078
0.23933243378310845	-1.0513173481741755	-0.20662984168273849	0.20662984168273849	1.0513173481741755
0.239832083958021	-1.0513956323856775	-0.20708190516471042	0.20708190516471042	1.0513956323856775
0.24033173413293354	-1.0514740869499488	-0.2075341028125283	0.2075341028125283	1.0514740869499488
0.24083138430784606	-1.0515527119071966	-0.20798643495648034	0.20798643495648034	1.0515527119071966
0.2413310344827586	-1.0516315073035507	-0.20843890192791945	0.20843890192791945	1.0516315073035507
0.24183068465767116	-1.0517104731770839	-0.2088915040576061	0.2088915040576061	1.0517104731770839
0.2423303348325837	-1.0517896095726407	-0.2093442416773701	0.2093442416773701	1.0517896095726407
0.24282998500749625	-1.0518689165319182	-0.20979711511907	0.20979711511907	1.0518689165319182
0.2433296351824088	-1.0519483940961891	-0.21025012471483046	0.21025012471483046	1.0519483940961891
0.24382928535732135	-1.0520280423090642	-0.21070327079741652	0.21070327079741652	1.0520280423090642
0.2443289355322339	-1.052107861212648	-0.21115655369961722	0.21115655369961722	1.052107861212648
0.24482858570714644	-1.0521878508487015	-0.21160997375476945	0.21160997375476945	1.0521878508487015
0.24532823588205896	-1.0522680112612284	-0.2120635312966348	0.2120635312966348	1.0522680112612284
0.2458278860569715	-1.0523483424911633	-0.21251722665903988	0.21251722665903988	1.0523483424911633
0.24632753623188405	-1.052428844582966	-0.21297106017643824	0.21297106017643824	1.052428844582966
0.2468271864067966	-1.0525095175771115	-0.2134250321833591	0.2134250321833591	1.0525095175771115
0.24732683658170915	-1.05259036151843	-0.21387914301505623	0.21387914301505623	1.05259036151843
0.2478264867566217	-1.0526713764483424	-0.2143333930067728	0.2143333930067728	1.0526713764483424
0.24832613693153424	-1.0527525624107097	-0.21478778249447864	0.21478778249447864	1.0527525624107097
0.2488257871064468	-1.0528339194481926	-0.2152423118140974	0.2152423118140974	1.0528339194481926
0.2493254372813593	-1.0529154476038043	-0.21569698130223583	0.21569698130223583	1.0529154476038043
0.24982508745627185	-1.0529971469197488	-0.21615179129560474	0.21615179129560474	1.0529971469197488
0.2503247376311844	-1.0530790174402265	-0.216606742131462	0.216606742131462	1.0530790174402265
0.25082438780609695	-1.0531610592081864	-0.21706183414740657	0.21706183414740657	1.0531610592081864
0.2513240379810095	-1.0532432722662723	-0.2175170676813146	0.2175170676813146	1.0532432722662723
0.25182368815592204	-1.0533256566581972	-0.21797244307145647	0.21797244307145647	1.0533256566581972
0.2523233383308346	-1.0534082124275508	-0.21842796065660985	0.21842796065660985	1.0534082124275508
0.25282298850574714	-1.053490939617594	-0.21888362077563883	0.21888362077563883	1.053490939617594
0.2533226386806597	-1.0535738382711883	-0.2193394237679659	0.2193394237679659	1.0535738382711883
0.25382228885557223	-1.0536569084317342	-0.21979536997324164	0.21979536997324164	1.0536569084317342
0.2543219390304848	-1.05374015014318	-0.2202514597317641	0.2202514597317641	1.05374015014318
0.2548215892053973	-1.053823563449244	-0.22070769338393367	0.22070769338393367	1.053823563449244
0.2553212393803099	-1.053907148393356	-0.22116407127058518	0.22116407127058518	1.053907148393356
0.25582088955522236	-1.0539909050185	-0.22162059373283977	0.22162059373283977	1.0539909050185
0.2563205397301349	-1.0540748333695402	-0.22207726111255505	0.22207726111255505	1.0540748333695402
0.25682018990504746	-1.054158933490348	-0.22253407375157896	0.22253407375157896	1.054158933490348
0.25731984007996	-1.0542432054236652	-0.2229910319922041	0.2229910319922041	1.0542432054236652
0.25781949025487255	-1.0543276492136138	-0.22344813617710485	0.22344813617710485	1.0543276492136138
0.2583191404297851	-1.0544122649043128	-0.2239053866494856	0.2239053866494856	1.0544122649043128
0.25881879060469765	-1.0544970525403696	-0.22436278375285154	0.22436278375285154	1.0544970525403696
0.2593184407796102	-1.054582012165175	-0.224820327830993	0.224820327830993	1.054582012165175
0.25981809095452274	-1.0546671438222328	-0.22527801922809199	0.22527801922809199	1.0546671438222328
0.2603177411294353	-1.0547524475564098	-0.22573585828882592	0.22573585828882592	1.0547524475564098
0.26081739130434783	-1.0548379234115315	-0.226193845358185	0.226193845358185	1.0548379234115315
0.2613170414792604	-1.0549235714323273	-0.22665198078149662	0.22665198078149662	1.0549235714323273
0.26181669165417293	-1.0550093916622683	-0.2271102649045285	0.2271102649045285	1.0550093916622683
0.2623163418290855	-1.0550953841458781	-0.2275686980735089	0.2275686980735089	1.0550953841458781
0.262815992003998	-1.0551815489280394	-0.22802728063487096	0.22802728063487096	1.0551815489280394
0.26331564217891057	-1.0552678860529676	-0.22848601293567083	0.22848601293567083	1.0552678860529676
0.26381529235382306	-1.0553543955644955	-0.22894489532305765	0.22894489532305765	1.0553543955644955
0.2643149425287356	-1.055441077507901	-0.22940392814480634	0.22940392814480634	1.055441077507901
0.26481459270364816	-1.0555279319271522	-0.22986311174894772	0.22986311174894772	1.0555279319271522
0.2653142428785607	-1.0556149588667485	-0.2303224464839845	0.2303224464839845	1.0556149588667485
0.26581389305347325	-1.0557021583719164	-0.2307819326988724	0.2307819326988724	1.0557021583719164
0.2663135432283858	-1.0557895304868516	-0.2312415707427358	0.2312415707427358	1.0557895304868516
0.26681319340329834	-1.055877075256235	-0.23170136096530936	0.23170136096530936	1.055877075256235
0.2673128435782109	-1.0559647927245288	-0.23216130371654103	0.23216130371654103	1.0559647927245288
0.26781249375312344	-1.0560526829372208	-0.23262139934698967	0.23262139934698967	1.0560526829372208
0.268312143928036	-1.056140745938989	-0.23308164820754307	0.23308164820754307	1.056140745938989
0.26881179410294853	-1.056228981774137	-0.23354205064925632	0.23354205064925632	1.056228981774137
0.2693114442778611	-1.0563173904881697	-0.23400260702400094	0.23400260702400094	1.0563173904881697
0.2698110944527736	-1.056405972125725	-0.23446331768356266	0.23446331768356266	1.056405972125725
0.2703107446276862	-1.0564947267317006	-0.23492418298058032	0.23492418298058032	1.0564947267317006
0.2708103948025987	-1.0565836543519593	-0.23538520326790502	0.23538520326790502	1.0565836543519593
0.27131004497751127	-1.0566727550301496	-0.23584637889862461	0.23584637889862461	1.0566727550301496
0.2718096951524238	-1.0567620288122939	-0.23630771022647998	0.23630771022647998	1.0567620288122939
0.2723093453273363	-1.0568514757436527	-0.23676919760566537	0.23676919760566537	1.0568514757436527
0.27280899550224885	-1.056941095868749	-0.23723084139042266	0.23723084139042266	1.056941095868749
0.2733086456771614	-1.0570308892334521	-0.23769264193577236	0.23769264193577236	1.0570308892334521
0.27380829585207395	-1.0571208558831096	-0.2381545995970338	0.2381545995970338	1.0571208558831096
0.2743079460269865	-1.0572109958624205	-0.23861671472977794	0.23861671472977794	1.0572109958624205
0.27480759620189904	-1.0573013092172092	-0.23907898769023025	0.23907898769023025	1.0573013092172092
0.2753072463768116	-1.0573917959923238	-0.23954141883480193	0.23954141883480193	1.0573917959923238
0.27580689655172413	-1.0574824562337721	-0.24000400852052467	0.24000400852052467	1.0574824562337721
0.2763065467266367	-1.0575732899860657	-0.24046675710462223	0.24046675710462223	1.0575732899860657
0.27680619690154923	-1.057664297296198	-0.24092966494504114	0.24092966494504114	1.057664297296198
0.2773058470764618	-1.0577554782081837	-0.2413927323997892	0.2413927323997892	1.0577554782081837
0.2778054972513743	-1.0578468327686195	-0.2418559598275979	0.2418559598275979	1.0578468327686195
0.27830514742628687	-1.0579383610224746	-0.2423193475874339	0.2423193475874339	1.0579383610224746
0.2788047976011994	-1.0580300630159503	-0.2427828960387864	0.2427828960387864	1.0580300630159503
0.27930444777611196	-1.0581219387946108	-0.24324660554148478	0.24324660554148478	1.0581219387946108
0.2798040979510245	-1.0582139884030517	-0.24371047645575156	0.24371047645575156	1.0582139884030517
0.28030374812593706	-1.0583062118883204	-0.24417450914238356	0.24417450914238356	1.0583062118883204
0.28080339830084955	-1.058398609295731	-0.24463870396244122	0.24463870396244122	1.058398609295731
0.2813030484757621	-1.0584911806709474	-0.2451030612775933	0.2451030612775933	1.0584911806709474
0.28180269865067464	-1.0585839260601417	-0.24556758144971244	0.24556758144971244	1.0585839260601417
0.2823023488255872	-1.058676845508664	-0.24603226484128032	0.24603226484128032	1.058676845508664
0.28280199900049974	-1.0587699390625969	-0.2464971118151159	0.2464971118151159	1.0587699390625969
0.2833016491754123	-1.058863206767813	-0.2469621227345516	0.2469621227345516	1.058863206767813
0.28380129935032483	-1.0589566486702084	-0.24742729796310337	0.24742729796310337	1.0589566486702084
0.2843009495252374	-1.059050264816375	-0.24789263786524351	0.24789263786524351	1.059050264816375
0.2848005997001499	-1.0591440552513112	-0.24835814280522298	0.24835814280522298	1.0591440552513112
0.2853002498750625	-1.0592380200219318	-0.24882381314828012	0.24882381314828012	1.0592380200219318
0.285799900049975	-1.0593321591738338	-0.24928964925968955	0.24928964925968955	1.0593321591738338
0.28629955022488757	-1.0594264727531566	-0.24975565150549228	0.24975565150549228	1.0594264727531566
0.2867992003998001	-1.05952096080634	-0.25022182025192613	0.25022182025192613	1.05952096080634
0.28729885057471266	-1.0596156233786358	-0.2506881558657202	0.2506881558657202	1.0596156233786358
0.2877985007496252	-1.059710460517448	-0.2511546587141401	0.2511546587141401	1.059710460517448
0.28829815092453775	-1.0598054722677952	-0.25162132916479235	0.25162132916479235	1.0598054722677952
0.2887978010994503	-1.0599006586764477	-0.2520881675857914	0.2520881675857914	1.0599006586764477
0.2892974512743628	-1.0599960197901677	-0.25255517434571517	0.25255517434571517	1.0599960197901677
0.28979710144927534	-1.0600915556543238	-0.2530223498134432	0.2530223498134432	1.0600915556543238
0.2902967516241879	-1.060187266315721	-0.2534896943584699	0.2534896943584699	1.060187266315721
0.29079640179910043	-1.0602831518201596	-0.25395720835056546	0.25395720835056546	1.0602831518201596
0.291296051974013	-1.0603792122148663	-0.2544248921601736	0.2544248921601736	1.0603792122148663
0.29179570214892553	-1.06047544754552	-0.25489274615807467	0.25489274615807467	1.06047544754552
0.2922953523238381	-1.060571857858174	-0.2553607707153461	0.2553607707153461	1.060571857858174
0.2927950024987506	-1.0606684432005702	-0.2558289662038691	0.2558289662038691	1.0606684432005702
0.29329465267366317	-1.0607652036175619	-0.2562973329955651	0.2562973329955651	1.0607652036175619
0.2937943028485757	-1.0608621391568427	-0.2567658714631593	0.2567658714631593	1.0608621391568427
0.29429395302348826	-1.060959249864069	-0.25723458197965066	0.25723458197965066	1.060959249864069
0.2947936031984008	-1.0610565357862853	-0.25770346491849994	0.25770346491849994	1.0610565357862853
0.29529325337331336	-1.0611539969695842	-0.2581725206537568	0.2581725206537568	1.0611539969695842
0.2957929035482259	-1.0612516334605253	-0.2586417495597375	0.2586417495597375	1.0612516334605253
0.29629255372313845	-1.06134944530627	-0.2591111520114046	0.2591111520114046	1.06134944530627
0.296792203898051	-1.0614474325526277	-0.25958072838404644	0.25958072838404644	1.0614474325526277
0.2972918540729635	-1.0615455952466786	-0.2600504790534873	0.2600504790534873	1.0615455952466786
0.29779150424787604	-1.061643933434469	-0.26052040439599117	0.26052040439599117	1.061643933434469
0.2982911544227886	-1.0617424471633587	-0.26099050478830393	0.26099050478830393	1.0617424471633587
0.29879080459770113	-1.0618411364792046	-0.2614607806075869	0.2614607806075869	1.0618411364792046
0.2992904547726137	-1.0619400014290663	-0.2619312322315125	0.2619312322315125	1.0619400014290663
0.2997901049475262	-1.062039042059922	-0.2624018600383317	0.2624018600383317	1.062039042059922
0.3002897551224388	-1.0621382584178654	-0.2628726644065131	0.2628726644065131	1.0621382584178654
0.3007894052973513	-1.0622376505496638	-0.2633436457151599	0.2633436457151599	1.0622376505496638
0.30128905547226387	-1.0623372185024318	-0.2638148043438627	0.2638148043438627	1.0623372185024318
0.3017887056471764	-1.0624369623224688	-0.2642861406726605	0.2642861406726605	1.0624369623224688
0.30228835582208896	-1.062536882056935	-0.2647576550820555	0.2647576550820555	1.062536882056935
0.3027880059970015	-1.0626369777520002	-0.26522934795294945	0.26522934795294945	1.0626369777520002
0.30328765617191406	-1.0627372494547718	-0.2657012196668918	0.2657012196668918	1.0627372494547718
0.3037873063468266	-1.0628376972122329	-0.26617327060585827	0.26617327060585827	1.0628376972122329
0.30428695652173915	-1.0629383210708891	-0.26664550115213786	0.26664550115213786	1.0629383210708891
0.3047866066966517	-1.063039121077216	-0.2671179116886817	0.2671179116886817	1.063039121077216
0.30528625687156424	-1.0631400972784661	-0.2675905025989093	0.2675905025989093	1.0631400972784661
0.30578590704647673	-1.0632412497214287	-0.26806327426664733	0.26806327426664733	1.0632412497214287
0.3062855572213893	-1.0633425784527701	-0.2685362270762951	0.2685362270762951	1.0633425784527701
0.30678520739630183	-1.0634440835192132	-0.26900936141258663	0.26900936141258663	1.0634440835192132
0.3072848575712144	-1.0635457649677305	-0.26948267766100487	0.26948267766100487	1.0635457649677305
0.3077845077461269	-1.0636476228450986	-0.2699561762072452	0.2699561762072452	1.0636476228450986
0.30828415792103947	-1.063749657198592	-0.27042985743772685	0.27042985743772685	1.063749657198592
0.308783808095952	-1.0638518680744444	-0.27090372173911137	0.27090372173911137	1.0638518680744444
0.30928345827086456	-1.0639542555194594	-0.2713777694987114	0.2713777694987114	1.0639542555194594
0.3097831084457771	-1.0640568195807822	-0.2718520011044031	0.2718520011044031	1.0640568195807822
0.31028275862068966	-1.06415956030532	-0.27232641694441984	0.27232641694441984	1.06415956030532
0.3107824087956022	-1.064262477739717	-0.27280101740753726	0.27280101740753726	1.064262477739717
0.31128205897051475	-1.0643655719311962	-0.27327580288303693	0.27327580288303693	1.0643655719311962
0.3117817091454273	-1.0644688429260682	-0.2737507737606477	0.2737507737606477	1.0644688429260682
0.31228135932033985	-1.0645722907715	-0.2742259304307018	0.2742259304307018	1.0645722907715
0.3127810094952524	-1.0646759155145151	-0.27470127328398014	0.27470127328398014	1.0646759155145151
0.31328065967016494	-1.0647797172021345	-0.2751768027117967	0.2751768027117967	1.0647797172021345
0.3137803098450775	-1.064883695880753	-0.2756525191058703	0.2756525191058703	1.064883695880753
0.31427996001999	-1.064987851597126	-0.27612842285845596	0.27612842285845596	1.064987851597126
0.3147796101949025	-1.0650921843984456	-0.2766045143624256	0.2766045143624256	1.0650921843984456
0.3152792603698151	-1.0651966943316316	-0.2770807940110484	0.2770807940110484	1.0651966943316316
0.3157789105447276	-1.0653013814434797	-0.27755726219821125	0.27755726219821125	1.0653013814434797
0.31627856071964017	-1.0654062457804778	-0.27803391931811017	0.27803391931811017	1.0654062457804778
0.3167782108945527	-1.0655112873901558	-0.2785107657657205	0.2785107657657205	1.0655112873901558
0.31727786106946526	-1.065616506318556	-0.2789878019362612	0.2789878019362612	1.065616506318556
0.3177775112443778	-1.0657219026134976	-0.2794650282257758	0.2794650282257758	1.0657219026134976
0.31827716141929036	-1.0658274763209141	-0.2799424450304875	0.2799424450304875	1.0658274763209141
0.3187768115942029	-1.0659332274879414	-0.2804200527473541	0.2804200527473541	1.0659332274879414
0.31927646176911545	-1.0660391561614826	-0.2808978517737872	0.2808978517737872	1.0660391561614826
0.319776111944028	-1.0661452623883851	-0.2813758425077535	0.2813758425077535	1.0661452623883851
0.32027576211894054	-1.0662515462152902	-0.2818540253476982	0.2818540253476982	1.0662515462152902
0.3207754122938531	-1.0663580076891854	-0.2823324006925798	0.2823324006925798	1.0663580076891854
0.32127506246876564	-1.0664646468564405	-0.2828109689419042	0.2828109689419042	1.0664646468564405
0.3217747126436782	-1.066571463764308	-0.2832897304958004	0.2832897304958004	1.066571463764308
0.32227436281859073	-1.0666784584594404	-0.2837686857547289	0.2837686857547289	1.0666784584594404
0.3227740129935032	-1.0667856309882318	-0.28424783511979773	0.28424783511979773	1.0667856309882318
0.32327366316841577	-1.0668929813978392	-0.28472717899264366	0.28472717899264366	1.0668929813978392
0.3237733133433283	-1.0670005097350925	-0.28520671777542234	0.28520671777542234	1.0670005097350925
0.32427296351824086	-1.067108216046058	-0.28568645187075686	0.28568645187075686	1.067108216046058
0.3247726136931534	-1.067216100377882	-0.28616638168191916	0.28616638168191916	1.067216100377882
0.32527226386806596	-1.0673241627774281	-0.28664650761265037	0.28664650761265037	1.0673241627774281
0.3257719140429785	-1.0674324032907478	-0.28712683006717354	0.28712683006717354	1.0674324032907478
0.32627156421789105	-1.067540821965186	-0.2876073494504142	0.2876073494504142	1.067540821965186
0.3267712143928036	-1.0676494188466934	-0.28808806616763577	0.28808806616763577	1.0676494188466934
0.32727086456771615	-1.0677581939824514	-0.28856898062480546	0.28856898062480546	1.0677581939824514
0.3277705147426287	-1.0678671474187658	-0.2890500932283557	0.2890500932283557	1.0678671474187658
0.32827016491754124	-1.0679762792019347	-0.28953140438519703	0.28953140438519703	1.0679762792019347
0.3287698150924538	-1.0680855893794747	-0.29001291450299577	0.29001291450299577	1.0680855893794747
0.32926946526736633	-1.0681950779969156	-0.2904946239897344	0.2904946239897344	1.0681950779969156
0.3297691154422789	-1.068304745101034	-0.2909765332540505	0.2909765332540505	1.068304745101034
0.33026876561719143	-1.0684145907387383	-0.29145864270512506	0.29145864270512506	1.0684145907387383
0.3307684157921039	-1.068524614955942	-0.2919409527526541	0.2919409527526541	1.068524614955942
0.33126806596701647	-1.0686348177992548	-0.2924234638069391	0.2924234638069391	1.0686348177992548
0.331767716141929	-1.0687451993150685	-0.29290617627871995	0.29290617627871995	1.0687451993150685
0.33226736631684156	-1.0688557595499737	-0.2933890905795223	0.2933890905795223	1.0688557595499737
0.3327670164917541	-1.0689664985503213	-0.293872207121193	0.293872207121193	1.0689664985503213
0.33326666666666666	-1.0690774163620527	-0.2943555263161895	0.2943555263161895	1.0690774163620527
0.3337663168415792	-1.0691885130320415	-0.29483904857764803	0.29483904857764803	1.0691885130320415
0.33426596701649175	-1.0692997886060283	-0.29532277431912063	0.29532277431912063	1.0692997886060283
0.3347656171914043	-1.0694112431307639	-0.2958067039548008	0.2958067039548008	1.0694112431307639
0.33526526736631684	-1.0695228766520355	-0.2962908378993602	0.2962908378993602	1.0695228766520355
0.3357649175412294	-1.0696346892164157	-0.29677517656817143	0.29677517656817143	1.0696346892164157
0.33626456771614194	-1.0697466808695615	-0.29725972037699155	0.29725972037699155	1.0697466808695615
0.3367642178910545	-1.0698588516581433	-0.2977444697423943	0.2977444697423943	1.0698588516581433
0.33726386806596703	-1.0699712016279974	-0.2982294250812848	0.2982294250812848	1.0699712016279974
0.3377635182408796	-1.070083730825175	-0.2987145868112338	0.2987145868112338	1.070083730825175
0.3382631684157921	-1.0701964392957115	-0.2991999553503371	0.2991999553503371	1.0701964392957115
0.3387628185907047	-1.0703093270857118	-0.29968553111739465	0.29968553111739465	1.0703093270857118
0.33926246876561716	-1.0704223942409155	-0.30017131453156587	0.30017131453156587	1.0704223942409155
0.3397621189405297	-1.0705356408074707	-0.300657306012846	0.300657306012846	1.0705356408074707
0.34026176911544226	-1.070649066830971	-0.30114350598151995	0.30114350598151995	1.070649066830971
0.3407614192903548	-1.0707626723576715	-0.30162991485876406	0.30162991485876406	1.0707626723576715
0.34126106946526735	-1.0708764574328955	-0.302116533066012	0.302116533066012	1.0708764574328955
0.3417607196401799	-1.0709904221029451	-0.3026033610255532	0.3026033610255532	1.0709904221029451
0.34226036981509245	-1.0711045664128345	-0.3030903991599945	0.3030903991599945	1.0711045664128345
0.342760019990005	-1.0712188904090292	-0.3035776478928702	0.3035776478928702	1.0712188904090292
0.34325967016491754	-1.0713333941366328	-0.3040651076479104	0.3040651076479104	1.0713333941366328
0.3437593203398301	-1.0714480776414155	-0.3045527788497555	0.3045527788497555	1.0714480776414155
0.34425897051474263	-1.0715629409687661	-0.30504066192340784	0.30504066192340784	1.0715629409687661
0.3447586206896552	-1.07167798416444	-0.30552875729461976	0.30552875729461976	1.07167798416444
0.34525827086456773	-1.0717932072736867	-0.30601706538965245	0.30601706538965245	1.0717932072736867
0.3457579210394803	-1.0719086103420985	-0.3065055866353759	0.3065055866353759	1.0719086103420985
0.3462575712143928	-1.0720241934147807	-0.30699432145922617	0.30699432145922617	1.0720241934147807
0.34675722138930537	-1.0721399565371446	-0.30748327028925115	0.30748327028925115	1.0721399565371446
0.3472568715642179	-1.0722558997545308	-0.3079724335541722	0.3079724335541722	1.0722558997545308
0.3477565217391304	-1.072372023112233	-0.3084618116832366	0.3084618116832366	1.072372023112233
0.34825617191404296	-1.0724883266552367	-0.3089514051061955	0.3089514051061955	1.0724883266552367
0.3487558220889555	-1.0726048104287738	-0.30944121425364085	0.30944121425364085	1.0726048104287738
0.34925547226386805	-1.072721474477586	-0.30993123955651575	0.30993123955651575	1.072721474477586
0.3497551224387806	-1.0728383188473098	-0.3104214814466051	0.3104214814466051	1.0728383188473098
0.35025477261369314	-1.0729553435822077	-0.31091194035605063	0.31091194035605063	1.0729553435822077
0.3507544227886057	-1.0730725487275028	-0.3114026167178031	0.3114026167178031	1.0730725487275028
0.35125407296351824	-1.0731899343278524	-0.3118935109652935	0.3118935109652935	1.0731899343278524
0.3517537231384308	-1.0733075004284458	-0.31238462353271146	0.31238462353271146	1.0733075004284458
0.35225337331334333	-1.0734252470735335	-0.31287595485466374	0.31287595485466374	1.0734252470735335
0.3527530234882559	-1.0735431743080015	-0.31336750536653596	0.31336750536653596	1.0735431743080015
0.3532526736631684	-1.073661282176233	-0.31385927550418463	0.31385927550418463	1.073661282176233
0.353752323838081	-1.0737795707230198	-0.31435126570426286	0.31435126570426286	1.0737795707230198
0.3542519740129935	-1.0738980399926004	-0.3148434764038496	0.3148434764038496	1.0738980399926004
0.35475162418790607	-1.0740166900297252	-0.3153359080408222	0.3153359080408222	1.0740166900297252
0.3552512743628186	-1.0741355208783254	-0.31582856105352136	0.31582856105352136	1.0741355208783254
0.35575092453773116	-1.0742545325828865	-0.3163214358809739	0.3163214358809739	1.0742545325828865
0.35625057471264365	-1.0743737251876564	-0.3168145329629016	0.3168145329629016	1.0743737251876564
0.3567502248875562	-1.0744930987366383	-0.31730785273952056	0.31730785273952056	1.0744930987366383
0.35724987506246875	-1.0746126532739335	-0.3178013956517772	0.3178013956517772	1.0746126532739335
0.3577495252373813	-1.0747323888437004	-0.31829516214119746	0.31829516214119746	1.0747323888437004
0.35824917541229384	-1.074852305489552	-0.3187891526499431	0.3187891526499431	1.074852305489552
0.3587488255872064	-1.0749724032558756	-0.3192833676208546	0.3192833676208546	1.0749724032558756
0.35924847576211894	-1.07509268218588	-0.3197778074972855	0.3197778074972855	1.07509268218588
0.3597481259370315	-1.0752131423236453	-0.32027247272338144	0.32027247272338144	1.0752131423236453
0.36024777611194403	-1.075333783712659	-0.3207673637438053	0.3207673637438053	1.075333783712659
0.3607474262868566	-1.0754546063965267	-0.3212624810039202	0.3212624810039202	1.0754546063965267
0.3612470764617691	-1.07557561041874	-0.321757824949689	0.321757824949689	1.07557561041874
0.36174672663668167	-1.0756967958228052	-0.3222533960277624	0.3222533960277624	1.0756967958228052
0.3622463768115942	-1.0758181626519343	-0.32274919468537894	0.32274919468537894	1.0758181626519343
0.36274602698650676	-1.075939710949286	-0.32324522137043776	0.32324522137043776	1.075939710949286
0.3632456771614193	-1.0760614407582338	-0.3237414765315375	0.3237414765315375	1.0760614407582338
0.36374532733633186	-1.0761833521217559	-0.3242379606178636	0.3242379606178636	1.0761833521217559
0.3642449775112444	-1.0763054450828073	-0.32473467407922874	0.32473467407922874	1.0763054450828073
0.3647446276861569	-1.0764277196844878	-0.3252316173662035	0.3252316173662035	1.0764277196844878
0.36524427786106944	-1.0765501759695597	-0.3257287909299133	0.3257287909299133	1.0765501759695597
0.365743928035982	-1.076672813980703	-0.32622619522216956	0.32622619522216956	1.076672813980703
0.36624357821089454	-1.076795633760539	-0.3267238306954035	0.3267238306954035	1.076795633760539
0.3667432283858071	-1.0769186353517641	-0.32722169780276594	0.32722169780276594	1.0769186353517641
0.36724287856071963	-1.0770418187968869	-0.3277197969980749	0.3277197969980749	1.0770418187968869
0.3677425287356322	-1.0771651841382148	-0.3282181287357091	0.3282181287357091	1.0771651841382148
0.3682421789105447	-1.0772887314181303	-0.32871669347080745	0.32871669347080745	1.0772887314181303
0.3687418290854573	-1.0774124606787137	-0.32921549165911757	0.32921549165911757	1.0774124606787137
0.3692414792603698	-1.0775363719621467	-0.3297145237570778	0.3297145237570778	1.0775363719621467
0.36974112943528237	-1.0776604653104915	-0.3302137902217835	0.3302137902217835	1.0776604653104915
0.3702407796101949	-1.0777847407656602	-0.33071329151102374	0.33071329151102374	1.0777847407656602
0.37074042978510746	-1.077909198369349	-0.3312130280831627	0.3312130280831627	1.077909198369349
0.37124007996002	-1.0780338381634202	-0.331713000397378	0.331713000397378	1.0780338381634202
0.37173973013493256	-1.0781586601895399	-0.3322132089134402	0.3322132089134402	1.0781586601895399
0.3722393803098451	-1.078283664489158	-0.332713654091794	0.332713654091794	1.078283664489158
0.3727390304847576	-1.078408851103718	-0.33321433639358167	0.33321433639358167	1.078408851103718
0.37323868065967014	-1.0785342200744779	-0.3337152562806097	0.3337152562806097	1.0785342200744779
0.3737383308345827	-1.0786597714427772	-0.3342164142153583	0.3342164142153583	1.0786597714427772
0.37423798100949524	-1.0787855052497037	-0.33471781066101824	0.33471781066101824	1.0787855052497037
0.3747376311844078	-1.078911421535956	-0.33521944608137466	0.33521944608137466	1.078911421535956
0.37523728135932033	-1.0790375203429372	-0.33572132094108076	0.33572132094108076	1.0790375203429372
0.3757369315342329	-1.079163801711114	-0.33622343570529123	0.33622343570529123	1.079163801711114
0.3762365817091454	-1.0792902656812444	-0.33672579083993565	0.33672579083993565	1.0792902656812444
0.37673623188405797	-1.079416912293786	-0.33722838681157574	0.33722838681157574	1.079416912293786
0.3772358820589705	-1.0795437415893507	-0.33773122408760586	0.33773122408760586	1.0795437415893507
0.37773553223388306	-1.079670753608248	-0.33823430313594804	0.33823430313594804	1.079670753608248
0.3782351824087956	-1.079797948390584	-0.3387376244252794	0.3387376244252794	1.079797948390584
0.37873483258370816	-1.079925325976489	-0.3392411884249874	0.3392411884249874	1.079925325976489
0.3792344827586207	-1.0800528864060877	-0.3397449956051776	0.3397449956051776	1.0800528864060877
0.37973413293353325	-1.0801806297191137	-0.3402490464366162	0.3402490464366162	1.0801806297191137
0.3802337831084458	-1.080308555955304	-0.3407533413907663	0.3407533413907663	1.080308555955304
0.38073343328335835	-1.0804366651544188	-0.3412578809398231	0.3412578809398231	1.0804366651544188
0.38123308345827084	-1.08056495735566	-0.34176266555664425	0.34176266555664425	1.08056495735566
0.3817327336331834	-1.0806934325987319	-0.3422676957148764	0.3422676957148764	1.0806934325987319
0.38223238380809593	-1.0808220909226505	-0.342772971888794	0.342772971888794	1.0808220909226505
0.3827320339830085	-1.0809509323667832	-0.34327849455343945	0.34327849455343945	1.0809509323667832
0.383231684157921	-1.0810799569698841	-0.34378426418447494	0.34378426418447494	1.0810799569698841
0.3837313343328336	-1.0812091647708004	-0.344290281258388	0.344290281258388	1.0812091647708004
0.3842309845077461	-1.0813385558085045	-0.3447965462523304	0.3447965462523304	1.0813385558085045
0.38473063468265867	-1.0814681301214673	-0.34530305964419217	0.34530305964419217	1.0814681301214673
0.3852302848575712	-1.0815978877479868	-0.3458098219124822	0.3458098219124822	1.0815978877479868
0.38572993503248376	-1.081727828726539	-0.3463168335365694	0.3463168335365694	1.081727828726539
0.3862295852073963	-1.0818579530954069	-0.3468240949965227	0.3468240949965227	1.0818579530954069
0.38672923538230886	-1.0819882608925098	-0.3473316067730329	0.3473316067730329	1.0819882608925098
0.3872288855572214	-1.0821187521556939	-0.34783936934758647	0.34783936934758647	1.0821187521556939
0.38772853573213395	-1.0822494269228429	-0.3483473832024119	0.3483473832024119	1.0822494269228429
0.3882281859070465	-1.0823802852317013	-0.34885564882047393	0.34885564882047393	1.0823802852317013
0.38872783608195904	-1.0825113271195534	-0.34936416668542186	0.34936416668542186	1.0825113271195534
0.3892274862568716	-1.0826425526237895	-0.34987293728163554	0.34987293728163554	1.0826425526237895
0.3897271364317841	-1.0827739617816117	-0.3503819610942843	0.3503819610942843	1.0827739617816117
0.39022678660669663	-1.0829055546300514	-0.3508912386092115	0.3508912386092115	1.0829055546300514
0.3907264367816092	-1.0830373312060522	-0.351400770313055	0.351400770313055	1.0830373312060522
0.3912260869565217	-1.0831692915462239	-0.35191055669312116	0.35191055669312116	1.0831692915462239
0.39172573713143427	-1.0833014356873882	-0.35242059823758926	0.35242059823758926	1.0833014356873882
0.3922253873063468	-1.083433763665775	-0.3529308954352028	0.3529308954352028	1.083433763665775
0.39272503748125936	-1.0835662755176578	-0.35344144877557243	0.35344144877557243	1.0835662755176578
0.3932246876561719	-1.0836989712793375	-0.353952258749073	0.353952258749073	1.0836989712793375
0.39372433783108446	-1.083831850986711	-0.3544633258467458	0.3544633258467458	1.083831850986711
0.394223988005997	-1.0839649146753307	-0.3549746505603673	0.3549746505603673	1.0839649146753307
0.39472363818090955	-1.084098162381184	-0.3554862333825908	0.3554862333825908	1.084098162381184
0.3952232883558221	-1.0842315941396476	-0.35599807480672613	0.35599807480672613	1.0842315941396476
0.39572293853073465	-1.0843652099859877	-0.35651017532687	0.35651017532687	1.0843652099859877
0.3962225887056472	-1.0844990099553875	-0.35702253543787854	0.35702253543787854	1.0844990099553875
0.39672223888055974	-1.0846329940826838	-0.35753515563531685	0.35753515563531685	1.0846329940826838
0.3972218890554723	-1.0847671624029158	-0.35804803641558713	0.35804803641558713	1.0847671624029158
0.39772153923038484	-1.0849015149504921	-0.35856117827579514	0.35856117827579514	1.0849015149504921
0.3982211894052973	-1.0850360517600675	-0.3590745817138663	0.3590745817138663	1.0850360517600675
0.3987208395802099	-1.0851707728658564	-0.359588247228459	0.359588247228459	1.0851707728658564
0.3992204897551224	-1.0853056783018993	-0.3601021753189994	0.3601021753189994	1.0853056783018993
0.39972013993003497	-1.0854407681022393	-0.3606163664856775	0.3606163664856775	1.0854407681022393
0.4002197901049475	-1.085576042300562	-0.36113082122946827	0.36113082122946827	1.085576042300562
0.40071944027986006	-1.0857115009305935	-0.3616455400521632	0.3616455400521632	1.0857115009305935
0.4012190904547726	-1.0858471440254849	-0.36216052345623057	0.36216052345623057	1.0858471440254849
0.40171874062968516	-1.085982971618696	-0.3626757719450416	0.3626757719450416	1.085982971618696
0.4022183908045977	-1.0861189837430203	-0.36319128602260625	0.36319128602260625	1.0861189837430203
0.40271804097951025	-1.0862551804314777	-0.363707066193832	0.363707066193832	1.0862551804314777
0.4032176911544228	-1.0863915617166513	-0.3642231129643633	0.3642231129643633	1.0863915617166513
0.40371734132933534	-1.0865281276309118	-0.3647394268406127	0.3647394268406127	1.0865281276309118
0.4042169915042479	-1.086664878206655	-0.36525600832981625	0.36525600832981625	1.086664878206655
0.40471664167916044	-1.0868018134758266	-0.36577285793998465	0.36577285793998465	1.0868018134758266
0.405216291854073	-1.0869389334704274	-0.3662899761799246	0.3662899761799246	1.0869389334704274
0.40571594202898553	-1.0870762382220835	-0.366807363559237	0.366807363559237	1.0870762382220835
0.406215592203898	-1.0872137277621903	-0.36732502058827027	0.36732502058827027	1.0872137277621903
0.40671524237881057	-1.0873514021221764	-0.3678429477782512	0.3678429477782512	1.0873514021221764
0.4072148925537231	-1.0874892613329066	-0.3683611456411286	0.3683611456411286	1.0874892613329066
0.40771454272863566	-1.0876273054255532	-0.3688796146897469	0.3688796146897469	1.0876273054255532
0.4082141929035482	-1.0877655344303367	-0.369398355437583	0.369398355437583	1.0877655344303367
0.40871384307846076	-1.0879039483781476	-0.3699173683991575	0.3699173683991575	1.0879039483781476
0.4092134932533733	-1.08804254729899	-0.37043665408957704	0.37043665408957704	1.08804254729899
0.40971314342828585	-1.0881813312229447	-0.37095621302490084	0.37095621302490084	1.0881813312229447
0.4102127936031984	-1.088320300179754	-0.3714760457218808	0.3714760457218808	1.088320300179754
0.41071244377811095	-1.0884594541991879	-0.3719961526982166	0.3719961526982166	1.0884594541991879
0.4112120939530235	-1.0885987933104637	-0.3725165344723091	0.3725165344723091	1.0885987933104637
0.41171174412793604	-1.0887383175427376	-0.37303719156338633	0.37303719156338633	1.0887383175427376
0.4122113943028486	-1.0888780269251426	-0.37355812449160836	0.37355812449160836	1.0888780269251426
0.41271104447776114	-1.0890179214862639	-0.3740793337777903	0.3740793337777903	1.0890179214862639
0.4132106946526737	-1.089158001254499	-0.37460081994366606	0.37460081994366606	1.089158001254499
0.41371034482758623	-1.0892982662582174	-0.37512258351178024	0.37512258351178024	1.0892982662582174
0.4142099950024988	-1.0894387165255988	-0.37564462500552986	0.37564462500552986	1.0894387165255988
0.41470964517741127	-1.0895793520841295	-0.376166944949048	0.376166944949048	1.0895793520841295
0.4152092953523238	-1.0897201729616308	-0.3766895438674001	0.3766895438674001	1.0897201729616308
0.41570894552723636	-1.0898611791852824	-0.37721242228640744	0.37721242228640744	1.0898611791852824
0.4162085957021489	-1.090002370782287	-0.3777355807327795	0.3777355807327795	1.090002370782287
0.41670824587706146	-1.0901437477794955	-0.37825901973402065	0.37825901973402065	1.0901437477794955
0.417207896051974	-1.0902853102035197	-0.37878273981851124	0.37878273981851124	1.0902853102035197
0.41770754622688655	-1.0904270580807185	-0.37930674151543514	0.37930674151543514	1.0904270580807185
0.4182071964017991	-1.0905689914371814	-0.3798310253548097	0.3798310253548097	1.0905689914371814
0.41870684657671164	-1.0907111102988976	-0.38035559186756573	0.38035559186756573	1.0907111102988976
0.4192064967516242	-1.0908534146914892	-0.3808804415853949	0.3808804415853949	1.0908534146914892
0.41970614692653674	-1.0909959046402156	-0.3814055750408607	0.3814055750408607	1.0909959046402156
0.4202057971014493	-1.0911385801702993	-0.38193099276740705	0.38193099276740705	1.0911385801702993
0.42070544727636183	-1.0912814413066574	-0.38245669529931764	0.38245669529931764	1.0912814413066574
0.4212050974512744	-1.0914244880738366	-0.3829826831717059	0.3829826831717059	1.0914244880738366
0.4217047476261869	-1.0915677204962528	-0.38350895692055353	0.38350895692055353	1.0915677204962528
0.4222043978010995	-1.0917111385979885	-0.38403551708270117	0.38403551708270117	1.0917111385979885
0.422704047976012	-1.0918547424028162	-0.38456236419583684	0.38456236419583684	1.0918547424028162
0.4232036981509245	-1.0919985319344083	-0.38508949879854554	0.38508949879854554	1.0919985319344083
0.42370334832583706	-1.0921425072160125	-0.38561692143023996	0.38561692143023996	1.0921425072160125
0.4242029985007496	-1.0922866682706505	-0.38614463263119925	0.38614463263119925	1.0922866682706505
0.42470264867566215	-1.0924310151211265	-0.3866726329425984	0.3866726329425984	1.0924310151211265
0.4252022988505747	-1.0925755477898347	-0.3872009229064299	0.3872009229064299	1.0925755477898347
0.42570194902548725	-1.092720266299144	-0.3877295030656294	0.3877295030656294	1.092720266299144
0.4262015992003998	-1.0928651706708319	-0.38825837396392177	0.38825837396392177	1.0928651706708319
0.42670124937531234	-1.0930102609266563	-0.388787536146013	0.388787536146013	1.0930102609266563
0.4272008995502249	-1.0931555370879493	-0.38931699015736887	0.38931699015736887	1.0931555370879493
0.42770054972513744	-1.0933009991757305	-0.3898467365444177	0.3898467365444177	1.0933009991757305
0.42820019990005	-1.09344664721091	-0.3903767758544529	0.3903767758544529	1.09344664721091
0.42869985007496253	-1.0935924812138313	-0.3909071086356063	0.3909071086356063	1.0935924812138313
0.4291995002498751	-1.093738501204839	-0.3914377354369613	0.3914377354369613	1.093738501204839
0.4296991504247876	-1.0938847072037905	-0.3919686568084396	0.3919686568084396	1.0938847072037905
0.43019880059970017	-1.0940310992303666	-0.3924998733008957	0.3924998733008957	1.0940310992303666
0.4306984507746127	-1.094177677303783	-0.3930313854660146	0.3930313854660146	1.094177677303783
0.43119810094952526	-1.0943244414431808	-0.3935631938564607	0.3935631938564607	1.0943244414431808
0.43169775112443776	-1.0944713916672015	-0.39409529902572066	0.39409529902572066	1.0944713916672015
0.4321974012993503	-1.0946185279941947	-0.3946277015281871	0.3946277015281871	1.0946185279941947
0.43269705147426285	-1.094765850442357	-0.39516040191918733	0.39516040191918733	1.094765850442357
0.4331967016491754	-1.0949133590294589	-0.3956934007549553	0.3956934007549553	1.0949133590294589
0.43369635182408794	-1.0950610537729852	-0.39622669859258697	0.39622669859258697	1.0950610537729852
0.4341960019990005	-1.0952089346900682	-0.3967602959901139	0.3967602959901139	1.0952089346900682
0.43469565217391304	-1.0953570017975032	-0.39729419350644074	0.39729419350644074	1.0953570017975032
0.4351953023488256	-1.0955052551119127	-0.3978283917014635	0.3978283917014635	1.0955052551119127
0.43569495252373813	-1.0956536946494022	-0.3983628911358981	0.3983628911358981	1.0956536946494022
0.4361946026986507	-1.0958023204258334	-0.39889769237141726	0.39889769237141726	1.0958023204258334
0.4366942528735632	-1.0959511324568623	-0.3994327959706332	0.3994327959706332	1.0959511324568623
0.4371939030484758	-1.0961001307576477	-0.39996820249705317	0.39996820249705317	1.0961001307576477
0.4376935532233883	-1.096249315342922	-0.4005039125150634	0.4005039125150634	1.096249315342922
0.43819320339830087	-1.0963986862274526	-0.4010399265900726	0.4010399265900726	1.0963986862274526
0.4386928535732134	-1.0965482434252773	-0.40157624528832586	0.40157624528832586	1.0965482434252773
0.43919250374812596	-1.0966979869502915	-0.40211286917703054	0.40211286917703054	1.0966979869502915
0.43969215392303845	-1.0968479168160976	-0.40264979882435686	0.40264979882435686	1.0968479168160976
0.440191804097951	-1.0969980330357674	-0.4031870347993164	0.4031870347993164	1.0969980330357674
0.44069145427286355	-1.0971483356221245	-0.4037245776719474	0.4037245776719474	1.0971483356221245
0.4411911044477761	-1.0972988245876598	-0.4042624280131679	0.4042624280131679	1.0972988245876598
0.44169075462268864	-1.097449499944585	-0.40480058639490674	0.40480058639490674	1.097449499944585
0.4421904047976012	-1.0976003617044994	-0.40533905338992365	0.40533905338992365	1.0976003617044994
0.44269005497251374	-1.097751409878842	-0.40587782957199237	0.40587782957199237	1.097751409878842
0.4431897051474263	-1.0979026444787647	-0.4064169155158589	0.4064169155158589	1.0979026444787647
0.44368935532233883	-1.0980540655147395	-0.4069563117971224	0.4069563117971224	1.0980540655147395
0.4441890054972514	-1.0982056729972338	-0.407496018992409	0.407496018992409	1.0982056729972338
0.4446886556721639	-1.098357466936153	-0.4080360376792873	0.4080360376792873	1.098357466936153
0.44518830584707647	-1.0985094473409656	-0.4085763684362369	0.4085763684362369	1.0985094473409656
0.445687956021989	-1.0986616142209338	-0.40911701184275084	0.40911701184275084	1.0986616142209338
0.44618760619690156	-1.0988139675848407	-0.4096579684792289	0.4096579684792289	1.0988139675848407
0.4466872563718141	-1.0989665074411241	-0.4101992389270793	0.4101992389270793	1.0989665074411241
0.44718690654672666	-1.0991192337977285	-0.4107408237686046	0.4107408237686046	1.0991192337977285
0.4476865567216392	-1.0992721466624038	-0.41128272358715295	0.41128272358715295	1.0992721466624038
0.4481862068965517	-1.0994252460424012	-0.4118249389670037	0.4118249389670037	1.0994252460424012
0.44868585707146424	-1.099578531944492	-0.412367470493362	0.412367470493362	1.099578531944492
0.4491855072463768	-1.0997320043752628	-0.41291031875249234	0.41291031875249234	1.0997320043752628
0.44968515742128934	-1.0998856633407224	-0.41345348433157303	0.41345348433157303	1.0998856633407224
0.4501848075962019	-1.1000395088464918	-0.41399696781875606	0.41399696781875606	1.1000395088464918
0.45068445777111443	-1.1001935408979469	-0.4145407698032093	0.4145407698032093	1.1001935408979469
0.451184107946027	-1.100347759499834	-0.41508489087504696	0.41508489087504696	1.100347759499834
0.4516837581209395	-1.1005021646566069	-0.4156293316253635	0.4156293316253635	1.1005021646566069
0.4521834082958521	-1.1006567563723868	-0.41617409264628474	0.41617409264628474	1.1006567563723868
0.4526830584707646	-1.100811534650701	-0.41671917453087415	0.41671917453087415	1.100811534650701
0.45318270864567717	-1.100966499494739	-0.417264577873199	0.417264577873199	1.100966499494739
0.4536823588205897	-1.101121650907237	-0.4178103032683175	0.4178103032683175	1.101121650907237
0.45418200899550226	-1.1012769888906446	-0.4183563513123132	0.4183563513123132	1.1012769888906446
0.4546816591704148	-1.1014325134467813	-0.4189027226022023	0.4189027226022023	1.1014325134467813
0.45518130934532736	-1.101588224577118	-0.4194494177360476	0.4194494177360476	1.101588224577118
0.4556809595202399	-1.1017441222827355	-0.4199964373129056	0.4199964373129056	1.1017441222827355
0.45618060969515245	-1.1019002065642487	-0.4205437819328376	0.4205437819328376	1.1019002065642487
0.45668025987006494	-1.1020564774217871	-0.4210914521968814	0.4210914521968814	1.1020564774217871
0.4571799100449775	-1.1022129348550656	-0.42163944870712383	0.42163944870712383	1.1022129348550656
0.45767956021989004	-1.1023695788633305	-0.4221877720666267	0.4221877720666267	1.1023695788633305
0.4581792103948026	-1.1025264094454759	-0.42273642287949226	0.42273642287949226	1.1025264094454759
0.45867886056971513	-1.1026834265997494	-0.4232854017508113	0.4232854017508113	1.1026834265997494
0.4591785107446277	-1.1028406303241274	-0.42383470928671313	0.42383470928671313	1.1028406303241274
0.4596781609195402	-1.1029980206160273	-0.4243843460943301	0.4243843460943301	1.1029980206160273
0.46017781109445277	-1.1031555974724097	-0.4249343127818171	0.4249343127818171	1.1031555974724097
0.4606774612693653	-1.1033133608898351	-0.42548460995838433	0.42548460995838433	1.1033133608898351
0.46117711144427787	-1.1034713108642247	-0.42603523823420186	0.42603523823420186	1.1034713108642247
0.4616767616191904	-1.1036294473911887	-0.4265861982205258	0.4265861982205258	1.1036294473911887
0.46217641179410296	-1.1037877704658463	-0.4271374905296326	0.4271374905296326	1.1037877704658463
0.4626760619690155	-1.1039462800827833	-0.4276891157748227	0.4276891157748227	1.1039462800827833
0.46317571214392805	-1.1041049762360529	-0.42824107457041644	0.42824107457041644	1.1041049762360529
0.4636753623188406	-1.1042638589193237	-0.42879336753180414	0.42879336753180414	1.1042638589193237
0.46417501249375315	-1.1044229281257265	-0.42934599527538825	0.42934599527538825	1.1044229281257265
0.4646746626686657	-1.1045821838478742	-0.42989895841864045	0.42989895841864045	1.1045821838478742
0.4651743128435782	-1.1047416260778786	-0.43045225758004546	0.43045225758004546	1.1047416260778786
0.46567396301849073	-1.1049012548073929	-0.4310058933791424	0.4310058933791424	1.1049012548073929
0.4661736131934033	-1.1050610700275771	-0.4315598664365512	0.4315598664365512	1.1050610700275771
0.4666732633683158	-1.1052210717290123	-0.43211417737391644	0.43211417737391644	1.1052210717290123
0.4671729135432284	-1.1053812599017736	-0.43266882681392027	0.43266882681392027	1.1053812599017736
0.4676725637181409	-1.1055416345354658	-0.4332238153803368	0.4332238153803368	1.1055416345354658
0.46817221389305347	-1.1057021956191742	-0.4337791436979929	0.4337791436979929	1.1057021956191742
0.468671864067966	-1.1058629431413822	-0.43433481239274346	0.43433481239274346	1.1058629431413822
0.46917151424287856	-1.1060238770900999	-0.4348908220915406	0.4348908220915406	1.1060238770900999
0.4696711644177911	-1.1061849974528546	-0.435447173422402	0.435447173422402	1.1061849974528546
0.47017081459270366	-1.1063463042165282	-0.4360038670143794	0.4360038670143794	1.1063463042165282
0.4706704647676162	-1.106507797367559	-0.4365609034976421	0.4365609034976421	1.106507797367559
0.47117011494252875	-1.1066694768917629	-0.43711828350340276	0.43711828350340276	1.1066694768917629
0.4716697651174413	-1.1068313427744303	-0.4376760076639287	0.4376760076639287	1.1068313427744303
0.47216941529235384	-1.1069933950004185	-0.43823407661263963	0.43823407661263963	1.1069933950004185
0.4726690654672664	-1.107155633553795	-0.43879249098394874	0.43879249098394874	1.107155633553795
0.4731687156421789	-1.107318058418295	-0.4393512514134092	0.4393512514134092	1.107318058418295
0.47366836581709143	-1.1074806695769486	-0.43991035853764837	0.43991035853764837	1.1074806695769486
0.474168015992004	-1.1076434670122934	-0.4404698129943511	0.4404698129943511	1.1076434670122934
0.4746676661669165	-1.1078064507062422	-0.44102961542232877	0.44102961542232877	1.1078064507062422
0.47516731634182907	-1.1079696206401368	-0.4415897664614466	0.4415897664614466	1.1079696206401368
0.4756669665167416	-1.108132976794844	-0.4421502667527337	0.4421502667527337	1.108132976794844
0.47616661669165417	-1.1082965191504774	-0.4427111169382205	0.4427111169382205	1.1082965191504774
0.4766662668665667	-1.1084602476866856	-0.4432723176611114	0.4432723176611114	1.1084602476866856
0.47716591704147926	-1.1086241623825106	-0.44383386956569276	0.44383386956569276	1.1086241623825106
0.4776655672163918	-1.1087882632163626	-0.44439577329733776	0.44439577329733776	1.1087882632163626
0.47816521739130435	-1.1089525501660078	-0.44495802950253294	0.44495802950253294	1.1089525501660078
0.4786648675662169	-1.1091170232087444	-0.44552063882888376	0.44552063882888376	1.1091170232087444
0.47916451774112945	-1.1092816823211917	-0.4460836019251259	0.4460836019251259	1.1092816823211917
0.479664167916042	-1.1094465274793077	-0.4466469194410568	0.4466469194410568	1.1094465274793077
0.48016381809095454	-1.1096115586585267	-0.4472105920276357	0.4472105920276357	1.1096115586585267
0.4806634682658671	-1.109776775833553	-0.4477746203369223	0.4477746203369223	1.109776775833553
0.48116311844077964	-1.109942178978571	-0.44833900502208185	0.44833900502208185	1.109942178978571
0.4816627686156921	-1.1101077680670906	-0.44890374673743827	0.44890374673743827	1.1101077680670906
0.4821624187906047	-1.110273543071985	-0.4494688461384329	0.4494688461384329	1.110273543071985
0.4826620689655172	-1.1104395039654733	-0.45003430388160354	0.45003430388160354	1.1104395039654733
0.48316171914042977	-1.110605650719145	-0.4506001206246707	0.4506001206246707	1.110605650719145
0.4836613693153423	-1.110771983303976	-0.45116629702643696	0.45116629702643696	1.110771983303976
0.48416101949025486	-1.1109385016902884	-0.45173283374688583	0.45173283374688583	1.1109385016902884
0.4846606696651674	-1.1111052058476694	-0.4522997314470958	0.4522997314470958	1.1111052058476694
0.48516031984007996	-1.111272095745124	-0.4528669907893314	0.4528669907893314	1.111272095745124
0.4856599700149925	-1.1114391713509613	-0.4534346124369648	0.4534346124369648	1.1114391713509613
0.48615962018990505	-1.1116064326328787	-0.45400259705454105	0.45400259705454105	1.1116064326328787
0.4866592703648176	-1.1117738795577339	-0.4545709453077176	0.4545709453077176	1.1117738795577339
0.48715892053973014	-1.1119415120919518	-0.4551396578633517	0.4551396578633517	1.1119415120919518
0.4876585707146427	-1.1121093302010683	-0.4557087353894071	0.4557087353894071	1.1121093302010683
0.48815822088955524	-1.112277333849996	-0.45627817855503927	0.45627817855503927	1.112277333849996
0.4886578710644678	-1.1124455230029924	-0.4568479880305435	0.4568479880305435	1.1124455230029924
0.48915752123938033	-1.1126138976236002	-0.45741816448738154	0.45741816448738154	1.1126138976236002
0.4896571714142929	-1.1127824576745955	-0.45798870859816876	0.45798870859816876	1.1127824576745955
0.49015682158920537	-1.1129512031181523	-0.4585596210367064	0.4585596210367064	1.1129512031181523
0.4906564717641179	-1.1131201339156933	-0.4591309024779499	0.4591309024779499	1.1131201339156933
0.49115612193903047	-1.1132892500278206	-0.4597025535980106	0.4597025535980106	1.1132892500278206
0.491655772113943	-1.1134585514146023	-0.4602745750742253	0.4602745750742253	1.1134585514146023
0.49215542228885556	-1.1136280380351933	-0.4608469675850364	0.4608469675850364	1.1136280380351933
0.4926550724637681	-1.1137977098481942	-0.46141973181013274	0.46141973181013274	1.1137977098481942
0.49315472263868065	-1.1139675668113045	-0.46199286843033616	0.46199286843033616	1.1139675668113045
0.4936543728135932	-1.1141376088815953	-0.46256637812766604	0.46256637812766604	1.1141376088815953
0.49415402298850575	-1.114307836015374	-0.46314026158535215	0.46314026158535215	1.114307836015374
0.4946536731634183	-1.114478248168098	-0.46371451948775533	0.46371451948775533	1.114478248168098
0.49515332333833084	-1.11464884529462	-0.4642891525204867	0.4642891525204867	1.11464884529462
0.4956529735132434	-1.1148196273488984	-0.46486416137033437	0.46486416137033437	1.1148196273488984
0.49615262368815594	-1.1149905942842142	-0.46543954672525895	0.46543954672525895	1.1149905942842142
0.4966522738630685	-1.1151617460530487	-0.4660153092744568	0.4660153092744568	1.1151617460530487
0.49715192403798103	-1.1153330826070833	-0.46659144970828054	0.46659144970828054	1.1153330826070833
0.4976515742128936	-1.1155046038971994	-0.46716796871832894	0.46716796871832894	1.1155046038971994
0.4981512243878061	-1.1156763098735392	-0.46774486699738493	0.46774486699738493	1.1156763098735392
0.4986508745627186	-1.1158482004854826	-0.46832214523945564	0.46832214523945564	1.1158482004854826
0.49915052473763116	-1.1160202756815125	-0.46889980413973714	0.46889980413973714	1.1160202756815125
0.4996501749125437	-1.1161925354093052	-0.469477844394647	0.469477844394647	1.1161925354093052
0.5001498250874563	-1.1163649796158817	-0.47005626670185063	0.47005626670185063	1.1163649796158817
0.5006494752623688	-1.1165376082473184	-0.47063507176019675	0.47063507176019675	1.1165376082473184
0.5011491254372814	-1.1167104212488097	-0.47121426026973834	0.47121426026973834	1.1167104212488097
0.5016487756121939	-1.1168834185649028	-0.47179383293182464	0.47179383293182464	1.1168834185649028
0.5021484257871065	-1.1170566001391617	-0.4723737904489534	0.4723737904489534	1.1170566001391617
0.502648075962019	-1.1172299659143978	-0.47295413352490556	0.47295413352490556	1.1172299659143978
0.5031477261369315	-1.117403515832502	-0.4735348628646582	0.4735348628646582	1.117403515832502
0.5036473763118441	-1.1175772498346483	-0.47411597917445264	0.47411597917445264	1.1175772498346483
0.5041470264867566	-1.1177511678609946	-0.4746974831617557	0.4746974831617557	1.1177511678609946
0.5046466766616692	-1.1179252698509148	-0.4752793755352505	0.4752793755352505	1.1179252698509148
0.5051463268365817	-1.118099555742976	-0.47586165700491095	0.47586165700491095	1.118099555742976
0.5056459770114943	-1.1182740254747523	-0.47644432828191524	0.47644432828191524	1.1182740254747523
0.5061456271864068	-1.1184486789830528	-0.47702739007870915	0.47702739007870915	1.1184486789830528
0.5066452773613194	-1.118623516203676	-0.47761084310897256	0.47761084310897256	1.118623516203676
0.5071449275362319	-1.118798537071637	-0.4781946880876481	0.4781946880876481	1.118798537071637
0.5076445777111445	-1.1189737415210395	-0.4787789257309422	0.4787789257309422	1.1189737415210395
0.508144227886057	-1.119149129485067	-0.47936355675631315	0.47936355675631315	1.119149129485067
0.5086438780609696	-1.1193247008959244	-0.47994858188246164	0.47994858188246164	1.1193247008959244
0.509143528235882	-1.119500455685078	-0.48053400182938205	0.48053400182938205	1.119500455685078
0.5096431784107947	-1.1196763937828684	-0.4811198173183069	0.4811198173183069	1.1196763937828684
0.5101428285857071	-1.119852515118845	-0.4817060290717528	0.4817060290717528	1.119852515118845
0.5106424787606197	-1.1200288196216361	-0.48229263781351084	0.48229263781351084	1.1200288196216361
0.5111421289355322	-1.120205307218808	-0.48287964426862384	0.48287964426862384	1.120205307218808
0.5116417791104447	-1.1203819778370654	-0.4834670491634294	0.4834670491634294	1.1203819778370654
0.5121414292853573	-1.120558831402151	-0.4840548532255302	0.4840548532255302	1.120558831402151
0.5126410794602698	-1.1207358678388757	-0.48464305718384953	0.48464305718384953	1.1207358678388757
0.5131407296351824	-1.120913087071027	-0.4852316617685219	0.4852316617685219	1.120913087071027
0.5136403798100949	-1.1210904890214617	-0.4858206677110338	0.4858206677110338	1.1210904890214617
0.5141400299850075	-1.1212680736120915	-0.4864100757441488	0.4864100757441488	1.1212680736120915
0.51463968015992	-1.1214458407636967	-0.48699988660187327	0.48699988660187327	1.1214458407636967
0.5151393303348326	-1.1216237903962532	-0.4875901010195673	0.4875901010195673	1.1216237903962532
0.5156389805097451	-1.1218019224286602	-0.48818071973387156	0.48818071973387156	1.1218019224286602
0.5161386306846577	-1.1219802367787841	-0.48877174348270613	0.48877174348270613	1.1219802367787841
0.5166382808595702	-1.1221587333634904	-0.48936317300530996	0.48936317300530996	1.1221587333634904
0.5171379310344828	-1.1223374120986742	-0.4899550090422335	0.4899550090422335	1.1223374120986742
0.5176375812093953	-1.1225162728991416	-0.4905472523352953	0.4905472523352953	1.1225162728991416
0.5181372313843079	-1.1226953156787016	-0.49113990362767507	0.49113990362767507	1.1226953156787016
0.5186368815592204	-1.1228745403501716	-0.4917329636638476	0.4917329636638476	1.1228745403501716
0.519136531734133	-1.1230539468252425	-0.4923264331895876	0.4923264331895876	1.1230539468252425
0.5196361819090455	-1.123233535014573	-0.49292031295200456	0.49292031295200456	1.123233535014573
0.520135832083958	-1.1234133048277617	-0.49351460369949174	0.49351460369949174	1.1234133048277617
0.5206354822588706	-1.1235932561733684	-0.4941093061818203	0.4941093061818203	1.1235932561733684
0.5211351324337831	-1.1237733889589017	-0.4947044211500683	0.4947044211500683	1.1237733889589017
0.5216347826086957	-1.1239537030907178	-0.4952999493566273	0.4952999493566273	1.1239537030907178
0.5221344327836082	-1.124134198474122	-0.4958958915552196	0.4958958915552196	1.124134198474122
0.5226340829585208	-1.1243148750133394	-0.4964922485009138	0.4964922485009138	1.1243148750133394
0.5231337331334333	-1.1244957326114242	-0.4970890209500948	0.4970890209500948	1.1244957326114242
0.5236333833083459	-1.124676771170411	-0.49768620966051774	0.49768620966051774	1.124676771170411
0.5241330334832583	-1.1248579905911928	-0.49828381539126126	0.49828381539126126	1.1248579905911928
0.524632683658171	-1.125039390773504	-0.49888183890274934	0.49888183890274934	1.125039390773504
0.5251323338330834	-1.1252209716159751	-0.499480280956738	0.499480280956738	1.1252209716159751
0.525631984007996	-1.1254027330161067	-0.5000791423163574	0.5000791423163574	1.1254027330161067
0.5261316341829085	-1.1255846748701621	-0.500678423746068	0.500678423746068	1.1255846748701621
0.5266312843578211	-1.1257667970733602	-0.5012781260116862	0.5012781260116862	1.1257667970733602
0.5271309345327336	-1.1259490995197239	-0.5018782498804094	0.5018782498804094	1.1259490995197239
0.5276305847076461	-1.1261315821021503	-0.502478796120779	0.502478796120779	1.1261315821021503
0.5281302348825587	-1.1263142447122305	-0.5030797655026892	0.5030797655026892	1.1263142447122305
0.5286298850574712	-1.1264970872404678	-0.5036811587974097	0.5036811587974097	1.1264970872404678
0.5291295352323838	-1.1266801095761454	-0.5042829767775562	0.5042829767775562	1.1266801095761454
0.5296291854072963	-1.1268633116073672	-0.5048852202171609	0.5048852202171609	1.1268633116073672
0.5301288355822089	-1.1270466932210015	-0.5054878898915859	0.5054878898915859	1.1270466932210015
0.5306284857571214	-1.1272302543027337	-0.5060909865775992	0.5060909865775992	1.1272302543027337
0.531128135932034	-1.1274139947369484	-0.5066945110533041	0.5066945110533041	1.1274139947369484
0.5316277861069465	-1.1275979144068706	-0.5072984640982259	0.5072984640982259	1.1275979144068706
0.5321274362818591	-1.127782013194451	-0.5079028464932565	0.5079028464932565	1.127782013194451
0.5326270864567716	-1.127966290980398	-0.5085076590206692	0.5085076590206692	1.127966290980398
0.5331267366316842	-1.1281507476441592	-0.5091129024641357	0.5091129024641357	1.1281507476441592
0.5336263868065967	-1.1283353830638867	-0.5097185776087055	0.5097185776087055	1.1283353830638867
0.5341260369815093	-1.128520197116527	-0.5103246852408385	0.5103246852408385	1.128520197116527
0.5346256871564218	-1.1287051896776874	-0.5109312261483836	0.5109312261483836	1.1287051896776874
0.5351253373313344	-1.1288903606216647	-0.511538201120562	0.511538201120562	1.1288903606216647
0.5356249875062469	-1.129075709821516	-0.512145610948047	0.512145610948047	1.129075709821516
0.5361246376811594	-1.1292612371489321	-0.5127534564228765	0.5127534564228765	1.1292612371489321
0.536624287856072	-1.129446942474339	-0.5133617383385076	0.5133617383385076	1.129446942474339
0.5371239380309845	-1.1296328256667525	-0.5139704574898009	0.5139704574898009	1.1296328256667525
0.5376235882058971	-1.1298188865939611	-0.5145796146730388	0.5145796146730388	1.1298188865939611
0.5381232383808096	-1.1300051251223149	-0.5151892106859064	0.5151892106859064	1.1300051251223149
0.5386228885557222	-1.1301915411168497	-0.5157992463275037	0.5157992463275037	1.1301915411168497
0.5391225387306346	-1.1303781344412462	-0.5164097223983775	0.5164097223983775	1.1303781344412462
0.5396221889055473	-1.1305649049578106	-0.5170206397004641	0.5170206397004641	1.1305649049578106
0.5401218390804597	-1.130751852527409	-0.5176319990371212	0.5176319990371212	1.130751852527409
0.5406214892553723	-1.1309389770096407	-0.5182438012131753	0.5182438012131753	1.1309389770096407
0.5411211394302848	-1.1311262782625682	-0.5188560470348293	0.5188560470348293	1.1311262782625682
0.5416207896051974	-1.1313137561429623	-0.5194687373097705	0.5194687373097705	1.1313137561429623
0.5421204397801099	-1.1315014105060488	-0.5200818728470682	0.5200818728470682	1.1315014105060488
0.5426200899550225	-1.1316892412057626	-0.5206954544572714	0.5206954544572714	1.1316892412057626
0.543119740129935	-1.131877248094515	-0.5213094829523472	0.5213094829523472	1.131877248094515
0.5436193903048476	-1.1320654310232583	-0.5219239591456961	0.5219239591456961	1.1320654310232583
0.5441190404797601	-1.1322537898415743	-0.5225388838522035	0.5225388838522035	1.1322537898415743
0.5446186906546726	-1.1324423243974882	-0.5231542578881488	0.5231542578881488	1.1324423243974882
0.5451183408295852	-1.1326310345375734	-0.5237700820712942	0.5237700820712942	1.1326310345375734
0.5456179910044977	-1.132819920107015	-0.524386357220873	0.524386357220873	1.132819920107015
0.5461176411794103	-1.1330089809493196	-0.52500308415752	0.52500308415752	1.1330089809493196
0.5466172913543228	-1.1331982169066213	-0.5256202637033622	0.5256202637033622	1.1331982169066213
0.5471169415292354	-1.1333876278195385	-0.5262378966819887	0.5262378966819887	1.1333876278195385
0.5476165917041479	-1.1335772135270754	-0.5268559839184329	0.5268559839184329	1.1335772135270754
0.5481162418790605	-1.133766973866788	-0.5274745262392168	0.5274745262392168	1.133766973866788
0.548615892053973	-1.1339569086746437	-0.5280935244723066	0.5280935244723066	1.1339569086746437
0.5491155422288856	-1.1341470177850705	-0.528712979447148	0.528712979447148	1.1341470177850705
0.5496151924037981	-1.1343373010309257	-0.5293328919946583	0.5293328919946583	1.1343373010309257
0.5501148425787107	-1.1345277582434279	-0.5299532629472252	0.5299532629472252	1.1345277582434279
0.5506144927536232	-1.1347183892523616	-0.5305740931387423	0.5305740931387423	1.1347183892523616
0.5511141429285358	-1.1349091938857814	-0.5311953834045496	0.5311953834045496	1.1349091938857814
0.5516137931034483	-1.1351001719701355	-0.531817134581472	0.531817134581472	1.1351001719701355
0.5521134432783609	-1.1352913233303155	-0.5324393475078288	0.5324393475078288	1.1352913233303155
0.5526130934532734	-1.1354826477895679	-0.5330620230234346	0.5330620230234346	1.1354826477895679
0.5531127436281859	-1.135674145169465	-0.5336851619695826	0.5336851619695826	1.135674145169465
0.5536123938030985	-1.135865815289952	-0.5343087651890622	0.5343087651890622	1.135865815289952
0.554112043978011	-1.136057657969315	-0.5349328335261507	0.5349328335261507	1.136057657969315
0.5546116941529236	-1.1362496730241505	-0.5355573678266325	0.5355573678266325	1.1362496730241505
0.555111344327836	-1.1364418602693676	-0.5361823689377827	0.5361823689377827	1.1364418602693676
0.5556109945027486	-1.1366342195182217	-0.536807837708397	0.536807837708397	1.1366342195182217
0.5561106446776611	-1.1368267505822134	-0.537433774988752	0.537433774988752	1.1368267505822134
0.5566102948525737	-1.1370194532711324	-0.5380601816306435	0.5380601816306435	1.1370194532711324
0.5571099450274862	-1.1372123273930308	-0.5386870584873668	0.5386870584873668	1.1372123273930308
0.5576095952023988	-1.137405372754287	-0.5393144064137508	0.5393144064137508	1.137405372754287
0.5581092453773113	-1.1375985891594407	-0.539942226266123	0.539942226266123	1.1375985891594407
0.5586088955522239	-1.1377919764112787	-0.5405705189023147	0.5405705189023147	1.1377919764112787
0.5591085457271364	-1.1379855343108407	-0.5411992851816976	0.5411992851816976	1.1379855343108407
0.559608195902049	-1.1381792626574037	-0.5418285259651698	0.5418285259651698	1.1381792626574037
0.5601078460769615	-1.1383731612483727	-0.5424582421151232	0.5424582421151232	1.1383731612483727
0.5606074962518741	-1.1385672298794003	-0.543088434495514	0.543088434495514	1.1385672298794003
0.5611071464267866	-1.1387614683442955	-0.5437191039717945	0.5437191039717945	1.1387614683442955
0.5616067966016991	-1.1389558764349772	-0.5443502514109524	0.5443502514109524	1.1389558764349772
0.5621064467766117	-1.1391504539416397	-0.5449818776815314	0.5449818776815314	1.1391504539416397
0.5626060969515242	-1.1393452006524718	-0.5456139836535853	0.5456139836535853	1.1393452006524718
0.5631057471264368	-1.1395401163538914	-0.5462465701987173	0.5462465701987173	1.1395401163538914
0.5636053973013493	-1.139735200830421	-0.5468796381900787	0.5468796381900787	1.139735200830421
0.5641050474762619	-1.1399304538646187	-0.5475131885023451	0.5475131885023451	1.1399304538646187
0.5646046976511744	-1.1401258752371948	-0.548147222011741	0.548147222011741	1.1401258752371948
0.565104347826087	-1.1403214647268831	-0.54878173959605	0.54878173959605	1.1403214647268831
0.5656039980009995	-1.14051722211059	-0.5494167421346043	0.5494167421346043	1.14051722211059
0.5661036481759121	-1.140713147163128	-0.5500522305082673	0.5500522305082673	1.140713147163128
0.5666032983508246	-1.140909239657423	-0.5506882055994744	0.5506882055994744	1.140909239657423
0.5671029485257372	-1.1411054993644156	-0.5513246682922106	0.5513246682922106	1.1411054993644156
0.5676025987006497	-1.1413019260530686	-0.5519616194720226	0.5519616194720226	1.1413019260530686
0.5681022488755623	-1.141498519490342	-0.552599060026026	0.552599060026026	1.141498519490342
0.5686018990504748	-1.1416952794411697	-0.5532369908428759	0.5532369908428759	1.1416952794411697
0.5691015492253874	-1.1418922056684326	-0.5538754128128119	0.5538754128128119	1.1418922056684326
0.5696011994002999	-1.1420892979330026	-0.5545143268276256	0.5545143268276256	1.1420892979330026
0.5701008495752123	-1.142286555993671	-0.5551537337806923	0.5551537337806923	1.142286555993671
0.570600499750125	-1.142483979607229	-0.5557936345669604	0.5557936345669604	1.142483979607229
0.5711001499250374	-1.1426815685282783	-0.5564340300829335	0.5564340300829335	1.1426815685282783
0.57159980009995	-1.142879322509402	-0.5570749212267131	0.5570749212267131	1.142879322509402
0.5720994502748625	-1.1430772413010315	-0.5577163088979629	0.5577163088979629	1.1430772413010315
0.5725991004497751	-1.1432753246514855	-0.5583581939979237	0.5583581939979237	1.1432753246514855
0.5730987506246876	-1.1434735723069502	-0.5590005774294416	0.5590005774294416	1.1434735723069502
0.5735984007996002	-1.1436719840114433	-0.5596434600969146	0.5596434600969146	1.1436719840114433
0.5740980509745127	-1.1438705595068206	-0.5602868429063553	0.5602868429063553	1.1438705595068206
0.5745977011494253	-1.144069298532778	-0.5609307267653558	0.5609307267653558	1.144069298532778
0.5750973513243378	-1.1442682008267717	-0.561575112583094	0.561575112583094	1.1442682008267717
0.5755970014992504	-1.1444672661240591	-0.5622200012703384	0.5622200012703384	1.1444672661240591
0.5760966516741629	-1.144666494157675	-0.5628653937394599	0.5628653937394599	1.144666494157675
0.5765963018490755	-1.1448658846584465	-0.5635112909044239	0.5635112909044239	1.1448658846584465
0.577095952023988	-1.1450654373548443	-0.5641576936807824	0.5641576936807824	1.1450654373548443
0.5775956021989006	-1.1452651519732209	-0.5648046029857157	0.5648046029857157	1.1452651519732209
0.5780952523738131	-1.1454650282374768	-0.5654520197379799	0.5654520197379799	1.1454650282374768
0.5785949025487256	-1.145665065869332	-0.5660999448579449	0.5660999448579449	1.145665065869332
0.5790945527236382	-1.1458652645881278	-0.5667483792675897	0.5667483792675897	1.1458652645881278
0.5795942028985507	-1.1460656241108986	-0.5673973238905049	0.5673973238905049	1.1460656241108986
0.5800938530734633	-1.1462661441522999	-0.568046779651876	0.568046779651876	1.1462661441522999
0.5805935032483758	-1.1464668244246616	-0.5686967474785197	0.5686967474785197	1.1464668244246616
0.5810931534232884	-1.1466676646378733	-0.5693472282988437	0.5693472282988437	1.1466676646378733
0.5815928035982009	-1.1468686644995205	-0.5699982230429074	0.5699982230429074	1.1468686644995205
0.5820924537731135	-1.1470698237146857	-0.5706497326423497	0.5706497326423497	1.1470698237146857
0.582592103948026	-1.1472711419860646	-0.5713017580304516	0.5713017580304516	1.1472711419860646
0.5830917541229386	-1.1474726190139035	-0.5719543001421096	0.5719543001421096	1.1474726190139035
0.5835914042978511	-1.147674254495996	-0.5726073599138506	0.5726073599138506	1.147674254495996
0.5840910544727637	-1.1478760481276131	-0.5732609382838044	0.5732609382838044	1.1478760481276131
0.5845907046476762	-1.148077999601598	-0.5739150361917552	0.5739150361917552	1.148077999601598
0.5850903548225888	-1.1482801086082166	-0.5745696545790925	0.5745696545790925	1.1482801086082166
0.5855900049975012	-1.1484823748352528	-0.5752247943888549	0.5752247943888549	1.1484823748352528
0.5860896551724138	-1.1486847979679486	-0.5758804565657157	0.5758804565657157	1.1486847979679486
0.5865893053473263	-1.1488873776889321	-0.5765366420559526	0.5765366420559526	1.1488873776889321
0.5870889555222388	-1.1490901136782845	-0.5771933518074952	0.5771933518074952	1.1490901136782845
0.5875886056971514	-1.1492930056135082	-0.5778505867699312	0.5778505867699312	1.1492930056135082
0.5880882558720639	-1.1494960531694562	-0.5785083478944566	0.5785083478944566	1.1494960531694562
0.5885879060469765	-1.1496992560183648	-0.5791666361339173	0.5791666361339173	1.1496992560183648
0.589087556221889	-1.1499026138298207	-0.5798254524428087	0.5798254524428087	1.1499026138298207
0.5895872063968016	-1.1501061262707384	-0.5804847977772601	0.5804847977772601	1.1501061262707384
0.5900868565717141	-1.15030979300534	-0.5811446730950447	0.5811446730950447	1.15030979300534
0.5905865067466267	-1.1505136136951655	-0.5818050793555948	0.5818050793555948	1.1505136136951655
0.5910861569215392	-1.1507175879989953	-0.5824660175199734	0.5824660175199734	1.1507175879989953
0.5915858070964518	-1.1509217155729146	-0.5831274885509092	0.5831274885509092	1.1509217155729146
0.5920854572713643	-1.1511259960702105	-0.5837894934127674	0.5837894934127674	1.1511259960702105
0.5925851074462769	-1.1513304291414341	-0.5844520330715853	0.5844520330715853	1.1513304291414341
0.5930847576211894	-1.151535014434284	-0.5851151084950278	0.5851151084950278	1.151535014434284
0.593584407796102	-1.151739751593675	-0.5857787206524315	0.5857787206524315	1.151739751593675
0.5940840579710145	-1.151944640261699	-0.5864428705147869	0.5864428705147869	1.151944640261699
0.594583708145927	-1.1521496800775672	-0.5871075590547435	0.5871075590547435	1.1521496800775672
0.5950833583208396	-1.15235487067764	-0.5877727872466051	0.5877727872466051	1.15235487067764
0.5955830084957521	-1.1525602116953855	-0.5884385560663439	0.5884385560663439	1.1525602116953855
0.5960826586706647	-1.1527657027613134	-0.5891048664915798	0.5891048664915798	1.1527657027613134
0.5965823088455772	-1.1529713435030828	-0.5897717195016217	0.5897717195016217	1.1529713435030828
0.5970819590204898	-1.1531771335453034	-0.5904391160773946	0.5904391160773946	1.1531771335453034
0.5975816091954023	-1.1533830725097203	-0.5911070572015533	0.5911070572015533	1.1533830725097203
0.5980812593703149	-1.1535891600149923	-0.5917755438583616	0.5917755438583616	1.1535891600149923
0.5985809095452274	-1.153795395676832	-0.5924445770337895	0.5924445770337895	1.153795395676832
0.59908055972014	-1.154001779107855	-0.593114157715445	0.593114157715445	1.154001779107855
0.5995802098950525	-1.15420830991772	-0.5937842868926424	0.5937842868926424	1.15420830991772
0.600079860069965	-1.154414987712902	-0.5944549655563286	0.5944549655563286	1.154414987712902
0.6005795102448775	-1.1546218120968468	-0.5951261946991435	0.5951261946991435	1.1546218120968468
0.6010791604197901	-1.1548287826698922	-0.5957979753154027	0.5957979753154027	1.1548287826698922
0.6015788105947026	-1.1550358990291958	-0.5964703084010881	0.5964703084010881	1.1550358990291958
0.6020784607696152	-1.155243160768756	-0.5971431949538412	0.5971431949538412	1.155243160768756
0.6025781109445277	-1.1554505674794497	-0.5978166359730137	0.5978166359730137	1.1554505674794497
0.6030777611194402	-1.1556581187489028	-0.5984906324596116	0.5984906324596116	1.1556581187489028
0.6035774112943528	-1.1558658141615392	-0.5991651854163204	0.5991651854163204	1.1558658141615392
0.6040770614692653	-1.15607365329851	-0.5998402958474978	0.5998402958474978	1.15607365329851
0.6045767116441779	-1.1562816357377341	-0.6005159647592001	0.6005159647592001	1.1562816357377341
0.6050763618190904	-1.1564897610538079	-0.6011921931591367	0.6011921931591367	1.1564897610538079
0.605576011994003	-1.1566980288180522	-0.6018689820567239	0.6018689820567239	1.1566980288180522
0.6060756621689155	-1.1569064385984067	-0.6025463324630375	0.6025463324630375	1.1569064385984067
0.6065753123438281	-1.1571149899595088	-0.6032242453908515	0.6032242453908515	1.1571149899595088
0.6070749625187406	-1.1573236824625788	-0.6039027218546088	0.6039027218546088	1.1573236824625788
0.6075746126936532	-1.1575325156654241	-0.6045817628704415	0.6045817628704415	1.1575325156654241
0.6080742628685657	-1.1577414891224467	-0.6052613694561655	0.6052613694561655	1.1577414891224467
0.6085739130434783	-1.157950602384617	-0.6059415426312821	0.6059415426312821	1.157950602384617
0.6090735632183908	-1.1581598549994003	-0.606622283416978	0.606622283416978	1.1581598549994003
0.6095732133933034	-1.1583692465107462	-0.6073035928361054	0.6073035928361054	1.1583692465107462
0.6100728635682159	-1.1585787764591458	-0.6079854719132362	0.6079854719132362	1.1585787764591458
0.6105725137431285	-1.1587884443814769	-0.6086679216745899	0.6086679216745899	1.1587884443814769
0.611072163918041	-1.1589982498111042	-0.6093509431481066	0.6093509431481066	1.1589982498111042
0.6115718140929535	-1.1592081922777457	-0.6100345373633835	0.6100345373633835	1.1592081922777457
0.6120714642678661	-1.1594182713075425	-0.6107187053517236	0.6107187053517236	1.1594182713075425
0.6125711144427786	-1.159628486422995	-0.6114034481461158	0.6114034481461158	1.159628486422995
0.6130707646176912	-1.1598388371428796	-0.6120887667812206	0.6120887667812206	1.1598388371428796
0.6135704147926037	-1.1600493229823345	-0.6127746622933933	0.6127746622933933	1.1600493229823345
0.6140700649675163	-1.1602599434527472	-0.6134611357206823	0.6134611357206823	1.1602599434527472
0.6145697151424288	-1.1604706980617787	-0.6141481881028128	0.6141481881028128	1.1604706980617787
0.6150693653173414	-1.1606815863133124	-0.6148358204812087	0.6148358204812087	1.1606815863133124
0.6155690154922538	-1.1608926077074386	-0.6155240338989693	0.6155240338989693	1.1608926077074386
0.6160686656671664	-1.1611037617404099	-0.6162128294008835	0.6162128294008835	1.1611037617404099
0.6165683158420789	-1.1613150479046372	-0.6169022080334262	0.6169022080334262	1.1613150479046372
0.6170679660169915	-1.1615264656886641	-0.6175921708447624	0.6175921708447624	1.1615264656886641
0.617567616191904	-1.1617380145771299	-0.6182827188847436	0.6182827188847436	1.1617380145771299
0.6180672663668166	-1.1619496940507243	-0.6189738532048996	0.6189738532048996	1.1619496940507243
0.6185669165417291	-1.1621615035862154	-0.6196655748584552	0.6196655748584552	1.1621615035862154
0.6190665667166417	-1.162373442656352	-0.6203578849003133	0.6203578849003133	1.162373442656352
0.6195662168915542	-1.1625855107299015	-0.6210507843870694	0.6210507843870694	1.1625855107299015
0.6200658670664667	-1.1627977072715592	-0.6217442743769883	0.6217442743769883	1.1627977072715592
0.6205655172413793	-1.1630100317419854	-0.6224383559300317	0.6224383559300317	1.1630100317419854
0.6210651674162918	-1.1632224835977247	-0.6231330301078405	0.6231330301078405	1.1632224835977247
0.6215648175912044	-1.1634350622912	-0.6238282979737395	0.6238282979737395	1.1634350622912
0.6220644677661169	-1.1636477672707066	-0.6245241605927364	0.6245241605927364	1.1636477672707066
0.6225641179410295	-1.1638605979803154	-0.62522061903151	0.62522061903151	1.1638605979803154
0.623063768115942	-1.164073553859928	-0.6259176743584332	0.6259176743584332	1.164073553859928
0.6235634182908546	-1.1642866343451697	-0.6266153276435454	0.6266153276435454	1.1642866343451697
0.6240630684657671	-1.1644998388674228	-0.6273135799585745	0.6273135799585745	1.1644998388674228
0.6245627186406797	-1.1647131668537731	-0.6280124323769238	0.6280124323769238	1.1647131668537731
0.6250623688155922	-1.1649266177269693	-0.6287118859736736	0.6287118859736736	1.1649266177269693
0.6255620189905048	-1.165140190905392	-0.6294119418255709	0.6294119418255709	1.165140190905392
0.6260616691654173	-1.1653538858030421	-0.6301126010110473	0.6301126010110473	1.1653538858030421
0.6265613193403299	-1.1655677018295196	-0.630813864610209	0.630813864610209	1.1655677018295196
0.6270609695152424	-1.1657816383899418	-0.6315157337048288	0.6315157337048288	1.1657816383899418
0.627560619690155	-1.1659956948849508	-0.6322182093783403	0.6322182093783403	1.1659956948849508
0.6280602698650675	-1.1662098707107036	-0.6329212927158674	0.6329212927158674	1.1662098707107036
0.62855992003998	-1.1664241652587943	-0.6336249848041935	0.6336249848041935	1.1664241652587943
0.6290595702148926	-1.1666385779162372	-0.6343292867317627	0.6343292867317627	1.1666385779162372
0.629559220389805	-1.166853108065429	-0.635034199588682	0.635034199588682	1.166853108065429
0.6300588705647177	-1.1670677550841855	-0.6357397244667456	0.6357397244667456	1.1670677550841855
0.6305585207396301	-1.167282518345566	-0.6364458624593762	0.6364458624593762	1.167282518345566
0.6310581709145427	-1.1674973972179752	-0.6371526146616757	0.6371526146616757	1.1674973972179752
0.6315578210894552	-1.1677123910650808	-0.637859982170407	0.637859982170407	1.1677123910650808
0.6320574712643678	-1.1679274992457684	-0.6385679660839755	0.6385679660839755	1.1679274992457684
0.6325571214392803	-1.1681427211140956	-0.6392765675024459	0.6392765675024459	1.1681427211140956
0.6330567716141929	-1.1683580560193378	-0.6399857875275488	0.6399857875275488	1.1683580560193378
0.6335564217891054	-1.1685735033058569	-0.6406956272626476	0.6406956272626476	1.1685735033058569
0.634056071964018	-1.1687890623131088	-0.6414060878127622	0.6414060878127622	1.1687890623131088
0.6345557221389305	-1.1690047323756256	-0.6421171702845535	0.6421171702845535	1.1690047323756256
0.6350553723138431	-1.1692205128229605	-0.6428288757863347	0.6428288757863347	1.1692205128229605
0.6355550224887556	-1.1694364029796422	-0.6435412054280536	0.6435412054280536	1.1694364029796422
0.6360546726636682	-1.1696524021651624	-0.644254160321292	0.644254160321292	1.1696524021651624
0.6365543228385807	-1.1698685096939445	-0.6449677415792835	0.6449677415792835	1.1698685096939445
0.6370539730134932	-1.1700847248752833	-0.6456819503168905	0.6456819503168905	1.1700847248752833
0.6375536231884058	-1.170301047013298	-0.6463967876505888	0.6463967876505888	1.170301047013298
0.6380532733633183	-1.170517475406963	-0.64711225469851	0.64711225469851	1.170517475406963
0.6385529235382309	-1.1707340093499958	-0.647828352580392	0.647828352580392	1.1707340093499958
0.6390525737131434	-1.1709506481308591	-0.6485450824176059	0.6485450824176059	1.1709506481308591
0.639552223888056	-1.171167391032694	-0.6492624453331324	0.6492624453331324	1.171167391032694
0.6400518740629685	-1.1713842373333512	-0.6499804424515835	0.6499804424515835	1.1713842373333512
0.6405515242378811	-1.171601186305264	-0.6506990748991692	0.6506990748991692	1.171601186305264
0.6410511744127936	-1.171818237215466	-0.6514183438037243	0.6514183438037243	1.171818237215466
0.6415508245877062	-1.172035389325545	-0.6521382502946823	0.6521382502946823	1.172035389325545
0.6420504747626187	-1.1722526418915935	-0.6528587955030865	0.6528587955030865	1.1722526418915935
0.6425501249375313	-1.1724699941641683	-0.6535799805615733	0.6535799805615733	1.1724699941641683
0.6430497751124438	-1.172687445388252	-0.654301806604374	0.654301806604374	1.172687445388252
0.6435494252873564	-1.172904994803237	-0.6550242747673279	0.6550242747673279	1.172904994803237
0.6440490754622689	-1.173122641642849	-0.6557473861878457	0.6557473861878457	1.173122641642849
0.6445487256371815	-1.1733403851351505	-0.6564711420049416	0.6564711420049416	1.1733403851351505
0.645048375812094	-1.1735582245024403	-0.6571955433591945	0.6571955433591945	1.1735582245024403
0.6455480259870064	-1.17377615896126	-0.6579205913927703	0.6579205913927703	1.17377615896126
0.646047676161919	-1.1739941877223654	-0.6586462872494152	0.6586462872494152	1.1739941877223654
0.6465473263368315	-1.1742123099906197	-0.6593726320744244	0.6593726320744244	1.1742123099906197
0.6470469765117441	-1.1744305249650242	-0.6600996270146819	0.6600996270146819	1.1744305249650242
0.6475466266866566	-1.1746488318386208	-0.6608272732186158	0.6608272732186158	1.1746488318386208
0.6480462768615692	-1.1748672297984841	-0.6615555718362152	0.6615555718362152	1.1748672297984841
0.6485459270364817	-1.1750857180256533	-0.6622845240190237	0.6622845240190237	1.1750857180256533
0.6490455772113943	-1.1753042956951296	-0.6630141309201273	0.6630141309201273	1.1753042956951296
0.6495452273863068	-1.1755229619757728	-0.6637443936941563	0.6637443936941563	1.1755229619757728
0.6500448775612194	-1.1757417160303258	-0.6644753134972873	0.6644753134972873	1.1757417160303258
0.6505445277361319	-1.1759605570153027	-0.6652068914872109	0.6652068914872109	1.1759605570153027
0.6510441779110445	-1.1761794840809825	-0.6659391288231533	0.6659391288231533	1.1761794840809825
0.651543828085957	-1.17639849637138	-0.6666720266658694	0.6666720266658694	1.17639849637138
0.6520434782608696	-1.1766175930241602	-0.6674055861776239	0.6674055861776239	1.1766175930241602
0.6525431284357821	-1.1768367731706146	-0.6681398085221911	0.6681398085221911	1.1768367731706146
0.6530427786106947	-1.177056035935624	-0.6688746948648606	0.6688746948648606	1.177056035935624
0.6535424287856072	-1.1772753804375709	-0.6696102463724067	0.6696102463724067	1.1772753804375709
0.6540420789605197	-1.177494805788359	-0.6703464642131098	0.6703464642131098	1.177494805788359
0.6545417291354323	-1.1777143110933077	-0.6710833495567359	0.6710833495567359	1.1777143110933077
0.6550413793103448	-1.1779338954511314	-0.671820903574532	0.671820903574532	1.1779338954511314
0.6555410294852574	-1.1781535579538844	-0.6725591274392172	0.6725591274392172	1.1781535579538844
0.6560406796601699	-1.178373297686918	-0.6732980223249883	0.6732980223249883	1.178373297686918
0.6565403298350825	-1.1785931137288435	-0.6740375894075084	0.6740375894075084	1.1785931137288435
0.657039980009995	-1.1788130051514383	-0.67477782986388	0.67477782986388	1.1788130051514383
0.6575396301849076	-1.1790329710196503	-0.6755187448726717	0.6755187448726717	1.1790329710196503
0.6580392803598201	-1.1792530103915193	-0.6762603356138901	0.6762603356138901	1.1792530103915193
0.6585389305347327	-1.1794731223181312	-0.6770026032689828	0.6770026032689828	1.1794731223181312
0.6590385807096452	-1.179693305843583	-0.6777455490208208	0.6777455490208208	1.179693305843583
0.6595382308845578	-1.1799135600048904	-0.6784891740537028	0.6784891740537028	1.1799135600048904
0.6600378810594703	-1.1801338838319801	-0.6792334795533334	0.6792334795533334	1.1801338838319801
0.6605375312343829	-1.1803542763476338	-0.6799784667068399	0.6799784667068399	1.1803542763476338
0.6610371814092953	-1.1805747365674104	-0.6807241367027425	0.6807241367027425	1.1805747365674104
0.6615368315842078	-1.180795263499604	-0.6814704907309497	0.6814704907309497	1.180795263499604
0.6620364817591204	-1.181015856145205	-0.6822175299827579	0.6822175299827579	1.181015856145205
0.6625361319340329	-1.1812365134978222	-0.6829652556508407	0.6829652556508407	1.1812365134978222
0.6630357821089455	-1.1814572345436691	-0.683713668929245	0.683713668929245	1.1814572345436691
0.663535432283858	-1.181678018261443	-0.6844627710133658	0.6844627710133658	1.181678018261443
0.6640350824587706	-1.181898863622356	-0.6852125630999683	0.6852125630999683	1.181898863622356
0.6645347326336831	-1.1821197695900045	-0.6859630463871438	0.6859630463871438	1.1821197695900045
0.6650343828085957	-1.1823407351203463	-0.6867142220743256	0.6867142220743256	1.1823407351203463
0.6655340329835082	-1.1825617591616517	-0.687466091362274	0.687466091362274	1.1825617591616517
0.6660336831584208	-1.1827828406544316	-0.6882186554530622	0.6882186554530622	1.1827828406544316
0.6665333333333333	-1.1830039785313926	-0.6889719155500765	0.6889719155500765	1.1830039785313926
0.6670329835082459	-1.1832251717173614	-0.6897258728579981	0.6897258728579981	1.1832251717173614
0.6675326336831584	-1.1834464191292384	-0.6904805285827912	0.6904805285827912	1.1834464191292384
0.668032283858071	-1.183667719675957	-0.6912358839317121	0.6912358839317121	1.183667719675957
0.6685319340329835	-1.1838890722583897	-0.6919919401132754	0.6919919401132754	1.1838890722583897
0.6690315842078961	-1.1841104757693168	-0.6927486983372626	0.6927486983372626	1.1841104757693168
0.6695312343828086	-1.184331929093336	-0.6935061598146922	0.6935061598146922	1.184331929093336
0.6700308845577211	-1.1845534311068586	-0.6942643257578403	0.6942643257578403	1.1845534311068586
0.6705305347326337	-1.1847749806779724	-0.6950231973801922	0.6950231973801922	1.1847749806779724
0.6710301849075462	-1.184996576666446	-0.6957827758964633	0.6957827758964633	1.184996576666446
0.6715298350824588	-1.185218217923646	-0.6965430625225766	0.6965430625225766	1.185218217923646
0.6720294852573713	-1.185439903292431	-0.6973040584756343	0.6973040584756343	1.185439903292431
0.6725291354322839	-1.185661631607176	-0.6980657649739475	0.6980657649739475	1.185661631607176
0.6730287856071964	-1.1858834016936326	-0.6988281832369823	0.6988281832369823	1.1858834016936326
0.673528435782109	-1.1861052123688942	-0.6995913144853703	0.6995913144853703	1.1861052123688942
0.6740280859570215	-1.1863270624413376	-0.7003551599408951	0.7003551599408951	1.1863270624413376
0.6745277361319341	-1.1865489507105522	-0.7011197208264789	0.7011197208264789	1.1865489507105522
0.6750273863068466	-1.186770875967257	-0.7018849983661632	0.7018849983661632	1.186770875967257
0.6755270364817592	-1.1869928369932838	-0.7026509937851168	0.7026509937851168	1.1869928369932838
0.6760266866566716	-1.1872148325614396	-0.7034177083095873	0.7034177083095873	1.1872148325614396
0.6765263368315843	-1.1874368614355064	-0.7041851431669338	0.7041851431669338	1.1874368614355064
0.6770259870064967	-1.1876589223701262	-0.7049532995855714	0.7049532995855714	1.1876589223701262
0.6775256371814093	-1.1878810141107603	-0.7057221787949872	0.7057221787949872	1.1878810141107603
0.6780252873563218	-1.1881031353936213	-0.7064917820257172	0.7064917820257172	1.1881031353936213
0.6785249375312343	-1.1883252849455532	-0.707262110509318	0.707262110509318	1.1883252849455532
0.6790245877061469	-1.18854746148406	-0.708033165478394	0.708033165478394	1.18854746148406
0.6795242378810594	-1.1887696637171334	-0.7088049481665293	0.7088049481665293	1.1887696637171334
0.680023888055972	-1.188991890343244	-0.7095774598083153	0.7095774598083153	1.188991890343244
0.6805235382308845	-1.189214140051242	-0.710350701639319	0.710350701639319	1.189214140051242
0.6810231884057971	-1.1894364115203027	-0.7111246748960722	0.7111246748960722	1.1894364115203027
0.6815228385807096	-1.1896587034198396	-0.711899380816051	0.711899380816051	1.1896587034198396
0.6820224887556222	-1.189881014409428	-0.7126748206376644	0.7126748206376644	1.189881014409428
0.6825221389305347	-1.1901033431387555	-0.7134509956002497	0.7134509956002497	1.1901033431387555
0.6830217891054473	-1.1903256882475237	-0.7142279069440379	0.7142279069440379	1.1903256882475237
0.6835214392803598	-1.1905480483653677	-0.7150055559101466	0.7150055559101466	1.1905480483653677
0.6840210894552724	-1.1907704221118112	-0.7157839437405685	0.7157839437405685	1.1907704221118112
0.6845207396301849	-1.1909928080961418	-0.7165630716781402	0.7165630716781402	1.1909928080961418
0.6850203898050975	-1.1912152049174	-0.7173429409665543	0.7173429409665543	1.1912152049174
0.68552003998001	-1.1914376111642295	-0.7181235528503092	0.7181235528503092	1.1914376111642295
0.6860196901549226	-1.1916600254148542	-0.7189049085747126	0.7189049085747126	1.1916600254148542
0.6865193403298351	-1.1918824462369684	-0.7196870093858583	0.7196870093858583	1.1918824462369684
0.6870189905047476	-1.192104872187648	-0.7204698565306017	0.7204698565306017	1.192104872187648
0.6875186406796602	-1.1923273018133078	-0.72125345125656	0.72125345125656	1.1923273018133078
0.6880182908545727	-1.1925497336496058	-0.7220377948120777	0.7220377948120777	1.1925497336496058
0.6885179410294853	-1.192772166221335	-0.722822888446219	0.722822888446219	1.192772166221335
0.6890175912043978	-1.1929945980423695	-0.7236087334087362	0.7236087334087362	1.1929945980423695
0.6895172413793104	-1.1932170276155647	-0.72439533095006	0.72439533095006	1.1932170276155647
0.6900168915542229	-1.1934394534326818	-0.725182682321281	0.725182682321281	1.1934394534326818
0.6905165417291355	-1.193661873974303	-0.725970788774125	0.725970788774125	1.193661873974303
0.691016191904048	-1.193884287709745	-0.7267596515609427	0.7267596515609427	1.193884287709745
0.6915158420789606	-1.1941066930969615	-0.7275492719346713	0.7275492719346713	1.1941066930969615
0.692015492253873	-1.1943290885824764	-0.7283396511488343	0.7283396511488343	1.1943290885824764
0.6925151424287856	-1.1945514726012803	-0.7291307904575139	0.7291307904575139	1.1945514726012803
0.6930147926036981	-1.1947738435767512	-0.7299226911153215	0.7299226911153215	1.1947738435767512
0.6935144427786107	-1.19499619992054	-0.7307153543773838	0.7307153543773838	1.19499619992054
0.6940140929535232	-1.195218540032522	-0.7315087814993234	0.7315087814993234	1.195218540032522
0.6945137431284358	-1.1954408623006796	-0.7323029737372339	0.7323029737372339	1.1954408623006796
0.6950133933033483	-1.1956631651010063	-0.7330979323476556	0.7330979323476556	1.1956631651010063
0.6955130434782608	-1.1958854467974327	-0.7338936585875578	0.7338936585875578	1.1958854467974327
0.6960126936531734	-1.1961077057417173	-0.7346901537143122	0.7346901537143122	1.1961077057417173
0.6965123438280859	-1.1963299402733492	-0.7354874189856646	0.7354874189856646	1.1963299402733492
0.6970119940029985	-1.1965521487194857	-0.7362854556597316	0.7362854556597316	1.1965521487194857
0.697511644177911	-1.1967743293948083	-0.7370842649949447	0.7370842649949447	1.1967743293948083
0.6980112943528236	-1.196996480601459	-0.7378838482500565	0.7378838482500565	1.196996480601459
0.6985109445277361	-1.1972186006289476	-0.7386842066841031	0.7386842066841031	1.1972186006289476
0.6990105947026487	-1.1974406877539974	-0.7394853415563649	0.7394853415563649	1.1974406877539974
0.6995102448775612	-1.1976627402405433	-0.7402872541263761	0.7402872541263761	1.1976627402405433
0.7000098950524738	-1.1978847563395334	-0.7410899456538649	0.7410899456538649	1.1978847563395334
0.7005095452273863	-1.1981067342888914	-0.7418934173987501	0.7418934173987501	1.1981067342888914
0.7010091954022989	-1.198328672313385	-0.7426976706210977	0.7426976706210977	1.198328672313385
0.7015088455772114	-1.1985505686245275	-0.7435027065811036	0.7435027065811036	1.1985505686245275
0.702008495752124	-1.1987724214204962	-0.744308526539075	0.744308526539075	1.1987724214204962
0.7025081459270365	-1.1989942288859936	-0.7451151317553815	0.7451151317553815	1.1989942288859936
0.7030077961019491	-1.199215989192158	-0.7459225234904409	0.7459225234904409	1.199215989192158
0.7035074462768616	-1.1994377004964705	-0.7467307030046987	0.7467307030046987	1.1994377004964705
0.7040070964517741	-1.1996593609426158	-0.7475396715585747	0.7475396715585747	1.1996593609426158
0.7045067466266867	-1.1998809686603973	-0.7483494304124563	0.7483494304124563	1.1998809686603973
0.7050063968015992	-1.2001025217656387	-0.7491599808266677	0.7491599808266677	1.2001025217656387
0.7055060469765118	-1.2003240183600163	-0.7499713240614136	0.7499713240614136	1.2003240183600163
0.7060056971514242	-1.2005454565310385	-0.7507834613767933	0.7507834613767933	1.2005454565310385
0.7065053473263369	-1.200766834351838	-0.7515963940327244	0.7515963940327244	1.200766834351838
0.7070049975012493	-1.2009881498811383	-0.7524101232889491	0.7524101232889491	1.2009881498811383
0.707504647676162	-1.2012094011630825	-0.7532246504049753	0.7532246504049753	1.2012094011630825
0.7080042978510744	-1.2014305862271433	-0.7540399766400597	0.7540399766400597	1.2014305862271433
0.708503948025987	-1.2016517030880083	-0.7548561032531682	0.7548561032531682	1.2016517030880083
0.7090035982008995	-1.201872749745449	-0.7556730315029464	0.7556730315029464	1.201872749745449
0.7095032483758121	-1.202093724184214	-0.7564907626476871	0.7564907626476871	1.202093724184214
0.7100028985507246	-1.2023146243739078	-0.7573092979452914	0.7573092979452914	1.2023146243739078
0.7105025487256372	-1.202535448268858	-0.7581286386532373	0.7581286386532373	1.202535448268858
0.7110021989005497	-1.2027561938080222	-0.758948786028555	0.758948786028555	1.2027561938080222
0.7115018490754623	-1.2029768589148147	-0.7597697413277604	0.7597697413277604	1.2029768589148147
0.7120014992503748	-1.2031974414970465	-0.7605915058068635	0.7605915058068635	1.2031974414970465
0.7125011494252873	-1.2034179394467368	-0.7614140807212905	0.7614140807212905	1.2034179394467368
0.7130007996001999	-1.2036383506400383	-0.7622374673258774	0.7622374673258774	1.2036383506400383
0.7135004497751124	-1.203858672937081	-0.7630616668748158	0.7630616668748158	1.203858672937081
0.714000099950025	-1.2040789041818498	-0.7638866806216216	0.7638866806216216	1.2040789041818498
0.7144997501249375	-1.2042990422020503	-0.7647125098190908	0.7647125098190908	1.2042990422020503
0.7149994002998501	-1.2045190848089917	-0.7655391557192672	0.7655391557192672	1.2045190848089917
0.7154990504747626	-1.2047390297974354	-0.7663666195734027	0.7663666195734027	1.2047390297974354
0.7159987006496752	-1.2049588749454874	-0.7671949026319145	0.7671949026319145	1.2049588749454874
0.7164983508245877	-1.2051786180144273	-0.7680240061443385	0.7680240061443385	1.2051786180144273
0.7169980009995003	-1.2053982567486081	-0.7688539313593046	0.7688539313593046	1.2053982567486081
0.7174976511744128	-1.2056177888752964	-0.769684679524477	0.769684679524477	1.2056177888752964
0.7179973013493254	-1.2058372121045482	-0.7705162518865282	0.7705162518865282	1.2058372121045482
0.7184969515242379	-1.2060565241290555	-0.7713486496910814	0.7713486496910814	1.2060565241290555
0.7189966016991505	-1.206275722624013	-0.7721818741826765	0.7721818741826765	1.206275722624013
0.719496251874063	-1.2064948052469726	-0.7730159266047224	0.7730159266047224	1.2064948052469726
0.7199959020489756	-1.2067137696377095	-0.7738508081994545	0.7738508081994545	1.2067137696377095
0.7204955522238881	-1.2069326134180665	-0.7746865202078935	0.7746865202078935	1.2069326134180665
0.7209952023988005	-1.2071513341918083	-0.7755230638697869	0.7755230638697869	1.2071513341918083
0.7214948525737132	-1.2073699295444724	-0.7763604404235729	0.7763604404235729	1.2073699295444724
0.7219945027486256	-1.207588397043225	-0.7771986511063291	0.7771986511063291	1.207588397043225
0.7224941529235382	-1.2078067342367245	-0.778037697153736	0.778037697153736	1.2078067342367245
0.7229938030984507	-1.2080249386549349	-0.7788775798000062	0.7788775798000062	1.2080249386549349
0.7234934532733633	-1.2082430078089992	-0.7797183002778579	0.7797183002778579	1.2082430078089992
0.7239931034482758	-1.2084609391910794	-0.7805598598184521	0.7805598598184521	1.2084609391910794
0.7244927536231884	-1.2086787302741977	-0.7814022596513469	0.7814022596513469	1.2086787302741977
0.7249924037981009	-1.2088963785120657	-0.7822455010044375	0.7822455010044375	1.2088963785120657
0.7254920539730135	-1.2091138813389668	-0.7830895851039299	0.7830895851039299	1.2091138813389668
0.725991704147926	-1.2093312361695392	-0.783934513174253	0.783934513174253	1.2093312361695392
0.7264913543228386	-1.2095484403986598	-0.784780286438035	0.784780286438035	1.2095484403986598
0.7269910044977511	-1.209765491401255	-0.7856269061160334	0.7856269061160334	1.209765491401255
0.7274906546726637	-1.2099823865321429	-0.7864743734270839	0.7864743734270839	1.2099823865321429
0.7279903048475762	-1.2101991231258744	-0.7873226895880517	0.7873226895880517	1.2101991231258744
0.7284899550224888	-1.210415698496538	-0.788171855813763	0.788171855813763	1.210415698496538
0.7289896051974013	-1.2106321099376427	-0.7890218733169644	0.7890218733169644	1.2106321099376427
0.7294892553723138	-1.2108483547218714	-0.7898727433082435	0.7898727433082435	1.2108483547218714
0.7299889055472264	-1.2110644301009785	-0.7907244669959956	0.7907244669959956	1.2110644301009785
0.7304885557221389	-1.2112803333055733	-0.7915770455863423	0.7915770455863423	1.2112803333055733
0.7309882058970515	-1.2114960615449526	-0.7924304802830867	0.7924304802830867	1.2114960615449526
0.731487856071964	-1.2117116120069271	-0.7932847722876437	0.7932847722876437	1.2117116120069271
0.7319875062468766	-1.2119269818576441	-0.7941399227989864	0.7941399227989864	1.2119269818576441
0.7324871564217891	-1.2121421682413953	-0.7949959330135759	0.7949959330135759	1.2121421682413953
0.7329868065967017	-1.2123571682804415	-0.7958528041253023	0.7958528041253023	1.2123571682804415
0.7334864567716142	-1.2125719790748193	-0.7967105373254194	0.7967105373254194	1.2125719790748193
0.7339861069465268	-1.2127865977021592	-0.7975691338024766	0.7975691338024766	1.2127865977021592
0.7344857571214393	-1.213001021217504	-0.7984285947422619	0.7984285947422619	1.213001021217504
0.7349854072963519	-1.2132152466531045	-0.7992889213277277	0.7992889213277277	1.2132152466531045
0.7354850574712644	-1.2134292710182326	-0.8001501147389224	0.8001501147389224	1.2134292710182326
0.735984707646177	-1.2136430912989866	-0.8010121761529253	0.8010121761529253	1.2136430912989866
0.7364843578210895	-1.2138567044581021	-0.8018751067437779	0.8018751067437779	1.2138567044581021
0.7369840079960019	-1.2140701074347373	-0.8027389076824126	0.8027389076824126	1.2140701074347373
0.7374836581709145	-1.2142832971442898	-0.803603580136576	0.803603580136576	1.2142832971442898
0.737983308345827	-1.2144962704781774	-0.8044691252707639	0.8044691252707639	1.2144962704781774
0.7384829585207396	-1.2147090243036598	-0.8053355442461455	0.8053355442461455	1.2147090243036598
0.7389826086956521	-1.2149215554636008	-0.8062028382204874	0.8062028382204874	1.2149215554636008
0.7394822588705647	-1.2151338607762818	-0.8070710083480778	0.8070710083480778	1.2151338607762818
0.7399819090454772	-1.2153459370351896	-0.8079400557796607	0.8079400557796607	1.2153459370351896
0.7404815592203898	-1.2155577810087859	-0.8088099816623354	0.8088099816623354	1.2155577810087859
0.7409812093953023	-1.2157693894403225	-0.8096807871395044	0.8096807871395044	1.2157693894403225
0.7414808595702149	-1.2159807590476013	-0.8105524733507766	0.8105524733507766	1.2159807590476013
0.7419805097451274	-1.2161918865227621	-0.8114250414318918	0.8114250414318918	1.2161918865227621
0.74248015992004	-1.2164027685320686	-0.8122984925146436	0.8122984925146436	1.2164027685320686
0.7429798100949525	-1.2166134017156724	-0.8131728277267852	0.8131728277267852	1.2166134017156724
0.7434794602698651	-1.2168237826874047	-0.8140480481919624	0.8140480481919624	1.2168237826874047
0.7439791104447776	-1.217033908034526	-0.8149241550296081	0.8149241550296081	1.217033908034526
0.7444787606196902	-1.217243774317525	-0.8158011493548779	0.8158011493548779	1.217243774317525
0.7449784107946027	-1.2174533780698564	-0.8166790322785394	0.8166790322785394	1.2174533780698564
0.7454780609695152	-1.2176627157977349	-0.8175578049069122	0.8175578049069122	1.2176627157977349
0.7459777111444278	-1.2178717839798716	-0.8184374683417479	0.8184374683417479	1.2178717839798716
0.7464773613193403	-1.2180805790672602	-0.8193180236801614	0.8193180236801614	1.2180805790672602
0.7469770114942529	-1.218289097482915	-0.82019947201453	0.82019947201453	1.218289097482915
0.7474766616691654	-1.2184973356216382	-0.8210818144323999	0.8210818144323999	1.2184973356216382
0.747976311844078	-1.2187052898497754	-0.8219650520163954	0.8219650520163954	1.2187052898497754
0.7484759620189905	-1.2189129565049435	-0.8228491858441107	0.8228491858441107	1.2189129565049435
0.7489756121939031	-1.2191203318958252	-0.8237342169880377	0.8237342169880377	1.2191203318958252
0.7494752623688156	-1.2193274123018665	-0.8246201465154407	0.8246201465154407	1.2193274123018665
0.7499749125437282	-1.219534193973053	-0.8255069754882747	0.8255069754882747	1.219534193973053
0.7504745627186407	-1.2197406731296316	-0.8263947049630742	0.8263947049630742	1.2197406731296316
0.7509742128935533	-1.2199468459618585	-0.827283335990853	0.827283335990853	1.2199468459618585
0.7514738630684658	-1.2201527086297332	-0.8281728696170041	0.8281728696170041	1.2201527086297332
0.7519735132433784	-1.220358257262724	-0.8290633068811881	0.8290633068811881	1.220358257262724
0.7524731634182908	-1.2205634879595149	-0.8299546488172349	0.8299546488172349	1.2205634879595149
0.7529728135932034	-1.2207683967877259	-0.830846896453031	0.830846896453031	1.2207683967877259
0.7534724637681159	-1.2209729797836095	-0.831740050810397	0.831740050810397	1.2209729797836095
0.7539721139430284	-1.221177232951825	-0.8326341129050046	0.8326341129050046	1.221177232951825
0.754471764117941	-1.2213811522651112	-0.8335290837462368	0.8335290837462368	1.2213811522651112
0.7549714142928535	-1.221584733664034	-0.8344249643370941	0.8344249643370941	1.221584733664034
0.7554710644677661	-1.221787973056673	-0.8353217556740589	0.8353217556740589	1.221787973056673
0.7559707146426786	-1.22199086631835	-0.836219458746994	0.836219458746994	1.22199086631835
0.7564703648175912	-1.2221934092913356	-0.837118074539021	0.837118074539021	1.2221934092913356
0.7569700149925037	-1.2223955977845402	-0.8380176040263935	0.8380176040263935	1.2223955977845402
0.7574696651674163	-1.222597427573222	-0.8389180481783757	0.8389180481783757	1.222597427573222
0.7579693153423288	-1.222798894398697	-0.83981940795713	0.83981940795713	1.222798894398697
0.7584689655172414	-1.222999993968007	-0.8407216843175742	0.8407216843175742	1.222999993968007
0.7589686156921539	-1.2232007219536336	-0.8416248782072626	0.8416248782072626	1.2232007219536336
0.7594682658670665	-1.2234010739931844	-0.8425289905662677	0.8425289905662677	1.2234010739931844
0.759967916041979	-1.2236010456890576	-0.8434340223270239	0.8434340223270239	1.2236010456890576
0.7604675662168916	-1.2238006326081499	-0.8443399744142224	0.8443399744142224	1.2238006326081499
0.7609672163918041	-1.22399983028152	-0.8452468477446548	0.8452468477446548	1.22399983028152
0.7614668665667167	-1.2241986342040647	-0.8461546432270899	0.8461546432270899	1.2241986342040647
0.7619665167416292	-1.2243970398341952	-0.8470633617621361	0.8470633617621361	1.2243970398341952
0.7624661669165417	-1.2245950425935044	-0.8479730042420938	0.8479730042420938	1.2245950425935044
0.7629658170914543	-1.2247926378664213	-0.8488835715508156	0.8488835715508156	1.2247926378664213
0.7634654672663668	-1.2249898209998809	-0.8497950645635647	0.8497950645635647	1.2249898209998809
0.7639651174412794	-1.2251865873029877	-0.85070748414687	0.85070748414687	1.2251865873029877
0.7644647676161919	-1.225382932046651	-0.8516208311583725	0.8516208311583725	1.225382932046651
0.7649644177911045	-1.2255788504632534	-0.8525351064466895	0.8525351064466895	1.2255788504632534
0.765464067966017	-1.2257743377462864	-0.8534503108512393	0.8534503108512393	1.2257743377462864
0.7659637181409296	-1.225969389049994	-0.8543664452021129	0.8543664452021129	1.225969389049994
0.766463368315842	-1.2261639994890121	-0.8552835103198966	0.8552835103198966	1.2261639994890121
0.7669630184907547	-1.226358164138012	-0.8562015070155305	0.8562015070155305	1.226358164138012
0.7674626686656671	-1.226551878031303	-0.8571204360901318	0.8571204360901318	1.226551878031303
0.7679623188405797	-1.226745136162501	-0.8580402983348495	0.8580402983348495	1.226745136162501
0.7684619690154922	-1.2269379334841162	-0.8589610945306873	0.8589610945306873	1.2269379334841162
0.7689616191904048	-1.2271302649071834	-0.8598828254483373	0.8598828254483373	1.2271302649071834
0.7694612693653173	-1.2273221253008844	-0.860805491848018	0.860805491848018	1.2273221253008844
0.7699609195402299	-1.2275135094921452	-0.8617290944792932	0.8617290944792932	1.2275135094921452
0.7704605697151424	-1.2277044122652545	-0.8626536340809081	0.8626536340809081	1.2277044122652545
0.7709602198900549	-1.2278948283614526	-0.8635791113806004	0.8635791113806004	1.2278948283614526
0.7714598700649675	-1.2280847524785339	-0.864505527094932	0.864505527094932	1.2280847524785339
0.77195952023988	-1.2282741792704486	-0.8654328819291027	0.8654328819291027	1.2282741792704486
0.7724591704147926	-1.228463103346877	-0.8663611765767644	0.8663611765767644	1.228463103346877
0.7729588205897051	-1.2286515192728245	-0.8672904117198401	0.8672904117198401	1.2286515192728245
0.7734584707646177	-1.2288394215681906	-0.8682205880283271	0.8682205880283271	1.2288394215681906
0.7739581209395302	-1.2290268047073574	-0.8691517061601156	0.8691517061601156	1.2290268047073574
0.7744577711144428	-1.2292136631187456	-0.870083766760781	0.870083766760781	1.2292136631187456
0.7749574212893553	-1.229399991184391	-0.871016770463401	0.871016770463401	1.229399991184391
0.7754570714642679	-1.2295857832394967	-0.8719507178883427	0.8719507178883427	1.2295857832394967
0.7759567216391804	-1.2297710335719858	-0.8728856096430645	0.8728856096430645	1.2297710335719858
0.776456371814093	-1.2299557364220728	-0.8738214463219176	0.8738214463219176	1.2299557364220728
0.7769560219890055	-1.2301398859817854	-0.8747582285059267	0.8747582285059267	1.2301398859817854
0.7774556721639181	-1.2303234763945183	-0.8756959567625873	0.8756959567625873	1.2303234763945183
0.7779553223388306	-1.230506501754554	-0.8766346316456398	0.8766346316456398	1.230506501754554
0.7784549725137432	-1.2306889561066192	-0.8775742536948661	0.8775742536948661	1.2306889561066192
0.7789546226886557	-1.2308708334453828	-0.8785148234358617	0.8785148234358617	1.2308708334453828
0.7794542728635682	-1.2310521277149935	-0.8794563413798124	0.8794563413798124	1.2310521277149935
0.7799539230384808	-1.2312328328085844	-0.880398808023268	0.880398808023268	1.2312328328085844
0.7804535732133933	-1.2314129425677829	-0.8813422238479116	0.8813422238479116	1.2314129425677829
0.7809532233883059	-1.2315924507822178	-0.8822865893203311	0.8822865893203311	1.2315924507822178
0.7814528735632184	-1.2317713511890187	-0.8832319048917788	0.8832319048917788	1.2317713511890187
0.781952523738131	-1.2319496374722936	-0.8841781709979303	0.8841781709979303	1.2319496374722936
0.7824521739130434	-1.2321273032626339	-0.8851253880586419	0.8851253880586419	1.2321273032626339
0.782951824087956	-1.2323043421365838	-0.8860735564777136	0.8860735564777136	1.2323043421365838
0.7834514742628685	-1.232480747616107	-0.8870226766426177	0.8870226766426177	1.232480747616107
0.7839511244377811	-1.232656513168079	-0.8879727489242721	0.8879727489242721	1.232656513168079
0.7844507746126936	-1.2328316322037232	-0.8889237736767601	0.8889237736767601	1.2328316322037232
0.7849504247876062	-1.2330060980780864	-0.8898757512370862	0.8898757512370862	1.2330060980780864
0.7854500749625187	-1.2331799040894678	-0.8908286819248951	0.8908286819248951	1.2331799040894678
0.7859497251374313	-1.2333530434788855	-0.8917825660422205	0.8917825660422205	1.2333530434788855
0.7864493753123438	-1.2335255094295006	-0.8927374038732009	0.8927374038732009	1.2335255094295006
0.7869490254872564	-1.233697295066032	-0.8936931956838099	0.8936931956838099	1.233697295066032
0.7874486756621689	-1.2338683934542372	-0.8946499417215698	0.8946499417215698	1.2338683934542372
0.7879483258370814	-1.234038797600243	-0.8956076422152767	0.8956076422152767	1.234038797600243
0.788447976011994	-1.2342085004500134	-0.8965662973747011	0.8965662973747011	1.2342085004500134
0.7889476261869065	-1.2343774948887838	-0.8975259073903102	0.8975259073903102	1.2343774948887838
0.7894472763618191	-1.2345457737403593	-0.8984864724329555	0.8984864724329555	1.2345457737403593
0.7899469265367316	-1.2347133297665782	-0.8994479926535844	0.8994479926535844	1.2347133297665782
0.7904465767116442	-1.2348801556666926	-0.9004104681829261	0.9004104681829261	1.2348801556666926
0.7909462268865567	-1.2350462440766985	-0.9013738991311907	0.9013738991311907	1.2350462440766985
0.7914458770614693	-1.2352115875687508	-0.9023382855877488	0.9023382855877488	1.2352115875687508
0.7919455272363818	-1.2353761786504978	-0.9033036276208171	0.9033036276208171	1.2353761786504978
0.7924451774112944	-1.2355400097644385	-0.9042699252771346	0.9042699252771346	1.2355400097644385
0.7929448275862069	-1.235703073287264	-0.9052371785816316	0.9052371785816316	1.235703073287264
0.7934444777611195	-1.2358653615292017	-0.9062053875371016	0.9062053875371016	1.2358653615292017
0.793944127936032	-1.2360268667333403	-0.9071745521238589	0.9071745521238589	1.2360268667333403
0.7944437781109446	-1.2361875810749505	-0.9081446722994063	0.9081446722994063	1.2361875810749505
0.7949434282858571	-1.236347496660799	-0.9091157479980719	0.9091157479980719	1.236347496660799
0.7954430784607697	-1.2365066055284537	-0.9100877791306786	0.9100877791306786	1.2365066055284537
0.7959427286356822	-1.2366648996455851	-0.9110607655841625	0.9110607655841625	1.2366648996455851
0.7964423788105947	-1.236822370909222	-0.9120347072212296	0.9120347072212296	1.236822370909222
0.7969420289855073	-1.2369790111450931	-0.9130096038799755	0.9130096038799755	1.2369790111450931
0.7974416791604197	-1.2371348121068277	-0.9139854553735228	0.9139854553735228	1.2371348121068277
0.7979413293353323	-1.2372897654752744	-0.9149622614896292	0.9149622614896292	1.2372897654752744
0.7984409795102448	-1.2374438628577218	-0.9159400219903221	0.9159400219903221	1.2374438628577218
0.7989406296851574	-1.237597095787146	-0.9169187366114842	0.9169187366114842	1.237597095787146
0.7994402798600699	-1.2377494557214503	-0.9178984050624813	0.9178984050624813	1.2377494557214503
0.7999399300349825	-1.2379009340427063	-0.9188790270257396	0.9188790270257396	1.2379009340427063
0.800439580209895	-1.2380515220563164	-0.9198606021563613	0.9198606021563613	1.2380515220563164
0.8009392303848076	-1.2382012109902767	-0.9208431300816874	0.9208431300816874	1.2382012109902767
0.8014388805597201	-1.2383499919943624	-0.9218266104008921	0.9218266104008921	1.2383499919943624
0.8019385307346327	-1.238497856139293	-0.9228110426845566	0.9228110426845566	1.238497856139293
0.8024381809095452	-1.238644794415913	-0.9237964264742362	0.9237964264742362	1.238644794415913
0.8029378310844578	-1.2387907977343537	-0.92478276128201	0.92478276128201	1.2387907977343537
0.8034374812593703	-1.238935856923238	-0.925770046590055	0.925770046590055	1.238935856923238
0.8039371314342828	-1.2390799627287368	-0.9267582818501776	0.9267582818501776	1.2390799627287368
0.8044367816091954	-1.2392231058138006	-0.9277474664833677	0.9277474664833677	1.2392231058138006
0.8049364317841079	-1.2393652767571914	-0.9287375998793226	0.9287375998793226	1.2393652767571914
0.8054360819590205	-1.23950646605268	-0.9297286813959836	0.9297286813959836	1.23950646605268
0.805935732133933	-1.2396466641080748	-0.930720710359048	0.930720710359048	1.2396466641080748
0.8064353823088456	-1.23978586124436	-0.931713686061486	0.931713686061486	1.23978586124436
0.8069350324837581	-1.2399240476947535	-0.9327076077630543	0.9327076077630543	1.2399240476947535
0.8074346826586707	-1.2400612136037743	-0.933702474689778	0.933702474689778	1.2400612136037743
0.8079343328335832	-1.2401973490263287	-0.9346982860334578	0.9346982860334578	1.2401973490263287
0.8084339830084958	-1.240332443926688	-0.9356950409511434	0.9356950409511434	1.240332443926688
0.8089336331834083	-1.2404664881775938	-0.9366927385646096	0.9366927385646096	1.2404664881775938
0.8094332833583209	-1.240599471559219	-0.9376913779598302	0.9376913779598302	1.240599471559219
0.8099329335332334	-1.2407313837582152	-0.93869095818643	0.93869095818643	1.2407313837582152
0.810432583708146	-1.240862214366675	-0.9396914782571368	0.9396914782571368	1.240862214366675
0.8109322338830585	-1.2409919528811346	-0.9406929371472297	0.9406929371472297	1.2409919528811346
0.8114318840579711	-1.2411205887015264	-0.9416953337939645	0.9416953337939645	1.2411205887015264
0.8119315342328836	-1.2412481111301379	-0.9426986670960101	0.9426986670960101	1.2412481111301379
0.812431184407796	-1.2413745093705781	-0.9437029359128536	0.9437029359128536	1.2413745093705781
0.8129308345827087	-1.2414997725266588	-0.9447081390642157	0.9447081390642157	1.2414997725266588
0.8134304847576211	-1.2416238896013272	-0.945714275329446	0.945714275329446	1.2416238896013272
0.8139301349325337	-1.2417468494955823	-0.9467213434469146	0.9467213434469146	1.2417468494955823
0.8144297851074462	-1.2418686410073339	-0.9477293421133909	0.9477293421133909	1.2418686410073339
0.8149294352823588	-1.241989252830303	-0.9487382699834086	0.9487382699834086	1.241989252830303
0.8154290854572713	-1.2421086735528257	-0.9497481256686394	0.9497481256686394	1.2421086735528257
0.8159287356321839	-1.2422268916567625	-0.9507589077372303	0.9507589077372303	1.2422268916567625
0.8164283858070964	-1.2423438955162482	-0.9517706147131505	0.9517706147131505	1.2423438955162482
0.816928035982009	-1.2424596733965765	-0.95278324507552	0.95278324507552	1.2424596733965765
0.8174276861569215	-1.2425742134529352	-0.9537967972579309	0.9537967972579309	1.2425742134529352
0.8179273363318341	-1.2426875037292058	-0.9548112696477536	0.9548112696477536	1.2426875037292058
0.8184269865067466	-1.2427995321567409	-0.955826660585442	0.955826660585442	1.2427995321567409
0.8189266366816592	-1.242910286553066	-0.9568429683638094	0.9568429683638094	1.242910286553066
0.8194262868565717	-1.2430197546206805	-0.9578601912273155	0.9578601912273155	1.2430197546206805
0.8199259370314843	-1.243127923945669	-0.9588783273713275	0.9588783273713275	1.243127923945669
0.8204255872063968	-1.2432347819964826	-0.9598973749413694	0.9598973749413694	1.2432347819964826
0.8209252373813093	-1.243340316122574	-0.9609173320323698	0.9609173320323698	1.243340316122574
0.8214248875562219	-1.2434445135530696	-0.9619381966878859	0.9619381966878859	1.2434445135530696
0.8219245377311344	-1.243547361395414	-0.9629599668993278	0.9629599668993278	1.243547361395414
0.822424187906047	-1.2436488466339441	-0.9639826406051507	0.9639826406051507	1.2436488466339441
0.8229238380809595	-1.2437489561285795	-0.9650062156900601	0.9650062156900601	1.2437489561285795
0.8234234882558721	-1.2438476766133315	-0.9660306899841853	0.9660306899841853	1.2438476766133315
0.8239231384307846	-1.2439449946948935	-0.9670560612622443	0.9670560612622443	1.2439449946948935
0.8244227886056972	-1.2440408968511958	-0.9680823272426985	0.9680823272426985	1.2440408968511958
0.8249224387806097	-1.2441353694299206	-0.9691094855868897	0.9691094855868897	1.2441353694299206
0.8254220889555223	-1.2442283986470208	-0.9701375338981701	0.9701375338981701	1.2442283986470208
0.8259217391304348	-1.244319970585177	-0.9711664697210095	0.9711664697210095	1.244319970585177
0.8264213893053474	-1.244410071192279	-0.9721962905400917	0.9721962905400917	1.244410071192279
0.8269210394802599	-1.2444986862798653	-0.9732269937793983	0.9732269937793983	1.2444986862798653
0.8274206896551725	-1.2445858015215572	-0.9742585768012761	0.9742585768012761	1.2445858015215572
0.827920339830085	-1.2446714024514407	-0.9752910369054923	0.9752910369054923	1.2446714024514407
0.8284199900049976	-1.2447554744624285	-0.976324371328264	0.976324371328264	1.2447554744624285
0.82891964017991	-1.244838002804651	-0.9773585772412849	0.9773585772412849	1.244838002804651
0.8294192903548225	-1.2449189725837595	-0.978393651750732	0.978393651750732	1.2449189725837595
0.8299189405297351	-1.244998368759243	-0.9794295918962476	0.9794295918962476	1.244998368759243
0.8304185907046476	-1.2450761761427172	-0.9804663946499186	0.9804663946499186	1.2450761761427172
0.8309182408795602	-1.2451523793961423	-0.9815040569152296	0.9815040569152296	1.2451523793961423
0.8314178910544727	-1.245226963030141	-0.9825425755259998	0.9825425755259998	1.245226963030141
0.8319175412293853	-1.2452999114021128	-0.9835819472453045	0.9835819472453045	1.2452999114021128
0.8324171914042978	-1.2453712087144704	-0.9846221687643758	0.9846221687643758	1.2453712087144704
0.8329168415792104	-1.2454408390127978	-0.9856632367014954	0.9856632367014954	1.2454408390127978
0.8334164917541229	-1.245508786183972	-0.9867051476008508	0.9867051476008508	1.245508786183972
0.8339161419290355	-1.245575033954251	-0.9877478979313876	0.9877478979313876	1.245575033954251
0.834415792103948	-1.2456395658873674	-0.9887914840856386	0.9887914840856386	1.2456395658873674
0.8349154422788606	-1.2457023653825872	-0.9898359023785285	0.9898359023785285	1.2457023653825872
0.8354150924537731	-1.2457634156727082	-0.990881149046167	0.990881149046167	1.2457634156727082
0.8359147426286857	-1.2458226998220725	-0.991927220244613	0.991927220244613	1.2458226998220725
0.8364143928035982	-1.2458802007244951	-0.9929741120486214	0.9929741120486214	1.2458802007244951
0.8369140429785108	-1.2459359011012345	-0.994021820450379	0.994021820450379	1.2459359011012345
0.8374136931534233	-1.245989783498893	-0.9950703413581958	0.9950703413581958	1.245989783498893
0.8379133433283358	-1.2460418302872631	-0.9961196705951969	0.9961196705951969	1.2460418302872631
0.8384129935032484	-1.24609202365718	-0.9971698038979812	0.9971698038979812	1.24609202365718
0.8389126436781609	-1.246140345618327	-0.9982207369152576	0.9982207369152576	1.246140345618327
0.8394122938530735	-1.2461867779970335	-0.99927246520646	0.99927246520646	1.2461867779970335
0.839911944027986	-1.2462313024339866	-1.0003249842403419	1.0003249842403419	1.2462313024339866
0.8404115942028986	-1.2462739003819576	-1.0013782893935366	1.0013782893935366	1.2462739003819576
0.8409112443778111	-1.2463145531034738	-1.0024323759491045	1.0024323759491045	1.2463145531034738
0.8414108945527237	-1.2463532416684613	-1.00348723909505	1.00348723909505	1.2463532416684613
0.8419105447276362	-1.2463899469518467	-1.0045428739228106	1.0045428739228106	1.2463899469518467
0.8424101949025488	-1.2464246496311155	-1.0055992754257213	1.0055992754257213	1.2464246496311155
0.8429098450774613	-1.246457330183884	-1.006656438497457	1.006656438497457	1.246457330183884
0.8434094952523739	-1.2464879688853259	-1.0077143579304448	1.0077143579304448	1.2464879688853259
0.8439091454272863	-1.2465165458056968	-1.0087730284142413	1.0087730284142413	1.2465165458056968
0.844408795602199	-1.2465430408077238	-1.0098324445338986	1.0098324445338986	1.2465430408077238
0.8449084457771114	-1.2465674335439667	-1.0108926007682808	1.0108926007682808	1.2465674335439667
0.845408095952024	-1.2465897034541888	-1.0119534914883705	1.0119534914883705	1.2465897034541888
0.8459077461269365	-1.2466098297626371	-1.01301511095553	1.01301511095553	1.2466098297626371
0.846407396301849	-1.2466277914752795	-1.0140774533197432	1.0140774533197432	1.2466277914752795
0.8469070464767616	-1.2466435673770673	-1.0151405126178203	1.0151405126178203	1.2466435673770673
0.8474066966516741	-1.246657136029057	-1.016204282771569	1.016204282771569	1.246657136029057
0.8479063468265867	-1.246668475765566	-1.0172687575859434	1.0172687575859434	1.246668475765566
0.8484059970014992	-1.2466775646912267	-1.0183339307471417	1.0183339307471417	1.2466775646912267
0.8489056471764118	-1.2466843806780543	-1.019399795820699	1.019399795820699	1.2466843806780543
0.8494052973513243	-1.2466889013624198	-1.0204663462495065	1.0204663462495065	1.2466889013624198
0.8499049475262369	-1.2466911041419761	-1.0215335753518344	1.0215335753518344	1.2466911041419761
0.8504045977011494	-1.2466909661725754	-1.0226014763192883	1.0226014763192883	1.2466909661725754
0.850904247876062	-1.2466884643650968	-1.0236700422147564	1.0236700422147564	1.2466884643650968
0.8514038980509745	-1.2466835753822716	-1.0247392659702914	1.0247392659702914	1.2466835753822716
0.8519035482258871	-1.2466762756353647	-1.025809140384976	1.025809140384976	1.2466762756353647
0.8524031984007996	-1.2466665412809215	-1.0268796581227377	1.0268796581227377	1.2466665412809215
0.8529028485757122	-1.2466543482173977	-1.027950811710133	1.027950811710133	1.2466543482173977
0.8534024987506247	-1.246639672081703	-1.029022593534077	1.029022593534077	1.246639672081703
0.8539021489255373	-1.246622488245776	-1.030094995839548	1.030094995839548	1.246622488245776
0.8544017991004498	-1.2466027718130428	-1.0311680107272367	1.0311680107272367	1.2466027718130428
0.8549014492753623	-1.2465804976148076	-1.0322416301511594	1.0322416301511594	1.2465804976148076
0.8554010994502749	-1.2465556402066358	-1.0333158459162297	1.0333158459162297	1.2465556402066358
0.8559007496251874	-1.2465281738646594	-1.0343906496757704	1.0343906496757704	1.2465281738646594
0.8564003998001	-1.2464980725817751	-1.0354660329289977	1.0354660329289977	1.2464980725817751
0.8569000499750125	-1.2464653100638523	-1.0365419870184494	1.0365419870184494	1.2464653100638523
0.8573997001499251	-1.2464298597258376	-1.0376185031273608	1.0376185031273608	1.2464298597258376
0.8578993503248376	-1.246391694687776	-1.038695572277002	1.038695572277002	1.246391694687776
0.8583990004997502	-1.246350787770838	-1.039773185323959	1.039773185323959	1.246350787770838
0.8588986506746626	-1.2463071114931965	-1.0408513329573617	1.0408513329573617	1.2463071114931965
0.8593983008495752	-1.2462606380658907	-1.0419300056960648	1.0419300056960648	1.2462606380658907
0.8598979510244877	-1.2462113393885879	-1.043009193885771	1.043009193885771	1.2462113393885879
0.8603976011994003	-1.246159187045305	-1.0440888876961036	1.0440888876961036	1.246159187045305
0.8608972513743128	-1.2461041523000345	-1.0451690771176192	1.0451690771176192	1.2461041523000345
0.8613969015492254	-1.2460462060922979	-1.0462497519587652	1.0462497519587652	1.2460462060922979
0.8618965517241379	-1.245985319032649	-1.0473309018427797	1.0473309018427797	1.245985319032649
0.8623962018990505	-1.2459214613980447	-1.0484125162045324	1.0484125162045324	1.2459214613980447
0.862895852073963	-1.245854603127205	-1.0494945842872994	1.0494945842872994	1.245854603127205
0.8633955022488755	-1.2457847138158546	-1.0505770951394842	1.0505770951394842	1.2457847138158546
0.8638951524237881	-1.2457117627118766	-1.0516600376112681	1.0516600376112681	1.2457117627118766
0.8643948025987006	-1.2456357187104035	-1.0527434003511977	1.0527434003511977	1.2456357187104035
0.8648944527736132	-1.2455565503488026	-1.0538271718027068	1.0538271718027068	1.2455565503488026
0.8653941029485257	-1.2454742258016203	-1.054911340200572	1.054911340200572	1.2454742258016203
0.8658937531234383	-1.2453887128753551	-1.0559958935672886	1.0559958935672886	1.2453887128753551
0.8663934032983508	-1.245299979003223	-1.0570808197093926	1.0570808197093926	1.245299979003223
0.8668930534732634	-1.2452079912397862	-1.0581661062136938	1.0581661062136938	1.2452079912397862
0.8673927036481759	-1.2451127162554891	-1.0592517404434423	1.0592517404434423	1.2451127162554891
0.8678923538230885	-1.2450141203311083	-1.0603377095344202	1.0603377095344202	1.2450141203311083
0.868392003998001	-1.244912169352113	-1.0614240003909463	1.0614240003909463	1.244912169352113
0.8688916541729136	-1.244806828802886	-1.062510599681815	1.062510599681815	1.244806828802886
0.8693913043478261	-1.244698063760894	-1.0635974938361399	1.0635974938361399	1.244698063760894
0.8698909545227387	-1.24458583889072	-1.0646846690391236	1.0646846690391236	1.24458583889072
0.8703906046976512	-1.2444701184379836	-1.0657721112277365	1.0657721112277365	1.2444701184379836
0.8708902548725637	-1.244350866223172	-1.0668598060863084	1.0668598060863084	1.244350866223172
0.8713899050474763	-1.2442280456353474	-1.0679477390420384	1.0679477390420384	1.2442280456353474
0.8718895552223888	-1.2441016196257464	-1.069035895260397	1.069035895260397	1.2441016196257464
0.8723892053973014	-1.2439715507012596	-1.0701242596404577	1.0701242596404577	1.2439715507012596
0.8728888555722139	-1.2438378009177766	-1.0712128168101054	1.0712128168101054	1.2438378009177766
0.8733885057471265	-1.2437003318734434	-1.0723015511211715	1.0723015511211715	1.2437003318734434
0.873888155922039	-1.2435591047017438	-1.0733904466444502	1.0733904466444502	1.2435591047017438
0.8743878060969515	-1.2434140800645201	-1.0744794871646197	1.0744794871646197	1.2434140800645201
0.874887456271864	-1.2432652181447978	-1.07556865617506	1.07556865617506	1.2432652181447978
0.8753871064467766	-1.243112478639517	-1.0766579368725575	1.0766579368725575	1.243112478639517
0.8758867566216891	-1.2429558207521025	-1.077747312151898	1.077747312151898	1.2429558207521025
0.8763864067966017	-1.2427952031849259	-1.0788367646003558	1.0788367646003558	1.2427952031849259
0.8768860569715142	-1.2426305841315888	-1.0799262764920492	1.0799262764920492	1.2426305841315888
0.8773857071464268	-1.2424619212690917	-1.081015829782199	1.081015829782199	1.2424619212690917
0.8778853573213393	-1.2422891717498226	-1.0821054061012425	1.0821054061012425	1.2422891717498226
0.8783850074962519	-1.2421122921934187	-1.0831949867488417	1.0831949867488417	1.2421122921934187
0.8788846576711644	-1.241931238678456	-1.084284552687748	1.084284552687748	1.241931238678456
0.8793843078460769	-1.2417459667339887	-1.085374084537546	1.085374084537546	1.2417459667339887
0.8798839580209895	-1.2415564313309186	-1.0864635625682597	1.0864635625682597	1.2415564313309186
0.880383608195902	-1.2413625868732046	-1.0875529666938142	1.0875529666938142	1.2413625868732046
0.8808832583708146	-1.2411643871888742	-1.0886422764653694	1.0886422764653694	1.2411643871888742
0.8813829085457271	-1.2409617855209076	-1.0897314710644912	1.0897314710644912	1.2409617855209076
0.8818825587206397	-1.2407547345179009	-1.0908205292961903	1.0908205292961903	1.2407547345179009
0.8823822088955522	-1.2405431862245506	-1.0919094295817984	1.0919094295817984	1.2405431862245506
0.8828818590704648	-1.240327092071978	-1.0929981499516912	1.0929981499516912	1.240327092071978
0.8833815092453773	-1.2401064028678226	-1.094086668037848	1.094086668037848	1.2401064028678226
0.8838811594202899	-1.23988106878616	-1.0951749610662502	1.0951749610662502	1.23988106878616
0.8843808095952024	-1.2396510393572278	-1.09626300584911	1.09626300584911	1.2396510393572278
0.884880459770115	-1.239416263456911	-1.097350778776924	1.097350778776924	1.239416263456911
0.8853801099450275	-1.239176689296041	-1.098438255810346	1.098438255810346	1.239176689296041
0.8858797601199401	-1.2389322644094785	-1.0995254124718872	1.0995254124718872	1.2389322644094785
0.8863794102948526	-1.2386829356449454	-1.100612223837417	1.100612223837417	1.2386829356449454
0.8868790604697652	-1.2384286491516805	-1.1016986645274798	1.1016986645274798	1.2384286491516805
0.8873787106446777	-1.2381693503687927	-1.102784708698408	1.102784708698408	1.2381693503687927
0.8878783608195902	-1.2379049840134362	-1.1038703300332384	1.1038703300332384	1.2379049840134362
0.8883780109945028	-1.2376354940687158	-1.1049555017324144	1.1049555017324144	1.2376354940687158
0.8888776611694152	-1.2373608237713125	-1.1060401965042772	1.1060401965042772	1.2373608237713125
0.8893773113443278	-1.2370809155989078	-1.107124386555338	1.107124386555338	1.2370809155989078
0.8898769615192403	-1.2367957112573047	-1.1082080435803228	1.1082080435803228	1.2367957112573047
0.8903766116941529	-1.2365051516672723	-1.109291138751986	1.109291138751986	1.2365051516672723
0.8908762618690654	-1.236209176951132	-1.1103736427106832	1.1103736427106832	1.236209176951132
0.891375912043978	-1.2359077264190748	-1.111455525553707	1.111455525553707	1.2359077264190748
0.8918755622188905	-1.2356007385551189	-1.1125367568243596	1.1125367568243596	1.2356007385551189
0.8923752123938031	-1.2352881510028413	-1.1136173055007788	1.1136173055007788	1.2352881510028413
0.8928748625687156	-1.2349699005507653	-1.114697139984487	1.114697139984487	1.2349699005507653
0.8933745127436282	-1.2346459231174192	-1.1157762280886772	1.1157762280886772	1.2346459231174192
0.8938741629185407	-1.234316153736115	-1.11685453702621	1.11685453702621	1.234316153736115
0.8943738130934533	-1.2339805265393309	-1.1179320333973282	1.1179320333973282	1.2339805265393309
0.8948734632683658	-1.2336389747428211	-1.1190086831770691	1.1190086831770691	1.2336389747428211
0.8953731134432784	-1.2332914306293183	-1.1200844517023734	1.1200844517023734	1.2332914306293183
0.8958727636181909	-1.2329378255318948	-1.1211593036588812	1.1211593036588812	1.2329378255318948
0.8963724137931034	-1.2325780898169714	-1.1222332030674025	1.1222332030674025	1.2325780898169714
0.896872063968016	-1.232212152866923	-1.1233061132700561	1.1233061132700561	1.232212152866923
0.8973717141429285	-1.2318399430622862	-1.1243779969160688	1.1243779969160688	1.2318399430622862
0.8978713643178411	-1.2314613877636063	-1.125448815947212	1.125448815947212	1.2314613877636063
0.8983710144927536	-1.2310764132928202	-1.1265185315828925	1.1265185315828925	1.2310764132928202
0.8988706646676662	-1.2306849449142567	-1.1275871043048533	1.1275871043048533	1.2306849449142567
0.8993703148425787	-1.230286906815185	-1.1286544938415004	1.1286544938415004	1.230286906815185
0.8998699650174913	-1.2298822220859023	-1.1297206591518314	1.1297206591518314	1.2298822220859023
0.9003696151924038	-1.2294708126993823	-1.1307855584089548	1.1307855584089548	1.2294708126993823
0.9008692653673164	-1.2290525994904644	-1.1318491489831903	1.1318491489831903	1.2290525994904644
0.9013689155422289	-1.2286275021344981	-1.1329113874247354	1.1329113874247354	1.2286275021344981
0.9018685657171415	-1.228195439125553	-1.1339722294458914	1.1339722294458914	1.228195439125553
0.902368215892054	-1.2277563277540755	-1.1350316299028227	1.1350316299028227	1.2277563277540755
0.9028678660669666	-1.2273100840840336	-1.1360895427768487	1.1360895427768487	1.2273100840840336
0.903367516241879	-1.2268566229295048	-1.1371459211552446	1.1371459211552446	1.2268566229295048
0.9038671664167917	-1.2263958578307128	-1.138200717211541	1.138200717211541	1.2263958578307128
0.9043668165917041	-1.2259277010294871	-1.139253882185304	1.139253882185304	1.2259277010294871
0.9048664667666166	-1.2254520634441304	-1.1403053663613847	1.1403053663613847	1.2254520634441304
0.9053661169415292	-1.224968854643663	-1.1413551190486053	1.1413551190486053	1.224968854643663
0.9058657671164417	-1.224477982821454	-1.1424030885578929	1.1424030885578929	1.224477982821454
0.9063654172913543	-1.2239793547682096	-1.1434492221798127	1.1434492221798127	1.2239793547682096
0.9068650674662668	-1.2234728758442583	-1.144493466161507	1.144493466161507	1.2234728758442583
0.9073647176411794	-1.2229584499512074	-1.1455357656829956	1.1455357656829956	1.2229584499512074
0.9078643678160919	-1.222435979502834	-1.1465760648328436	1.1465760648328436	1.222435979502834
0.9083640179910045	-1.221905365395283	-1.1476143065831585	1.1476143065831585	1.221905365395283
0.908863668165917	-1.2213665069765132	-1.148650432763896	1.148650432763896	1.2213665069765132
0.9093633183408296	-1.220819302014943	-1.149684384036464	1.149684384036464	1.220819302014943
0.9098629685157421	-1.2202636466673225	-1.1507160998665849	1.1507160998665849	1.2202636466673225
0.9103626186906547	-1.2196994354457849	-1.151745518496404	1.151745518496404	1.2196994354457849
0.9108622688655672	-1.2191265611840214	-1.1527725769158184	1.1527725769158184	1.2191265611840214
0.9113619190404798	-1.2185449150026124	-1.1537972108329864	1.1537972108329864	1.2185449150026124
0.9118615692153923	-1.2179543862734403	-1.1548193546440138	1.1548193546440138	1.2179543862734403
0.9123612193903049	-1.217354862583173	-1.155838941401768	1.155838941401768	1.217354862583173
0.9128608695652174	-1.2167462296957785	-1.1568559027837997	1.1568559027837997	1.2167462296957785
0.9133605197401299	-1.2161283715140736	-1.1578701690593343	1.1578701690593343	1.2161283715140736
0.9138601699150425	-1.2155011700402094	-1.1588816690553296	1.1588816690553296	1.2155011700402094
0.914359820089955	-1.2148645053351397	-1.159890330121507	1.159890330121507	1.2148645053351397
0.9148594702648676	-1.2142182554769736	-1.1608960780944033	1.1608960780944033	1.2142182554769736
0.9153591204397801	-1.2135622965181916	-1.1618988372603207	1.1618988372603207	1.2135622965181916
0.9158587706146927	-1.2128965024417342	-1.162898530317215	1.162898530317215	1.2128965024417342
0.9163584207896052	-1.21222074511585	-1.1638950783354276	1.1638950783354276	1.21222074511585
0.9168580709645178	-1.211534894247716	-1.1648884007172533	1.1648884007172533	1.211534894247716
0.9173577211394303	-1.2108388173357736	-1.1658784151552832	1.1658784151552832	1.2108388173357736
0.9178573713143429	-1.2101323796207313	-1.1668650375894913	1.1668650375894913	1.2101323796207313
0.9183570214892554	-1.209415444035189	-1.167848182163016	1.167848182163016	1.209415444035189
0.918856671664168	-1.208687871151853	-1.168827761176584	1.168827761176584	1.208687871151853
0.9193563218390804	-1.207949519130281	-1.1698036850415225	1.1698036850415225	1.207949519130281
0.919855972013993	-1.2072002436620801	-1.1707758622313449	1.1707758622313449	1.2072002436620801
0.9203556221889055	-1.206439897914561	-1.1717441992317865	1.1717441992317865	1.206439897914561
0.9208552723638181	-1.205668332472757	-1.172708600489309	1.172708600489309	1.205668332472757
0.9213549225387306	-1.204885395279735	-1.1736689683579602	1.1736689683579602	1.204885395279735
0.9218545727136431	-1.2040909315751833	-1.1746252030445634	1.1746252030445634	1.2040909315751833
0.9223542228885557	-1.2032847838321787	-1.175577202552143	1.175577202552143	1.2032847838321787
0.9228538730634682	-1.202466791692083	-1.176524862621544	1.176524862621544	1.202466791692083
0.9233535232383808	-1.2016367918975	-1.1774680766711596	1.1774680766711596	1.2016367918975
0.9238531734132933	-1.2007946182231934	-1.1784067357347137	1.1784067357347137	1.2007946182231934
0.9243528235882059	-1.1999401014049582	-1.1793407283969841	1.1793407283969841	1.1999401014049582
0.9248524737631184	-1.1990730690663034	-1.1802699407274304	1.1802699407274304	1.1990730690663034
0.925352123938031	-1.198193345642883	-1.1811942562116233	1.1811942562116233	1.198193345642883
0.9258517741129435	-1.1973007523046135	-1.1821135556803728	1.1821135556803728	1.1973007523046135
0.9263514242878561	-1.196395106875374	-1.183027717236499	1.183027717236499	1.196395106875374
0.9268510744627686	-1.1954762237501877	-1.18393661617912	1.18393661617912	1.1954762237501877
0.9273507246376812	-1.1945439138097946	-1.184840124925369	1.184840124925369	1.1945439138097946
0.9278503748125937	-1.1935979843325386	-1.1857381129294347	1.1857381129294347	1.1935979843325386
0.9283500249875063	-1.1926382389034251	-1.1866304465988213	1.1866304465988213	1.1926382389034251
0.9288496751624188	-1.191664477320293	-1.1875169892076793	1.1875169892076793	1.191664477320293
0.9293493253373314	-1.1906764954968718	-1.1883976008071848	1.1883976008071848	1.1906764954968718
0.9298489755122439	-1.1896740853628314	-1.1892721381326272	1.1892721381326272	1.1896740853628314
0.9303486256871564	-1.1901404545075163	-1.1886570347602587	1.1886570347602587	1.1901404545075163
0.930848275862069	-1.1910023997436772	-1.1876251273373015	1.1876251273373015	1.1910023997436772
0.9313479260369815	-1.1918578200386079	-1.1865781424374429	1.1865781424374429	1.1918578200386079
0.9318475762118941	-1.1927065578683262	-1.1855158549858533	1.1855158549858533	1.1927065578683262
0.9323472263868066	-1.1935484518768769	-1.1844380353713788	1.1844380353713788	1.1935484518768769
0.9328468765617192	-1.1943833367614791	-1.1833444493248169	1.1833444493248169	1.1943833367614791
0.9333465267366317	-1.1952110431535883	-1.182234857792866	1.182234857792866	1.1952110431535883
0.9338461769115443	-1.196031397495517	-1.1811090168077754	1.1811090168077754	1.196031397495517
0.9343458270864567	-1.1968442219123847	-1.179966677352502	1.179966677352502	1.1968442219123847
0.9348454772613694	-1.1976493340793137	-1.178807585221081	1.178807585221081	1.1976493340793137
0.9353451274362818	-1.19844654708355	-1.177631480874097	1.177631480874097	1.19844654708355
0.9358447776111944	-1.1992356692813024	-1.176438099289033	1.176438099289033	1.1992356692813024
0.9363444277861069	-1.2000165041490993	-1.1752271698052188	1.1752271698052188	1.2000165041490993
0.9368440779610195	-1.2007888501293427	-1.1739984159632186	1.1739984159632186	1.2007888501293427
0.937343728135932	-1.2015525004698397	-1.172751555338339	1.172751555338339	1.2015525004698397
0.9378433783108446	-1.2023072430570056	-1.1714862993680466	1.1714862993680466	1.2023072430570056
0.9383430284857571	-1.2030528602424433	-1.1702023531729868	1.1702023531729868	1.2030528602424433
0.9388426786606696	-1.2037891286625686	-1.1688994153713541	1.1688994153713541	1.2037891286625686
0.9393423288355822	-1.20451581905098	-1.167577177886259	1.167577177886259	1.20451581905098
0.9398419790104947	-1.2052326960431732	-1.1662353257458042	1.1662353257458042	1.2052326960431732
0.9403416291854073	-1.205939517973273	-1.1648735368755165	1.1648735368755165	1.205939517973273
0.9408412793603198	-1.2066360366623454	-1.1634914818827853	1.1634914818827853	1.2066360366623454
0.9413409295352324	-1.207321997197895	-1.1620888238329226	1.1620888238329226	1.207321997197895
0.9418405797101449	-1.2079971377041092	-1.1606652180164412	1.1606652180164412	1.2079971377041092
0.9423402298850575	-1.208661189102354	-1.1592203117071236	1.1592203117071236	1.208661189102354
0.94283988005997	-1.2093138748614451	-1.157753743910488	1.157753743910488	1.2093138748614451
0.9433395302348826	-1.2099549107371683	-1.156265145102063	1.156265145102063	1.2099549107371683
0.9438391804097951	-1.2105840045004632	-1.1547541369551177	1.1547541369551177	1.2105840045004632
0.9443388305847077	-1.211200855653716	-1.1532203320571892	1.1532203320571892	1.211200855653716
0.9448384807596202	-1.2118051551344944	-1.1516633336149218	1.1516633336149218	1.2118051551344944
0.9453381309345328	-1.212396585006072	-1.1500827351466232	1.1500827351466232	1.212396585006072
0.9458377811094453	-1.2129748181340367	-1.148478120161831	1.148478120161831	1.2129748181340367
0.9463374312843578	-1.213539517848203	-1.1468490618273348	1.1468490618273348	1.213539517848203
0.9468370814592704	-1.2140903375890466	-1.1451951226188442	1.1451951226188442	1.2140903375890466
0.9473367316341829	-1.2146269205377862	-1.143515853957616	1.143515853957616	1.2146269205377862
0.9478363818090955	-1.2151488992292085	-1.1418107958311967	1.1418107958311967	1.2151488992292085
0.948336031984008	-1.2156558951462562	-1.1400794763974471	1.1400794763974471	1.2156558951462562
0.9488356821589206	-1.2161475182953378	-1.138321411570938	1.138321411570938	1.2161475182953378
0.949335332333833	-1.2166233667612616	-1.1365361045907527	1.1365361045907527	1.2166233667612616
0.9498349825087457	-1.2170830262405963	-1.1347230455686692	1.1347230455686692	1.2170830262405963
0.9503346326836581	-1.2175260695521986	-1.1328817110166225	1.1328817110166225	1.2175260695521986
0.9508342828585707	-1.2179520561235557	-1.1310115633522737	1.1310115633522737	1.2179520561235557
0.9513339330334832	-1.2183605314514918	-1.129112050381456	1.129112050381456	1.2183605314514918
0.9518335832083958	-1.218751026535688	-1.1271826047561258	1.1271826047561258	1.218751026535688
0.9523332333833083	-1.2191230572833631	-1.1252226434064654	1.1252226434064654	1.2191230572833631
0.9528328835582209	-1.2194761238833234	-1.1232315669455128	1.1232315669455128	1.2194761238833234
0.9533325337331334	-1.2198097101474745	-1.1212087590447912	1.1212087590447912	1.2198097101474745
0.953832183908046	-1.2201232828177517	-1.1191535857791215	1.1191535857791215	1.2201232828177517
0.9543318340829585	-1.2204162908362575	-1.1170653949387856	1.1170653949387856	1.2204162908362575
0.954831484257871	-1.2206881645762357	-1.114943515307011	1.114943515307011	1.2206881645762357
0.9553311344327836	-1.220938315031343	-1.112787255900631	1.112787255900631	1.220938315031343
0.9558307846076961	-1.2211661329604544	-1.1105959051716194	1.1105959051716194	1.2211661329604544
0.9563304347826087	-1.2213709879850647	-1.1083687301670064	1.1083687301670064	1.2213709879850647
0.9568300849575212	-1.2215522276360737	-1.1061049756444703	1.1061049756444703	1.2215522276360737
0.9573297351324338	-1.221709176346522	-1.103803863140789	1.103803863140789	1.221709176346522
0.9578293853073463	-1.2218411343865467	-1.101464589989993	1.101464589989993	1.2218411343865467
0.9583290354822589	-1.2219473767365308	-1.099086328287882	1.099086328287882	1.2219473767365308
0.9588286856571714	-1.2220271518940884	-1.0966682237993228	1.0966682237993228	1.2220271518940884
0.959328335832084	-1.2220796806101635	-1.0942093948043867	1.0942093948043867	1.2220796806101635
0.9598279860069965	-1.222104154549113	-1.0917089308791281	1.0917089308791281	1.222104154549113
0.9603276361819091	-1.2220997348672231	-1.089165891606415	1.089165891606415	1.2220997348672231
0.9608272863568216	-1.22206555070361	-1.0865793052118888	1.0865793052118888	1.22206555070361
0.9613269365317342	-1.2220006975769369	-1.0839481671196431	1.0839481671196431	1.2220006975769369
0.9618265867066467	-1.2219042356807905	-1.08127143842183	1.08127143842183	1.2219042356807905
0.9623262368815593	-1.2217751880699195	-1.078548044255816	1.078548044255816	1.2217751880699195
0.9628258870564718	-1.2216125387288213	-1.0757768720820264	1.0757768720820264	1.2216125387288213
0.9633255372313843	-1.2214152305133807	-1.0729567698549511	1.0729567698549511	1.2214152305133807
0.9638251874062969	-1.2211821629554016	-1.070086544079118	1.070086544079118	1.2211821629554016
0.9643248375812093	-1.2209121899188817	-1.0671649577410949	1.0671649577410949	1.2209121899188817
0.964824487756122	-1.2206041170958442	-1.0641907281077687	1.0641907281077687	1.2206041170958442
0.9653241379310344	-1.2202566993283135	-1.0611625243801437	1.0611625243801437	1.2202566993283135
0.965823788105947	-1.2198686377417265	-1.0580789651910478	1.0580789651910478	1.2198686377417265
0.9663234382808595	-1.2194385766735643	-1.0549386159337721	1.0549386159337721	1.2194385766735643
0.9668230884557721	-1.2189651003793565	-1.0517399859075953	1.0517399859075953	1.2189651003793565
0.9673227386306846	-1.2184467294963452	-1.0484815252646345	1.0484815252646345	1.2184467294963452
0.9678223888055972	-1.217881917243049	-1.045161621740917	1.045161621740917	1.217881917243049
0.9683220389805097	-1.2172690453306152	-1.0417785971527438	1.0417785971527438	1.2172690453306152
0.9688216891554223	-1.2166064195592412	-1.0383307036375533	1.0383307036375533	1.2166064195592412
0.9693213393303348	-1.2158922650700386	-1.0348161196161383	1.0348161196161383	1.2158922650700386
0.9698209895052474	-1.2151247212193332	-1.0312329454506444	1.0312329454506444	1.2151247212193332
0.9703206396801599	-1.214301836038695	-1.0275791987699825	1.0275791987699825	1.214301836038695
0.9708202898550725	-1.2134215602397092	-1.0238528094309776	1.0238528094309776	1.2134215602397092
0.971319940029985	-1.212481740717695	-1.020051614080177	1.020051614080177	1.212481740717695
0.9718195902048975	-1.2114801135030793	-1.0161733502769397	1.0161733502769397	1.2114801135030793
0.9723192403798101	-1.2104142961028883	-1.0122156501339954	1.0122156501339954	1.2104142961028883
0.9728188905547226	-1.2092817791676864	-1.0081760334262355	1.0081760334262355	1.2092817791676864
0.9733185407296352	-1.2080799174110972	-1.0040519001125148	1.0040519001125148	1.2080799174110972
0.9738181909045477	-1.2068059196996872	-0.9998405222084563	0.9998405222084563	1.2068059196996872
0.9743178410794603	-1.205456838220184	-0.9955390349401566	0.9955390349401566	1.205456838220184
0.9748174912543728	-1.2040295566185681	-0.991144427099838	0.991144427099838	1.2040295566185681
0.9753171414292854	-1.2025207769911697	-0.9866535305138011	0.9866535305138011	1.2025207769911697
0.9758167916041979	-1.200927005591256	-0.9820630085212065	0.9820630085212065	1.200927005591256
0.9763164417791105	-1.1992445370951412	-0.977369343347908	0.977369343347908	1.1992445370951412
0.976816091954023	-1.197469437249272	-0.972568822243615	0.972568822243615	1.197469437249272
0.9773157421289356	-1.1955975236932366	-0.9676575222313386	0.9676575222313386	1.1955975236932366
0.9778153923038481	-1.1936243447226018	-0.9626312932962225	0.9626312932962225	1.1936243447226018
0.9783150424787607	-1.1915451557188743	-0.9574857398145562	0.9574857398145562	1.1915451557188743
0.9788146926536732	-1.1893548929306867	-0.9522161999932913	0.9522161999932913	1.1893548929306867
0.9793143428285858	-1.1870481442389922	-0.9468177230540878	0.9468177230540878	1.1870481442389922
0.9798139930034983	-1.184619116478056	-0.9412850438530035	0.9412850438530035	1.184619116478056
0.9803136431784107	-1.182061598811038	-0.9356125545757541	0.9356125545757541	1.182061598811038
0.9808132933533233	-1.1793689215714187	-0.9297942730873915	0.9297942730873915	1.1793689215714187
0.9813129435282358	-1.176533909875932	-0.9238238074418118	0.9238238074418118	1.176533909875932
0.9818125937031484	-1.1735488311868283	-0.9176943159678653	0.9176943159678653	1.1735488311868283
0.9823122438780609	-1.170405335845735	-0.9113984622416954	0.9113984622416954	1.170405335845735
0.9828118940529735	-1.1670943894110435	-0.9049283641239904	0.9049283641239904	1.1670943894110435
0.983311544227886	-1.1636061953968537	-0.8982755358809079	0.8982755358809079	1.1636061953968537
0.9838111944027986	-1.1599301067220835	-0.8914308222102798	0.8914308222102798	1.1599301067220835
0.9843108445777111	-1.156054523818526	-0.8843843227505214	0.8843843227505214	1.156054523818526
0.9848104947526237	-1.1519667768960316	-0.8771253053454582	0.8771253053454582	1.1519667768960316
0.9853101449275362	-1.1476529892952767	-0.8696421059565415	0.8696421059565415	1.1476529892952767
0.9858097951024488	-1.143097918137996	-0.8619220126315922	0.8619220126315922	1.143097918137996
0.9863094452773613	-1.1382847675631793	-0.853951130325423	0.853951130325423	1.1382847675631793
0.9868090954522739	-1.1331949686499743	-0.845714222580066	0.845714222580066	1.1331949686499743
0.9873087456271864	-1.1278079185838983	-0.83719452505327	0.83719452505327	1.1278079185838983
0.987808395802099	-1.1221006695966853	-0.8283735245532281	0.8283735245532281	1.1221006695966853
0.9883080459770115	-1.1160475555252065	-0.8192306954830718	0.8192306954830718	1.1160475555252065
0.988807696151924	-1.1096197402389747	-0.8097431832606596	0.8097431832606596	1.1096197402389747
0.9893073463268366	-1.1027846673146018	-0.7998854211286299	0.7998854211286299	1.1027846673146018
0.9898069965017491	-1.095505383654432	-0.7896286624712782	0.7896286624712782	1.095505383654432
0.9903066466766617	-1.0877397004588438	-0.7789404048116015	0.7789404048116015	1.0877397004588438
0.9908062968515742	-1.0794391418597882	-0.767783673324727	0.767783673324727	1.0794391418597882
0.9913059470264868	-1.0705476127409446	-0.7561161198198613	0.7561161198198613	1.0705476127409446
0.9918055972013993	-1.0609996898658172	-0.7438888759050224	0.7438888759050224	1.0609996898658172
0.9923052473763119	-1.0507183996627107	-0.7310450735553718	0.7310450735553718	1.0507183996627107
0.9928048975512244	-1.0396122840248352	-0.7175179077851135	0.7175179077851135	1.0396122840248352
0.993304547726137	-1.0275714589199265	-0.7032280565001024	0.7032280565001024	1.0275714589199265
0.9938041979010495	-1.014462216025434	-0.6880801777928337	0.6880801777928337	1.014462216025434
0.9943038480759621	-1.0001194623778669	-0.6719580494558061	0.6719580494558061	1.0001194623778669
0.9948034982508746	-0.9843358564088432	-0.6547176513822132	0.6547176513822132	0.9843358564088432
0.9953031484257872	-0.9668457205412799	-0.6361770242617236	0.6361770242617236	0.9668457205412799
0.9958027986006996	-0.9473003551679795	-0.6161008708611281	0.6161008708611281	0.9473003551679795
0.9963024487756122	-0.9252284967601698	-0.5941761629013926	0.5941761629013926	0.9252284967601698
0.9968020989505247	-0.899969545026849	-0.5699714319160539	0.5699714319160539	0.899969545026849
0.9973017491254372	-0.8705530275276009	-0.5428642034431592	0.5428642034431592	0.8705530275276009
0.9978013993003498	-0.8354611787935304	-0.5118999988703485	0.5118999988703485	0.8354611787935304
0.9983010494752623	-0.792101791961827	-0.47548393866231714	0.47548393866231714	0.792101791961827
0.9988006996501749	-0.7354112480962667	-0.4305772440869733	0.4305772440869733	0.7354112480962667
0.9993003498250874	-0.6528685555264154	-0.3698873749305712	0.3698873749305712	0.6528685555264154
1.0	0.0	0.0	0.0	0.0


==> figures/freqplots/l2freqplot/l2m1modefreqs.dat <==
0.0004996501749125437	-1.0348669112277569	-0.0003676849572052131	1.0344992262694814
0.0009993003498250874	-1.0326060207369543	-0.0007299069179444538	1.0318761138179842
0.0014989505247376311	-1.0335636048742056	-0.0010947813955290817	1.0324688234792652
0.0019986006996501747	-1.0334188441033156	-0.0014594329926766085	1.0319594111105417
0.0024982508745627187	-1.0337106469510582	-0.0018244772599410803	1.0318861696910113
0.0029979010494752623	-1.0338788109626993	-0.0021893596757414533	1.0316894512864587
0.0034975512243878063	-1.0340783712534067	-0.0025542558615574236	1.0315241153920085
0.0039972013993003494	-1.0342614139108204	-0.0029191516419845628	1.031342262269039
0.004496851574212894	-1.0344444884671982	-0.0032840499628089704	1.031160438504547
0.0049965017491254374	-1.0346212511949662	-0.003648935019971809	1.0309723161746234
0.005496151924037981	-1.034807201680955	-0.004013830891219336	1.0307933707898418
0.005995802098950525	-1.0349907784416958	-0.004378727815538495	1.0306120506262955
0.006495452273863068	-1.0351736093897899	-0.004743621878609581	1.0304299875113416
0.006995102448775613	-1.0353570582551284	-0.005108520605912703	1.030248537649227
0.007494752623688156	-1.0355401390495773	-0.005473414446901817	1.0300667246028434
0.007994402798600699	-1.0357237998123134	-0.005838313995371504	1.0298854858169884
0.008494052973513244	-1.03590699790652	-0.006203211235670715	1.0297037866707162
0.008993703148425788	-1.0360905335750374	-0.006568109120272152	1.0295224244546424
0.009493353323338331	-1.0362746648800638	-0.006933010306099146	1.0293416545740086
0.009993003498250875	-1.0364583200077724	-0.007297909649370536	1.0291604103584557
0.010492653673163418	-1.0366421596026447	-0.007662811801594456	1.0289793478008329
0.010992303848075962	-1.0368261192451493	-0.00802771260127614	1.0287984066439484
0.011491954022988506	-1.0370101499416395	-0.00839261609866721	1.0286175338429178
0.01199160419790105	-1.0371942855305416	-0.008757519812129997	1.0284367657184914
0.012491254372813593	-1.0373783667142709	-0.009122424051481417	1.0282559426628277
0.012990904547726136	-1.0375625367078378	-0.009487329462384475	1.0280752072454211
0.01349055472263868	-1.037746875360168	-0.00985223632590244	1.0278946390343242
0.013990204897551225	-1.0379312165054073	-0.010217144031372881	1.0277140724740363
0.014489855072463769	-1.0381156489873864	-0.010582052699399118	1.0275335962880692
0.014989505247376312	-1.038300115406155	-0.01094696232232694	1.0273531530839142
0.015489155422288856	-1.0384847000211157	-0.011311873633806799	1.0271728263873958
0.015988805597201398	-1.0386693185312887	-0.011676785985309333	1.0269925325459552
0.01648845577211394	-1.038854005088688	-0.012041699407113155	1.0268123056815084
0.01698810594702649	-1.0390387828066865	-0.012406614099448071	1.0266321687072768
0.017487756121939032	-1.0392236340161904	-0.012771530358690362	1.0264521036575407
0.017987406296851575	-1.0394085416039918	-0.01313644779690318	1.026272093807148
0.01848705647176412	-1.0395934987382038	-0.013501366656052094	1.0260921320820389
0.018986706646676663	-1.0397785717377899	-0.01386628713606773	1.0259122846017243
0.019486356821589206	-1.0399636881422691	-0.014231208906374943	1.0257324792359077
0.01998600699650175	-1.0401488823686333	-0.014596132358144573	1.0255527500104755
0.020485657171414293	-1.0403341440889136	-0.014961057224913414	1.0253730868640554
0.020985307346326837	-1.0405194744525526	-0.015325983784661941	1.0251934906679248
0.02148495752123938	-1.0407048744684733	-0.015690911945951076	1.0250139625225654
0.021984607696151924	-1.040890338472123	-0.016055841704782657	1.0248344967673841
0.022484257871064468	-1.041075868872974	-0.016420773171179206	1.024655095701789
0.02298390804597701	-1.041261485209554	-0.01678570658208842	1.0244757786274743
0.023483558220889555	-1.0414471666510514	-0.01715064169431605	1.024296524956781
0.0239832083958021	-1.0416329137579763	-0.01751557858574144	1.024117335172303
0.024482858570714642	-1.0418187270450456	-0.017880517356788365	1.0239382096882619
0.024982508745627185	-1.0420046169284394	-0.01824545808228082	1.023759158846182
0.02548215892053973	-1.0421905755963616	-0.018610400778763116	1.0235801748175886
0.025981809095452273	-1.0423766025733427	-0.01897534541877265	1.0234012571545448
0.026481459270364816	-1.0425627065221035	-0.0193402921710417	1.0232224143510826
0.02698110944527736	-1.042748874744265	-0.019705240913335163	1.0230436338309594
0.027480759620189903	-1.0429351122518764	-0.02007019177527865	1.0228649204765934
0.02798040979510245	-1.0431214234175654	-0.020435144796120446	1.0226862786214925
0.028480059970014994	-1.043307803361524	-0.020800100050177746	1.0225077033113286
0.028979710144927538	-1.0434942529150262	-0.02116505746202343	1.022329195453011
0.02947936031984008	-1.0436807723925987	-0.021530017150262343	1.0221507552423401
0.029979010494752625	-1.043867361428569	-0.02189497913239007	1.0219723822961688
0.030478660669665168	-1.0440540255695052	-0.022259943518586005	1.021794082050972
0.030978310844577712	-1.0442407539497018	-0.022624910222744776	1.0216158437269514
0.031477961019490255	-1.0444275572625472	-0.022989879377025253	1.0214376778855965
0.031977611194402795	-1.0446144262543902	-0.02335485096560699	1.0212595752887843
0.03247726136931534	-1.0448013675728178	-0.023719825087159974	1.0210815424856008
0.03297691154422788	-1.0449883804530307	-0.024084801708296077	1.0209035787447613
0.03347656171914043	-1.0451754617424858	-0.02444978091763741	1.0207256808248353
0.03397621189405298	-1.045362616233563	-0.02481476279108635	1.0205478534424626
0.03447586206896552	-1.0455498400173078	-0.025179747274038947	1.0203700927433015
0.034975512243878064	-1.045737131337309	-0.02554473442074373	1.0201923969165478
0.035475162418790604	-1.045924495036251	-0.025909724331160733	1.0200147707050595
0.03597481259370315	-1.0461119305015079	-0.026274717022826556	1.0198372134786977
0.03647446276861569	-1.0462994352936204	-0.02663971252119263	1.0196597227724276
0.03697411294352824	-1.046487010855292	-0.027004710869633766	1.019482299985659
0.03747376311844078	-1.046674655699965	-0.027369712090429696	1.0193049436094925
0.037973413293353325	-1.04686237304153	-0.027734716254833234	1.0191276567867116
0.038473063468265865	-1.0470501608153204	-0.028099723387425644	1.0189504374279583
0.03897271364317841	-1.0472380175030789	-0.028464733515120896	1.018773283987969
0.03947236381809095	-1.0474259454420527	-0.02882974668602832	1.0185961987560401
0.0399720139930035	-1.047613943888187	-0.029194762936159763	1.0184191809520537
0.04047166416791604	-1.047802012950522	-0.029559782327637195	1.018242230622859
0.04097131434282859	-1.0479901533943563	-0.02992480486389569	1.0180653485305085
0.04147096451774113	-1.0481783637393163	-0.030289830626831576	1.0178885331124436
0.041970614692653674	-1.048366645185423	-0.030654859606838787	1.0177117855785742
0.042470264867566214	-1.0485549970943047	-0.031019891868137223	1.0175351052261545
0.04296991504247876	-1.0487434202326178	-0.03138492745181439	1.0173584927808275
0.0434695652173913	-1.0489319134693775	-0.031749966386199015	1.0171819470831904
0.04396921539230385	-1.0491204778657133	-0.03211500872431385	1.017005469141415
0.044468865567216395	-1.049309112294778	-0.032480054483828256	1.01682905781093
0.044968515742128935	-1.0494978185295956	-0.03284510373258377	1.01665271479702
0.04546816591704148	-1.0496865949977552	-0.033210156482831175	1.0164764385149323
0.04596781609195402	-1.0498754430665251	-0.033575212799770784	1.016300230266803
0.04646746626686657	-1.050064361038673	-0.033940272695640164	1.016124088343042
0.04696711644177911	-1.0502533500005953	-0.0343053362197338	1.015948013780852
0.04746676661669166	-1.0504424101266434	-0.03467040341802484	1.0157720067086053
0.0479664167916042	-1.050631540815003	-0.03503547431662232	1.0155960664983434
0.048466066966516744	-1.0508207430642167	-0.03540054896708363	1.0154201940971466
0.048965717141429284	-1.0510100158736957	-0.03576562740056857	1.0152443884731428
0.04946536731634183	-1.0511993598866898	-0.03613070967071381	1.0150686502159738
0.04996501749125437	-1.0513887746634591	-0.036495795791338485	1.014892978872128
0.05046466766616692	-1.0515782604332826	-0.03686088582212411	1.014717374611134
0.05096431784107946	-1.0517678172103018	-0.037225979788270906	1.0145418374220023
0.051463968015992005	-1.051957445604159	-0.03759107774728517	1.0143663678568853
0.051963618190904545	-1.0521471443790742	-0.03795617971464684	1.0141909646644076
0.05246326836581709	-1.052336914742867	-0.03832128574521555	1.0140156289976763
0.05296291854072963	-1.0525267560396385	-0.0386863958780654	1.0138403601615824
0.05346256871564218	-1.0527166681554205	-0.03905151013444223	1.0136651580209821
0.05396221889055472	-1.0529066519996912	-0.03941662858547778	1.013490023414228
0.05446186906546727	-1.0530967066047878	-0.03978175123971615	1.0133149553650753
0.05496151924037981	-1.053286832351318	-0.04014687814629135	1.0131399542050181
0.055461169415292354	-1.0534770294063958	-0.040512009350029396	1.0129650200563411
0.0559608195902049	-1.053667297797728	-0.04087714488123877	1.0127901529165022
0.05646046976511744	-1.053857637392552	-0.04124228479090142	1.0126153526016424
0.05696011994002999	-1.054048048296138	-0.04160742910508083	1.0124406191910744
0.05745977011494253	-1.05423853022083	-0.04197257786600089	1.0122659523548154
0.057959420289855075	-1.0544290836941996	-0.04233773112050495	1.012091352573676
0.058459070464767615	-1.0546197085368747	-0.04270288890073753	1.0119168196361343
0.05895872063968016	-1.0548104045330555	-0.04306805124344781	1.0117423532895897
0.0594583708145927	-1.055001172026301	-0.04343321819496885	1.0115679538313087
0.05995802098950525	-1.0551920109112838	-0.04379838978429407	1.0113936211270078
0.06045767116441779	-1.0553829210641312	-0.04416356606329486	1.011219355000804
0.060957321339330336	-1.0555739028810749	-0.0445287470636351	1.011045155817436
0.06145697151424288	-1.0557649560180942	-0.04489393282477085	1.0108710231933096
0.061956621689155424	-1.0559560805530321	-0.04525912337763436	1.0106969571754154
0.062456271864067964	-1.056147276681012	-0.04562431877762988	1.0105229579034043
0.06295592203898051	-1.0563385442191	-0.045989519055292374	1.0103490251638032
0.06345557221389306	-1.0565298832120602	-0.04635472424502371	1.0101751589670194
0.06395522238880559	-1.0567212937979136	-0.04671993439131978	1.0100013594065762
0.06445487256371814	-1.056912776035754	-0.04708514953375198	1.0098276265020067
0.06495452273863069	-1.0571043297647822	-0.047450369711629414	1.0096539600531316
0.06545417291354323	-1.0572959551209078	-0.047815594957378145	1.0094803601635358
0.06595382308845577	-1.0574876521576635	-0.0481808253223055	1.0093068268353502
0.06645347326336831	-1.0576794207343028	-0.04854606082885059	1.0091333599054726
0.06695312343828086	-1.0578712610494476	-0.04891130153409443	1.008959959515353
0.0674527736131934	-1.0580631729339667	-0.04927654746053201	1.0087866254734363
0.06795242378810595	-1.0582551565049119	-0.04964179865175493	1.0086133578531826
0.06845207396301849	-1.058447211921587	-0.05000705515860036	1.0084401567630088
0.06895172413793103	-1.0586393390012427	-0.05037231700850038	1.0082670219927519
0.06945137431284358	-1.0588315377885371	-0.050737584240343796	1.0080939535481932
0.06995102448775613	-1.0590238083359707	-0.05110285689594415	1.007920951440007
0.07045067466266866	-1.0592161507534124	-0.05146813501259411	1.0077480157408307
0.07095032483758121	-1.059408564951772	-0.0518334186334031	1.0075751463183693
0.07144997501249375	-1.0596010509550235	-0.05219870779162075	1.0074023431634083
0.0719496251874063	-1.0597936088486068	-0.052564002530899885	1.0072296063177197
0.07244927536231884	-1.0599862385924832	-0.05292930288648691	1.0070569357060275
0.07294892553723138	-1.0601789401704267	-0.053294608903019056	1.0068843312673856
0.07344857571214393	-1.0603717137691477	-0.05365992061511198	1.0067117931540288
0.07394822588705648	-1.0605645591913386	-0.05402523805845415	1.0065393211328775
0.07444787606196901	-1.0607574766288936	-0.05439056127849765	1.0063669153503985
0.07494752623688156	-1.0609504660222295	-0.054755890311894144	1.0061945757103372
0.0754471764117941	-1.0611435273798482	-0.05512122519567435	1.006022302184181
0.07594682658670665	-1.061336660721005	-0.0554865659725218	1.0058500947484568
0.07644647676161918	-1.061529866092594	-0.0558519126751592	1.005677953417427
0.07694612693653173	-1.0617231435489414	-0.05621726534965223	1.0055058781992894
0.07744577711144428	-1.06191649302528	-0.05658262403049666	1.0053338689947817
0.07794542728635682	-1.0621099145786288	-0.05694798875817772	1.0051619258204418
0.07844507746126937	-1.0623034082616871	-0.057313359570881225	1.0049900486908165
0.0789447276361819	-1.0624969740645462	-0.05767873651186866	1.0048182375526598
0.07944437781109445	-1.0626906119892436	-0.05804411961198135	1.0046464923772602
0.079944027986007	-1.0628843220970352	-0.0584095089178131	1.00447481317921
0.08044367816091955	-1.063078104376196	-0.058774904463366404	1.0043031999128247
0.08094332833583208	-1.0632719588109023	-0.05914030628698259	1.0041316525239214
0.08144297851074463	-1.0634658855206771	-0.05950571443306969	1.0039601710876158
0.08194262868565717	-1.0636598844836578	-0.05987112893811662	1.0037887555455596
0.08244227886056972	-1.063853955624343	-0.060236549836642346	1.0036174057877187
0.08294192903548225	-1.0640480990482077	-0.060601977172937894	1.00344612187527
0.0834415792103948	-1.0642423148069409	-0.06096741098644817	1.0032749038204754
0.08394122938530735	-1.0644366029045118	-0.06133285131202962	1.0031037515924957
0.0844408795602199	-1.0646309632153972	-0.061698298188173205	1.002932665027201
0.08494052973513243	-1.0648253960134653	-0.062063751659707456	1.00276164435376
0.08544017991004497	-1.0650199011029207	-0.06242921176029156	1.0025906893426115
0.08593983008495752	-1.0652144785922346	-0.06279467852968947	1.002419800062528
0.08643948025987007	-1.0654091285310567	-0.063160152008286	1.0022489765227802
0.0869391304347826	-1.0656038508683037	-0.06352563223410347	1.002078218634212
0.08743878060969515	-1.0657986456444317	-0.0638911192465428	1.0019075263978898
0.0879384307846077	-1.06599351290746	-0.06425661308519985	1.0017368998222538
0.08843808095952024	-1.0661884526487337	-0.06462211378705643	1.001566338861671
0.08893773113443279	-1.06638346489336	-0.06498762139173611	1.0013958435016197
0.08943738130934532	-1.066578549687257	-0.06535313593945496	1.0012254137478074
0.08993703148425787	-1.0667737069973364	-0.0657186574682942	1.0010550495290247
0.09043668165917042	-1.0669689368802868	-0.06608418601513173	1.000884750865155
0.09093633183408296	-1.0671642393603227	-0.06644972162195686	1.0007145177383772
0.0914359820089955	-1.067359614446025	-0.06681526432744334	1.0005443501185904
0.09193563218390804	-1.067555062084503	-0.06718081416627725	1.0003742479182127
0.09243528235882059	-1.0677505824141633	-0.06754637118168583	1.000204211232478
0.09293493253373314	-1.067946175443044	-0.06791193541395188	1.0000342400291065
0.09343458270864567	-1.068141841096764	-0.06827750689757503	0.9998643341991889
0.09393423288355822	-1.0683375794394494	-0.06864308567262149	0.9996944937668145
0.09443388305847077	-1.0685333905447192	-0.06900867177980649	0.999524718764919
0.09493353323338331	-1.0687292743736827	-0.0693742652581305	0.9993550091155396
0.09543318340829585	-1.0689252309267405	-0.0697398661415057	0.9991853647852351
0.0959328335832084	-1.0691212603007696	-0.07010547447543064	0.9990157858253551
0.09643248375812094	-1.0693173624167969	-0.07047109029433374	0.9988462721224596
0.09693213393303349	-1.0695135374012013	-0.07083671364102813	0.9986768237601749
0.09743178410794602	-1.069709785177772	-0.07120234455074177	0.9985074406270095
0.09793143428285857	-1.0699061058241734	-0.07156798306268136	0.998338122761493
0.09843108445777111	-1.0701024993371124	-0.0719336292175799	0.998168870119532
0.09893073463268366	-1.0702989657528277	-0.07229928305443271	0.9979996826983896
0.09943038480759621	-1.0704955050687004	-0.07266494461045943	0.9978305604582324
0.09993003498250874	-1.0706921173357762	-0.07303061392540273	0.9976615034103898
0.10042968515742129	-1.0708888025071979	-0.07339629103756368	0.9974925114696209
0.10092933533233384	-1.0710855606530523	-0.07376197598452712	0.9973235846685281
0.10142898550724638	-1.071282391802762	-0.07412766880933673	0.9971547229934168
0.10192863568215892	-1.0714792959489907	-0.07449336954692894	0.9969859264020592
0.10242828585707146	-1.0716762731267733	-0.07485907823809113	0.9968171948886855
0.10292793603198401	-1.0718733233249165	-0.07522479492005096	0.9966485284048631
0.10342758620689656	-1.072070446617682	-0.07559051963432697	0.996479926983363
0.10392723638180909	-1.07226764297566	-0.07595625241814517	0.9963113905575085
0.10442688655672164	-1.072464912451069	-0.07632199331005303	0.9961429191410314
0.10492653673163418	-1.0726622549958433	-0.07668774234802332	0.9959745126478031
0.10542618690654673	-1.072859670722768	-0.07705349957318655	0.9958061711495799
0.10592583708145926	-1.0730571596086218	-0.07741926502371609	0.9956378945849126
0.10642548725637181	-1.0732547216579011	-0.07778503873754856	0.9954696829203582
0.10692513743128436	-1.073452356900023	-0.0781508207542665	0.9953015361457502
0.1074247876061969	-1.0736500653645726	-0.07851661111244544	0.9951334542521235
0.10792443778110944	-1.0738478470871808	-0.07888240985201779	0.9949654372351799
0.10842408795602199	-1.0740457020224892	-0.07924821700929544	0.994797485013194
0.10892373813093453	-1.07424363024779	-0.07961403262519294	0.9946295976225988
0.10942338830584708	-1.0744416317665078	-0.07997985673778192	0.9944617750287371
0.10992303848075961	-1.0746397065892586	-0.08034568938652094	0.9942940172027344
0.11042268865567216	-1.0748378547361226	-0.08071153060895293	0.9941263241271625
0.11092233883058471	-1.0750360762505715	-0.08107738044515084	0.9939586958054359
0.11142198900549725	-1.0752343711154417	-0.0814432389334752	0.9937911321819711
0.1119216391804098	-1.075432739373008	-0.08180910611284692	0.9936236332601653
0.11242128935532233	-1.0756311810224208	-0.08217498202125831	0.9934561990011586
0.11292093953023488	-1.0758296961196265	-0.08254086669958888	0.9932888294200377
0.11342058970514743	-1.0760282846378848	-0.08290676018379474	0.9931215244540886
0.11392023988005998	-1.0762269466456462	-0.08327266251626417	0.9929542841293799
0.11441989005497251	-1.0764256821076583	-0.08363857373191094	0.9927871083757371
0.11491954022988506	-1.0766244910899674	-0.08400449387180828	0.9926199972181722
0.1154191904047976	-1.07682337357503	-0.08437042297433545	0.9924529506006938
0.11591884057971015	-1.0770223296167651	-0.08473636107888675	0.9922859685378872
0.11641849075462268	-1.0772213592025663	-0.08510230822292018	0.9921190509796559
0.11691814092953523	-1.0774204623567702	-0.08546826444585315	0.9919521979109122
0.11741779110444778	-1.077619639109386	-0.08583422978660565	0.9917854093227667
0.11791744127936032	-1.0778188894926208	-0.08620020428427638	0.9916186852083512
0.11841709145427286	-1.07801821349821	-0.08656618797691852	0.9914520255213045
0.1189167416291854	-1.078217611155965	-0.0869321809041044	0.9912854302518682
0.11941639180409795	-1.0784170824963253	-0.08729818310460236	0.9911188993917421
0.1199160419790105	-1.0786166274946636	-0.08766419461558499	0.9909524328790669
0.12041569215392303	-1.0788162462281148	-0.08803021547797654	0.9907860307501327
0.12091534232883558	-1.0790159386851153	-0.0883962457294897	0.9906196929556186
0.12141499250374813	-1.0792157048851363	-0.08876228540856047	0.9904534194765731
0.12191464267866067	-1.0794155448542557	-0.08912833455453092	0.9902872102997317
0.12241429285357322	-1.0796154585967126	-0.089494393205526	0.99012106539119
0.12291394302848575	-1.07981544615421	-0.08986046140174667	0.989954984752465
0.1234135932033983	-1.0800155075267184	-0.09022653918039887	0.9897889683463198
0.12391324337831085	-1.0802156427438745	-0.09059262658091624	0.9896230161629653
0.1244128935532234	-1.0804158518143836	-0.09095872364158554	0.9894571281728077
0.12491254372813593	-1.0806161347673637	-0.09132483040204846	0.9892913043653215
0.12541219390304847	-1.0808164916111436	-0.09169094690006521	0.9891255447110783
0.12591184407796102	-1.0810169223847197	-0.09205707317581353	0.9889598492089063
0.12641149425287357	-1.081217427074951	-0.09242320926564712	0.9887942178092999
0.12691114442778612	-1.0814180057375402	-0.09278935521118221	0.9886286505263537
0.12741079460269866	-1.0816186583624265	-0.09315551104862833	0.9884631473138002
0.12791044477761118	-1.0818193849731583	-0.09352167681744417	0.9882977081557175
0.12841009495252373	-1.082020185597211	-0.09388785255722193	0.9881323330399839
0.12890974512743628	-1.082221060249421	-0.09425403830591471	0.9879670219434988
0.12940939530234882	-1.0824220089555596	-0.0946202341026505	0.9878017748529127
0.12990904547726137	-1.0826230317201682	-0.09498643998564436	0.9876365917345247
0.13040869565217392	-1.08282412857091	-0.09535265599413299	0.98747147257677
0.13090834582708646	-1.0830252995234235	-0.09571888216633707	0.9873064173570761
0.131407996001999	-1.0832265446003284	-0.09608511854079564	0.9871414260595409
0.13190764617691153	-1.0834278638189005	-0.09645136515730345	0.9869764986616014
0.13240729635182408	-1.083629257190919	-0.09681762205317801	0.9868116351377465
0.13290694652673662	-1.0838307247464891	-0.09718388926845178	0.986646835478038
0.13340659670164917	-1.084032266498316	-0.09755016684108056	0.986482099657232
0.13390624687656172	-1.0842338824682616	-0.09791645481001642	0.9863174276582397
0.13440589705147427	-1.0844355726671853	-0.0982827532133388	0.9861528194538369
0.1349055472263868	-1.0846373371229647	-0.09864906209022861	0.9859882750327333
0.13540519740129936	-1.0848391758495475	-0.0990153814793543	0.9858237943701923
0.1359048475762119	-1.0850410888558935	-0.09938171141861483	0.98565937743727
0.13640449775112443	-1.0852430761856582	-0.09974805194824156	0.9854950242374195
0.13690414792603697	-1.0854451378290917	-0.10011440310511949	0.9853307347239731
0.13740379810094952	-1.0856472738315976	-0.10048076492975395	0.9851665089018541
0.13790344827586207	-1.0858494841913886	-0.10084713745970662	0.9850023467316819
0.13840309845077461	-1.0860517689276112	-0.10121352073318177	0.9848382481944183
0.13890274862568716	-1.0862541280711417	-0.10157991478958561	0.9846742132815501
0.1394023988005997	-1.0864565616349213	-0.10194631966715266	0.9845102419677798
0.13990204897551226	-1.0866590696380725	-0.10231273540581722	0.9843463342322428
0.14040169915042477	-1.0868616520981136	-0.10267916204275418	0.9841824900553406
0.14090134932533732	-1.0870643090337808	-0.10304559961629964	0.9840187094174873
0.14140099950024987	-1.0872670404599676	-0.10341204816624355	0.9838549922937222
0.14190064967516242	-1.0874698464010888	-0.10377850773081085	0.9836913386702757
0.14240029985007496	-1.0876727268732778	-0.10414497834871103	0.9835277485245589
0.1428999500249875	-1.0878756818964324	-0.10451146005846981	0.9833642218379534
0.14339960019990006	-1.0880787114831816	-0.10487795289795847	0.983200758585226
0.1438992503748126	-1.0882818156593315	-0.1052444569074051	0.983037358751913
0.14439890054972515	-1.0884849944468846	-0.10561097212425352	0.9828740223226419
0.14489855072463767	-1.0886882478459663	-0.10597749858672602	0.9827107492592524
0.14539820089955022	-1.088891575889868	-0.10634403633481179	0.9825475395550487
0.14589785107446276	-1.089094978596741	-0.10671058540600956	0.9823843931907323
0.1463975012493753	-1.089298455977962	-0.10707714583920006	0.9822213101387546
0.14689715142428786	-1.0895020080630178	-0.10744371767308103	0.9820582903899499
0.1473968015992004	-1.0897056348524177	-0.1078103009458352	0.981895333906581
0.14789645177411295	-1.0899093363824992	-0.10817689569671496	0.9817324406857847
0.1483961019490255	-1.0901131126594095	-0.10854350196361302	0.9815696106957904
0.14889575212393802	-1.0903169637098904	-0.10891011978534859	0.9814068439245489
0.14939540229885057	-1.0905208895515923	-0.109276749201326	0.9812441403502623
0.1498950524737631	-1.0907248901989623	-0.10964339024865172	0.9810814999503236
0.15039470264867566	-1.0909289656680934	-0.11001004296673918	0.9809189227013586
0.1508943528235882	-1.0911331159821855	-0.11037670739405447	0.98075640858813
0.15139400299850075	-1.091337341156565	-0.11074338356876129	0.9805939575878047
0.1518936531734133	-1.0915416412116106	-0.1111100715297314	0.980431569681884
0.15239330334832585	-1.0917460161604278	-0.1114767713152601	0.980269244845163
0.15289295352323837	-1.091950466033756	-0.11184348296443328	0.9801069830693332
0.15339260369815091	-1.0921549908364803	-0.11221020651545657	0.9799447843210198
0.15389225387306346	-1.0923595905954857	-0.11257694200674345	0.9797826485887463
0.154391904047976	-1.092564265319038	-0.1129436894762742	0.9796205758427725
0.15489155422288856	-1.0927690150346123	-0.11331044896373513	0.9794585660708763
0.1553912043978011	-1.092973839760224	-0.11367722050700708	0.9792966192532245
0.15589085457271365	-1.0931787395102013	-0.11404400414487259	0.9791347353653267
0.1563905047476262	-1.093383714301297	-0.11441079991508771	0.9789729143862116
0.15689015492253874	-1.093588764151476	-0.11477760785652559	0.9788111562949494
0.15738980509745126	-1.0937938890873884	-0.11514442800834104	0.9786494610790478
0.1578894552723638	-1.0939990891178186	-0.1155112604081875	0.9784878287096301
0.15838910544727636	-1.0942043642628936	-0.1158781050947012	0.9783262591681895
0.1588887556221889	-1.0944097145457694	-0.1162449621069471	0.9781647524388143
0.15938840579710145	-1.0946151399818285	-0.11661183148271956	0.978003308499115
0.159888055972014	-1.0948206405825782	-0.11697871326044544	0.9778419273221344
0.16038770614692655	-1.0950262163725253	-0.11734560747887336	0.977680608893653
0.1608873563218391	-1.0952318673712773	-0.11771251417668173	0.977519353194598
0.1613870064967516	-1.0954375935918605	-0.11807943339173059	0.9773581602001374
0.16188665667166416	-1.0956433950547302	-0.11844636516318328	0.977197029891537
0.1623863068465767	-1.0958492717751147	-0.11881330952861169	0.9770359622464871
0.16288595702148925	-1.0960552237763852	-0.11918026652706963	0.9768749572493017
0.1633856071964018	-1.0962612510752339	-0.11954723619677522	0.9767140148784602
0.16388525737131435	-1.0964673536833416	-0.11991421857604832	0.9765531351072889
0.1643849075462269	-1.0966735316265799	-0.12028121370358962	0.9763923179229939
0.16488455772113944	-1.0968797849198313	-0.12064822161795023	0.9762315633018778
0.16538420789605196	-1.0970861135763754	-0.1210152423567437	0.9760708712196243
0.1658838580709645	-1.0972925176195598	-0.12138227595900794	0.97591024166054
0.16638350824587705	-1.0974989970700753	-0.12174932246314363	0.9757496746069348
0.1668831584207896	-1.0977055519367427	-0.12211638190725077	0.9755891700294851
0.16738280859570215	-1.0979121822457611	-0.12248345432982513	0.9754287279159453
0.1678824587706147	-1.0981188880130341	-0.12285053976961155	0.9752683482434383
0.16838210894552724	-1.0983256692463563	-0.12321763826407867	0.9751080309822752
0.1688817591204398	-1.0985325259772065	-0.12358474985235354	0.9749477761248578
0.16938140929535234	-1.0987394582144825	-0.12395187457241233	0.9747875836420682
0.16988105947026486	-1.0989464659845989	-0.12431901246314621	0.9746274535214581
0.1703807096451774	-1.0991535492937097	-0.1246861635621325	0.9744673857315691
0.17088035982008995	-1.0993607081688206	-0.12505332790803395	0.9743073802607922
0.1713800099950025	-1.0995679426243707	-0.12542050553958078	0.9741474370847861
0.17187966016991504	-1.0997752526803621	-0.1257876964947824	0.9739875561855819
0.1723793103448276	-1.0999826383506959	-0.12615490081191208	0.9738277375387825
0.17287896051974014	-1.1001900996534733	-0.12652211852903958	0.973667981124439
0.17337861069465269	-1.1003976366075245	-0.12688934968489263	0.9735082869226357
0.1738782608695652	-1.1006052492287914	-0.12725659431754938	0.9733486549112376
0.17437791104447775	-1.1008129375370566	-0.12762385246545072	0.9731890850715949
0.1748775612193903	-1.101020701554004	-0.1279911241670126	0.9730295773869994
0.17537721139430285	-1.1012285412875684	-0.1283584094603132	0.9728701318272452
0.1758768615692154	-1.1014364567616208	-0.1287257083833986	0.9727107483782239
0.17637651174412794	-1.1016444479906071	-0.12909302097468775	0.9725514270159279
0.1768761619190405	-1.101852514994955	-0.12946034727287306	0.9723921677220863
0.17737581209395303	-1.102060657790073	-0.12982768731578076	0.9722329704742948
0.17787546226886558	-1.1022688763931554	-0.13019504114164773	0.9720738352515095
0.1783751124437781	-1.102477170823177	-0.13056240878896663	0.9719147620342083
0.17887476261869065	-1.102685541099918	-0.13092979029592464	0.9717557508040072
0.1793744127936032	-1.1028939872312664	-0.1312971857003295	0.9715968015309367
0.17987406296851574	-1.1031025092448683	-0.13166459504092673	0.9714379142039472
0.1803737131434283	-1.1033111071535302	-0.13203201835579	0.9712790887977427
0.18087336331834084	-1.1035197809757262	-0.13239945568299114	0.971120325292746
0.18137301349325338	-1.1037285307290137	-0.13276690706122585	0.970961623667784
0.18187266366816593	-1.103937356427648	-0.13313437252779928	0.9708029838998463
0.18237231384307845	-1.1041462580937849	-0.133501852121494	0.9706444059723057
0.182871964017991	-1.1043552357376165	-0.1338693458803827	0.9704858898572258
0.18337161419290354	-1.104564289385701	-0.1342368538427998	0.970327435542903
0.1838712643678161	-1.1047734190485536	-0.13460437604668776	0.9701690430018659
0.18437091454272864	-1.104982624745194	-0.1349719125302454	0.9700107122149498
0.18487056471764118	-1.1051919064922275	-0.13533946333165287	0.9698524431605718
0.18537021489255373	-1.105401264308961	-0.13570702848915484	0.969694235819807
0.18586986506746628	-1.105610698210364	-0.13607460804072075	0.9695360901696479
0.1863695152423788	-1.1058202082146789	-0.1364422020246895	0.9693780061899928
0.18686916541729134	-1.106029794336212	-0.13680981047879565	0.969219983857417
0.1873688155922039	-1.1062394565964633	-0.13717743344163236	0.9690620231548324
0.18786846576711644	-1.10644919500886	-0.1375450709510197	0.9689041240578339
0.18836811594202899	-1.1066590095938122	-0.13791272304512117	0.9687462865486967
0.18886776611694153	-1.1068689003649324	-0.13828038976207443	0.9685885106028574
0.18936741629185408	-1.1070788673400898	-0.13864807113984165	0.9684307962002426
0.18986706646676663	-1.1072889105395778	-0.13901576721677408	0.9682731433228058
0.19036671664167917	-1.1074990299764675	-0.13938347803067458	0.9681155519457979
0.1908663668165917	-1.1077092256668544	-0.1397512036195073	0.9679580220473487
0.19136601699150424	-1.1079194976322717	-0.14011894402179043	0.9678005536104841
0.1918656671664168	-1.108129845883883	-0.14048669927498153	0.9676431466088984
0.19236531734132933	-1.108340270443615	-0.14085446941763857	0.9674858010259706
0.19286496751624188	-1.108550771326162	-0.14122225448747297	0.9673285168386875
0.19336461769115443	-1.1087613485497712	-0.1415900545227749	0.9671712940269991
0.19386426786606697	-1.1089720021275102	-0.1419578695612787	0.967014132566222
0.19436391804097952	-1.109182732082093	-0.14232569964118216	0.9668570324409215
0.19486356821589204	-1.1093935384222953	-0.14269354480027022	0.9666999936220176
0.1953632183908046	-1.109604421172316	-0.14306140507675585	0.9665430160955611
0.19586286856571714	-1.1098153803446733	-0.14342928050847542	0.9663860998361989
0.19636251874062968	-1.110026415957569	-0.14379717113350154	0.9662292448240689
0.19686216891554223	-1.1102375280280616	-0.14416507698976577	0.9660724510383051
0.19736181909045478	-1.110448716569367	-0.1445329981151712	0.965915718454186
0.19786146926536732	-1.1106599816020306	-0.14490093454755187	0.9657590470544783
0.19836111944027987	-1.1108713231413334	-0.14526888632509888	0.9656024368162346
0.19886076961519242	-1.1110827412055193	-0.14563685348584784	0.965445887719673
0.19936041979010494	-1.1112942358080324	-0.1460048360673204	0.9652893997407158
0.19986006996501748	-1.1115058069650574	-0.14637283410742966	0.9651329728576296
0.20035972013993003	-1.1117174546962956	-0.14674084764444362	0.9649766070518542
0.20085937031484258	-1.11192917901649	-0.14710887671610906	0.9648203023003772
0.20135902048975513	-1.1121409799425965	-0.14747692136018148	0.964664058582418
0.20185867066466767	-1.1123528574897348	-0.1478449816146562	0.9645078758750744
0.20235832083958022	-1.1125648116776115	-0.14821305751749053	0.9643517541601276
0.20285797101449277	-1.1127768425183615	-0.14858114910629877	0.9641956934120686
0.20335762118940529	-1.1129889500300807	-0.1489492564190375	0.9640396936110482
0.20385727136431783	-1.1132011342282384	-0.14931737949350576	0.9638837547347296
0.20435692153923038	-1.1134133951302194	-0.14968551836755548	0.9637278767626579
0.20485657171414293	-1.1136257327549866	-0.15005367307933049	0.9635720596756562
0.20535622188905547	-1.1138381471122931	-0.15042184366596156	0.9634163034463277
0.20585587206396802	-1.1140506382244892	-0.1507900301658978	0.9632606080585916
0.20635552223888057	-1.1142632061034266	-0.15115823261638928	0.9631049734870446
0.20685517241379311	-1.1144758507677628	-0.15152645105570056	0.9629493997120655
0.20735482258870563	-1.1146885722333164	-0.15189468552143354	0.9627938867118843
0.20785447276361818	-1.114901370514042	-0.1522629360511103	0.9626384344629273
0.20835412293853073	-1.1151142456300691	-0.15263120268290475	0.9624830429471639
0.20885377311344328	-1.1153271975927295	-0.1529994854540405	0.9623277121386893
0.20935342328835582	-1.1155402264217247	-0.15336778440273396	0.9621724420189904
0.20985307346326837	-1.1157533321315207	-0.15373609956648618	0.9620172325650338
0.21035272363818092	-1.115966514737729	-0.15410443098292959	0.961862083754801
0.21085237381309346	-1.1161797742578285	-0.15447277868998877	0.9617069955678461
0.211352023988006	-1.1163931107056375	-0.15484114272513685	0.961551967980506
0.21185167416291853	-1.1166065240971674	-0.15520952312603217	0.9613970009711389
0.21235132433783108	-1.1168200144506524	-0.15557791993072895	0.9612420945199175
0.21285097451274362	-1.1170335817799	-0.15594633317639953	0.9610872486035004
0.21335062468765617	-1.1172472261015807	-0.15631476290105065	0.9609324632005262
0.21385027486256872	-1.1174609474314885	-0.15668320914215003	0.9607777382893392
0.21434992503748126	-1.1176747457832883	-0.15705167193719696	0.9606230738460875
0.2148495752123938	-1.117888621175945	-0.15742015132409748	0.9604684698518485
0.21534922538730636	-1.118102573621785	-0.15778864734017903	0.9603139262816006
0.21584887556221888	-1.1183166031399652	-0.15815716002325436	0.9601594431167176
0.21634852573713143	-1.118530709743377	-0.15852568941080708	0.9600050203325766
0.21684817591204397	-1.1187448934486162	-0.1588942355404452	0.9598506579081768
0.21734782608695652	-1.1189591542708428	-0.1592627984496694	0.9596963558211782
0.21784747626186907	-1.1191734922261778	-0.15963137817614872	0.9595421140500282
0.2183471264367816	-1.1193879073299087	-0.159999974757293	0.9593879325726169
0.21884677661169416	-1.1196023995968818	-0.16036858823067945	0.9592338113661971
0.2193464267866067	-1.119816969043757	-0.160737218633824	0.9590797504099331
0.21984607696151923	-1.1200316156846015	-0.16110586600412782	0.9589257496804803
0.22034572713643177	-1.1202463395348088	-0.1614745303792632	0.9587718091555408
0.22084537731134432	-1.1204611406116864	-0.1618432117966681	0.9586179288150206
0.22134502748625687	-1.1206760189283602	-0.16221191029374937	0.9584641086346108
0.22184467766116941	-1.1208909745012532	-0.1625806259080237	0.9583103485932294
0.22234432783608196	-1.1211060073456174	-0.16294935867690177	0.9581566486687225
0.2228439780109945	-1.121321117475187	-0.16331810863776994	0.9580030088374176
0.22334362818590706	-1.1215363049069318	-0.16368687582816158	0.9578494290787696
0.2238432783608196	-1.121751569654589	-0.16405566028532137	0.9576959093692659
0.22434292853573212	-1.1219669117346094	-0.16442446204679892	0.9575424496878129
0.22484257871064467	-1.1221823311604702	-0.16479328114986783	0.9573890500105998
0.22534222888555722	-1.1223978279498832	-0.16516211763212177	0.957235710317765
0.22584187906046976	-1.122613402114303	-0.16553097153061241	0.9570824305836858
0.2263415292353823	-1.1228290536711196	-0.16589984288283338	0.9569292107882837
0.22684117941029486	-1.1230447826354453	-0.1662687317262259	0.9567760509092201
0.2273408295852074	-1.1232605890216592	-0.16663763809802606	0.9566229509236392
0.22784047976011995	-1.1234764728431264	-0.16700656203539274	0.9564699108077385
0.22834012993503247	-1.1236924341160954	-0.16737550357575837	0.9563169305403425
0.22883978010994502	-1.1239084728557738	-0.1677444627565758	0.956164010099193
0.22933943028485756	-1.1241245890763338	-0.16811343961482414	0.9560111494615086
0.2298390804597701	-1.1243407827914809	-0.16848243418775957	0.9558583486037188
0.23033873063468266	-1.124557054018682	-0.16885144651301667	0.9557056075056595
0.2308383808095952	-1.1247734027698248	-0.1692204766273821	0.955552926142436
0.23133803098450775	-1.1249898290612752	-0.16958952456827053	0.9554003044930065
0.2318376811594203	-1.1252063329067612	-0.16995859037289052	0.9552477425338746
0.23233733133433285	-1.1254229143210845	-0.17032767407844546	0.9550952402426418
0.23283698150924537	-1.125639573318038	-0.1706967757220049	0.9549427975960302
0.2333366316841579	-1.1258563099137113	-0.171065895340878	0.9547904145728341
0.23383628185907046	-1.1260731241215478	-0.1714350329720956	0.9546380911494613
0.234335932033983	-1.1262900159553875	-0.17180418865286948	0.9544858273025193
0.23483558220889555	-1.1265069854303096	-0.17217336242026743	0.9543336230100408
0.2353352323838081	-1.1267240325610035	-0.1725425543114454	0.9541814782495596
0.23583488255872065	-1.1269411573614778	-0.17291176436353586	0.9540293929979421
0.2363345327336332	-1.127158359845065	-0.17328099261341384	0.9538773672316533
0.23683418290854572	-1.1273756400277997	-0.17365023909853022	0.9537254009292633
0.23733383308345826	-1.1275929979230728	-0.17401950385559287	0.9535734940674848
0.2378334832583708	-1.1278104335441004	-0.17438878692177465	0.9534216466223243
0.23833313343328336	-1.1280279469062509	-0.17475808833411638	0.953269858572132
0.2388327836081959	-1.1282455380228493	-0.1751274081295131	0.9531181298933391
0.23933243378310845	-1.1284632069074811	-0.17549674634497048	0.9529664605625134
0.239832083958021	-1.1286809535757727	-0.1758661030176823	0.9528148505580939
0.24033173413293354	-1.1288987780407747	-0.17623547818447116	0.952663299856308
0.24083138430784606	-1.1291166803144959	-0.17660487188207957	0.9525118084324105
0.2413310344827586	-1.1293346604150096	-0.17697428414787067	0.9523603762671425
0.24183068465767116	-1.129552718351926	-0.17734371501836385	0.9522090033335587
0.2423303348325837	-1.1297708541417633	-0.1777131645307097	0.9520576896110523
0.24282998500749625	-1.1299890677976934	-0.17808263272175875	0.9519064350759372
0.2433296351824088	-1.130207359332337	-0.1784521196282767	0.9517552397040596
0.24382928535732135	-1.1304257287606554	-0.17882162528727116	0.9516041034733808
0.2443289355322339	-1.130644176095882	-0.17919114973545996	0.9514530263604253
0.24482858570714644	-1.1308627013509018	-0.1795606930096987	0.9513020083412026
0.24532823588205896	-1.1310813045407455	-0.17993025514690988	0.9511510493938385
0.2458278860569715	-1.1312999856771968	-0.18029983618373918	0.9510001494934529
0.24632753623188405	-1.1315187447755373	-0.18066943615707212	0.9508493086184696
0.2468271864067966	-1.131737581846897	-0.18103905510351384	0.9506985267433832
0.24732683658170915	-1.131956496906773	-0.18140869305999419	0.9505478038467822
0.2478264867566217	-1.1321754899670367	-0.1817783500630989	0.9503971399039409
0.24832613693153424	-1.1323945610420327	-0.1821480261497172	0.950246534892313
0.2488257871064468	-1.1326137101446494	-0.18251772135638827	0.9500959887882632
0.2493254372813593	-1.1328329372881663	-0.18288743571989574	0.9499455015682738
0.24982508745627185	-1.1330522424848557	-0.18325716927679456	0.949795073208057
0.2503247376311844	-1.133271625748945	-0.18362692206379314	0.9496447036851504
0.25082438780609695	-1.1334910870933217	-0.18399669411755232	0.9494943929757711
0.2513240379810095	-1.1337106265304373	-0.18436648547464454	0.94934414105579
0.25182368815592204	-1.1339302440737147	-0.18473629617166148	0.9491939479020508
0.2523233383308346	-1.1341499397364199	-0.18510612624528897	0.9490438134911255
0.25282298850574714	-1.1343697135312765	-0.18547597573197053	0.9488937377993085
0.2533226386806597	-1.1345895654706033	-0.18584584466827916	0.9487437208023274
0.25382228885557223	-1.134809495567091	-0.18621573309066602	0.9485937624764318
0.2543219390304848	-1.1350295038339964	-0.18658564103579117	0.9484438627982064
0.2548215892053973	-1.1352495902841349	-0.1869555685400829	0.9482940217440523
0.2553212393803099	-1.13546975492997	-0.18732551563999855	0.9481442392899737
0.25582088955522236	-1.1356899977833923	-0.18769548237190398	0.9479945154114895
0.2563205397301349	-1.1359103188582085	-0.18806546877245686	0.947844850085747
0.25682018990504746	-1.136130718166982	-0.18843547487798223	0.9476952432890018
0.25731984007996	-1.1363511957210979	-0.18880550072482735	0.9475456949962704
0.25781949025487255	-1.1365717515332068	-0.18917554634934292	0.9473962051838651
0.2583191404297851	-1.136792385615929	-0.18954561178798135	0.9472467738279456
0.25881879060469765	-1.1370130979822344	-0.18991569707712186	0.9470974009051152
0.2593184407796102	-1.1372338886437576	-0.1902858022530354	0.9469480863907296
0.25981809095452274	-1.1374547576121536	-0.19065592735198456	0.9467988302601721
0.2603177411294353	-1.137675704900377	-0.19102607241032007	0.9466496324900588
0.26081739130434783	-1.1378967305202246	-0.19139623746430565	0.9465004930559142
0.2613170414792604	-1.1381178344842744	-0.1917664225501612	0.9463514119341163
0.26181669165417293	-1.138339016803788	-0.19213662770411494	0.9462023890996771
0.2623163418290855	-1.1385602774910035	-0.1925068529624484	0.9460534245285497
0.262815992003998	-1.1387816165583393	-0.19287709836128564	0.9459045181970532
0.26331564217891057	-1.1390030340175612	-0.1932473639369071	0.9457556700806528
0.26381529235382306	-1.139224529879834	-0.19361764972533643	0.9456068801544915
0.2643149425287356	-1.1394461041577544	-0.193987955762782	0.9454581483949701
0.26481459270364816	-1.1396677568624753	-0.1943582820853088	0.9453094747771685
0.2653142428785607	-1.1398894880056112	-0.1947286287290316	0.94516085927658
0.26581389305347325	-1.1401112975994236	-0.19509899573010203	0.9450123018693211
0.2663135432283858	-1.1403331856549683	-0.19546938312446085	0.9448638025305108
0.26681319340329834	-1.1405551521837731	-0.1958397909482037	0.9447153612355712
0.2673128435782109	-1.1407771971969793	-0.19621021923725945	0.9445669779597199
0.26781249375312344	-1.140999320706735	-0.19658066802771756	0.9444186526790204
0.268312143928036	-1.1412215227242661	-0.1969511373555817	0.9442703853686859
0.26881179410294853	-1.1414438032602332	-0.19732162725664773	0.9441221760035894
0.2693114442778611	-1.1416661623265667	-0.19769213776703226	0.9439740245595309
0.2698110944527736	-1.1418885999340376	-0.19806266892243823	0.9438259310116036
0.2703107446276862	-1.1421111160937716	-0.19843322075890282	0.9436778953348681
0.2708103948025987	-1.1423337108176674	-0.1988037933123058	0.9435299175053669
0.27131004497751127	-1.1425563841152795	-0.19917438661834297	0.9433819974969384
0.2718096951524238	-1.1427791359985078	-0.19954500071291553	0.9432341352855974
0.2723093453273363	-1.1430019664784299	-0.1999156356319278	0.9430863308465028
0.27280899550224885	-1.1432248755651477	-0.20028629141097076	0.9429385841541756
0.2733086456771614	-1.1434478632701521	-0.20065696808592104	0.9427908951842306
0.27380829585207395	-1.1436709296042786	-0.20102766569253866	0.9426432639117418
0.2743079460269865	-1.1438940745775634	-0.2013983842664275	0.9424956903111398
0.27480759620189904	-1.1441172982011587	-0.2017691238433741	0.9423481743577893
0.2753072463768116	-1.144340600485064	-0.2021398844589506	0.9422007160261168
0.27580689655172413	-1.1445639814404136	-0.2025106661488845	0.9420533152915342
0.2763065467266367	-1.1447874410766825	-0.2028814689486832	0.9419059721279976
0.27680619690154923	-1.1450109794058223	-0.2032522928941074	0.9417586865117193
0.2773058470764618	-1.145234596436609	-0.20362313802057191	0.9416114584160385
0.2778054972513743	-1.1454582921803955	-0.2039940043637445	0.941464287816655
0.27830514742628687	-1.1456820666467613	-0.204364891959101	0.9413171746876602
0.2788047976011994	-1.1459059198464447	-0.20473580084219137	0.9411701190042542
0.27930444777611196	-1.1461298517894338	-0.20510673104846838	0.9410231207409742
0.2798040979510245	-1.1463538624846534	-0.2054776826133222	0.9408761798713283
0.28030374812593706	-1.1465779519434125	-0.20584865557227375	0.9407292963711348
0.28080339830084955	-1.1468021201751517	-0.20621964996066738	0.9405824702144867
0.2813030484757621	-1.1470263671896426	-0.20659066581396845	0.9404357013756707
0.28180269865067464	-1.147250692996965	-0.2069617031674535	0.9402889898295174
0.2823023488255872	-1.1474750976063746	-0.20733276205650022	0.9401423355498795
0.28280199900049974	-1.1476995810277175	-0.20770384251640156	0.9399957385113207
0.2833016491754123	-1.1479241432705727	-0.20807494458248585	0.9398491986880817
0.28380129935032483	-1.148148784344342	-0.20844606828986487	0.9397027160544786
0.2843009495252374	-1.1483735042592487	-0.2088172136740399	0.9395562905852068
0.2848005997001499	-1.1485983030235678	-0.20918838076995475	0.9394099222536102
0.2853002498750625	-1.1488231806476088	-0.20955956961298502	0.9392636110346199
0.285799900049975	-1.1490481371401162	-0.2099307802381497	0.9391173569019698
0.28629955022488757	-1.1492731725104217	-0.21030201268070428	0.9389711598297159
0.2867992003998001	-1.14949828676795	-0.21067326697569658	0.9388250197922585
0.28729885057471266	-1.1497234799208929	-0.21104454315816745	0.9386789367627226
0.2877985007496252	-1.149948751979502	-0.21141584126324173	0.9385329107162681
0.28829815092453775	-1.1501741029515529	-0.2117871613258981	0.9383869416256572
0.2887978010994503	-1.1503995328464762	-0.21215850338116865	0.9382410294653041
0.2892974512743628	-1.1506250416736088	-0.21252986746407293	0.9380951742095367
0.28979710144927534	-1.1508506294407683	-0.2129012536094682	0.9379493758312991
0.2902967516241879	-1.1510762961571606	-0.21327266185233867	0.9378036343048206
0.29079640179910043	-1.1513020418308408	-0.21364409222749114	0.9376579496033463
0.291296051974013	-1.1515278664712678	-0.21401554476990237	0.9375123217013722
0.29179570214892553	-1.1517537700862448	-0.21438701951440622	0.9373667505718413
0.2922953523238381	-1.151979752683777	-0.21475851649569722	0.9372212361880745
0.2927950024987506	-1.152205814273594	-0.21513003574874115	0.9370757785248534
0.29329465267366317	-1.1524319548623172	-0.21550157730810626	0.9369303775542046
0.2937943028485757	-1.1526581744594153	-0.21587314120865136	0.9367850332507635
0.29429395302348826	-1.1528844730721886	-0.2162447274850295	0.9366397455871525
0.2947936031984008	-1.1531108507092092	-0.21661633617189407	0.9364945145373174
0.29529325337331336	-1.1533373073780826	-0.21698796730395142	0.9363493400741278
0.2957929035482259	-1.1535638430866957	-0.21735962091574007	0.9362042221709486
0.29629255372313845	-1.1537904578435165	-0.2177312970419219	0.9360591608015953
0.296792203898051	-1.1540171516555386	-0.21810299571700006	0.9359141559385389
0.2972918540729635	-1.1542439245309395	-0.2184747169755275	0.9357692075554188
0.29779150424787604	-1.1544707764767863	-0.21884646085198853	0.9356243156247974
0.2982911544227886	-1.1546977075013451	-0.2192182273808754	0.935479480120476
0.29879080459770113	-1.1549247176112998	-0.21959001659658184	0.9353347010147196
0.2992904547726137	-1.1551518068144433	-0.21996182853352764	0.9351899782809179
0.2997901049475262	-1.1553789751184425	-0.22033366322618322	0.9350453118922613
0.3002897551224388	-1.1556062225298978	-0.22070552070877905	0.9349007018211195
0.3007894052973513	-1.155833549056055	-0.22107740101565196	0.9347561480404006
0.30128905547226387	-1.1560609547044103	-0.22144930418112538	0.9346116505232878
0.3017887056471764	-1.1562884394815678	-0.2218212302394559	0.9344672092421107
0.30228835582208896	-1.156516003394874	-0.22219317922487694	0.934322824169999
0.3027880059970015	-1.1567436464505851	-0.2225651511715119	0.934178495279076
0.30328765617191406	-1.1569713686558605	-0.22293714611360035	0.9340342225422603
0.3037873063468266	-1.1571991700176258	-0.2233091640853074	0.9338900059323155
0.30428695652173915	-1.1574270505421758	-0.2236812051206301	0.9337458454215495
0.3047866066966517	-1.1576550102357674	-0.22405326925366914	0.9336017409820977
0.30528625687156424	-1.157883049105322	-0.2244253565184982	0.9334576925868198
0.30578590704647673	-1.1581111671571869	-0.22479746694909084	0.9333137002080967
0.3062855572213893	-1.1583393643975366	-0.225169600579451	0.9331697638180844
0.30678520739630183	-1.158567640832448	-0.22554175744343674	0.9330258833890154
0.3072848575712144	-1.158795996468268	-0.22591393757507502	0.9328820588931903
0.3077845077461269	-1.1590244313109404	-0.22628614100814692	0.9327382903027889
0.30828415792103947	-1.1592529453669145	-0.22665836777658718	0.932594577590326
0.308783808095952	-1.1594815386414208	-0.22703061791408644	0.9324509207273386
0.30928345827086456	-1.1597102111402307	-0.22740289145443326	0.9323073196858036
0.3097831084457771	-1.1599389628693924	-0.22777518843144176	0.9321637744379525
0.31028275862068966	-1.1601677938345718	-0.22814750887878307	0.9320202849557905
0.3107824087956022	-1.1603967040411127	-0.2285198528301226	0.9318768512109867
0.31128205897051475	-1.160625693494839	-0.22889222031910983	0.9317334731757309
0.3117817091454273	-1.1608547622005743	-0.2292646113793007	0.9315901508212743
0.31228135932033985	-1.1610839101639376	-0.22963702604431255	0.9314468841196218
0.3127810094952524	-1.1613131373902947	-0.23000946434768452	0.931303673042607
0.31328065967016494	-1.1615424438849393	-0.23038192632294335	0.931160517561998
0.3137803098450775	-1.1617718296524207	-0.2307544120034916	0.9310174176489318
0.31427996001999	-1.16200129469757	-0.2311269214227272	0.9308743732748432
0.3147796101949025	-1.1622308390256022	-0.23149945461410476	0.9307313844114943
0.3152792603698151	-1.162460462641338	-0.23187201161095378	0.930588451030386
0.3157789105447276	-1.162690165549433	-0.23224459244664566	0.9304455731027869
0.31627856071964017	-1.1629199477540695	-0.2326171971543575	0.9303027505997085
0.3167782108945527	-1.1631498092604806	-0.23298982576745406	0.9301599834930269
0.31727786106946526	-1.1633797500722405	-0.23336247831902707	0.9300172717532108
0.3177775112443778	-1.1636097701947117	-0.23373515484240404	0.929874615352309
0.31827716141929036	-1.16383986963118	-0.23410785537058051	0.9297320142605995
0.3187768115942029	-1.1640700483861164	-0.23448057993670504	0.9295894684494083
0.31927646176911545	-1.1643003064636515	-0.23485332857383473	0.9294469778898146
0.319776111944028	-1.1645306438677931	-0.235226101315014	0.9293045425527788
0.32027576211894054	-1.1647610606022432	-0.23559889819321259	0.9291621624090282
0.3207754122938531	-1.1649915566709514	-0.23597171924136365	0.9290198374295935
0.32127506246876564	-1.1652221320771952	-0.23634456449236424	0.9288775675848352
0.3217747126436782	-1.1654527868250677	-0.23671743397916764	0.928735352845899
0.32227436281859073	-1.1656835209179086	-0.23709032773452857	0.9285931931833836
0.3227740129935032	-1.1659143343587761	-0.23746324579124534	0.9284510885675271
0.32327366316841577	-1.1661452271513855	-0.2378361881820957	0.9283090389692843
0.3237733133433283	-1.166376199299045	-0.2382091549398014	0.9281670443592459
0.32427296351824086	-1.1666072508042091	-0.23858214609697767	0.9280251047072298
0.3247726136931534	-1.1668383816703491	-0.23895516168631295	0.9278832199840297
0.32527226386806596	-1.1670695919005536	-0.23932820174040007	0.9277413901601532
0.3257719140429785	-1.1673008814970067	-0.2397012662917311	0.9275996152052728
0.32627156421789105	-1.1675322504631498	-0.24007435537291336	0.9274578950902379
0.3267712143928036	-1.1677636988008888	-0.24044746901632869	0.9273162297845579
0.32727086456771615	-1.1679952265133229	-0.2408206072544715	0.9271746192588524
0.3277705147426287	-1.16822683360258	-0.2411937701197162	0.927033063482863
0.32827016491754124	-1.1684585200706719	-0.24156695764434805	0.9268915624263158
0.3287698150924538	-1.1686902859208055	-0.24194016986079894	0.9267501160600111
0.32926946526736633	-1.1689221311540738	-0.2423134068012379	0.926608724352837
0.3297691154422789	-1.1691540557727473	-0.24268666849790477	0.9264673872748369
0.33026876561719143	-1.1693860597791434	-0.24305995498299743	0.9263261047961486
0.3307684157921039	-1.1696181431745132	-0.24343326628861936	0.9261848768858961
0.33126806596701647	-1.1698503059607275	-0.24380660244689042	0.9260437035138344
0.331767716141929	-1.1700825481393176	-0.24417996348979787	0.9259025846495206
0.33226736631684156	-1.1703148697120256	-0.24455334944946236	0.9257615202625608
0.3327670164917541	-1.1705472706801805	-0.2449267603577829	0.9256205103223997
0.33326666666666666	-1.1707797510446538	-0.24530019624664332	0.9254795547980098
0.3337663168415792	-1.1710123108071975	-0.24567365714799858	0.9253386536592023
0.33426596701649175	-1.1712449499683208	-0.246047143093623	0.9251978068746929
0.3347656171914043	-1.171477668529469	-0.2464206541153342	0.9250570144141324
0.33526526736631684	-1.1717104664910332	-0.24679419024481727	0.924916276246214
0.3357649175412294	-1.1719433438541518	-0.24716775151383508	0.9247755923403194
0.33626456771614194	-1.1721763006189116	-0.24754133795394834	0.9246349626649666
0.3367642178910545	-1.1724093367864201	-0.24791494959688443	0.9244943871895369
0.33726386806596703	-1.1726424523567864	-0.24828858647412871	0.9243538658826572
0.3377635182408796	-1.1728756473302941	-0.24866224861719807	0.9242133987130928
0.3382631684157921	-1.1731089217071158	-0.24903593605753005	0.9240729856495863
0.3387628185907047	-1.173342275487468	-0.24940964882661465	0.9239326266608522
0.33926246876561716	-1.1735757086710419	-0.24978338695572913	0.9237923217153173
0.3397621189405297	-1.1738092212579612	-0.2501571504763064	0.9236520707816562
0.34026176911544226	-1.174042813247611	-0.25053093941950777	0.9235118738281072
0.3407614192903548	-1.1742764846400744	-0.2509047538166954	0.92337173082338
0.34126106946526735	-1.174510235434316	-0.2512785936989233	0.92323164173539
0.3417607196401799	-1.1747440656302903	-0.2516524590974264	0.923091606532864
0.34226036981509245	-1.1749779752265106	-0.25202635004316204	0.9229516251833466
0.342760019990005	-1.1752119642229766	-0.25240026656733255	0.9228116976556399
0.34325967016491754	-1.1754460326181126	-0.25277420870076917	0.922671823917346
0.3437593203398301	-1.175680180411061	-0.25314817647450955	0.9225320039365523
0.34425897051474263	-1.175914407600418	-0.25352216991936793	0.9223922376810512
0.3447586206896552	-1.1761487141851292	-0.25389618906623695	0.9222525251188963
0.34525827086456773	-1.1763831001635388	-0.2542702339458855	0.9221128662176549
0.3457579210394803	-1.1766175655342548	-0.25464430458905557	0.9219732609452029
0.3462575712143928	-1.1768521102953287	-0.25501840102640494	0.9218337092689245
0.34675722138930537	-1.1770867344450364	-0.25539252328856293	0.9216942111564754
0.3472568715642179	-1.17732143798155	-0.25576667140616177	0.9215547665753854
0.3477565217391304	-1.1775562209028851	-0.25614084540973053	0.9214153754931484
0.34825617191404296	-1.177791083206646	-0.2565150453296683	0.9212760378769803
0.3487558220889555	-1.1780260248907064	-0.25688927119650407	0.9211367536942043
0.34925547226386805	-1.178261045952279	-0.25726352304051947	0.9209975229117571
0.3497551224387806	-1.1784961463894783	-0.2576378008921441	0.9208583454973367
0.35025477261369314	-1.1787313261989014	-0.258012104781533	0.9207192214173701
0.3507544227886057	-1.1789665853780942	-0.2583864347389659	0.920580150639128
0.35125407296351824	-1.179201923923924	-0.2587607907945591	0.9204411331293622
0.3517537231384308	-1.179437341833769	-0.2591351729785014	0.9203021688552679
0.35225337331334333	-1.179672839103937	-0.2595095813207585	0.92016325778318
0.3527530234882559	-1.1799084157313544	-0.2598840158513827	0.920024399879972
0.3532526736631684	-1.1801440717123255	-0.26025847660025386	0.9198855951120732
0.353752323838081	-1.180379807043558	-0.260632963597341	0.919746843446216
0.3542519740129935	-1.180615621721069	-0.261007476872404	0.9196081448486626
0.35475162418790607	-1.1808515157413784	-0.26138201645529385	0.9194694992860852
0.3552512743628186	-1.181087489100074	-0.2617565823756676	0.9193309067244032
0.35575092453773116	-1.1813235417932362	-0.26213117466319197	0.9191923671300444
0.35625057471264365	-1.181559673816679	-0.2625057933475219	0.9190538804691568
0.3567502248875562	-1.18179588516585	-0.2628804384581555	0.9189154467076959
0.35724987506246875	-1.1820321758362704	-0.26325511002461255	0.9187770658116553
0.3577495252373813	-1.1822685458234226	-0.2636298080763243	0.9186387377471001
0.35824917541229384	-1.1825049951221978	-0.2640045326426523	0.91850046247954
0.3587488255872064	-1.1827415237281855	-0.26437928375296116	0.9183622399752256
0.35924847576211894	-1.182978131635716	-0.2647540614364341	0.9182240701992833
0.3597481259370315	-1.1832148188399634	-0.2651288657223391	0.9180859531176261
0.36024777611194403	-1.1834515853354077	-0.26550369663978257	0.9179478886956265
0.3607474262868566	-1.1836884311166025	-0.26587855421786155	0.9178098768987396
0.3612470764617691	-1.1839253561779073	-0.2662534384855841	0.9176719176923214
0.36174672663668167	-1.1841623605136504	-0.26662834947193403	0.9175340110417167
0.3622463768115942	-1.184399444117782	-0.26700328720578803	0.9173961569119965
0.36274602698650676	-1.1846366069841432	-0.26737825171597407	0.9172583552681708
0.3632456771614193	-1.1848738491067417	-0.2677532430313076	0.9171206060754359
0.36374532733633186	-1.1851111704791066	-0.2681282611804878	0.9169829092986177
0.3642449775112444	-1.1853485710946736	-0.26850330619213886	0.9168452649025342
0.3647446276861569	-1.1855860509469984	-0.26887837809490656	0.916707672852091
0.36524427786106944	-1.185823610029203	-0.2692534769172962	0.9165701331119077
0.365743928035982	-1.18606124833428	-0.26962860268777245	0.9164326456465066
0.36624357821089454	-1.1862989658550838	-0.2700037554347129	0.9162952104203689
0.3667432283858071	-1.186536762584507	-0.2703789351864811	0.9161578273980256
0.36724287856071963	-1.1867746385151985	-0.27075414197137926	0.9160204965438162
0.3677425287356322	-1.1870125936395077	-0.27112937581757074	0.9158832178219355
0.3682421789105447	-1.1872506279498358	-0.27150463675322944	0.9157459911966079
0.3687418290854573	-1.1874887414382065	-0.27187992480641776	0.915608816631789
0.3692414792603698	-1.1877269340966887	-0.2722552400051582	0.9154716940915292
0.36974112943528237	-1.187965205917169	-0.27263058237739884	0.91533462353977
0.3702407796101949	-1.188203556891342	-0.2730059519510382	0.9151976049403012
0.37074042978510746	-1.1884419870105856	-0.27338134875383646	0.9150606382567487
0.37124007996002	-1.1886804962664435	-0.2737567728135966	0.9149237234528452
0.37173973013493256	-1.1889190846501707	-0.27413222415799404	0.9147868604921773
0.3722393803098451	-1.1891577521527572	-0.27450770281463194	0.9146500493381277
0.3727390304847576	-1.1893964987651298	-0.2748832088110633	0.9145132899540693
0.37323868065967014	-1.1896353244779758	-0.27525874217475976	0.9143765823032137
0.3737383308345827	-1.1898742292819966	-0.2756343029331273	0.914239926348869
0.37423798100949524	-1.190113213167603	-0.27600989111351704	0.9141033220540882
0.3747376311844078	-1.1903522761247356	-0.2763855067431374	0.9139667693815968
0.37523728135932033	-1.1905914181440342	-0.27676114984928685	0.9138302682947471
0.3757369315342329	-1.1908306392150976	-0.2771368204590316	0.9136938187560659
0.3762365817091454	-1.1910699393277855	-0.27751251859944337	0.9135574207283425
0.37673623188405797	-1.1913093184715828	-0.2778882442974755	0.9134210741741121
0.3772358820589705	-1.191548776636134	-0.27826399758011816	0.9132847790560155
0.37773553223388306	-1.191788313810656	-0.2786397784741671	0.9131485353364899
0.3782351824087956	-1.1920279299841432	-0.27901558700638424	0.9130123429777606
0.37873483258370816	-1.1922676251455635	-0.27939142320347365	0.9128762019420901
0.3792344827586207	-1.1925073992838315	-0.27976728709208504	0.912740112191749
0.37973413293353325	-1.1927472523874134	-0.28014317869875577	0.9126040736886584
0.3802337831084458	-1.1929871844447208	-0.28051909804995134	0.9124680863947675
0.38073343328335835	-1.1932271954441453	-0.2808950451720891	0.9123321502720597
0.38123308345827084	-1.1934672853734682	-0.2812710200914632	0.9121962652820051
0.3817327336331834	-1.1937074542209412	-0.28164702283437687	0.9120604313865662
0.38223238380809593	-1.1939477019740565	-0.28202305342697737	0.9119246485470763
0.3827320339830085	-1.1941880286206237	-0.2823991118953965	0.9117889167252258
0.383231684157921	-1.1944284341477645	-0.2827751982656059	0.9116532358821625
0.3837313343328336	-1.1946689185426889	-0.28315131256358617	0.9115176059791004
0.3842309845077461	-1.1949094817926553	-0.2835274548152168	0.9113820269774403
0.38473063468265867	-1.1951501238843931	-0.28390362504629835	0.9112464988380955
0.3852302848575712	-1.1953908448043722	-0.284279823282483	0.9111110215218908
0.38572993503248376	-1.1956316445392445	-0.2846560495494532	0.9109755949897933
0.3862295852073963	-1.1958725230754175	-0.2850323038727957	0.9108402192026216
0.38672923538230886	-1.196113480398851	-0.28540858627793686	0.9107048941209153
0.3872288855572214	-1.1963545164954184	-0.28578489679027486	0.9105696197051432
0.38772853573213395	-1.1965956313509845	-0.2861612354351448	0.910434395915839
0.3882281859070465	-1.1968368249512373	-0.2865376022378066	0.910299222713435
0.38872783608195904	-1.1970780972813504	-0.28691399722339245	0.9101641000579599
0.3892274862568716	-1.1973194483265523	-0.28729042041696334	0.9100290279095925
0.3897271364317841	-1.1975608780718676	-0.2876668718435332	0.9098940062283348
0.39022678660669663	-1.197802386502082	-0.2880433515279904	0.9097590349740919
0.3907264367816092	-1.198043973601875	-0.2884198594951815	0.9096241141066941
0.3912260869565217	-1.1982856393555257	-0.28879639576981253	0.9094892435857145
0.39172573713143427	-1.198527383747534	-0.2891729603766118	0.909354423370922
0.3922253873063468	-1.1987692067617026	-0.2895495533400815	0.9092196534216231
0.39272503748125936	-1.1990111083818864	-0.28992617468473064	0.9090849336971575
0.3932246876561719	-1.1992530885919288	-0.29030282443500355	0.9089502641569248
0.39372433783108446	-1.199495147375208	-0.2906795026151913	0.9088156447600171
0.394223988005997	-1.1997372847147176	-0.2910562092494799	0.9086810754652346
0.39472363818090955	-1.1999795005938814	-0.29143294436208056	0.9085465562317981
0.3952232883558221	-1.200221794995453	-0.29180970797703093	0.908412087018424
0.39572293853073465	-1.2004641679020502	-0.2921865001183036	0.9082776677837505
0.3962225887056472	-1.2007066192961702	-0.29256332080978864	0.9081432984863839
0.39672223888055974	-1.2009491491599134	-0.29294017007524464	0.9080089790846665
0.3972218890554723	-1.201191757475568	-0.2933170479384096	0.90787470953716
0.39772153923038484	-1.2014344442247507	-0.29369395442287055	0.9077404898018818
0.3982211894052973	-1.2016772093892978	-0.29407088955218025	0.907606319837122
0.3987208395802099	-1.201920052950569	-0.29444785334976586	0.9074721996008067
0.3992204897551224	-1.2021629748897182	-0.29482484583896285	0.9073381290507533
0.39972013993003497	-1.2024059751878604	-0.29520186704301915	0.9072041081448401
0.4002197901049475	-1.2026490538257346	-0.29557891698509037	0.907070136840644
0.40071944027986006	-1.2028922107841002	-0.2959559956882788	0.9069362150958243
0.4012190904547726	-1.2031354460430868	-0.296333103175508	0.9068023428675807
0.40171874062968516	-1.2033787595831342	-0.2967102394697153	0.9066685201134194
0.4022183908045977	-1.2036221513839491	-0.2970874045936263	0.9065347467903211
0.40271804097951025	-1.2038656214254677	-0.29746459856996965	0.9064010228554983
0.4032176911544228	-1.204109169687157	-0.2978418214213357	0.9062673482658229
0.40371734132933534	-1.2043527961482317	-0.29821907317020613	0.906133722978025
0.4042169915042479	-1.2045965007879174	-0.29859635383900157	0.9060001469489187
0.40471664167916044	-1.204840283584968	-0.2989736634500235	0.9058666201349441
0.405216291854073	-1.2050841445181582	-0.2993510020254923	0.9057331424926666
0.40571594202898553	-1.2053280835658733	-0.29972836958752197	0.9055997139783499
0.406215592203898	-1.205572100706223	-0.30010576615809537	0.9054663345481253
0.40671524237881057	-1.2058161959173554	-0.30048319175916294	0.9053330041581932
0.4072148925537231	-1.206060369176814	-0.3008606464125059	0.9051997227643056
0.40771454272863566	-1.2063046204624468	-0.3012381301398956	0.9050664903225522
0.4082141929035482	-1.2065489497510882	-0.30161564296285115	0.9049333067882371
0.40871384307846076	-1.2067933570202887	-0.30199318490299515	0.9048001721172931
0.4092134932533733	-1.207037842246625	-0.3023707559816673	0.904667086264961
0.40971314342828585	-1.2072824054067843	-0.30274835622021606	0.9045340491865678
0.4102127936031984	-1.2075270464770484	-0.30312598563980303	0.9044010608372463
0.41071244377811095	-1.2077717654337596	-0.303503644261589	0.9042681211721726
0.4112120939530235	-1.2080165622526562	-0.30388133210653845	0.9041352301461165
0.41171174412793604	-1.2082614369093954	-0.3042590491955279	0.9040023877138664
0.4122113943028486	-1.208506389379639	-0.3046367955494143	0.903869593830221
0.41271104447776114	-1.2087514196384257	-0.3050145711888236	0.9037368484496034
0.4132106946526737	-1.2089965276606367	-0.3053923761343411	0.9036041515262948
0.41371034482758623	-1.2092417134210938	-0.3057702104064482	0.9034715030146435
0.4142099950024988	-1.2094869768944279	-0.3061480740255381	0.9033389028688935
0.41470964517741127	-1.2097323180545445	-0.3065259670118114	0.9032063510427333
0.4152092953523238	-1.2099777368756934	-0.3069038893854587	0.903073847490236
0.41570894552723636	-1.2102232333314553	-0.30728184116648943	0.902941392164965
0.4162085957021489	-1.2104688073954373	-0.30765982237485356	0.9028089850205815
0.41670824587706146	-1.210714459040872	-0.30803783303035825	0.9026766260105141
0.417207896051974	-1.2109601882407632	-0.3084158731527253	0.9025443150880385
0.41770754622688655	-1.2112059949678358	-0.3087939427615404	0.9024120522062948
0.4182071964017991	-1.2114518791945386	-0.3091720418762713	0.9022798373182674
0.41870684657671164	-1.2116978408932366	-0.30955017051632683	0.902147670376907
0.4192064967516242	-1.211943880035889	-0.30992832870094067	0.9020155513349499
0.41970614692653674	-1.2121899965941068	-0.3103065164492427	0.9018834801448655
0.4202057971014493	-1.21243619053946	-0.31068473378028	0.9017514567591812
0.42070544727636183	-1.2126824618432106	-0.3110629807129749	0.9016194811302368
0.4212050974512744	-1.2129288104762408	-0.3114412572661116	0.901487553210128
0.4217047476261869	-1.2131752364092985	-0.3118195634583738	0.9013556729509243
0.4222043978010995	-1.213421739612804	-0.3121978993083251	0.9012238403044813
0.422704047976012	-1.213668320056862	-0.3125762648344008	0.9010920552224633
0.4232036981509245	-1.213914977711488	-0.31295466005495054	0.9009603176565397
0.42370334832583706	-1.2141617125462631	-0.31333308498817297	0.9008286275580922
0.4242029985007496	-1.2144085245305458	-0.31371153965214993	0.9006969848783977
0.42470264867566215	-1.2146554136334877	-0.3140900240648646	0.9005653895686228
0.4252022988505747	-1.214902379823819	-0.3144685382441376	0.9004338415796774
0.42570194902548725	-1.2151494230702675	-0.31484708220772933	0.9003023408625367
0.4262015992003998	-1.2153965433409537	-0.3152256559732044	0.9001708873677509
0.42670124937531234	-1.2156437406040195	-0.3156042595580881	0.9000394810459295
0.4272008995502249	-1.2158910148271413	-0.31598289297969795	0.8999081218474462
0.42770054972513744	-1.2161383659777303	-0.31636155625527856	0.8997768097224531
0.42820019990005	-1.216385794023079	-0.31674024940194945	0.8996455446211321
0.42869985007496253	-1.216633298929919	-0.3171189724366588	0.8995143264932598
0.4291995002498751	-1.2168808806650062	-0.3174977253762881	0.899383155288716
0.4296991504247876	-1.2171285391946078	-0.3178765082375482	0.8992520309570585
0.43019880059970017	-1.2173762744848418	-0.318255321037057	0.8991209534477843
0.4306984507746127	-1.2176240865013528	-0.3186341637912541	0.8989899227100993
0.43119810094952526	-1.2178719752097527	-0.3190130365165185	0.8988589386932353
0.43169775112443776	-1.218119940575146	-0.3193919392290399	0.8987280013461069
0.4321974012993503	-1.2183679825623595	-0.3197708719448831	0.8985971106174746
0.43269705147426285	-1.2186161011360972	-0.32014983468001285	0.8984662664560843
0.4331967016491754	-1.2188642962606588	-0.32052882745025757	0.8983354688103987
0.43369635182408794	-1.2191125679000563	-0.3209078502712873	0.8982047176287675
0.4341960019990005	-1.2193609160179837	-0.32128690315865455	0.8980740128593271
0.43469565217391304	-1.219609340577805	-0.3216659861277538	0.8979433544500505
0.4351953023488256	-1.2198578415427563	-0.3220450991939048	0.8978127423488502
0.43569495252373813	-1.2201064188755524	-0.3224242423722201	0.8976821765033307
0.4361946026986507	-1.2203550725386993	-0.32280341567770743	0.8975516568609883
0.4366942528735632	-1.2206038024945245	-0.32318261912525925	0.8974211833692646
0.4371939030484758	-1.2208526087048825	-0.32356185272960364	0.8972907559752804
0.4376935532233883	-1.2211014911312112	-0.3239411165052971	0.8971603746259134
0.43819320339830087	-1.2213504497350376	-0.3243204104668429	0.8970300392681967
0.4386928535732134	-1.2215994844771665	-0.3246997346285222	0.8968997498486444
0.43919250374812596	-1.2218485953182934	-0.3250790890045097	0.8967695063137827
0.43969215392303845	-1.2220977822188628	-0.32545847360886176	0.8966393086099972
0.440191804097951	-1.2223470451387888	-0.32583788845542344	0.8965091566833655
0.44069145427286355	-1.2225963840378065	-0.32621733355796056	0.8963790504798442
0.4411911044477761	-1.222845798875323	-0.32659680893006027	0.896248989945263
0.44169075462268864	-1.2230952896105283	-0.3269763145852148	0.8961189750253149
0.4421904047976012	-1.2233448562020004	-0.3273558505366849	0.8959890056653169
0.44269005497251374	-1.2235944986082135	-0.32773541679764234	0.8958590818105718
0.4431897051474263	-1.2238442167874009	-0.32811501338113314	0.8957292034062689
0.44368935532233883	-1.224094010697126	-0.3284946402999748	0.8955993703971484
0.4441890054972514	-1.224343880295005	-0.32887429756690933	0.8954695827280947
0.4446886556721639	-1.2245938255381363	-0.32925398519450944	0.8953398403436276
0.44518830584707647	-1.2248438463832072	-0.3296337031951658	0.8952101431880423
0.445687956021989	-1.2250939427867598	-0.33001345158116546	0.8950804912055936
0.44618760619690156	-1.2253441147048776	-0.33039323036460344	0.8949508843402751
0.4466872563718141	-1.2255943620933687	-0.3307730395574542	0.8948213225359146
0.44718690654672666	-1.2258446849075653	-0.331152879171488	0.894691805736077
0.4476865567216392	-1.2260950831026773	-0.33153274921838316	0.894562333884294
0.4481862068965517	-1.2263455566334542	-0.33191264970963286	0.8944329069238205
0.44868585707146424	-1.2265961054542005	-0.3322925806565402	0.8943035247976596
0.4491855072463768	-1.2268467295191134	-0.3326725420703204	0.894174187448795
0.44968515742128934	-1.2270974287818452	-0.3330525339619797	0.8940448948198672
0.4501848075962019	-1.2273482031957121	-0.3334325563423651	0.893915646853345
0.45068445777111443	-1.2275990527138463	-0.33381260922219824	0.8937864434916488
0.451184107946027	-1.2278499772888014	-0.33419269261200224	0.893657284676797
0.4516837581209395	-1.2281009768728883	-0.33457280652214555	0.8935281703507411
0.4521834082958521	-1.228352051418158	-0.33495295096286803	0.89339910045529
0.4526830584707646	-1.2286032008761112	-0.3353331259442026	0.8932700749319109
0.45318270864567717	-1.2288544251979743	-0.33571333147603233	0.8931410937219441
0.4536823588205897	-1.2291057243345809	-0.33609356756807157	0.8930121567665092
0.45418200899550226	-1.2293570982365494	-0.3364738342298986	0.8928832640066494
0.4546816591704148	-1.2296085468539086	-0.3368541314708694	0.8927544153830407
0.45518130934532736	-1.2298600701364244	-0.33723445930020807	0.8926256108362166
0.4556809595202399	-1.2301116680335276	-0.3376148177269679	0.8924968503065588
0.45618060969515245	-1.2303633404942576	-0.3379952067600315	0.8923681337342253
0.45668025987006494	-1.230615087467222	-0.338375626408089	0.8922394610591357
0.4571799100449775	-1.2308669089007007	-0.33875607667968627	0.8921108322210156
0.45767956021989004	-1.2311188047425603	-0.3391365575831734	0.8919822471593853
0.4581792103948026	-1.231370774940396	-0.3395170691267509	0.8918537058136461
0.45867886056971513	-1.2316228194412289	-0.3398976113184143	0.8917252081228142
0.4591785107446277	-1.2318749381918777	-0.34027818416600997	0.8915967540258666
0.4596781609195402	-1.2321271311386814	-0.34065878767719104	0.8914683434614897
0.46017781109445277	-1.2323793982275981	-0.3410394218594333	0.8913399763681656
0.4606774612693653	-1.2326317394042718	-0.3414200867200585	0.8912116526842155
0.46117711144427787	-1.2328841546137697	-0.3418007822661554	0.8910833723476158
0.4616767616191904	-1.233136643800944	-0.3421815085046794	0.8909551352962647
0.46217641179410296	-1.2333892069102337	-0.3425622654423967	0.890826941467838
0.4626760619690155	-1.2336418438856283	-0.3429430530858811	0.8906987907997488
0.46317571214392805	-1.2338945546706652	-0.34332387144151005	0.8905706832291561
0.4636753623188406	-1.234147339208592	-0.34370472051550294	0.8904426186930889
0.46417501249375315	-1.2344001974421963	-0.34408560031387353	0.890314597128327
0.4646746626686657	-1.234653129313851	-0.34446651084246255	0.890186618471391
0.4651743128435782	-1.2349061347655037	-0.3448474521069037	0.8900586826585973
0.46567396301849073	-1.2351592137387353	-0.34522842411264976	0.8899307896260842
0.4661736131934033	-1.235412366174743	-0.34560942686498264	0.8898029393097585
0.4666732633683158	-1.2356655920142294	-0.3459904603689724	0.8896751316452556
0.4671729135432284	-1.23591889119748	-0.34637152462948656	0.8895473665679929
0.4676725637181409	-1.2361722636644228	-0.3467526196512251	0.8894196440131976
0.46817221389305347	-1.2364257093545612	-0.3471337454386898	0.8892919639158708
0.468671864067966	-1.2366792282068868	-0.34751490199616075	0.8891643262107269
0.46917151424287856	-1.2369328201600325	-0.34789608932774624	0.8890367308322827
0.4696711644177911	-1.2371864851522505	-0.3482773074373609	0.888909177714888
0.47017081459270366	-1.2374402231212396	-0.34865855632869086	0.888781666792546
0.4706704647676162	-1.2376940340043834	-0.3490398360052586	0.8886541979991244
0.47117011494252875	-1.237947917738537	-0.3494211464703612	0.8885267712681719
0.4716697651174413	-1.238201874260133	-0.349802487727083	0.8883993865330476
0.47216941529235384	-1.238455903505308	-0.3501838597783595	0.8882720437269489
0.4726690654672664	-1.2387100054094946	-0.3505652626268505	0.8881447427826431
0.4731687156421789	-1.2389641799079223	-0.35094669627506353	0.8880174836328596
0.47366836581709143	-1.2392184269352342	-0.3513281607252808	0.8878902662099513
0.474168015992004	-1.2394727464256803	-0.35170965597956555	0.8877630904461147
0.4746676661669165	-1.239727138313026	-0.3520911820397889	0.8876359562732363
0.47516731634182907	-1.239981602530567	-0.3524727389075898	0.8875088636229768
0.4756669665167416	-1.2402361390112753	-0.3528543265844454	0.8873818124268282
0.47616661669165417	-1.2404907476874558	-0.3532359450715491	0.8872548026159077
0.4766662668665667	-1.2407454284911046	-0.3536175943699355	0.887127834121169
0.47716591704147926	-1.2410001813537295	-0.35399927448041074	0.8870009068733191
0.4776655672163918	-1.2412550062063288	-0.3543809854035517	0.8868740208027805
0.47816521739130435	-1.2415099029793943	-0.3547627271397178	0.8867471758396761
0.4786648675662169	-1.241764871603079	-0.3551444996890675	0.8866203719140116
0.47916451774112945	-1.2420199120070015	-0.3555263030515439	0.886493608955457
0.479664167916042	-1.2422750241202374	-0.35590813722683484	0.886366886893402
0.48016381809095454	-1.2425302078714895	-0.35629000221444007	0.8862402056570506
0.4806634682658671	-1.2427854631888684	-0.35667189801361543	0.8861135651752484
0.48116311844077964	-1.2430407900000924	-0.3570538246233922	0.8859869653766986
0.4816627686156921	-1.243296188232366	-0.35743578204259174	0.8858604061897768
0.4821624187906047	-1.2435516578124002	-0.3578177702698029	0.8857338875425991
0.4826620689655172	-1.2438071986663826	-0.3581997893033658	0.8856074093630231
0.48316171914042977	-1.2440628107200438	-0.3585818391414216	0.8854809715786234
0.4836613693153423	-1.244318493898622	-0.3589639197818534	0.8853545741167682
0.48416101949025486	-1.2445742481268773	-0.3593460312223377	0.8852282169045397
0.4846606696651674	-1.2448300733289732	-0.359728173460285	0.8851018998686895
0.48516031984007996	-1.245085969428661	-0.36011034649290335	0.8849756229357577
0.4856599700149925	-1.2453419363491403	-0.36049255031714145	0.8848493860319973
0.48615962018990505	-1.2455979740131664	-0.3608747849297305	0.8847231890834365
0.4866592703648176	-1.2458540823428097	-0.36125705032712735	0.8845970320156811
0.48715892053973014	-1.2461102612598776	-0.36163934650559837	0.8844709147542781
0.4876585707146427	-1.2463665106854471	-0.36202167346112274	0.8843448372243277
0.48815822088955524	-1.246622830540149	-0.362404031189463	0.884218799350687
0.4886578710644678	-1.2468792207441162	-0.3627864196861297	0.8840928010579863
0.48915752123938033	-1.2471356812169436	-0.36316883894638946	0.883966842270554
0.4896571714142929	-1.2473922118776322	-0.36355128896524985	0.8838409229123805
0.49015682158920537	-1.2476488126447547	-0.36393376973749086	0.8837150429072611
0.4906564717641179	-1.2479054834363077	-0.36431628125763105	0.8835892021786782
0.49115612193903047	-1.2481622241696468	-0.36469882351991895	0.8834634006497296
0.491655772113943	-1.2484190347617827	-0.3650813965183968	0.8833376382433872
0.49215542228885556	-1.2486759151289797	-0.36546400024679615	0.8832119148821845
0.4926550724637681	-1.24893286518715	-0.3658466346986475	0.8830862304885045
0.49315472263868065	-1.2491898848514806	-0.3662292998671812	0.8829605849842999
0.4936543728135932	-1.2494469740367171	-0.3666119957453881	0.8828349782913301
0.49415402298850575	-1.2497041326570462	-0.3669947223260104	0.8827094103310357
0.4946536731634183	-1.249961360625979	-0.3673774796014877	0.8825838810244908
0.49515332333833084	-1.2502186578566312	-0.367760267564044	0.882458390292591
0.4956529735132434	-1.2504760242614272	-0.36814308620561653	0.8823329380558077
0.49615262368815594	-1.2507334597522928	-0.36852593551787244	0.8822075242344204
0.4966522738630685	-1.2509909642405763	-0.3689088154922287	0.8820821487483451
0.49715192403798103	-1.2512485376370097	-0.3692917261198066	0.8819568115172048
0.4976515742128936	-1.251506179851756	-0.36967466739147825	0.8818315124602786
0.4981512243878061	-1.251763890794428	-0.37005763929783625	0.8817062514965888
0.4986508745627186	-1.2520216703740958	-0.37044064182921144	0.8815810285448823
0.49915052473763116	-1.252279518499141	-0.37082367497563706	0.8814558435235085
0.4996501749125437	-1.252537435077357	-0.37120673872687343	0.8813306963504862
0.5001498250874563	-1.252795420016102	-0.37158983307243526	0.8812055869436697
0.5006494752623688	-1.2530534732220031	-0.3719729580015249	0.8810805152204834
0.5011491254372814	-1.2533115946010243	-0.37235611350304715	0.8809554810979795
0.5016487756121939	-1.2535697840587248	-0.3727392995656817	0.8808304844930507
0.5021484257871065	-1.2538280414998852	-0.3731225161777647	0.8807055253221299
0.502648075962019	-1.2540863668287783	-0.37350576332738494	0.8805806035013942
0.5031477261369315	-1.2543447599489785	-0.373889041002315	0.8804557189466712
0.5036473763118441	-1.254603220763581	-0.37427234919006835	0.8803308715735297
0.5041470264867566	-1.2548617491749081	-0.3746556878778437	0.880206061297084
0.5046466766616692	-1.255120345084717	-0.3750390570525423	0.8800812880321737
0.5051463268365817	-1.255379008394223	-0.37542245670080376	0.8799565516934187
0.5056459770114943	-1.2556377390038773	-0.37580588680893623	0.8798318521949395
0.5061456271864068	-1.2558965368136146	-0.376189347362973	0.8797071894506403
0.5066452773613194	-1.25615540172261	-0.37657283834862637	0.8795825633739837
0.5071449275362319	-1.2564143336295017	-0.37695635975132286	0.8794579738781785
0.5076445777111445	-1.2566733324322763	-0.37733991155619007	0.8793334208760873
0.508144227886057	-1.2569323980282552	-0.37772349374804554	0.879208904280212
0.5086438780609696	-1.2571915303140369	-0.37810710631138283	0.8790844240026496
0.509143528235882	-1.2574507291857406	-0.3784907492304225	0.8789599799553193
0.5096431784107947	-1.2577099945386296	-0.37887442248903874	0.8788355720495896
0.5101428285857071	-1.2579693262674392	-0.3792581260708167	0.8787112001966182
0.5106424787606197	-1.2582287242662518	-0.37964185995903155	0.8785868643072189
0.5111421289355322	-1.2584881884283596	-0.3800256241366181	0.8784625642917427
0.5116417791104447	-1.258747718646471	-0.3804094185862134	0.878338300060259
0.5121414292853573	-1.2590073148126029	-0.38079324329012665	0.8782140715224792
0.5126410794602698	-1.2592669768181355	-0.3811770982303709	0.8780898785877626
0.5131407296351824	-1.2595267045536815	-0.38156098338859107	0.8779657211650947
0.5136403798100949	-1.2597864979092324	-0.3819448987461469	0.8778415991630842
0.5141400299850075	-1.2600463567741174	-0.3823288442840695	0.8777175124900498
0.51463968015992	-1.2603062810368124	-0.38271281998301915	0.8775934610537877
0.5151393303348326	-1.2605662705852951	-0.3830968258233785	0.8774694447619154
0.5156389805097451	-1.2608263253067629	-0.38348086178518104	0.8773454635215829
0.5161386306846577	-1.2610864450876715	-0.383864927848112	0.8772215172395607
0.5166382808595702	-1.261346629813784	-0.3842490239915314	0.8770976058222527
0.5171379310344828	-1.2616068793702016	-0.3846331501944702	0.8769737291757332
0.5176375812093953	-1.2618671936412242	-0.3850173064355916	0.8768498872056298
0.5181372313843079	-1.2621275725104937	-0.38540149269324864	0.8767260798172437
0.5186368815592204	-1.2623880158609588	-0.38578570894544656	0.8766023069155106
0.519136531734133	-1.2626485235747573	-0.3861699551698276	0.8764785684049307
0.5196361819090455	-1.2629090955333222	-0.38655423134369804	0.8763548641896247
0.520135832083958	-1.263169731617332	-0.38693853744399526	0.8762311941733375
0.5206354822588706	-1.2634304317067744	-0.38732287344733696	0.8761075582594383
0.5211351324337831	-1.2636911956809043	-0.3877072393299799	0.8759839563509239
0.5216347826086957	-1.263952023418158	-0.3880916350678101	0.8758603883503521
0.5221344327836082	-1.2642129147962466	-0.3884760606363585	0.8757368541598876
0.5226340829585208	-1.26447386969215	-0.3888605160108063	0.875613353681345
0.5231337331334333	-1.2647348879820108	-0.3892450011659542	0.8754898868160577
0.5236333833083459	-1.2649959695413044	-0.3896295160762655	0.8753664534650402
0.5241330334832583	-1.2652571142447075	-0.39001406071582584	0.8752430535288821
0.524632683658171	-1.2655183219660913	-0.3903986350583496	0.875119686907738
0.5251323338330834	-1.265779592578565	-0.39078323907717616	0.8749963535013864
0.525631984007996	-1.2660409259544796	-0.3911678727452872	0.874873053209195
0.5261316341829085	-1.2663023219653056	-0.39155253603526796	0.874749785930034
0.5266312843578211	-1.2665637804818244	-0.3919372289193409	0.874626551562483
0.5271309345327336	-1.2668253013740007	-0.39232195136935766	0.8745033500046381
0.5276305847076461	-1.2670868845110332	-0.39270670335678654	0.8743801811542472
0.5281302348825587	-1.267348529761197	-0.39309148485269246	0.8742570449085056
0.5286298850574712	-1.2676102369920494	-0.3934762958277716	0.8741339411642742
0.5291295352323838	-1.2678720060703035	-0.39386113625231856	0.8740108698179863
0.5296291854072963	-1.268133836861894	-0.3942460060962644	0.8738878307656325
0.5301288355822089	-1.2683957292318901	-0.39463090532912287	0.8737648239027662
0.5306284857571214	-1.2686576830445824	-0.3950158339200331	0.873641849124549
0.531128135932034	-1.2689196981633373	-0.39540079183770693	0.8735189063256288
0.5316277861069465	-1.2691817744507758	-0.39578577905048645	0.873395995400288
0.5321274362818591	-1.2694439117686402	-0.3961707955263005	0.873273116242342
0.5326270864567716	-1.2697061099778315	-0.3965558412326732	0.8731502687451519
0.5331267366316842	-1.2699683689384031	-0.39694091613672683	0.8730274528016705
0.5336263868065967	-1.270230688509522	-0.3973260202051652	0.872904668304356
0.5341260369815093	-1.2704930685495686	-0.39771115340429886	0.8727819151452755
0.5346256871564218	-1.2707555089160014	-0.3980963157000138	0.8726591932159862
0.5351253373313344	-1.2710180094653833	-0.39848150705776575	0.8725365024076159
0.5356249875062469	-1.2712805700534815	-0.39886672744262464	0.872413842610858
0.5361246376811594	-1.2715431905351147	-0.3992519768192134	0.8722912137159013
0.536624287856072	-1.2718058707642719	-0.3996372551517454	0.872168615612529
0.5371239380309845	-1.2720686105939747	-0.40002256240399475	0.8720460481899794
0.5376235882058971	-1.2723314098764529	-0.40040789853932635	0.8719235113371324
0.5381232383808096	-1.2725942684629492	-0.40079326352065725	0.8718010049422923
0.5386228885557222	-1.2728571862038358	-0.40117865731047586	0.8716785288933534
0.5391225387306346	-1.2731201629485962	-0.4015640798708488	0.8715560830777435
0.5396221889055473	-1.2733831985457802	-0.40194953116338905	0.8714336673823904
0.5401218390804597	-1.2736462928429635	-0.4023350111492588	0.8713112816937143
0.5406214892553723	-1.27390944568693	-0.4027205197892142	0.8711889258977185
0.5411211394302848	-1.274172656923381	-0.4031060570435211	0.8710665998798545
0.5416207896051974	-1.2744359263972174	-0.40349162287203805	0.8709443035251815
0.5421204397801099	-1.2746992539522553	-0.40387721723412967	0.8708220367181251
0.5426200899550225	-1.2749626394315108	-0.40426284008874536	0.8706997993427782
0.543119740129935	-1.2752260826769597	-0.4046484913943562	0.8705775912826103
0.5436193903048476	-1.275489583529606	-0.4050341711089679	0.8704554124206464
0.5441190404797601	-1.2757531418295864	-0.40541987919015515	0.8703332626394218
0.5446186906546726	-1.2760167574159649	-0.4058056155949899	0.8702111418209757
0.5451183408295852	-1.2762804301268678	-0.4061913802800959	0.870089049846776
0.5456179910044977	-1.2765441597995402	-0.40657717320164843	0.8699669865979027
0.5461176411794103	-1.276807946270051	-0.40696299431529953	0.8698449519547529
0.5466172913543228	-1.277071789373617	-0.40734884357626017	0.8697229457973608
0.5471169415292354	-1.277335688944458	-0.4077347209392635	0.869600968005205
0.5476165917041479	-1.2775996448157072	-0.40812062635854085	0.8694790184571889
0.5481162418790605	-1.2778636568195758	-0.40850655978786155	0.8693570970317158
0.548615892053973	-1.2781277247872185	-0.40889252118049174	0.8692352036067722
0.5491155422288856	-1.2783918485487862	-0.40927851048921343	0.869113338059573
0.5496151924037981	-1.2786560279334025	-0.40966452766631495	0.8689915002670847
0.5501148425787107	-1.278920262769104	-0.41005057266357864	0.8688696901055268
0.5506144927536232	-1.2791845528830406	-0.41043664543232117	0.8687479074507201
0.5511141429285358	-1.2794488981011873	-0.41082274592332474	0.868626152177864
0.5516137931034483	-1.2797132982484731	-0.411208874086867	0.8685044241616047
0.5521134432783609	-1.2799777531488339	-0.4115950298727316	0.8683827232761021
0.5526130934532734	-1.2802422626251342	-0.41198121323019266	0.8682610493949431
0.5531127436281859	-1.2805068264991402	-0.41236742410800054	0.8681394023911404
0.5536123938030985	-1.280771444591566	-0.4127536624543941	0.8680177821371665
0.554112043978011	-1.2810361167220492	-0.41313992821708884	0.8678961885049143
0.5546116941529236	-1.2813008427091348	-0.41352622134328065	0.8677746213658704
0.555111344327836	-1.281565622370266	-0.4139125417796332	0.8676530805906749
0.5556109945027486	-1.2818304555218383	-0.41429888947229637	0.8675315660495478
0.5561106446776611	-1.282095341979091	-0.41468526436686975	0.8674100776122204
0.5566102948525737	-1.2823602815561634	-0.415071666408423	0.8672886151477769
0.5571099450274862	-1.2826252740660689	-0.41545809554148233	0.8671671785245714
0.5576095952023988	-1.2828903193207688	-0.41584455171005125	0.8670457676107182
0.5581092453773113	-1.2831554171310122	-0.4162310348575679	0.866924382273444
0.5586088955522239	-1.2834205673064156	-0.4166175449269182	0.8668030223795
0.5591085457271364	-1.28368576965549	-0.4170040818604496	0.8666816877950315
0.559608195902049	-1.2839510239856253	-0.41739064559996125	0.8665603783856664
0.5601078460769615	-1.284216330102973	-0.41777723608666884	0.8664390940163061
0.5606074962518741	-1.2844816878125982	-0.41816385326125194	0.8663178345513465
0.5611071464267866	-1.2847470969183639	-0.41855049706380804	0.8661965998545262
0.5616067966016991	-1.285012557222908	-0.41893716743385967	0.8660753897889795
0.5621064467766117	-1.2852780685278118	-0.4193238643103863	0.8659542042173777
0.5626060969515242	-1.2855436306333239	-0.4197105876317583	0.8658330430015665
0.5631057471264368	-1.2858092433385941	-0.4200973373357874	0.8657119060028184
0.5636053973013493	-1.2860749064415637	-0.4204841133597058	0.8655907930818445
0.5641050474762619	-1.2863406197388967	-0.4208709156401413	0.865469704098755
0.5646046976511744	-1.2866063830260974	-0.4212577441131421	0.8653486389129358
0.565104347826087	-1.2868721960974063	-0.42164459871416293	0.8652275973831176
0.5656039980009995	-1.287138058745926	-0.4220314793780766	0.8651065793677727
0.5661036481759121	-1.2874039707633855	-0.42241838603912507	0.8649855847240737
0.5666032983508246	-1.2876699319403404	-0.42280531863096515	0.8648646133084517
0.5671029485257372	-1.2879359420660845	-0.423192277086643	0.8647436649794693
0.5676025987006497	-1.2882020009286603	-0.4235792613385958	0.8646227395900669
0.5681022488755623	-1.2884681083148466	-0.4239662713186487	0.8645018369961975
0.5686018990504748	-1.2887342640101247	-0.42435330695799767	0.864380957051944
0.5691015492253874	-1.2890004677986826	-0.42474036818722033	0.8642600996114637
0.5696011994002999	-1.2892667194634377	-0.42512745493626597	0.8641392645271676
0.5701008495752123	-1.289533018785997	-0.42551456713445673	0.8640184516518079
0.570600499750125	-1.2897993655467228	-0.42590170471049266	0.8638976608362984
0.5711001499250374	-1.2900657595245615	-0.42628886759241125	0.863776891932366
0.57159980009995	-1.2903322004972182	-0.42667605570762984	0.8636561447897638
0.5720994502748625	-1.2905986882410263	-0.4270632689829075	0.863535419257895
0.5725991004497751	-1.2908652225309925	-0.4274505073443542	0.8634147151865107
0.5730987506246876	-1.2911318031407966	-0.4278377707174381	0.8632940324233613
0.5735984007996002	-1.2913984298427361	-0.4282250590269529	0.8631733708157744
0.5740980509745127	-1.2916651024077703	-0.42861237219704473	0.8630527302115626
0.5745977011494253	-1.2919318206055013	-0.42899971015119354	0.8629321104543081
0.5750973513243378	-1.2921985842041184	-0.42938707281220106	0.86281151139133
0.5755970014992504	-1.2924653929704357	-0.4297744601021968	0.862690932866628
0.5760966516741629	-1.292732246669883	-0.43016187194263633	0.862570374727245
0.5765963018490755	-1.292999145066516	-0.4305493082542978	0.8624498368120089
0.577095952023988	-1.293266087922888	-0.43093676895725225	0.8623293189658261
0.5775956021989006	-1.2935330750002847	-0.4313242539709173	0.8622088210549518
0.5780952523738131	-1.2938001060584037	-0.4317117632139769	0.8620883428848992
0.5785949025487256	-1.2940671808556232	-0.43209929660444074	0.8619678842511967
0.5790945527236382	-1.294334299148825	-0.43248685405960674	0.8618474450906871
0.5795942028985507	-1.2946014606934613	-0.43287443549607024	0.8617270251973858
0.5800938530734633	-1.2948686652434915	-0.43326204082970393	0.8616066244137878
0.5805935032483758	-1.2951359125514486	-0.43364966997567833	0.8614862425746476
0.5810931534232884	-1.2954032023683275	-0.43403732284842456	0.8613658795199016
0.5815928035982009	-1.2956705344437285	-0.4344249993616779	0.8612455350825486
0.5820924537731135	-1.295937908525662	-0.43481269942841394	0.8611252090967758
0.582592103948026	-1.2962053243606801	-0.43520042296089	0.8610049013997899
0.5830917541229386	-1.2964727816938157	-0.4355881698706221	0.8608846118231985
0.5835914042978511	-1.296740280268588	-0.43597594006838697	0.8607643402005505
0.5840910544727637	-1.2970078198269355	-0.4363637334641976	0.8606440863624714
0.5845907046476762	-1.2972754001093285	-0.43675154996733706	0.8605238501419857
0.5850903548225888	-1.2975430208546146	-0.4371393894863103	0.8604036313684597
0.5855900049975012	-1.2978106818001354	-0.43752725192887665	0.8602834298712598
0.5860896551724138	-1.298078382681664	-0.43791513720203046	0.8601632454795722
0.5865893053473263	-1.298346123233338	-0.4383030452119739	0.860043078021365
0.5870889555222388	-1.2986139031877422	-0.4386909758641461	0.859922927323597
0.5875886056971514	-1.2988817222758908	-0.4390789290632163	0.8598027932126457
0.5880882558720639	-1.299149580227145	-0.43946690471305055	0.8596826755140896
0.5885879060469765	-1.2994174767692657	-0.43985490271673006	0.8595625740525362
0.589087556221889	-1.2996854116283927	-0.44024292297654427	0.8594424886518037
0.5895872063968016	-1.2999533845290216	-0.4406309653939777	0.8593224191351333
0.5900868565717141	-1.3002213951939898	-0.44101902986970676	0.8592023653248324
0.5905865067466267	-1.300489443344509	-0.4414071163036076	0.859082327040829
0.5910861569215392	-1.30075752870008	-0.4417952245947263	0.8589623041052031
0.5915858070964518	-1.3010256509785756	-0.4421833546413036	0.858842296337231
0.5920854572713643	-1.3012938098961384	-0.4425715063407407	0.8587223035553792
0.5925851074462769	-1.3015620051672607	-0.44295967958962384	0.8586023255776252
0.5930847576211894	-1.3018302365046663	-0.4433478742836828	0.8584823622209847
0.593584407796102	-1.3020985036193944	-0.44373609031781724	0.8583624133015664
0.5940840579710145	-1.3023668062207672	-0.4441243275860821	0.8582424786346919
0.594583708145927	-1.3026351440163408	-0.4445125859816752	0.8581225580346528
0.5950833583208396	-1.3029035167119412	-0.4449008653969394	0.8580026513150101
0.5955830084957521	-1.3031719240116368	-0.4452891657233573	0.8578827582882392
0.5960826586706647	-1.303440365617678	-0.4456774868515306	0.8577628787661485
0.5965823088455772	-1.3037088412306148	-0.44606582867121003	0.8576430125594032
0.5970819590204898	-1.303977350549097	-0.4464541910712328	0.8575231594779031
0.5975816091954023	-1.3042458932700933	-0.44684257393959476	0.8574033193304984
0.5980812593703149	-1.3045144690886477	-0.4472309771633615	0.8572834919252866
0.5985809095452274	-1.3047830776980545	-0.4476194006287301	0.8571636770693242
0.59908055972014	-1.3050517187896973	-0.4480078442209725	0.8570438745687177
0.5995802098950525	-1.305320392053214	-0.4483963078244846	0.8569240842287423
0.600079860069965	-1.305589097176266	-0.4487847913227141	0.8568043058535562
0.6005795102448775	-1.3058578338447127	-0.44917329459821015	0.856684539246506
0.6010791604197901	-1.3061266017425353	-0.4495618175325995	0.8565647842099541
0.6015788105947026	-1.3063954005517797	-0.44995036000656763	0.8564450405452034
0.6020784607696152	-1.3066642299525777	-0.4503389218998573	0.856325308052719
0.6025781109445277	-1.3069330896232083	-0.4507275030912922	0.8562055865319057
0.6030777611194402	-1.3072019792399678	-0.45111610345873143	0.8560858757812204
0.6035774112943528	-1.307470898477228	-0.4515047228790828	0.855966175598145
0.6040770614692653	-1.30773984700738	-0.45189336122828627	0.8558464857790976
0.6045767116441779	-1.3080088245008874	-0.45228201838132964	0.8557268061195331
0.6050763618190904	-1.3082778306261944	-0.4526706942122109	0.8556071364139854
0.605576011994003	-1.3085468650497982	-0.45305938859396633	0.8554874764558306
0.6060756621689155	-1.3088159274361406	-0.45344810139862907	0.8553678260375056
0.6065753123438281	-1.3090850174477051	-0.45383683249725837	0.8552481849504345
0.6070749625187406	-1.3093541347449063	-0.4542255817599024	0.8551285529850052
0.6075746126936532	-1.309623278986112	-0.4546143490556056	0.8550089299305118
0.6080742628685657	-1.3098924498276554	-0.4550031342524058	0.8548893155752496
0.6085739130434783	-1.31016164692382	-0.45539193721732735	0.8547697097064869
0.6090735632183908	-1.3104308699267813	-0.45578075781636573	0.8546501121104141
0.6095732133933034	-1.3107001184865974	-0.45616959591447415	0.8545305225721324
0.6100728635682159	-1.3109693922512924	-0.45655845137559453	0.8544109408757032
0.6105725137431285	-1.3112386908666909	-0.45694732406259675	0.8542913668040979
0.611072163918041	-1.3115080139765554	-0.45733621383732503	0.8541718001392327
0.6115718140929535	-1.31177736122244	-0.45772512056054476	0.854052240661896
0.6120714642678661	-1.3120467322437852	-0.45811404409197265	0.853932688151798
0.6125711144427786	-1.3123161266778611	-0.45850298429025466	0.8538131423875894
0.6130707646176912	-1.3125855441596967	-0.4588919410129427	0.8536936031467459
0.6135704147926037	-1.312854984322174	-0.45928091411651767	0.8535740702056633
0.6140700649675163	-1.3131244467959298	-0.4596699034563637	0.8534545433395655
0.6145697151424288	-1.3133939312093916	-0.4600589088867668	0.8533350223226188
0.6150693653173414	-1.3136634371887392	-0.4604479302609096	0.8532155069278293
0.6155690154922538	-1.3139329643578956	-0.4608369674308575	0.8530959969270345
0.6160686656671664	-1.314202512338499	-0.46122602024755405	0.8529764920909519
0.6165683158420789	-1.31447208074991	-0.4616150885608152	0.8528569921890936
0.6170679660169915	-1.3147416692091962	-0.4620041722193255	0.8527374969898707
0.617567616191904	-1.3150112773311116	-0.4623932710706263	0.8526180062604776
0.6180672663668166	-1.315280904728058	-0.4627823849611022	0.8524985197669523
0.6185669165417291	-1.3155505510101284	-0.4631715137359908	0.8523790372741389
0.6190665667166417	-1.3158202157850216	-0.46356065723935436	0.8522595585456689
0.6195662168915542	-1.3160898986580933	-0.46394981531409174	0.8521400833439972
0.6200658670664667	-1.3163595992322725	-0.46433898780190885	0.8520206114303636
0.6205655172413793	-1.3166293171081183	-0.46472817454333537	0.8519011425647836
0.6210651674162918	-1.3168990518837496	-0.4651173753776986	0.851781676506053
0.6215648175912044	-1.3171688031548534	-0.4655065901431234	0.8516622130117293
0.6220644677661169	-1.317438570514685	-0.46589581867652824	0.8515427518381563
0.6225641179410295	-1.3177083535539906	-0.4662850608135992	0.8514232927403902
0.623063768115942	-1.3179781518610791	-0.46667431638880863	0.8513038354722692
0.6235634182908546	-1.3182479650217154	-0.46706358523537955	0.8511843797863312
0.6240630684657671	-1.3185177926191831	-0.46745286718530105	0.851064925433881
0.6245627186406797	-1.318787634234231	-0.4678421620693094	0.8509454721649169
0.6250623688155922	-1.3190574894450537	-0.4682314697168779	0.8508260197281763
0.6255620189905048	-1.3193273578272706	-0.4686207899562072	0.8507065678710626
0.6260616691654173	-1.3195972389539317	-0.46901012261422526	0.8505871163397039
0.6265613193403299	-1.3198671323955062	-0.46939946751657935	0.8504676648789246
0.6270609695152424	-1.3201370377198194	-0.46978882448761333	0.8503482132322128
0.627560619690155	-1.3204069544920638	-0.47017819335036654	0.8502287611416983
0.6280602698650675	-1.3206768822748205	-0.47056757392657983	0.8501093083482374
0.62855992003998	-1.3209468206279815	-0.47095696603666715	0.8499898545913133
0.6290595702148926	-1.3212167691087533	-0.47134636949971087	0.8498703996090411
0.629559220389805	-1.3214867272716293	-0.47173578413345224	0.8497509431381771
0.6300588705647177	-1.3217566946684483	-0.4721252097543072	0.8496314849141444
0.6305585207396301	-1.3220266708482258	-0.47251464617730626	0.8495120246709136
0.6310581709145427	-1.3222966553572761	-0.47290409321613325	0.8493925621411424
0.6315578210894552	-1.322566647739144	-0.4732935506830988	0.8492730970560429
0.6320574712643678	-1.3228366475345694	-0.4736830183891242	0.8491536291454418
0.6325571214392803	-1.323106654281468	-0.47407249614373487	0.8490341581377339
0.6330567716141929	-1.323376667514979	-0.4744619837550709	0.848914683759905
0.6335564217891054	-1.3236466867673604	-0.4748514810298479	0.8487952057375117
0.634056071964018	-1.323916711568005	-0.47524098777336266	0.8486757237946381
0.6345557221389305	-1.3241867414434398	-0.47563050378948535	0.8485562376539607
0.6350553723138431	-1.3244567759172898	-0.476020028880648	0.8484367470366431
0.6355550224887556	-1.3247268145102458	-0.47640956284782815	0.8483172516624173
0.6360546726636682	-1.3249968567400627	-0.47679910549054527	0.848197751249516
0.6365543228385807	-1.3252669021215588	-0.47718865660685794	0.8480782455147045
0.6370539730134932	-1.3255369501665586	-0.47757821599334166	0.847958734173217
0.6375536231884058	-1.3258070003838622	-0.4779677834450724	0.847839216938789
0.6380532733633183	-1.3260770522793042	-0.47835735875564706	0.8477196935236556
0.6385529235382309	-1.3263471053556444	-0.4787469417171399	0.8476001636385039
0.6390525737131434	-1.326617159112598	-0.47913653212011154	0.8474806269924879
0.639552223888056	-1.3268872130467781	-0.4795261297535853	0.8473610832931924
0.6400518740629685	-1.3271572666517488	-0.4799157344050605	0.8472415322466873
0.6405515242378811	-1.327427319417908	-0.48030534586047113	0.8471219735574349
0.6410511744127936	-1.327697370832536	-0.48069496390419886	0.8470024069283357
0.6415508245877062	-1.3279674203797531	-0.4810845883190527	0.8468828320606996
0.6420504747626187	-1.328237467540494	-0.4814742188862607	0.8467632486542294
0.6425501249375313	-1.3285075117924843	-0.48186385538545407	0.8466436564070294
0.6430497751124438	-1.3287775526102192	-0.482253497594659	0.8465240550155604
0.6435494252873564	-1.3290475894649696	-0.48264314529029606	0.846404444174673
0.6440490754622689	-1.329317621824714	-0.4830327982471498	0.8462848235775616
0.6445487256371815	-1.3295876491541732	-0.48342245623838065	0.8461651929157916
0.645048375812094	-1.329857670914716	-0.48381211903548643	0.8460455518792325
0.6455480259870064	-1.3301276865643963	-0.4842017864083133	0.8459259001560883
0.646047676161919	-1.3303976955579297	-0.4845914581250428	0.8458062374328869
0.6465473263368315	-1.3306676973466145	-0.48498113395216036	0.8456865633944545
0.6470469765117441	-1.3309376913783844	-0.48537081365447227	0.8455668777239105
0.6475466266866566	-1.3312076770977206	-0.48576049699506874	0.8454471801026502
0.6480462768615692	-1.3314776539456676	-0.486150183735328	0.8453274702103409
0.6485459270364817	-1.331747621359788	-0.48653987363489554	0.8452077477248887
0.6490455772113943	-1.3320175787741726	-0.486929566451683	0.8450880123224934
0.6495452273863068	-1.3322875256193625	-0.4873192619418401	0.8449682636775251
0.6500448775612194	-1.3325574613223934	-0.4877089598597639	0.8448485014626311
0.6505445277361319	-1.332827385306698	-0.48809865995806084	0.8447287253486386
0.6510441779110445	-1.3330972969921258	-0.4884883619875518	0.8446089350045723
0.651543828085957	-1.3333671957949345	-0.488878065697263	0.8444891300976717
0.6520434782608696	-1.333637081127719	-0.4892677708343991	0.8443693102933222
0.6525431284357821	-1.3339069523994145	-0.48965747714433905	0.8442494752550759
0.6530427786106947	-1.3341768090152781	-0.49004718437062644	0.8441296246446526
0.6535424287856072	-1.3344466503768224	-0.49043689225494175	0.8440097581218794
0.6540420789605197	-1.3347164758818528	-0.49082660053711186	0.8438898753447384
0.6545417291354323	-1.3349862849243912	-0.4912163089550793	0.8437699759693068
0.6550413793103448	-1.3352560768946704	-0.4916060172448957	0.8436500596497756
0.6555410294852574	-1.3355258511790995	-0.49199572514070583	0.8435301260383943
0.6560406796601699	-1.3357956071602506	-0.4923854323747392	0.8434101747855117
0.6565403298350825	-1.3360653442168384	-0.4927751386772988	0.8432902055395395
0.657039980009995	-1.3363350617236454	-0.49316484377672865	0.843170217946918
0.6575396301849076	-1.3366047590515553	-0.4935545473994247	0.8430502116521291
0.6580392803598201	-1.336874435567495	-0.4939442492698079	0.8429301862976898
0.6585389305347327	-1.3371440906344125	-0.49433394911031203	0.8428101415240993
0.6590385807096452	-1.3374137236112564	-0.4947236466413735	0.8426900769698843
0.6595382308845578	-1.3376833338529228	-0.495113341581408	0.8425699922715145
0.6600378810594703	-1.337952920710254	-0.4955030336468041	0.842449887063449
0.6605375312343829	-1.338222483530018	-0.49589272255191413	0.8423297609781031
0.6610371814092953	-1.3384920216548495	-0.4962824080090272	0.8422096136458237
0.6615368315842078	-1.3387615344232306	-0.4966720897283585	0.84208944469487
0.6620364817591204	-1.3390310211694778	-0.49706176741804	0.8419692537514382
0.6625361319340329	-1.3393004812236913	-0.4974514407840983	0.8418490404395932
0.6630357821089455	-1.33956991391176	-0.4978411095304521	0.8417288043813098
0.663535432283858	-1.3398393185552686	-0.4982307733588735	0.8416085451963959
0.6640350824587706	-1.3401086944715555	-0.49862043196900613	0.8414882625025375
0.6645347326336831	-1.3403780409736004	-0.49901008505831795	0.8413679559152838
0.6650343828085957	-1.3406473573700337	-0.49939973232210255	0.8412476250479207
0.6655340329835082	-1.340916642965111	-0.4997893734534632	0.8411272695116375
0.6660336831584208	-1.341185897058665	-0.5001790081432925	0.8410068889153639
0.6665333333333333	-1.341455118946089	-0.5005686360802614	0.8408864828658286
0.6670329835082459	-1.3417243079182848	-0.5009582569507953	0.8407660509674892
0.6675326336831584	-1.3419934632616453	-0.5013478704390639	0.8406455928225763
0.668032283858071	-1.3422625842580385	-0.5017374762269704	0.8405251080310636
0.6685319340329835	-1.3425316701847416	-0.5021270739941223	0.8404045961906178
0.6690315842078961	-1.342800720314435	-0.5025166634178255	0.8402840568966088
0.6695312343828086	-1.3430697339151383	-0.5029062441730563	0.8401634897420793
0.6700308845577211	-1.3433387102502417	-0.5032958159324665	0.8400428943177741
0.6705305347326337	-1.343607648578384	-0.5036853783663362	0.8399222702120496
0.6710301849075462	-1.3438765481534933	-0.5040749311425826	0.8398016170109088
0.6715298350824588	-1.3441454082247322	-0.5044644739267358	0.8396809342979958
0.6720294852573713	-1.344414228036415	-0.504854006381903	0.8395602216545134
0.6725291354322839	-1.3446830068280664	-0.5052435281687855	0.8394394786592809
0.6730287856071964	-1.344951743834305	-0.5056330389456308	0.8393187048886743
0.673528435782109	-1.3452204382848423	-0.5060225383682282	0.839197899916614
0.6740280859570215	-1.3454890894044491	-0.5064120260898902	0.8390770633145589
0.6745277361319341	-1.3457576964129196	-0.5068015017614349	0.8389561946514849
0.6750273863068466	-1.3460262585250145	-0.5071909650311598	0.8388352934938549
0.6755270364817592	-1.3462947749504732	-0.5075804155448421	0.838714359405631
0.6760266866566716	-1.3465632448939053	-0.5079698529456927	0.8385933919482147
0.6765263368315843	-1.3468316675548306	-0.5083592768743656	0.8384723906804659
0.6770259870064967	-1.3471000421275812	-0.5087486869689175	0.8383513551586635
0.6775256371814093	-1.3473683678013022	-0.5091380828648019	0.8382302849364993
0.6780252873563218	-1.3476366437599072	-0.5095274641948485	0.8381091795650603
0.6785249375312343	-1.3479048691819957	-0.5099168305892267	0.8379880385927706
0.6790245877061469	-1.3481730432409145	-0.5103061816754629	0.8378668615654511
0.6795242378810594	-1.3484411651046055	-0.510695517078379	0.8377456480262254
0.680023888055972	-1.3487092339356466	-0.5110848364201022	0.8376243975155458
0.6805235382308845	-1.3489772488911722	-0.5114741393200296	0.8375031095711434
0.6810231884057971	-1.3492452091228564	-0.511863425394818	0.8373817837280377
0.6815228385807096	-1.3495131137768546	-0.5122526942583551	0.8372604195184998
0.6820224887556222	-1.349780961993769	-0.5126419455217411	0.8371390164720293
0.6825221389305347	-1.3500487529086271	-0.5130311787932768	0.8370175741153494
0.6830217891054473	-1.350316485650814	-0.5134203936784314	0.8368960919723827
0.6835214392803598	-1.350584159344034	-0.5138095897798223	0.8367745695642104
0.6840210894552724	-1.350851773106292	-0.5141987666972043	0.8366530064090864
0.6845207396301849	-1.3511193260498116	-0.5145879240274309	0.836531402022379
0.6850203898050975	-1.3513868172810546	-0.5149770613644581	0.8364097559165987
0.68552003998001	-1.3516542459006058	-0.5153661782992935	0.8362880676013111
0.6860196901549226	-1.3519216110031862	-0.5157552744199977	0.8361663365831871
0.6865193403298351	-1.3521889116775823	-0.5161443493116492	0.8360445623659336
0.6870189905047476	-1.3524561470065877	-0.5165334025563193	0.8359227444502688
0.6875186406796602	-1.352723316067007	-0.5169224337330658	0.8358008823339385
0.6880182908545727	-1.3529904179295802	-0.5173114424178995	0.83567897551168
0.6885179410294853	-1.3532574516589329	-0.5177004281837594	0.8355570234751721
0.6890175912043978	-1.353524416313541	-0.518089390600493	0.835435025713048
0.6895172413793104	-1.3537913109456767	-0.5184783292348303	0.8353129817108472
0.6900168915542229	-1.354058134601375	-0.5188672436503645	0.8351908909510115
0.6905165417291355	-1.3543248863203776	-0.519256133407526	0.8350687529128535
0.691016191904048	-1.354591565136096	-0.51964499806356	0.8349465670725368
0.6915158420789606	-1.3548581700755438	-0.5200338371724971	0.8348243329030466
0.692015492253873	-1.3551247001593134	-0.5204226502851365	0.8347020498741793
0.6925151424287856	-1.3553911544015127	-0.520811436949017	0.8345797174524944
0.6930147926036981	-1.3556575318097255	-0.521200196708394	0.8344573351013327
0.6935144427786107	-1.355923831384934	-0.5215889291042062	0.8343349022807275
0.6940140929535232	-1.3561900521215178	-0.5219776336740655	0.8342124184474513
0.6945137431284358	-1.3564561930071715	-0.5223663099522222	0.8340898830549476
0.6950133933033483	-1.3567222530228529	-0.5227549574695374	0.833967295553315
0.6955130434782608	-1.3569882311427497	-0.5231435757534637	0.8338446553892865
0.6960126936531734	-1.357254126334213	-0.523532164328014	0.8337219620061999
0.6965123438280859	-1.3575199375577038	-0.5239207227137331	0.8335992148439714
0.6970119940029985	-1.3577856637667725	-0.5243092504276852	0.833476413339087
0.697511644177911	-1.3580513039079525	-0.5246977469834047	0.833353556924547
0.6980112943528236	-1.3583168569207524	-0.5250862118908873	0.8332306450298642
0.6985109445277361	-1.358582321737596	-0.5254746446565605	0.8331076770810372
0.6990105947026487	-1.3588476972837171	-0.5258630447832349	0.8329846525004807
0.6995102448775612	-1.3591129824772026	-0.5262514117701163	0.8328615707070864
0.7000098950524738	-1.3593781762288373	-0.5266397451127373	0.8327384311161017
0.7005095452273863	-1.3596432774421148	-0.527028044302955	0.8326152331391599
0.7010091954022989	-1.359908285013147	-0.5274163088289096	0.8324919761842381
0.7015088455772114	-1.360173197830616	-0.5278045381749978	0.8323686596556175
0.702008495752124	-1.3604380147757384	-0.5281927318218537	0.8322452829538839
0.7025081459270365	-1.360702734722173	-0.5285808892463039	0.8321218454758688
0.7030077961019491	-1.3609673565359763	-0.5289690099213448	0.8319983466146313
0.7035074462768616	-1.3612318790755655	-0.52935709331612	0.8318747857594451
0.7040070964517741	-1.3614963011916177	-0.5297451388958754	0.831751162295743
0.7045067466266867	-1.3617606217270384	-0.5301331461219376	0.831627475605101
0.7050063968015992	-1.362024839516915	-0.5305211144516907	0.8315037250652252
0.7055060469765118	-1.3622889533883915	-0.5309090433385181	0.8313799100498723
0.7060056971514242	-1.3625529621607053	-0.531296932231812	0.8312560299288929
0.7065053473263369	-1.3628168646450263	-0.5316847805769003	0.831132084068126
0.7070049975012493	-1.3630806596444724	-0.5320725878150473	0.8310080718294245
0.707504647676162	-1.363344345953996	-0.5324603533834014	0.8308839925705958
0.7080042978510744	-1.3636079223603372	-0.5328480767149684	0.830759845645369
0.708503948025987	-1.363871387641968	-0.533235757238583	0.8306356304033853
0.7090035982008995	-1.3641347405690112	-0.5336233943788694	0.8305113461901417
0.7095032483758121	-1.3643979799031887	-0.534010987556212	0.8303869923469764
0.7100028985507246	-1.364661104397749	-0.5343985361867206	0.8302625682110283
0.7105025487256372	-1.3649241127973957	-0.5347860396821942	0.8301380731152025
0.7110021989005497	-1.3651870038382437	-0.535173497450095	0.8300135063881486
0.7115018490754623	-1.3654497762476991	-0.5355609088934948	0.8298888673542039
0.7120014992503748	-1.3657124287444629	-0.5359482734110673	0.8297641553333961
0.7125011494252873	-1.3659749600383915	-0.5363355903970248	0.8296393696413669
0.7130007996001999	-1.3662373688304803	-0.5367228592411052	0.8295145095893743
0.7135004497751124	-1.3664996538127638	-0.5371100793285231	0.82938957448424
0.714000099950025	-1.366761813668253	-0.5374972500399373	0.8292645636283155
0.7144997501249375	-1.367023847070857	-0.5378843707514114	0.8291394763194443
0.7149994002998501	-1.3672857526853244	-0.538271440834383	0.8290143118509429
0.7154990504747626	-1.3675475291671533	-0.5386584596556183	0.8288890695115342
0.7159987006496752	-1.3678091751625407	-0.5390454265771858	0.8287637485853553
0.7164983508245877	-1.3680706893082712	-0.5394323409564009	0.8286383483518712
0.7169980009995003	-1.3683320702316817	-0.5398192021458058	0.8285128680858762
0.7174976511744128	-1.368593316550555	-0.5402060094931181	0.8283873070574379
0.7179973013493254	-1.368854426873067	-0.5405927623411997	0.828261664531867
0.7184969515242379	-1.3691153997976875	-0.5409794600280101	0.8281359397696775
0.7189966016991505	-1.3693762339131121	-0.5413661018865713	0.8280101320265417
0.719496251874063	-1.3696369277981837	-0.5417526872449244	0.8278842405532587
0.7199959020489756	-1.3698974800218149	-0.542139215426094	0.8277582645957214
0.7204955522238881	-1.3701578891429056	-0.5425256857480432	0.8276322033948621
0.7209952023988005	-1.3704181537102553	-0.5429120975236306	0.8275060561866254
0.7214948525737132	-1.3706782722624837	-0.5432984500605702	0.8273798222019145
0.7219945027486256	-1.3709382433279513	-0.5436847426613892	0.827253500666562
0.7224941529235382	-1.3711980654246876	-0.5440709746233922	0.8271270908012949
0.7229938030984507	-1.3714577370602785	-0.544457145238603	0.8270005918216761
0.7234934532733633	-1.3717172567318021	-0.5448432537937337	0.826874002938069
0.7239931034482758	-1.371976622925737	-0.5452292995701362	0.8267473233556015
0.7244927536231884	-1.3722358341178755	-0.5456152818437587	0.8266205522741165
0.7249924037981009	-1.3724948887732213	-0.5460011998850949	0.8264936888881274
0.7254920539730135	-1.3727537853459442	-0.5463870529591554	0.826366732386789
0.725991704147926	-1.3730125222792309	-0.5467728403253995	0.8262396819538319
0.7264913543228386	-1.3732710980052447	-0.5471585612377085	0.8261125367675376
0.7269910044977511	-1.3735295109450056	-0.5475442149443265	0.8259852960006793
0.7274906546726637	-1.3737877595083072	-0.5479298006878194	0.8258579588204875
0.7279903048475762	-1.3740458420936306	-0.548315317705029	0.8257305243886035
0.7284899550224888	-1.374303757088026	-0.5487007652270134	0.8256029918610117
0.7289896051974013	-1.3745615028670657	-0.5490861424790219	0.8254753603880446
0.7294892553723138	-1.37481907779468	-0.5494714486804142	0.8253476291142652
0.7299889055472264	-1.375076480223127	-0.5498566830446416	0.8252197971784841
0.7304885557221389	-1.3753337084928514	-0.5502418447791773	0.8250918637136746
0.7309882058970515	-1.375590760932401	-0.5506269330854724	0.8249638278469286
0.731487856071964	-1.375847635858328	-0.551011947158906	0.8248356886994225
0.7319875062468766	-1.3761043315750892	-0.5513968861887345	0.8247074453863545
0.7324871564217891	-1.3763608463749397	-0.5517817493580369	0.8245790970169027
0.7329868065967017	-1.376617178537831	-0.5521665358436633	0.8244506426941682
0.7334864567716142	-1.3768733263313069	-0.5525512448161813	0.8243220815151255
0.7339861069465268	-1.3771292880103996	-0.5529358754398238	0.8241934125705761
0.7344857571214393	-1.3773850618175267	-0.5533204268724353	0.8240646349450916
0.7349854072963519	-1.3776406459823847	-0.5537048982654175	0.8239357477169673
0.7354850574712644	-1.3778960387218286	-0.5540892887636703	0.8238067499581583
0.735984707646177	-1.3781512382397805	-0.5544735975055408	0.8236776407342395
0.7364843578210895	-1.3784062427271089	-0.5548578236227667	0.8235484191043435
0.7369840079960019	-1.3786610503615198	-0.5552419662404159	0.8234190841211042
0.7374836581709145	-1.378915659307443	-0.5556260244768325	0.8232896348306116
0.737983308345827	-1.3791700677159182	-0.5560099974435762	0.8231600702723407
0.7384829585207396	-1.379424273724489	-0.5563938842453692	0.823030389479119
0.7389826086956521	-1.3796782754570736	-0.5567776839800291	0.8229005914770434
0.7394822588705647	-1.379932071023853	-0.5571613957384142	0.8227706752854393
0.7399819090454772	-1.3801856585211634	-0.5575450186043654	0.8226406399167977
0.7404815592203898	-1.3804390360313512	-0.5579285516546351	0.8225104843767153
0.7409812093953023	-1.3806922016226835	-0.5583119939588393	0.8223802076638435
0.7414808595702149	-1.3809451533492019	-0.5586953445793852	0.8222498087698165
0.7419805097451274	-1.3811978892506107	-0.5590786025714113	0.8221192866791993
0.74248015992004	-1.3814504073521519	-0.559461766982726	0.8219886403694245
0.7429798100949525	-1.3817027056644715	-0.5598448368537391	0.8218578688107321
0.7434794602698651	-1.3819547821835114	-0.5602278112174041	0.821726970966108
0.7439791104447776	-1.3822066348903466	-0.5606106890991398	0.8215959457912064
0.7444787606196902	-1.3824582617511034	-0.5609934695167825	0.8214647922343199
0.7449784107946027	-1.3827096607167755	-0.5613761514804988	0.821333509236277
0.7454780609695152	-1.382960829723142	-0.5617587339927376	0.8212020957304051
0.7459777111444278	-1.3832117666905914	-0.5621412160481438	0.8210705506424466
0.7464773613193403	-1.3834624695240152	-0.5625235966335044	0.8209388728905116
0.7469770114942529	-1.383712936112659	-0.5629058747276691	0.8208070613849909
0.7474766616691654	-1.3839631643299808	-0.5632880493014816	0.820675115028499
0.747976311844078	-1.3842131520335275	-0.5636701193177147	0.820543032715814
0.7484759620189905	-1.3844628970647626	-0.5640520837309831	0.8204108133337789
0.7489756121939031	-1.3847123972489728	-0.5644339414876944	0.8202784557612781
0.7494752623688156	-1.3849616503950732	-0.5648156915259516	0.8201459588691209
0.7499749125437282	-1.3852106542955003	-0.5651973327754953	0.8200133215200052
0.7504745627186407	-1.385459406726034	-0.5655788641576188	0.8198805425684143
0.7509742128935533	-1.3857079054456742	-0.565960284585098	0.8197476208605765
0.7514738630684658	-1.3859561481964782	-0.5663415929621123	0.8196145552343671
0.7519735132433784	-1.3862041327034038	-0.5667227881841647	0.8194813445192393
0.7524731634182908	-1.3864518566741766	-0.5671038691380121	0.819347987536163
0.7529728135932034	-1.3866993177991205	-0.5674848347015815	0.8192144830975395
0.7534724637681159	-1.386946513750981	-0.5678656837438765	0.8190808300071042
0.7539721139430284	-1.3871934421848138	-0.568246415124923	0.8189470270598904
0.754471764117941	-1.3874401007377832	-0.5686270276956654	0.8188130730421181
0.7549714142928535	-1.3876864870290284	-0.5690075202978966	0.8186789667311319
0.7554710644677661	-1.387932598659471	-0.5693878917641646	0.818544706895307
0.7559707146426786	-1.3881784332116773	-0.5697681409176955	0.818410292293982
0.7564703648175912	-1.3884239882496796	-0.5701482665723085	0.8182757216773708
0.7569700149925037	-1.3886692613188054	-0.5705282675323243	0.8181409937864813
0.7574696651674163	-1.3889142499455045	-0.570908142592479	0.8180061073530254
0.7579693153423288	-1.3891589516371916	-0.5712878905378433	0.8178710610993485
0.7584689655172414	-1.3894033638820498	-0.5716675101437214	0.8177358537383266
0.7589686156921539	-1.3896474841488646	-0.5720470001755699	0.8176004839732954
0.7594682658670665	-1.389891309886863	-0.5724263593889068	0.8174649504979565
0.759967916041979	-1.3901348385254917	-0.5728055865292101	0.8173292519962829
0.7604675662168916	-1.390378067474278	-0.5731846803318362	0.8171933871424404
0.7609672163918041	-1.3906209941226164	-0.57356363952192	0.8170573546006965
0.7614668665667167	-1.3908636158395937	-0.5739424628142775	0.8169211530253164
0.7619665167416292	-1.3911059299738067	-0.574321148913317	0.8167847810604888
0.7624661669165417	-1.3913479338531596	-0.5746996965129365	0.8166482373402231
0.7629658170914543	-1.3915896247846735	-0.5750781042964231	0.8165115204882507
0.7634654672663668	-1.3918310000542922	-0.5754563709363572	0.8163746291179337
0.7639651174412794	-1.3920720569266953	-0.575834495094515	0.8162375618321793
0.7644647676161919	-1.3923127926450791	-0.576212475421758	0.816100317223323
0.7649644177911045	-1.3925532044309838	-0.5765903105579401	0.8159628938730424
0.765464067966017	-1.3927932894840558	-0.5769679991317961	0.8158252903522605
0.7659637181409296	-1.3930330449818689	-0.5773455397608394	0.8156875052210295
0.766463368315842	-1.3932724680797	-0.5777229310512549	0.8155495370284443
0.7669630184907547	-1.3935115559103348	-0.5781001715977968	0.8154113843125393
0.7674626686656671	-1.3937503055838232	-0.5784772599836642	0.815273045600159
0.7679623188405797	-1.3939887141873109	-0.5788541947804142	0.8151345194068974
0.7684619690154922	-1.3942267787847786	-0.5792309745478316	0.814995804236948
0.7689616191904048	-1.3944644964168402	-0.5796075978338224	0.8148568985830175
0.7694612693653173	-1.3947018641005258	-0.579984063174305	0.8147178009262204
0.7699609195402299	-1.3949388788290393	-0.5803603690930865	0.814578509735953
0.7704605697151424	-1.3951755375715496	-0.5807365141017545	0.8144390234697962
0.7709602198900549	-1.3954118372729434	-0.5811124966995522	0.8142993405733929
0.7714598700649675	-1.3956477748535974	-0.5814883153732625	0.8141594594803356
0.77195952023988	-1.395883347209149	-0.5818639685970897	0.8140193786120589
0.7724591704147926	-1.3961185512102503	-0.5822394548325343	0.8138790963777159
0.7729588205897051	-1.396353383702327	-0.5826147725282707	0.8137386111740561
0.7734584707646177	-1.396587841505335	-0.5829899201200212	0.8135979213853136
0.7739581209395302	-1.3968219214135196	-0.5833648960304343	0.8134570253830843
0.7744577711144428	-1.3970556201951527	-0.5837396986689517	0.8133159215262019
0.7749574212893553	-1.3972889345922956	-0.5841143264316826	0.8131746081606134
0.7754570714642679	-1.3975218613205262	-0.5844887777012711	0.8130330836192557
0.7759567216391804	-1.3977543970686876	-0.584863050846762	0.812891346221925
0.776456371814093	-1.3979865384986379	-0.5852371442234768	0.8127493942751607
0.7769560219890055	-1.398218282244967	-0.5856110561728666	0.8126072260721005
0.7774556721639181	-1.3984496249147431	-0.5859847850223829	0.8124648398923607
0.7779553223388306	-1.398680563087218	-0.5863583290853303	0.8123222340018867
0.7784549725137432	-1.3989110933135867	-0.5867316866607404	0.812179406652847
0.7789546226886557	-1.3991412121166857	-0.5871048560332169	0.8120363560834685
0.7794542728635682	-1.3993709159907188	-0.5874778354728002	0.8118930805179189
0.7799539230384808	-1.3996002014009719	-0.5878506232348173	0.8117495781661552
0.7804535732133933	-1.3998290647835225	-0.5882232175597362	0.8116058472237875
0.7809532233883059	-1.4000575025449598	-0.5885956166730202	0.8114618858719408
0.7814528735632184	-1.4002855110620789	-0.5889678187849752	0.8113176922771054
0.781952523738131	-1.4005130866815814	-0.5893398220905944	0.8111732645909866
0.7824521739130434	-1.4007402257197816	-0.5897116247694101	0.8110286009503721
0.782951824087956	-1.4009669244623035	-0.5900832249853358	0.8108836994769687
0.7834514742628685	-1.4011931791637469	-0.5904546208865001	0.810738558277247
0.7839511244377811	-1.4014189860474162	-0.5908258106051044	0.8105931754423118
0.7844507746126936	-1.4016443413049662	-0.5911967922572442	0.8104475490477214
0.7849504247876062	-1.4018692410961047	-0.5915675639427571	0.8103016771533482
0.7854500749625187	-1.4020936815482485	-0.5919381237450457	0.810155557803202
0.7859497251374313	-1.4023176587562185	-0.5923084697309242	0.8100091890252941
0.7864493753123438	-1.402541168781886	-0.5926785999504349	0.8098625688314488
0.7869490254872564	-1.4027642076538553	-0.5930485124366895	0.8097156952171638
0.7874486756621689	-1.402986771367102	-0.5934182052056828	0.8095685661614201
0.7879483258370814	-1.4032088558826417	-0.5937876762561208	0.8094211796265187
0.788447976011994	-1.4034304571271832	-0.5941569235692508	0.8092735335579321
0.7889476261869065	-1.4036515709927686	-0.5945259451086692	0.8091256258840986
0.7894472763618191	-1.4038721933364184	-0.5948947388201457	0.8089774545162721
0.7899469265367316	-1.4040923199797677	-0.5952633026314366	0.808829017348332
0.7904465767116442	-1.4043119467086906	-0.5956316344520923	0.8086803122565973
0.7909462268865567	-1.404531069272957	-0.5959997321732827	0.8085313370996755
0.7914458770614693	-1.4047496833858195	-0.5963675936675855	0.8083820897182353
0.7919455272363818	-1.4049677847236672	-0.5967352167888096	0.8082325679348599
0.7924451774112944	-1.4051853689256142	-0.5971025993717852	0.8080827695538285
0.7929448275862069	-1.405402431593123	-0.5974697392321743	0.8079326923609486
0.7934444777611195	-1.405618968289612	-0.597836634166265	0.8077823341233519
0.793944127936032	-1.4058349745400296	-0.5982032819507543	0.8076316925892729
0.7944437781109446	-1.4060504458304948	-0.5985696803425754	0.8074807654879185
0.7949434282858571	-1.406265377607839	-0.5989358270786471	0.8073295505291889
0.7954430784607697	-1.4064797652792325	-0.5993017198756957	0.8071780454035343
0.7959427286356822	-1.4066936042117224	-0.5996673564300147	0.8070262477817076
0.7964423788105947	-1.4069068897318384	-0.6000327344172619	0.8068741553145776
0.7969420289855073	-1.4071196171251448	-0.6003978514922337	0.8067217656329112
0.7974416791604197	-1.4073317816358157	-0.600762705288648	0.8065690763471699
0.7979413293353323	-1.4075433784661666	-0.6011272934189024	0.8064160850472624
0.7984409795102448	-1.4077544027762527	-0.6014916134738717	0.8062627893023759
0.7989406296851574	-1.4079648496833583	-0.6018556630226505	0.8061091866607092
0.7994402798600699	-1.4081747142615775	-0.6022194396123256	0.8059552746492505
0.7999399300349825	-1.4083839915413228	-0.6025829407677435	0.8058010507735753
0.800439580209895	-1.40859267650888	-0.6029461639912728	0.8056465125176071
0.8009392303848076	-1.4088007641058942	-0.6033091067625398	0.8054916573433553
0.8014388805597201	-1.4090082492289062	-0.603671766538198	0.8053364826907032
0.8019385307346327	-1.409215126728879	-0.604034140751686	0.8051809859771909
0.8024381809095452	-1.4094213914106652	-0.60439622681295	0.8050251645977178
0.8029378310844578	-1.4096270380325042	-0.6047580221081895	0.8048690159243106
0.8034374812593703	-1.409832061305557	-0.605119523999628	0.804712537305929
0.8039371314342828	-1.4100364558933194	-0.6054807298251996	0.804555726068117
0.8044367816091954	-1.4102402164111683	-0.6058416368983292	0.8043985795128415
0.8049364317841079	-1.4104433374257686	-0.6062022425076202	0.8042410949181497
0.8054360819590205	-1.4106458134545827	-0.6065625439166122	0.804083269537971
0.805935732133933	-1.4108476389652913	-0.6069225383634834	0.8039251006018118
0.8064353823088456	-1.4110488083752508	-0.607282223060768	0.8037665853144842
0.8069350324837581	-1.4112493160509498	-0.6076415951950871	0.8036077208558635
0.8074346826586707	-1.4114491563074134	-0.6080006519268384	0.8034485043805741
0.8079343328335832	-1.4116483234076431	-0.6083593903899152	0.8032889330177264
0.8084339830084958	-1.4118468115620366	-0.6087178076914059	0.8031290038706327
0.8089336331834083	-1.412044614927778	-0.6090759009112843	0.8029687140164976
0.8094332833583209	-1.4122417276082575	-0.609433667102114	0.8028080605061447
0.8099329335332334	-1.4124381436524576	-0.6097911032887365	0.8026470403637187
0.810432583708146	-1.4126338570543364	-0.6101482064679544	0.8024856505863789
0.8109322338830585	-1.4128288617521991	-0.6105049736082115	0.802323888143985
0.8114318840579711	-1.4130231516280676	-0.6108614016492703	0.8021617499787967
0.8119315342328836	-1.413216720507045	-0.6112174875018865	0.8019992330051564
0.812431184407796	-1.4134095621566605	-0.6115732280474817	0.8018363341091833
0.8129308345827087	-1.413601670286193	-0.6119286201377846	0.8016730501484056
0.8134304847576211	-1.413793038546045	-0.6122836605945298	0.8015093779515138
0.8139301349325337	-1.4139836605270237	-0.6126383462090743	0.8013453143179512
0.8144297851074462	-1.4141735297596656	-0.6129926737420598	0.8011808560176045
0.8149294352823588	-1.4143626397135394	-0.6133466399230629	0.8010159997904781
0.8154290854572713	-1.4145509837965569	-0.613700241450229	0.8008507423463282
0.8159287356321839	-1.414738555354224	-0.6140534749899076	0.8006850803643227
0.8164283858070964	-1.4149253476689445	-0.6144063371762777	0.8005190104926734
0.816928035982009	-1.4151113539592628	-0.6147588246109775	0.8003525293482866
0.8174276861569215	-1.4152965673791122	-0.6151109338627218	0.8001856335163959
0.8179273363318341	-1.4154809810170919	-0.6154626614669105	0.8000183195501812
0.8184269865067466	-1.4156645878956535	-0.615814003925246	0.7998505839704089
0.8189266366816592	-1.4158473809703374	-0.6161649577053195	0.7996824232650236
0.8194262868565717	-1.416029353129019	-0.6165155192402265	0.7995138338887944
0.8199259370314843	-1.4162104971910272	-0.6168656849281399	0.7993448122628861
0.8204255872063968	-1.4163908059064063	-0.6172154511319092	0.7991753547744957
0.8209252373813093	-1.4165702719550521	-0.6175648141786304	0.7990054577764208
0.8214248875562219	-1.4167488879458796	-0.6179137703592191	0.7988351175866589
0.8219245377311344	-1.4169266464159862	-0.6182623159279859	0.7986643304880019
0.822424187906047	-1.4171035398297624	-0.6186104471021805	0.7984930927275846
0.8229238380809595	-1.4172795605780468	-0.6189581600615576	0.7983214005164905
0.8234234882558721	-1.4174547009772265	-0.6193054509479301	0.7981492500292984
0.8239231384307846	-1.4176289532683317	-0.6196523158646904	0.797976637403644
0.8244227886056972	-1.4178023096161305	-0.6199987508763634	0.7978035587397708
0.8249224387806097	-1.4179747621081895	-0.6203447520081149	0.7976300101000737
0.8254220889555223	-1.4181463027539587	-0.6206903152452993	0.7974559875086589
0.8259217391304348	-1.4183169234837882	-0.6210354365329426	0.7972814869508471
0.8264213893053474	-1.4184866161479712	-0.6213801117752638	0.7971065043727061
0.8269210394802599	-1.4186553725157676	-0.6217243368351753	0.79693103568059
0.8274206896551725	-1.4188231842743975	-0.6220681075337703	0.7967550767406301
0.827920339830085	-1.4189900430280242	-0.6224114196497981	0.7965786233782298
0.8284199900049976	-1.4191559402967409	-0.6227542689191553	0.7964016713775882
0.82891964017991	-1.4193208675155164	-0.6230966510343436	0.7962242164811731
0.8294192903548225	-1.4194848160331413	-0.6234385616439355	0.7960462543892061
0.8299189405297351	-1.4196477771111429	-0.623779996352016	0.7958677807591251
0.8304185907046476	-1.4198097419227103	-0.624120950717641	0.7956887912050707
0.8309182408795602	-1.4199707015515695	-0.6244614202542546	0.7955092812973139
0.8314178910544727	-1.420130646990873	-0.6248014004291336	0.7953292465617379
0.8319175412293853	-1.4202895691420503	-0.6251408866627941	0.7951486824792572
0.8324171914042978	-1.4204474588136387	-0.6254798743283964	0.7949675844852438
0.8329168415792104	-1.420604306720131	-0.6258183587511599	0.7947859479689757
0.8334164917541229	-1.4207601034807518	-0.6261563352077335	0.7946037682730174
0.8339161419290355	-1.4209148396182667	-0.6264937989256009	0.7944210406926665
0.834415792103948	-1.4210685055577328	-0.6268307450824268	0.7942377604753059
0.8349154422788606	-1.4212210916252612	-0.6271671688054378	0.7940539228198236
0.8354150924537731	-1.421372588046727	-0.6275030651707624	0.7938695228759676
0.8359147426286857	-1.4215229849464968	-0.6278384292027767	0.7936845557437229
0.8364143928035982	-1.4216722723460962	-0.6281732558734331	0.7934990164726625
0.8369140429785108	-1.4218204401629075	-0.6285075401015942	0.7933129000613154
0.8374136931534233	-1.4219674782087839	-0.6288412767523193	0.793126201456466
0.8379133433283358	-1.4221133761886942	-0.6291744606361824	0.79293891555251
0.8384129935032484	-1.4222581236993246	-0.6295070865085575	0.792751037190766
0.8389126436781609	-1.422401710227653	-0.6298391490688889	0.7925625611587683
0.8394122938530735	-1.422544125149508	-0.6301706429599527	0.7923734821895545
0.839911944027986	-1.4226853577281127	-0.630501562767132	0.7921837949609833
0.8404115942028986	-1.4228253971125902	-0.6308319030176296	0.7919934940949579
0.8409112443778111	-1.4229642323364535	-0.6311616581797257	0.7918025741567317
0.8414108945527237	-1.4231018523160635	-0.631490822661963	0.7916110296540996
0.8419105447276362	-1.423238245849085	-0.6318193908123877	0.791418855036697
0.8424101949025488	-1.423373401612872	-0.6321473569177062	0.7912260446951633
0.8429098450774613	-1.4235073081628826	-0.6324747152024899	0.7910325929603944
0.8434094952523739	-1.423639953931026	-0.63280145982832	0.7908384941027053
0.8439091454272863	-1.4237713272239956	-0.6331275848929538	0.7906437423310413
0.844408795602199	-1.4239014162215875	-0.6334530844294555	0.7904483317921327
0.8449084457771114	-1.4240302089749655	-0.633777952405314	0.7902522565696484
0.845408095952024	-1.4241576934049194	-0.6341021827215658	0.7900555106833548
0.8459077461269365	-1.4242838573000873	-0.63442576921187	0.7898580880882183
0.846407396301849	-1.4244086883151463	-0.6347487056416037	0.7896599826735433
0.8469070464767616	-1.4245321739689705	-0.6350709857069167	0.7894611882620552
0.8474066966516741	-1.4246543016427684	-0.6353926030337804	0.7892616986089901
0.8479063468265867	-1.424775058578178	-0.6357135511770203	0.7890615074011579
0.8484059970014992	-1.4248944318753323	-0.6360338236193311	0.7888606082560009
0.8489056471764118	-1.4250124084909057	-0.6363534137702781	0.788658994720626
0.8494052973513243	-1.4251289752361063	-0.6366723149652764	0.7884566602708283
0.8499049475262369	-1.4252441187746334	-0.6369905204645523	0.7882535983100812
0.8504045977011494	-1.4253578256206347	-0.637308023452095	0.7880498021685379
0.850904247876062	-1.4254700821365918	-0.6376248170345913	0.7878452651020014
0.8514038980509745	-1.4255808745311742	-0.6379408942403201	0.7876399802908552
0.8519035482258871	-1.4256901888570734	-0.6382562480180589	0.7874339408390161
0.8524031984007996	-1.4257980110087904	-0.6385708712359494	0.7872271397728392
0.8529028485757122	-1.4259043267203848	-0.6388847566803598	0.7870195700400264
0.8534024987506247	-1.4260091215631747	-0.6391978970546996	0.7868112245084725
0.8539021489255373	-1.4261123809434157	-0.6395102849782565	0.7866020959651616
0.8544017991004498	-1.4262140900999334	-0.6398219129849679	0.7863921771149686
0.8549014492753623	-1.426314234101691	-0.6401327735222015	0.7861814605794906
0.8554010994502749	-1.4264127978453687	-0.6404428589495129	0.7859699388958558
0.8559007496251874	-1.426509766052828	-0.6407521615373579	0.7857576045154719
0.8564003998001	-1.4266051232685975	-0.6410606734658062	0.7855444498027936
0.8569000499750125	-1.4266988538572607	-0.6413683868232186	0.7853304670340417
0.8573997001499251	-1.4267909420008449	-0.6416752936049164	0.7851156483959307
0.8578993503248376	-1.4268813716961168	-0.6419813857117963	0.7848999859843203
0.8583990004997502	-1.426970126751882	-0.6422866549489663	0.7846834718029155
0.8588986506746626	-1.4270571907861727	-0.6425910930243065	0.7844660977618662
0.8593983008495752	-1.4271425472234442	-0.6428946915470442	0.7842478556764009
0.8598979510244877	-1.4272261792916818	-0.6431974420262777	0.7840287372654003
0.8603976011994003	-1.4273080700194758	-0.6434993358694978	0.7838087341499779
0.8608972513743128	-1.427388202233027	-0.6438003643810458	0.7835878378519816
0.8613969015492254	-1.427466558553109	-0.6441005187605818	0.7833660397925266
0.8618965517241379	-1.427543121391972	-0.6443997901015034	0.7831433312904674
0.8623962018990505	-1.4276178729501954	-0.6446981693893423	0.7829197035608537
0.862895852073963	-1.4276907952134519	-0.6449956475001188	0.7826951477133351
0.8633955022488755	-1.4277618699492671	-0.6452922151986892	0.7824696547505772
0.8638951524237881	-1.4278310787036643	-0.6455878631370471	0.7822432155666209
0.8643948025987006	-1.427898402797766	-0.6458825818525784	0.7820158209451893
0.8648944527736132	-1.4279638233243557	-0.6461763617663271	0.7817874615580301
0.8653941029485257	-1.4280273211443302	-0.6464691931811796	0.7815581279631504
0.8658937531234383	-1.428088876883124	-0.6467610662800488	0.781327810603075
0.8663934032983508	-1.4281484709270382	-0.6470519711240041	0.7810964998030319
0.8668930534732634	-1.4282060834195236	-0.6473418976503832	0.7808641857691402
0.8673927036481759	-1.4282616942573652	-0.6476308356708446	0.7806308585865213
0.8678923538230885	-1.428315283086818	-0.647918774869408	0.7803965082174135
0.868392003998001	-1.428366829299661	-0.6482057048004387	0.7801611244992244
0.8688916541729136	-1.428416312029161	-0.6484916148866033	0.7799246971425571
0.8693913043478261	-1.4284637101459885	-0.648776494416786	0.7796872157292034
0.8698909545227387	-1.428509002254017	-0.649060332543949	0.7794486697100702
0.8703906046976512	-1.42855216668607	-0.6493431182829722	0.7792090484030976
0.8708902548725637	-1.4285931814995636	-0.6496248405084405	0.7789683409911247
0.8713899050474763	-1.4286320244720885	-0.6499054879523849	0.778726536519703
0.8718895552223888	-1.4286686730968736	-0.6501850492019877	0.778483623894887
0.8723892053973014	-1.4287031045781848	-0.650463512697232	0.778239591880956
0.8728888555722139	-1.4287352958266235	-0.6507408667285113	0.7779944290981116
0.8733885057471265	-1.4287652234543198	-0.6510170994341948	0.7777481240201236
0.873888155922039	-1.4287928637700502	-0.6512921987981313	0.777500664971918
0.8743878060969515	-1.428818192774245	-0.651566152647115	0.7772520401271302
0.874887456271864	-1.428841186153899	-0.6518389486482974	0.7770022375056036
0.8753871064467766	-1.428861819277367	-0.6521105743065391	0.7767512449708283
0.8758867566216891	-1.4288800671890725	-0.6523810169617231	0.7764990502273514
0.8763864067966017	-1.4288959046040943	-0.6526502637859954	0.7762456408181019
0.8768860569715142	-1.4289093059026508	-0.6529183017809632	0.7759910041216892
0.8773857071464268	-1.4289202451244631	-0.6531851177748303	0.7757351273496323
0.8778853573213393	-1.4289286959630028	-0.6534506984194706	0.7754779975435299
0.8783850074962519	-1.4289346317596303	-0.653715030187449	0.7752196015721833
0.8788846576711644	-1.4289380254975907	-0.653978099368962	0.7749599261286307
0.8793843078460769	-1.4289388497959177	-0.6542398920687466	0.7746989577271712
0.8798839580209895	-1.4289370769031542	-0.6545003942028889	0.774436682700266
0.880383608195902	-1.4289326786910173	-0.6547595914955936	0.774173087195425
0.8808832583708146	-1.4289256266478483	-0.6550174694758629	0.7739081571719856
0.8813829085457271	-1.4289158918719873	-0.6552740134741277	0.7736418783978628
0.8818825587206397	-1.428903445064966	-0.6555292086187803	0.7733742364461867
0.8823822088955522	-1.4288882565245804	-0.6557830398326641	0.7731052166919171
0.8828818590704648	-1.4288702961377928	-0.6560354918294576	0.7728348043083343
0.8833815092453773	-1.4288495333735056	-0.6562865491100066	0.7725629842635003
0.8838811594202899	-1.4288259372751404	-0.6565361959585471	0.7722897413165934
0.8843808095952024	-1.4287994764531098	-0.6567844164388869	0.772015060014226
0.884880459770115	-1.4287701190770687	-0.6570311943904602	0.7717389246866135
0.8853801099450275	-1.4287378328680351	-0.6572765134243267	0.7714613194437104
0.8858797601199401	-1.4287025850903106	-0.6575203569190725	0.7711822281712406
0.8863794102948526	-1.4286643425432493	-0.6577627080166151	0.7709016345266347
0.8868790604697652	-1.4286230715528148	-0.6580035496179255	0.7706195219348921
0.8873787106446777	-1.4285787379629693	-0.6582428643786418	0.7703358735843279
0.8878783608195902	-1.4285313071268582	-0.6584806347046033	0.7700506724222554
0.8883780109945028	-1.4284807438978089	-0.658716842747265	0.7697639011505419
0.8888776611694152	-1.4284270126201049	-0.658951470399024	0.7694755422210848
0.8893773113443278	-1.4283700771195775	-0.6591844992884199	0.7691855778311575
0.8898769615192403	-1.4283099006939541	-0.6594159107752592	0.7688939899186961
0.8903766116941529	-1.4282464461030042	-0.6596456859455876	0.7686007601574181
0.8908762618690654	-1.428179675558467	-0.6598738056065844	0.7683058699518868
0.891375912043978	-1.4281095507137143	-0.6601002502813059	0.7680093004324083
0.8918755622188905	-1.4280360326531978	-0.6603250002033387	0.7677110324498594
0.8923752123938031	-1.4279590818816568	-0.660548035311302	0.7674110465703533
0.8928748625687156	-1.427878658313038	-0.660769335243235	0.7671093230698032
0.8933745127436282	-1.4277947212592026	-0.6609888793308506	0.7668058419283517
0.8938741629185407	-1.4277072294183286	-0.6612066465936541	0.7665005828246717
0.8943738130934533	-1.4276161408630432	-0.6614226157329192	0.7661935251301241
0.8948734632683658	-1.427521413028299	-0.6616367651255205	0.7658846479027782
0.8953731134432784	-1.4274230026989247	-0.661849072817624	0.7655739298812956
0.8958727636181909	-1.4273208659968926	-0.6620595165182256	0.7652613494786662
0.8963724137931034	-1.4272149583682885	-0.6622680735925188	0.7649468847757683
0.896872063968016	-1.4271052345699435	-0.6624747210551287	0.7646305135148175
0.8973717141429285	-1.4269916486557594	-0.6626794355631543	0.7643122130926078
0.8978713643178411	-1.4268741539626753	-0.6628821934090566	0.7639919605536186
0.8983710144927536	-1.426752703096313	-0.6630829705133705	0.7636697325829422
0.8988706646676662	-1.4266272479162556	-0.6632817424172266	0.7633455054990275
0.8993703148425787	-1.426497739520957	-0.6634784842747008	0.7630192552462565
0.8998699650174913	-1.4263641282322856	-0.6636731708449609	0.7626909573873226
0.9003696151924038	-1.426226363579669	-0.6638657764842328	0.7623605870954372
0.9008692653673164	-1.4260843942838326	-0.6640562751375361	0.7620281191462984
0.9013689155422289	-1.4259381682401489	-0.6642446403302442	0.7616935279099091
0.9018685657171415	-1.4257876325015546	-0.6644308451594072	0.7613567873421456
0.902368215892054	-1.4256327332609957	-0.6646148622848641	0.7610178709761326
0.9028678660669666	-1.425473415833484	-0.6647966639201136	0.7606767519133731
0.903367516241879	-1.425309624637646	-0.6649762218229692	0.7603334028146796
0.9038671664167917	-1.4251413031767797	-0.6651535072859481	0.7599877958908325
0.9043668165917041	-1.4249683940194744	-0.6653284911264391	0.7596399028930375
0.9048664667666166	-1.4247908387796626	-0.6655011436765802	0.7592896951030854
0.9053661169415292	-1.4246085780961788	-0.6656714347728937	0.7589371433232854
0.9058657671164417	-1.4244215516117653	-0.6658393337456415	0.7585822178661248
0.9063654172913543	-1.4242296979515265	-0.6660048094078903	0.7582248885436386
0.9068650674662668	-1.4240329547007933	-0.6661678300442868	0.7578651246565028
0.9073647176411794	-1.4238312583823902	-0.6663283633995438	0.7575028949828455
0.9078643678160919	-1.4236245444333224	-0.6664863766665932	0.7571381677667284
0.9083640179910045	-1.4234127471807705	-0.6666418364744348	0.7567709107063344
0.908863668165917	-1.4231957998174825	-0.6667947088756512	0.7564010909418322
0.9093633183408296	-1.4229736343764523	-0.666944959333568	0.7560286750428863
0.9098629685157421	-1.4227461817049205	-0.6670925527090759	0.7556536289958474
0.9103626186906547	-1.4225133714376454	-0.6672374532470783	0.755275918190569
0.9108622688655672	-1.4222751319694147	-0.6673796245625591	0.7548955074068566
0.9113619190404798	-1.4220313904268087	-0.6675190296262679	0.7545123608005436
0.9118615692153923	-1.4217820726391568	-0.667655630749993	0.754126441889163
0.9123612193903049	-1.421527103108647	-0.6677893895714255	0.7537377135372205
0.9128608695652174	-1.4212664049796275	-0.667920267038585	0.7533461379410413
0.9133605197401299	-1.4209999000069764	-0.6680482233937988	0.752951676613176
0.9138601699150425	-1.4207275085236004	-0.6681732181572293	0.7525542903663698
0.914359820089955	-1.4204491494069584	-0.6682952101099112	0.7521539392970515
0.9148594702648676	-1.4201647400446407	-0.6684141572763	0.7517505827683415
0.9153591204397801	-1.419874196298884	-0.6685300169063139	0.7513441793925708
0.9158587706146927	-1.419577432470108	-0.6686427454568381	0.75093468701327
0.9163584207896052	-1.419274361259311	-0.6687522985726858	0.7505220626866284
0.9168580709645178	-1.418964893729375	-0.6688586310669843	0.750106262662389
0.9173577211394303	-1.418648939265183	-0.6689616969009915	0.7496872423641949
0.9178573713143429	-1.4183264055325653	-0.6690614491632704	0.7492649563692926
0.9183570214892554	-1.4179971984359572	-0.6691578400482769	0.7488393583876813
0.918856671664168	-1.4176612220747968	-0.6692508208342429	0.748410401240552
0.9193563218390804	-1.4173183786985573	-0.6693403418604292	0.7479780368381302
0.919855972013993	-1.416968568660403	-0.6694263525036324	0.74754221615677
0.9203556221889055	-1.4166116903693902	-0.6695088011540022	0.7471028892153921
0.9208552723638181	-1.4162476402411783	-0.6695876351900601	0.7466600050511215
0.9213549225387306	-1.4158763126471885	-0.669662800952975	0.7462135116942167
0.9218545727136431	-1.4154975998621429	-0.6697342437199908	0.7457633561421533
0.9223542228885557	-1.4151113920099316	-0.6698019076770241	0.7453094843329044
0.9228538730634682	-1.4147175770077438	-0.6698657358903843	0.7448518411173605
0.9233535232383808	-1.4143160405084083	-0.6699256702775687	0.7443903702308396
0.9238531734132933	-1.4139066658408215	-0.6699816515771283	0.7439250142636945
0.9243528235882059	-1.413489333948472	-0.670033619317536	0.7434557146309376
0.9248524737631184	-1.4130639233258833	-0.6700815117850253	0.7429824115408561
0.925352123938031	-1.4126303099530313	-0.6701252659904008	0.7425050439626318
0.9258517741129435	-1.412188367227485	-0.6701648176346837	0.7420235495928011
0.9263514242878561	-1.411737965894328	-0.6702001010736655	0.7415378648206624
0.9268510744627686	-1.411278973973693	-0.6702310492812282	0.7410479246924672
0.9273507246376812	-1.4108112566858368	-0.6702575938114318	0.7405536628744017
0.9278503748125937	-1.410334676373616	-0.6702796647593073	0.7400550116143065
0.9283500249875063	-1.4098490924223541	-0.6702971907202933	0.7395519017020598
0.9288496751624188	-1.409354361176856	-0.6703100987482694	0.7390442624285891
0.9293493253373314	-1.4088503358555826	-0.6703183143121304	0.7385320215434525
0.9298489755122439	-1.408336866461746	-0.6703217612508295	0.7380151052109191
0.9303486256871564	-1.4078137996913056	-0.6703203617268276	0.7374934379644819
0.930848275862069	-1.4072809788376617	-0.6703140361778972	0.7369669426597661
0.9313479260369815	-1.4067382436929006	-0.6703027032671828	0.7364355404257195
0.9318475762118941	-1.4061854304455046	-0.6702862798314643	0.7358991506140428
0.9323472263868066	-1.4056223715743144	-0.6702646808275403	0.735357690746778
0.9328468765617192	-1.4050488957385956	-0.6702378192766386	0.734811076461958
0.9333465267366317	-1.4044648276640324	-0.6702056062067804	0.7342592214572502
0.9338461769115443	-1.4038699880245082	-0.670167950593004	0.7337020374315
0.9343458270864567	-1.4032641933193994	-0.6701247592953375	0.7331394340240625
0.9348454772613694	-1.4026472557462912	-0.6700759369944407	0.7325713187518491
0.9353451274362818	-1.402018983068796	-0.6700213861248101	0.7319975969439858
0.9358447776111944	-1.4013791784793	-0.6699610068053906	0.7314181716739111
0.9363444277861069	-1.4007276404564457	-0.669894696767546	0.7308329436888988
0.9368440779610195	-1.4000641626170278	-0.6698223512802172	0.7302418113368095
0.937343728135932	-1.3993885335620788	-0.6697438630721329	0.7296446704899465
0.9378433783108446	-1.3987005367168641	-0.6696591222509589	0.7290414144659072
0.9383430284857571	-1.3979999501645068	-0.6695680162192332	0.7284319339452776
0.9388426786606696	-1.397286546472927	-0.6694704295869214	0.727816116886007
0.9393423288355822	-1.39656009251474	-0.6693662440804348	0.7271938484343038
0.9398419790104947	-1.3958203492798305	-0.6692553384479387	0.7265650108318886
0.9403416291854073	-1.3950670716802027	-0.6691375883607759	0.7259294833194285
0.9408412793603198	-1.3943000083467416	-0.6690128663107945	0.7252871420359454
0.9413409295352324	-1.3935189014174179	-0.6688810415033998	0.7246378599140227
0.9418405797101449	-1.3927234863166293	-0.6687419797460754	0.723981506570553
0.9423402298850575	-1.3919134915250846	-0.6685955433322089	0.7233179481928766
0.94283988005997	-1.3910886383398633	-0.6684415909198934	0.7226470474199702
0.9433395302348826	-1.3902486406240602	-0.6682799774055302	0.721968663218531
0.9438391804097951	-1.3893932045455	-0.6681105537918958	0.7212826507536088
0.9443388305847077	-1.3885220283039876	-0.6679331670504307	0.7205888612535599
0.9448384807596202	-1.3876348018463553	-0.667747659977395	0.7198871418689604
0.9453381309345328	-1.3867312065688484	-0.6675538710436221	0.7191773355252281
0.9458377811094453	-1.385810915005963	-0.6673516342374476	0.7184592807685185
0.9463374312843578	-1.3848735905051408	-0.6671407789005207	0.717732811604625
0.9468370814592704	-1.3839188868864678	-0.6669211295560464	0.7169977573304206
0.9473367316341829	-1.3829464480865261	-0.6666925057290618	0.7162539423574625
0.9478363818090955	-1.381955907785629	-0.6664547217583108	0.7155011860273249
0.948336031984008	-1.380946889017334	-0.666207586599196	0.7147393024181375
0.9488356821589206	-1.3799190037592988	-0.6659509036173745	0.7139681001419227
0.949335332333833	-1.3788718525044426	-0.6656844703723618	0.7131873821320792
0.9498349825087457	-1.3778050238111899	-0.6654080783906476	0.7123969454205409
0.9503346326836581	-1.3767180938315848	-0.665121512927648	0.7115965809039342
0.9508342828585707	-1.3756106258159804	-0.6648245527178642	0.7107860730981185
0.9513339330334832	-1.3744821695928717	-0.6645169697125057	0.7099651998803671
0.9518335832083958	-1.3733322610223653	-0.6641985288038669	0.7091337322184997
0.9523332333833083	-1.3721604214216796	-0.6638689875355852	0.7082914338860935
0.9528328835582209	-1.3709661569609222	-0.6635280957979581	0.7074380611629663
0.9533325337331334	-1.3697489580273128	-0.6631755955073458	0.7065733625199689
0.953832183908046	-1.3685082985557941	-0.6628112202686791	0.7056970782871176
0.9543318340829585	-1.3672436353239676	-0.6624346950199804	0.7048089403039883
0.954831484257871	-1.3659544072089576	-0.6620457356577353	0.7039086715512227
0.9553311344327836	-1.3646400344037646	-0.6616440486418607	0.7029959857619058
0.9558307846076961	-1.3632999175904168	-0.6612293305789285	0.7020705870114922
0.9563304347826087	-1.3619334370670475	-0.6608012677821996	0.7011321692848507
0.9568300849575212	-1.3605399518257382	-0.6603595358068809	0.7001804160188575
0.9573297351324338	-1.359118798577788	-0.6599037989589169	0.6992149996188673
0.9578293853073463	-1.3576692907227874	-0.6594337097755092	0.6982355809472784
0.9583290354822589	-1.3561907172575685	-0.6589489084753579	0.6972418087822061
0.9588286856571714	-1.3546823416206546	-0.6584490223764974	0.6962333192441595
0.959328335832084	-1.3531434004678053	-0.6579336652793961	0.6952097351884161
0.9598279860069965	-1.3515731023734507	-0.6574024368128222	0.6941706655606243
0.9603276361819091	-1.3499706264526121	-0.6568549217397119	0.6931157047128977
0.9608272863568216	-1.3483351208975733	-0.6562906892200927	0.6920444316774843
0.9613269365317342	-1.3466657014226222	-0.6557092920278219	0.690956409394804
0.9618265867066467	-1.3449614496099735	-0.6551102657176117	0.6898511838923614
0.9623262368815593	-1.343221411149297	-0.6544931277385312	0.6887282834107668
0.9628258870564718	-1.3414445939624138	-0.6538573764897525	0.6875872174726615
0.9633255372313843	-1.339629966204078	-0.6532024903140075	0.6864274758900771
0.9638251874062969	-1.337776454128965	-0.6525279264237309	0.6852485277052359
0.9643248375812093	-1.335882939813745	-0.6518331197543948	0.6840498200593585
0.964824487756122	-1.3339482587226277	-0.6511174817390636	0.6828307769835646
0.9653241379310344	-1.3319711971027814	-0.6503803989975138	0.6815907981052693
0.965823788105947	-1.3299504891956668	-0.6496212319327209	0.6803292572629448
0.9663234382808595	-1.3278848142479605	-0.6488393132266782	0.6790455010212845
0.9668230884557721	-1.3257727933048993	-0.6480339462268006	0.6777388470781063
0.9673227386306846	-1.3236129857664243	-0.6472044032131351	0.676408582553294
0.9678223888055972	-1.3214038856848935	-0.6463499235357031	0.6750539621492013
0.9683220389805097	-1.319143917780729	-0.6454697116100413	0.6736742061706883
0.9688216891554223	-1.3168314331495443	-0.6445629347577962	0.672268498391753
0.9693213393303348	-1.3144647046319533	-0.6436287208777168	0.6708359837542264
0.9698209895052474	-1.312041921813226	-0.6426661559307909	0.6693757658824147
0.9703206396801599	-1.3095611856171339	-0.6416742812213981	0.6678869043957033
0.9708202898550725	-1.307020502453265	-0.6406520904542111	0.6663684119990186
0.971319940029985	-1.3044177778731436	-0.6395985265442985	0.6648192513287801
0.9718195902048975	-1.3017508096841461	-0.6385124781550169	0.6632383315291251
0.9723192403798101	-1.2990172804656366	-0.6373927759353528	0.6616245045302891
0.9728188905547226	-1.296214749422036	-0.6362381884246876	0.6599765609973473
0.9733185407296352	-1.293340643502626	-0.6350474175890137	0.6582932259136179
0.9738181909045477	-1.2903922477063818	-0.6338190939479798	0.6565731537584041
0.9743178410794603	-1.2873666944800561	-0.6325517712467127	0.6548149232333395
0.9748174912543728	-1.28426095210599	-0.6312439206203397	0.6530170314856446
0.9753171414292854	-1.2810718119612037	-0.6298939241918571	0.6511778877693346
0.9758167916041979	-1.2777958745132694	-0.6285000680358809	0.6492958064773874
0.9763164417791105	-1.2744295338991998	-0.6270605344310509	0.6473689994681457
0.976816091954023	-1.2709689609109651	-0.6255733933127551	0.6453955675982078
0.9773157421289356	-1.2674100841856493	-0.6240365928246833	0.643373491360966
0.9778153923038481	-1.2637485693669237	-0.622447948852303	0.6413006205146204
0.9783150424787607	-1.2599797959687307	-0.6208051334032422	0.6391746625654906
0.9788146926536732	-1.2560988316291466	-0.6191056616780765	0.6369931699510675
0.9793143428285858	-1.2521004033916967	-0.617346877649665	0.6347535257420315
0.9798139930034983	-1.2479788655910806	-0.6155259379388229	0.6324529276522576
0.9803136431784107	-1.243728163847755	-0.6136397937379329	0.6300883701098156
0.9808132933533233	-1.2393417945894762	-0.6116851704906922	0.627656624098791
0.9813129435282358	-1.234812759413248	-0.6096585449837275	0.6251542144295257
0.9818125937031484	-1.230133513474112	-0.6075561194423764	0.6225773940317366
0.9823122438780609	-1.2252959069337535	-0.6053737921456778	0.6199221147880748
0.9828118940529735	-1.2202911183127076	-0.603107123981123	0.6171839943315928
0.983311544227886	-1.2151095783583605	-0.6007513002434863	0.6143582781148761
0.9838111944027986	-1.2097408827537985	-0.5983010868383389	0.6114397959154617
0.9843108445777111	-1.2041736916360823	-0.5957507798720157	0.6084229117640743
0.9848104947526237	-1.1983956134449616	-0.5930941473858412	0.6053014660591193
0.9853101449275362	-1.1923930700603624	-0.5903243617103977	0.6020687083499559
0.9858097951024488	-1.1861511394713546	-0.5874339205570988	0.5987172189142618
0.9863094452773613	-1.1796533713052941	-0.5844145545065653	0.5952388167987289
0.9868090954522739	-1.172881569365587	-0.5812571179622594	0.5916244514033315
0.9873087456271864	-1.1658155337943712	-0.5779514598700719	0.5878640739242842
0.987808395802099	-1.1584327534621153	-0.5744862694962837	0.5839464839658238
0.9883080459770115	-1.150708036520032	-0.570848891220566	0.5798591452994524
0.988807696151924	-1.1426130634760114	-0.5670251005109802	0.5755879629650322
0.9893073463268366	-1.1341158423141862	-0.5629988308234158	0.5711170114907613
0.9898069965017491	-1.1251800385339903	-0.558751837841728	0.5664282006922879
0.9903066466766617	-1.1157641437491925	-0.554263282850119	0.5615008608990819
0.9908062968515742	-1.1058204334529569	-0.5495092105045575	0.5563112229484101
0.9913059470264868	-1.0952936458686813	-0.5444618869140988	0.5508317589546051
0.9918055972013993	-1.084119286532326	-0.5390889502907915	0.5450303362415274
0.9923052473763119	-1.0722214226655367	-0.5333523061102371	0.5388691165553282
0.9928048975512244	-1.0595097696767013	-0.5272066678304242	0.5323031018462786
0.993304547726137	-1.0458757759544526	-0.5205975960825852	0.5252781798718983
0.9938041979010495	-1.0311872581367378	-0.5134588121821172	0.5177284459547078
0.9943038480759621	-1.0152808847260801	-0.5057084345391983	0.5095724501868928
0.9948034982508746	-0.9979513707733306	-0.4972435687923696	0.5007078019809621
0.9953031484257872	-0.9789354705784027	-0.48793229430018237	0.491003176278215
0.9958027986006996	-0.9578874041804454	-0.4776013635215873	0.48028604065883174
0.9963024487756122	-0.9343394789029374	-0.4660164926217802	0.4683229862811416
0.9968020989505247	-0.9076355639276041	-0.45284906818984383	0.45478649573777896
0.9973017491254372	-0.8768109494192279	-0.4376160279921506	0.4391949214270566
0.9978013993003498	-0.840355598685274	-0.41956140367129907	0.4207941950140204
0.9983010494752623	-0.7956882586450338	-0.39739321981204484	0.3982950388329979
0.9988006996501749	-0.7377621811656115	-0.3685860201719198	0.36917616099383327
0.9993003498250874	-0.6540863280731058	-0.3268905786529016	0.32719574942037416
1.0	0.0	0.0	0.0


==> figures/freqplots/l2freqplot/l2m2modefreqs.dat <==
0.0004996501749125437	-1.0353316764450649	1.0345963065295838
0.0009993003498250874	-1.0325494947024383	1.0310896808655237
0.0014989505247376311	-1.0340624646467667	1.031872901856297
0.0019986006996501747	-1.0341349723376312	1.0312161063521805
0.0024982508745627187	-1.0346201214414321	1.0309711669214443
0.0029979010494752623	-1.0349675656437236	1.0305888462917419
0.0034975512243878063	-1.0353490296758576	1.0302405179529022
0.0039972013993003494	-1.0357113073278696	1.0298730040441035
0.004496851574212894	-1.0360757513446746	1.0295076514192143
0.0049965017491254374	-1.0364321698154109	1.029134299775096
0.005496151924037981	-1.0367972331587019	1.0287695713763694
0.005995802098950525	-1.0371605010970903	1.0284030454661512
0.006495452273863068	-1.037522514295171	1.0280352705381133
0.006995102448775613	-1.0378845917358144	1.0276675505240003
0.007494752623688156	-1.038246231793433	1.027299402899797
0.007994402798600699	-1.038608168220779	1.0269315402300823
0.008494052973513244	-1.038969323665301	1.0265629011938262
0.008993703148425788	-1.0393305329996168	1.0261943147589496
0.009493353323338331	-1.0396921101420926	1.0258260895299385
0.009993003498250875	-1.0400529019726248	1.0254570826739378
0.010492653673163418	-1.0404136274296605	1.0250880038262542
0.010992303848075962	-1.0407742558439674	1.0247188306414905
0.011491954022988506	-1.041134599724991	1.0243493675276019
0.01199160419790105	-1.0414947873106404	1.0239797476864603
0.012491254372813593	-1.0418546896212146	1.0236098415182904
0.012990904547726136	-1.0422143855496446	1.0232397266248436
0.01349055472263868	-1.0425739654908703	1.022869492839124
0.013990204897551225	-1.0429332790695145	1.0224989910067708
0.014489855072463769	-1.0432924383772377	1.0221283329785213
0.014989505247376312	-1.043651341021358	1.0217574163767902
0.015489155422288856	-1.0440100982720109	1.021386351004484
0.015988805597201398	-1.0443686103281749	1.0210150383575323
0.01648845577211394	-1.0447269250299653	1.0206435262156723
0.01698810594702649	-1.0450850620454846	1.020271833846627
0.017487756121939032	-1.0454429952543844	1.019899934537044
0.017987406296851575	-1.0458007157119469	1.0195278201181996
0.01848705647176412	-1.0461582128618656	1.0191554795496485
0.018986706646676663	-1.0465155598990183	1.0187829856268849
0.019486356821589206	-1.0468726753241488	1.0184102575114125
0.01998600699650175	-1.0472296000031573	1.018037335286855
0.020485657171414293	-1.047586317116475	1.0176642026667035
0.020985307346326837	-1.0479428331210852	1.0172908655517954
0.02148495752123938	-1.04829914943625	1.0169173255443908
0.021984607696151924	-1.048655257734493	1.0165435743249716
0.022484257871064468	-1.0490111592773064	1.0161696129349425
0.02298390804597701	-1.0493668780007137	1.0157954648365455
0.023483558220889555	-1.0497223923581331	1.0154211089695466
0.0239832083958021	-1.0500776981692204	1.0150465409978058
0.024482858570714642	-1.0504328014997393	1.0146717667861673
0.024982508745627185	-1.0507877090667512	1.0142967929022129
0.02548215892053973	-1.0511424144667905	1.0139216129092543
0.025981809095452273	-1.0514969177008853	1.0135462268633146
0.026481459270364816	-1.0518512260749493	1.0131706417328867
0.02698110944527736	-1.0522053280351333	1.0127948462084928
0.027480759620189903	-1.0525592287561707	1.012418845205609
0.02798040979510245	-1.0529129307831646	1.0120426411909713
0.028480059970014994	-1.0532664319571416	1.0116662318567686
0.028979710144927538	-1.0536197314929452	1.0112896165689065
0.02947936031984008	-1.0539728294513733	1.0109127951508523
0.029979010494752625	-1.054325726385749	1.010535768120959
0.030478660669665168	-1.0546784278042984	1.0101585407671791
0.030978310844577712	-1.0550309215982683	1.0097811011527729
0.031477961019490255	-1.0553832195247184	1.0094034607707423
0.031977611194402795	-1.0557353124803364	1.0090256105491233
0.03247726136931534	-1.0560872066652716	1.0086475564908945
0.03297691154422788	-1.0564389014434625	1.008269298026897
0.03347656171914043	-1.0567903936895873	1.0078908318542992
0.03397621189405298	-1.0571416880234865	1.0075121624413
0.03447586206896552	-1.0574927807141867	1.0071332861661415
0.034975512243878064	-1.0578436702398044	1.0067542013982997
0.035475162418790604	-1.0581943607951956	1.0063749121328436
0.03597481259370315	-1.0585448520200196	1.0059954179743829
0.03647446276861569	-1.058895142090303	1.0056157170479174
0.03697411294352824	-1.0592452312320253	1.0052358094927585
0.03747376311844078	-1.059595119268959	1.004855695088057
0.037973413293353325	-1.0599448086201473	1.0044753761104954
0.038473063468265865	-1.060294297451925	1.0040948506771372
0.03897271364317841	-1.0606435841348514	1.0037141171046204
0.03947236381809095	-1.0609926711712305	1.0033331777991898
0.0399720139930035	-1.061341557621377	1.0029520317490837
0.04047166416791604	-1.0616902438245406	1.0025706791692406
0.04097131434282859	-1.062038730343694	1.0021891206159503
0.04147096451774113	-1.0623870155957285	1.0018073543420238
0.041970614692653674	-1.0627351011120494	1.0014253818983616
0.042470264867566214	-1.0630829859142288	1.0010432021779416
0.04296991504247876	-1.0634306711534787	1.000660816249874
0.0434695652173913	-1.063778155275553	1.000278222503167
0.04396921539230385	-1.0641254395543178	0.9998954221057059
0.044468865567216395	-1.0644725230138925	0.9995124140462167
0.044968515742128935	-1.0648194069501853	0.999129199485026
0.04546816591704148	-1.0651660902257594	0.9987457772601053
0.04596781609195402	-1.0655125740152063	0.9983621484157136
0.04646746626686657	-1.065858856689638	0.997978311298367
0.04696711644177911	-1.0662049392298854	0.9975942667904085
0.04746676661669166	-1.0665508218779105	0.9972100150418476
0.0479664167916042	-1.0668965040287164	0.9968255553954344
0.048466066966516744	-1.0672419866391005	0.9964408887049466
0.048965717141429284	-1.0675872687013472	0.9960560139002256
0.04946536731634183	-1.0679323508808718	0.9956709315394418
0.04996501749125437	-1.0682772325433738	0.9952856409607044
0.05046466766616692	-1.0686219141916167	0.9949001425473439
0.05096431784107946	-1.068966395739392	0.9945144361628218
0.051463968015992005	-1.069310677767086	0.994128522272527
0.051963618190904545	-1.0696547589780958	0.9937423995487822
0.05246326836581709	-1.0699986406282675	0.9933560691378612
0.05296291854072963	-1.070342322046093	0.9929695302899715
0.05346256871564218	-1.07068580306163	0.992582782792749
0.05396221889055472	-1.0710290845969526	0.9921958274260118
0.05446186906546727	-1.0713721657090403	0.9918086632296121
0.05496151924037981	-1.0717150467438925	0.9914212904513011
0.055461169415292354	-1.072057727820932	0.9910337091208478
0.0559608195902049	-1.0724002090634523	0.9906459193009876
0.05646046976511744	-1.0727424901836948	0.9902579206018841
0.05696011994002999	-1.0730845714137454	0.9898697132036008
0.05745977011494253	-1.073426452305732	0.9894812965737165
0.057959420289855075	-1.0737681334474583	0.9890926712064299
0.058459070464767615	-1.0741096147071663	0.988703836905688
0.05895872063968016	-1.0744508957700314	0.9883147932831174
0.0594583708145927	-1.0747919769643928	0.9879255405744314
0.05995802098950525	-1.0751328582261	0.9875360786575302
0.06045767116441779	-1.0754735393779429	0.9871464072513209
0.060957321339330336	-1.0758140207989462	0.986756526671672
0.06145697151424288	-1.0761543021826654	0.9863664365331096
0.061956621689155424	-1.0764943835028766	0.9859761367476256
0.062456271864067964	-1.0768342650237992	0.9855856274685615
0.06295592203898051	-1.0771739464901795	0.9851949083795902
0.06345557221389306	-1.0775134279322076	0.9848039794421429
0.06395522238880559	-1.0778527094699897	0.9844128406873323
0.06445487256371814	-1.0781917912153975	0.9840214921478982
0.06495452273863069	-1.0785306728908761	0.9836299334675962
0.06545417291354323	-1.0788693546827919	0.9832381647680416
0.06595382308845577	-1.0792078366200302	0.9828461859754115
0.06645347326336831	-1.0795461185060777	0.9824539968483968
0.06695312343828086	-1.0798842005423315	0.9820615974741422
0.0674527736131934	-1.0802220825212174	0.981668987600155
0.06795242378810595	-1.0805597645880824	0.9812761672845984
0.06845207396301849	-1.080897246859158	0.9808831365419796
0.06895172413793103	-1.0812345291197885	0.9804898951027973
0.06945137431284358	-1.0815716113932117	0.9800964429125242
0.06995102448775613	-1.0819084937069818	0.9797027799150739
0.07045067466266866	-1.0822451761974667	0.9793089061722907
0.07095032483758121	-1.0825816586986075	0.9789148214318019
0.07144997501249375	-1.0829179412448569	0.978520525661621
0.0719496251874063	-1.0832540238942574	0.9781260188324707
0.07244927536231884	-1.0835899065652348	0.9777313007922921
0.07294892553723138	-1.0839255892290223	0.9773363714229623
0.07344857571214393	-1.0842610720786445	0.9769412308484137
0.07394822588705648	-1.0845963548478692	0.9765458787309538
0.07444787606196901	-1.084931437735725	0.9761503151787322
0.07494752623688156	-1.0852663206713005	0.975754540047514
0.0754471764117941	-1.0856010035998198	0.9753585532084782
0.07594682658670665	-1.0859354865418445	0.9749623545967743
0.07644647676161918	-1.0862697695244279	0.9745659441741017
0.07694612693653173	-1.0866038525427337	0.9741693218434297
0.07744577711144428	-1.0869377355511836	0.9737724874901886
0.07794542728635682	-1.087271418551126	0.9733754410347615
0.07844507746126937	-1.087604901588711	0.9729781824469589
0.0789447276361819	-1.0879381846224612	0.9725807115987061
0.07944437781109445	-1.0882712676176423	0.9721830283936774
0.079944027986007	-1.0886041506321402	0.971785132796502
0.08044367816091955	-1.0889368336071856	0.9713870246804481
0.08094332833583208	-1.0892693164939027	0.9709887039199389
0.08144297851074463	-1.0896015994039678	0.970590170537837
0.08194262868565717	-1.0899336822727577	0.9701914243965428
0.08244227886056972	-1.0902655650216322	0.9697924653483657
0.08294192903548225	-1.09059724769213	0.969393293346254
0.0834415792103948	-1.0909287303409865	0.9689939083680729
0.08394122938530735	-1.091260012921385	0.9685943102973393
0.0844408795602199	-1.091591095297137	0.9681944989207673
0.08494052973513243	-1.0919219776884779	0.967794474369065
0.08544017991004497	-1.092252659880413	0.9673942363598123
0.08593983008495752	-1.0925831419614658	0.9669937849020694
0.08643948025987007	-1.092913423941398	0.9665931199248354
0.0869391304347826	-1.0932435057346963	0.966192241266501
0.08743878060969515	-1.0935733873611726	0.965791148868088
0.0879384307846077	-1.0939030688331244	0.965389842662718
0.08843808095952024	-1.0942325501061967	0.9649883225320772
0.08893773113443279	-1.0945618311834178	0.9645865883999408
0.08943738130934532	-1.0948909120750654	0.9641846401961605
0.08993703148425787	-1.0952197927042941	0.9637824777676878
0.09043668165917042	-1.0955484731064808	0.9633801010762169
0.09093633183408296	-1.0958769532699502	0.9629775100260475
0.0914359820089955	-1.0962052331672076	0.9625747045123297
0.09193563218390804	-1.0965333127109278	0.9621716843783598
0.09243528235882059	-1.0968611920256568	0.9617684496622854
0.09293493253373314	-1.097188871059308	0.9613650002314181
0.09343458270864567	-1.097516349709991	0.9609613359148406
0.09393423288355822	-1.0978436280137882	0.9605574566685321
0.09443388305847077	-1.0981707059988874	0.9601533624392808
0.09493353323338331	-1.098497583602412	0.9597490530861386
0.09543318340829585	-1.0988242607773089	0.959344528494298
0.0959328335832084	-1.0991507375960392	0.9589397886451942
0.09643248375812094	-1.0994770139327406	0.9585348333440694
0.09693213393303349	-1.0998030898879407	0.958129662605886
0.09743178410794602	-1.1001289653361452	0.9577242762346412
0.09793143428285857	-1.100454640325707	0.9573186742003454
0.09843108445777111	-1.1007801148149936	0.9569128563798331
0.09893073463268366	-1.101105388798185	0.9565068226893144
0.09943038480759621	-1.101430462238915	0.9561005730179876
0.09993003498250874	-1.1017553351427043	0.9556941072919151
0.10042968515742129	-1.1020800074345682	0.9552874253594277
0.10092933533233384	-1.102404479138412	0.9548805271693608
0.10142898550724638	-1.1027287502457848	0.9544734126271028
0.10192863568215892	-1.1030528207125911	0.9540660816187307
0.10242828585707146	-1.1033766905200573	0.9536585340438783
0.10292793603198401	-1.1037003596329014	0.9532507697927972
0.10342758620689656	-1.104023828080438	0.9528427888117917
0.10392723638180909	-1.1043470957900439	0.9524345909537473
0.10442688655672164	-1.1046701627707298	0.9520261761506391
0.10492653673163418	-1.104993028933928	0.9516175442378644
0.10542618690654673	-1.1053156943525073	0.9512086952061325
0.10592583708145926	-1.105638158960882	0.9507996289134565
0.10642548725637181	-1.1059604227176478	0.9503903452425564
0.10692513743128436	-1.1062824856128228	0.9499808441042835
0.1074247876061969	-1.1066043476339416	0.949571125409047
0.10792443778110944	-1.1069260087665855	0.9491611890625665
0.10842408795602199	-1.1072474689277245	0.9487510349091339
0.10892373813093453	-1.1075687281488633	0.9483406628984792
0.10942338830584708	-1.1078897863839658	0.9479300729084132
0.10992303848075961	-1.1082106436079808	0.9475192648349358
0.11042268865567216	-1.1085312997867947	0.9471082385688818
0.11092233883058471	-1.1088517549258212	0.9466969940355348
0.11142198900549725	-1.1091720089600048	0.9462855310930589
0.1119216391804098	-1.1094920618860364	0.945873849660347
0.11242128935532233	-1.1098119136499303	0.9454619496074097
0.11292093953023488	-1.1101315642681786	0.9450498308690007
0.11342058970514743	-1.1104510136643924	0.9446374932968012
0.11392023988005998	-1.1107702618626265	0.9442249368300959
0.11441989005497251	-1.1110893087766427	0.9438121613128108
0.11491954022988506	-1.1114081544240904	0.9433991666804867
0.1154191904047976	-1.1117267987431696	0.942985952794498
0.11591884057971015	-1.1120452417357685	0.9425725195780039
0.11641849075462268	-1.1123634833405762	0.9421588668947455
0.11691814092953523	-1.112681523531926	0.9417449946402148
0.11741779110444778	-1.1129993622955687	0.9413309027223439
0.11791744127936032	-1.113316999608219	0.940916591039673
0.11841709145427286	-1.113634435411696	0.9405020594578719
0.1189167416291854	-1.1139516696903444	0.9400873078821432
0.11941639180409795	-1.1142687024187918	0.939672336209606
0.1199160419790105	-1.1145855335214747	0.939257144290293
0.12041569215392303	-1.1149021630256504	0.9388417320696911
0.12091534232883558	-1.1152185908679235	0.9384260994089373
0.12141499250374813	-1.115534817017641	0.9380102462005171
0.12191464267866067	-1.1158508414441644	0.9375941723351092
0.12241429285357322	-1.116166664100688	0.9371778776896393
0.12291394302848575	-1.1164822849758174	0.9367613621723254
0.1234135932033983	-1.1167977040168586	0.9363446256560611
0.12391324337831085	-1.1171129212002004	0.9359276680383752
0.1244128935532234	-1.1174279364785933	0.9355104891954318
0.12491254372813593	-1.1177427498288506	0.9350930890247595
0.12541219390304847	-1.118057361203253	0.9346754674031224
0.12591184407796102	-1.1183717705852354	0.9342576242336084
0.12641149425287357	-1.1186859779089593	0.9338395593776606
0.12691114442778612	-1.11899998317168	0.9334212727493107
0.12741079460269866	-1.1193137863080984	0.9330027642108435
0.12791044477761118	-1.119627387287266	0.9325840336523805
0.12841009495252373	-1.1199407860775612	0.9321650809631122
0.12890974512743628	-1.1202539826372186	0.9317459060253813
0.12940939530234882	-1.1205669769365878	0.9313265087312897
0.12990904547726137	-1.1208797689202827	0.9309068889489943
0.13040869565217392	-1.1211923585609929	0.9304870465727204
0.13090834582708646	-1.1215047458121712	0.9300669814794867
0.131407996001999	-1.1218169306408459	0.929646693559263
0.13190764617691153	-1.122128913003928	0.9292261826893254
0.13240729635182408	-1.1224406928554223	0.928805448749072
0.13290694652673662	-1.1227522701640507	0.9283844916271478
0.13340659670164917	-1.1230636448840308	0.9279633112018663
0.13390624687656172	-1.1233748169775162	0.9275419073574778
0.13440589705147427	-1.123685786391124	0.9271202799644368
0.1349055472263868	-1.12399655309543	0.9266984289149699
0.13540519740129936	-1.1243071170433223	0.926276354084613
0.1359048475762119	-1.1246174781795464	0.9258540553423082
0.13640449775112443	-1.1249276364890444	0.925431532592564
0.13690414792603697	-1.1252375918973405	0.9250087856871023
0.13740379810094952	-1.1255473443882393	0.924585814528742
0.13790344827586207	-1.1258568938973483	0.9241626189779351
0.13840309845077461	-1.126166240379223	0.9237391989128486
0.13890274862568716	-1.1264753838024453	0.923315554223268
0.1394023988005997	-1.126784324116053	0.922891684781759
0.13990204897551226	-1.1270930612765342	0.9224675904648872
0.14040169915042477	-1.127401595233247	0.9220432711477201
0.14090134932533732	-1.127709925942942	0.9216187267103491
0.14140099950024987	-1.1280180533528708	0.9211939570203816
0.14190064967516242	-1.1283259774248324	0.9207689619632086
0.14240029985007496	-1.1286336981076028	0.9203437414101729
0.1428999500249875	-1.1289412153547447	0.9199182952377961
0.14339960019990006	-1.1292485291121617	0.9194926233162477
0.1438992503748126	-1.1295556393390418	0.9190667255242185
0.14439890054972515	-1.12986254599019	0.918640601741694
0.14489855072463767	-1.1301692489986694	0.9182142518252295
0.14539820089955022	-1.1304757483283414	0.9177876756587102
0.14589785107446276	-1.1307820439313623	0.9173608731193441
0.1463975012493753	-1.1310881357489155	0.9169338440705078
0.14689715142428786	-1.1313940237420022	0.9165065883958533
0.1473968015992004	-1.1316997078416744	0.9160791059500024
0.14789645177411295	-1.132005188016033	0.9156513966226036
0.1483961019490255	-1.1323104641984092	0.9152234602711772
0.14889575212393802	-1.1326155363492156	0.9147952967785253
0.14939540229885057	-1.1329204044120111	0.9143669060093551
0.1498950524737631	-1.1332250683312162	0.9139382878339257
0.15039470264867566	-1.1335295280537792	0.9135094421203054
0.1508943528235882	-1.1338337835281915	0.9130803687400817
0.15139400299850075	-1.1341378346992128	0.9126510675616912
0.1518936531734133	-1.1344416815153804	0.9122215384559225
0.15239330334832585	-1.1347453239160974	0.9117917812855731
0.15289295352323837	-1.1350487618594571	0.9113617959306013
0.15339260369815091	-1.1353519952782245	0.9109315822473079
0.15389225387306346	-1.1356550241236871	0.9105011401102043
0.154391904047976	-1.1359578483315134	0.9100704693789738
0.15489155422288856	-1.136260467853805	0.9096395699263342
0.1553912043978011	-1.1365628826337946	0.909208441619788
0.15589085457271365	-1.1368650926118888	0.9087770843221418
0.1563905047476262	-1.1371670977283037	0.9083454978981307
0.15689015492253874	-1.1374688979264818	0.9079136822134295
0.15738980509745126	-1.137770493156088	0.9074816371394062
0.1578894552723638	-1.1380718833483565	0.9070493625319805
0.15838910544727636	-1.1383730684481126	0.9066168582587073
0.1588887556221889	-1.1386740484017317	0.9061841241878298
0.15938840579710145	-1.1389748231466186	0.9057511601811856
0.159888055972014	-1.1392753926156478	0.9053179660947588
0.16038770614692655	-1.1395757567553386	0.9048845417975934
0.1608873563218391	-1.1398759155075981	0.9044508871542372
0.1613870064967516	-1.1401758688055175	0.9040170020220639
0.16188665667166416	-1.1404756165911498	0.9035828862647738
0.1623863068465767	-1.1407751588006345	0.9031485397433953
0.16288595702148925	-1.1410744953749306	0.9027139623207775
0.1633856071964018	-1.1413736262526133	0.9022791538590645
0.16388525737131435	-1.1416725513643402	0.9018441142122395
0.1643849075462269	-1.1419712706544203	0.901408843247245
0.16488455772113944	-1.1422697840570646	0.9009733408211612
0.16538420789605196	-1.1425680915029979	0.9005376067895031
0.1658838580709645	-1.142866192934343	0.9001016410163155
0.16638350824587705	-1.1431640882890288	0.899665443362745
0.1668831584207896	-1.1434617774928713	0.8992290136783633
0.16738280859570215	-1.143759260488751	0.8987923518291103
0.1678824587706147	-1.144056537209605	0.8983554576703978
0.16838210894552724	-1.14435360757947	0.8979183310513109
0.1688817591204398	-1.144650471544915	0.8974809718402131
0.16938140929535234	-1.1449471290303923	0.897043379885566
0.16988105947026486	-1.1452435799782903	0.8966055550520037
0.1703807096451774	-1.14553982430841	0.8961674971841372
0.17088035982008995	-1.1458358619625588	0.8957292061464964
0.1713800099950025	-1.1461316928688507	0.8952906817896857
0.17187966016991504	-1.1464273169613928	0.8948519239718303
0.1723793103448276	-1.146722734167741	0.8944129325439156
0.17287896051974014	-1.1470179444168243	0.8939737073587508
0.17337861069465269	-1.1473129476429293	0.893534248273148
0.1738782608695652	-1.1476077437721104	0.8930945551370078
0.17437791104447775	-1.147902332736996	0.8926546278060838
0.1748775612193903	-1.1481967144697935	0.8922144661357764
0.17537721139430285	-1.148490888890329	0.8917740699696924
0.1758768615692154	-1.1487848559326062	0.8913334391658106
0.17637651174412794	-1.1490786155218575	0.8908925735724906
0.1768761619190405	-1.1493721675885473	0.890451473042806
0.17737581209395303	-1.1496655120576016	0.8900101374260427
0.17787546226886558	-1.1499586488554852	0.8895685665721919
0.1783751124437781	-1.1502515779099762	0.889126760332041
0.17887476261869065	-1.1505442991498465	0.8886847185580113
0.1793744127936032	-1.150836812490125	0.8882424410894658
0.17987406296851574	-1.1511291178670076	0.88779992778516
0.1803737131434283	-1.1514212152010777	0.8873571784895005
0.18087336331834084	-1.1517131044166795	0.8869141930507084
0.18137301349325338	-1.1520047854394222	0.8864709713169674
0.18187266366816593	-1.152296258188919	0.8860275131333183
0.18237231384307845	-1.1525875225935363	0.8855838183505633
0.182871964017991	-1.1528785785693556	0.8851398868085824
0.18337161419290354	-1.1531694260479344	0.8846957183623371
0.1838712643678161	-1.1534600649439093	0.8842513128505343
0.18437091454272864	-1.1537504951818915	0.8838066701214022
0.18487056471764118	-1.1540407166818984	0.8833617900185899
0.18537021489255373	-1.1543307293674645	0.8829166723891557
0.18586986506746628	-1.1546205331556847	0.882471317074248
0.1863695152423788	-1.1549101279697016	0.8820257239203261
0.18686916541729134	-1.1551995137248736	0.8815798927672829
0.1873688155922039	-1.155488690345014	0.8811338234617507
0.18786846576711644	-1.1557776577459837	0.880687515843938
0.18836811594202899	-1.156066415849439	0.8802409697592022
0.18886776611694153	-1.1563549645700584	0.8797941850459094
0.18936741629185408	-1.1566433038261597	0.8793471615464711
0.18986706646676663	-1.1569314335385212	0.8788998991049757
0.19036671664167917	-1.157219353620578	0.8784523975592341
0.1908663668165917	-1.1575070639871268	0.8780046567481147
0.19136601699150424	-1.1577945645597718	0.8775566765161942
0.1918656671664168	-1.1580818552480219	0.8771084566980561
0.19236531734132933	-1.1583689359719949	0.8766599971367119
0.19286496751624188	-1.1586558066446417	0.8762112976696944
0.19336461769115443	-1.1589424671818163	0.8757623581362696
0.19386426786606697	-1.1592289174940986	0.8753131783715324
0.19436391804097952	-1.1595151575008	0.8748637582184468
0.19486356821589204	-1.159801187107215	0.8744140975066677
0.1953632183908046	-1.1600870062337423	0.873964196080232
0.19586286856571714	-1.1603726147886768	0.8735140537717275
0.19636251874062968	-1.1606580126851915	0.8730636704181904
0.19686216891554223	-1.1609431998358342	0.8726130458563124
0.19736181909045478	-1.161228176148173	0.8721621799178215
0.19786146926536732	-1.16151294153681	0.8717110724417065
0.19836111944027987	-1.1617974959110766	0.8712597232608794
0.19886076961519242	-1.162081839182091	0.8708081322103975
0.19936041979010494	-1.1623659712568484	0.8703562991222118
0.19986006996501748	-1.162649892043756	0.8699042238288991
0.20035972013993003	-1.162933601455153	0.869451906166268
0.20085937031484258	-1.163217099397055	0.8689993459648336
0.20135902048975513	-1.1635003857781663	0.8685465430578068
0.20185867066466767	-1.163783460504751	0.8680934972754346
0.20235832083958022	-1.1640663234875703	0.8676402084525958
0.20285797101449277	-1.1643489746278624	0.8671866764152709
0.20335762118940529	-1.1646314138342246	0.8667329009961551
0.20385727136431783	-1.1649136410119596	0.8662788820249457
0.20435692153923038	-1.1651956560670145	0.8658246193318982
0.20485657171414293	-1.165477458907347	0.8653701127486864
0.20535622188905547	-1.1657590494306713	0.864915362098745
0.20585587206396802	-1.1660404275472325	0.8644603672154376
0.20635552223888057	-1.1663215931567668	0.8640051279239953
0.20685517241379311	-1.1666025461647513	0.8635496440533541
0.20735482258870563	-1.1668832864736616	0.8630939154307958
0.20785447276361818	-1.1671638139836535	0.8626379418814288
0.20835412293853073	-1.1674441286008537	0.8621817232350437
0.20885377311344328	-1.1677242302220614	0.8617252593139804
0.20935342328835582	-1.1680041187520467	0.8612685499465784
0.20985307346326837	-1.168283794089979	0.860811594957006
0.21035272363818092	-1.1685632561354167	0.8603543941695592
0.21085237381309346	-1.1688425047903104	0.859896947410339
0.211352023988006	-1.1691215399516757	0.8594392545014076
0.21185167416291853	-1.1694003615182293	0.8589813152661685
0.21235132433783108	-1.169678969391255	0.8585231295297915
0.21285097451274362	-1.1699573634668523	0.8580646971140534
0.21335062468765617	-1.1702355436429526	0.8576060178408472
0.21385027486256872	-1.1705135098175088	0.8571470915332089
0.21434992503748126	-1.1707912618845406	0.8566879180101429
0.2148495752123938	-1.1710687997443374	0.8562284970961437
0.21534922538730636	-1.1713461232888167	0.8557688286084532
0.21584887556221888	-1.171623232416879	0.8553089123703769
0.21634852573713143	-1.1719001270212814	0.8548487481996738
0.21684817591204397	-1.1721768069972172	0.8543883359163325
0.21734782608695652	-1.1724532722385288	0.8539276753391943
0.21784747626186907	-1.1727295226394976	0.8534667662871999
0.2183471264367816	-1.1730055580927965	0.8530056085782117
0.21884677661169416	-1.1732813784911407	0.8525442020297765
0.2193464267866067	-1.1735569837274469	0.852082546459799
0.21984607696151923	-1.173832373692581	0.851620641684332
0.22034572713643177	-1.174107548278277	0.8511584875197458
0.22084537731134432	-1.1743825073769	0.8506960837835664
0.22134502748625687	-1.1746572508772657	0.8502334302897671
0.22184467766116941	-1.1749317786701814	0.8497705268541339
0.22234432783608196	-1.175206090645553	0.8493073732917559
0.2228439780109945	-1.1754801866908235	0.848843969415284
0.22334362818590706	-1.17575406669707	0.8483803150407464
0.2238432783608196	-1.1760277305503044	0.8479164099796599
0.22434292853573212	-1.1763011781399941	0.847452254046399
0.22484257871064467	-1.1765744093524257	0.8469878470526877
0.22534222888555722	-1.176847424076317	0.8465231888120771
0.22584187906046976	-1.177120222195344	0.8460582791341145
0.2263415292353823	-1.177392803597181	0.8455931178315119
0.22684117941029486	-1.1776651681674357	0.8451277047149847
0.2273408295852074	-1.1779373157912678	0.8446620395952218
0.22784047976011995	-1.178209246351315	0.8441961222805342
0.22834012993503247	-1.1784809597331931	0.8437299525816822
0.22883978010994502	-1.1787524558212426	0.8432635303080861
0.22933943028485756	-1.179023734497534	0.8427968552678844
0.2298390804597701	-1.1792947956440374	0.8423299272685155
0.23033873063468266	-1.1795656391458558	0.8418627461198168
0.2308383808095952	-1.1798362648817151	0.8413953116269439
0.23133803098450775	-1.1801066727349554	0.8409276235984167
0.2318376811594203	-1.1803768625852842	0.8404596818395074
0.23233733133433285	-1.1806468343134868	0.8399914861565986
0.23283698150924537	-1.1809165877987353	0.8395230363547228
0.2333366316841579	-1.181186122922003	0.8390543322402485
0.23383628185907046	-1.1814554395613073	0.8385853736171255
0.234335932033983	-1.1817245375944643	0.8381161602887272
0.23483558220889555	-1.1819934169002824	0.8376466920597463
0.2353352323838081	-1.1822620773565897	0.837176968733701
0.23583488255872065	-1.1825305188403101	0.8367069901132388
0.2363345327336332	-1.1827987412267382	0.8362367559999131
0.23683418290854572	-1.1830667443941418	0.8357662661970756
0.23733383308345826	-1.1833345282168921	0.8352955205057114
0.2378334832583708	-1.1836020925696407	0.83482451872609
0.23833313343328336	-1.1838694373280294	0.8343532606597941
0.2388327836081959	-1.1841365623656595	0.8338817461066359
0.23933243378310845	-1.1844034675554245	0.8334099748654862
0.239832083958021	-1.1846701527725436	0.8329379467371826
0.24033173413293354	-1.1849366178886036	0.8324656615196655
0.24083138430784606	-1.1852028627739968	0.8319931190098316
0.2413310344827586	-1.1854688873045893	0.8315203190088515
0.24183068465767116	-1.1857346913473144	0.8310472613105833
0.2423303348325837	-1.1860002747758633	0.8305739457144425
0.24282998500749625	-1.1862656374597207	0.8301003720162058
0.2433296351824088	-1.1865307792675621	0.8296265400110082
0.24382928535732135	-1.1867957000700655	0.8291524494955198
0.2443289355322339	-1.1870603997355444	0.8286781002646278
0.24482858570714644	-1.187324878131505	0.8282034921121069
0.24532823588205896	-1.187589135127328	0.827728624833511
0.2458278860569715	-1.187853170588474	0.827253498220991
0.24632753623188405	-1.1881169843836492	0.8267781120695094
0.2468271864067966	-1.1883805763766009	0.8263024661695727
0.24732683658170915	-1.1886439464353222	0.8258265603153373
0.2478264867566217	-1.1889070944239026	0.8253503942977078
0.24832613693153424	-1.1891700202077256	0.8248739679082887
0.2488257871064468	-1.1894327236511113	0.824397280938337
0.2493254372813593	-1.189695204617578	0.8239203331777898
0.24982508745627185	-1.1899574629694778	0.8234431244158849
0.2503247376311844	-1.1902194985708645	0.8229656544432764
0.25082438780609695	-1.1904813112837322	0.8224879230486294
0.2513240379810095	-1.1907429009690815	0.8220099300197898
0.25182368815592204	-1.1910042674886818	0.8215316751453566
0.2523233383308346	-1.1912654107036151	0.821053158213032
0.25282298850574714	-1.191526330473896	0.820574379009957
0.2533226386806597	-1.1917870266582251	0.8200953373216701
0.25382228885557223	-1.1920474991162768	0.8196160329349511
0.2543219390304848	-1.1923077477067943	0.8191364656352131
0.2548215892053973	-1.1925677722881352	0.8186566352079699
0.2553212393803099	-1.1928275727176016	0.8181765414376067
0.25582088955522236	-1.1930871488515062	0.8176961841076995
0.2563205397301349	-1.1933465005478645	0.8172155630029464
0.25682018990504746	-1.193605627662525	0.8167346779065624
0.25731984007996	-1.1938645300500312	0.8162535286003769
0.25781949025487255	-1.1941232075654276	0.8157721148667431
0.2583191404297851	-1.1943816600636608	0.8152904364876961
0.25881879060469765	-1.1946398873988973	0.8148084932446561
0.2593184407796102	-1.1948978894242552	0.8143262849181915
0.25981809095452274	-1.1951556659917617	0.8138438112877955
0.2603177411294353	-1.1954132169547709	0.8133610721341326
0.26081739130434783	-1.1956705421644724	0.8128780672358563
0.2613170414792604	-1.1959276414727928	0.8123947963724734
0.26181669165417293	-1.19618451472959	0.8119112593213645
0.2623163418290855	-1.1964411617854644	0.8114274558605619
0.262815992003998	-1.1966975824903407	0.810943385767769
0.26331564217891057	-1.1969537766933556	0.8104590488195397
0.26381529235382306	-1.1972097442423457	0.8099744447916669
0.2643149425287356	-1.197465484986223	0.8094895734606568
0.26481459270364816	-1.197720998771882	0.8090044346012658
0.2653142428785607	-1.1979762854461014	0.8085190279880384
0.26581389305347325	-1.1982313448559758	0.8080333533957714
0.2663135432283858	-1.1984861768469985	0.8075474105980801
0.26681319340329834	-1.198740781264223	0.8070611993678173
0.2673128435782109	-1.1989951579522158	0.806574719477697
0.26781249375312344	-1.1992493067559569	0.806087970700525
0.268312143928036	-1.199503227518843	0.8056009528076808
0.26881179410294853	-1.1997569200834188	0.8051136655701276
0.2693114442778611	-1.2000103842927823	0.8046261087587141
0.2698110944527736	-1.200263619988789	0.8041382821439167
0.2703107446276862	-1.2005166270125287	0.8036501854947223
0.2708103948025987	-1.200769405205868	0.8031618185812612
0.27131004497751127	-1.2010219544075929	0.8026731811709088
0.2718096951524238	-1.2012742744583562	0.80218427303253
0.2723093453273363	-1.2015263651975012	0.8016950939336467
0.27280899550224885	-1.2017782264629286	0.8012056436409861
0.2733086456771614	-1.2020298580934936	0.8007159219216514
0.27380829585207395	-1.2022812599265051	0.8002259285414292
0.2743079460269865	-1.202532431798589	0.799735663265738
0.27480759620189904	-1.2027833735464142	0.7992451258596706
0.2753072463768116	-1.2030340850050683	0.7987543160871702
0.27580689655172413	-1.2032845660106208	0.7982632337128571
0.2763065467266367	-1.203534816396613	0.7977718784992445
0.27680619690154923	-1.2037848359987071	0.7972802502104966
0.2773058470764618	-1.2040346246488514	0.796788348607709
0.2778054972513743	-1.2042841821809707	0.7962961734534857
0.27830514742628687	-1.2045335084267457	0.7958037245085434
0.2788047976011994	-1.2047826032186553	0.7953110015342736
0.27930444777611196	-1.2050314663876234	0.7948180042906953
0.2798040979510245	-1.2052800977631728	0.7943247325365256
0.28030374812593706	-1.2055284971766345	0.793831186032083
0.28080339830084955	-1.205776664456975	0.7933373645356426
0.2813030484757621	-1.2060245994329353	0.7928432678049943
0.28180269865067464	-1.2062723019331496	0.7923488955982487
0.2823023488255872	-1.2065197717845544	0.791854247671559
0.28280199900049974	-1.2067670088145444	0.7913593237817461
0.2833016491754123	-1.2070140128497029	0.790864123684726
0.28380129935032483	-1.2072607837154807	0.7903686471357529
0.2843009495252374	-1.2075073212381435	0.7898728938900619
0.2848005997001499	-1.207753625241196	0.7893768637012837
0.2853002498750625	-1.207999695549562	0.788880556323588
0.285799900049975	-1.2082455319863314	0.7883839715100354
0.28629955022488757	-1.208491134374467	0.7878871090130571
0.2867992003998001	-1.2087365025365064	0.7873899685851186
0.28729885057471266	-1.2089816362931785	0.7868925499768403
0.2877985007496252	-1.2092265354668146	0.786394852940339
0.28829815092453775	-1.2094711998768557	0.7858968772250617
0.2887978010994503	-1.2097156293435167	0.7853986225811757
0.2892974512743628	-1.2099598236866445	0.7849000887584994
0.28979710144927534	-1.2102037827238834	0.7844012755049458
0.2902967516241879	-1.2104475062738025	0.7839021825691235
0.29079640179910043	-1.2106909941532817	0.7834028096982962
0.291296051974013	-1.2109342461799872	0.7829031566401891
0.29179570214892553	-1.2111772621694166	0.7824032231406064
0.2922953523238381	-1.2114200419367476	0.7819030089453476
0.2927950024987506	-1.2116625852981984	0.7814025138007165
0.29329465267366317	-1.2119048920665467	0.7809017374503278
0.2937943028485757	-1.2121469620567071	0.7804006796394035
0.29429395302348826	-1.212388795080881	0.7798993401108152
0.2947936031984008	-1.2126303909520304	0.7793977186082447
0.29529325337331336	-1.2128717494816088	0.7788958148737025
0.2957929035482259	-1.2131128704807113	0.7783936286492241
0.29629255372313845	-1.2133537537604895	0.7778911596766463
0.296792203898051	-1.2135943991302034	0.7773884076962033
0.2972918540729635	-1.2138348063993587	0.7768853724483101
0.29779150424787604	-1.214074975376293	0.7763820536723155
0.2982911544227886	-1.2143149058695435	0.7758784511077985
0.29879080459770113	-1.214554597685725	0.7753745644925629
0.2992904547726137	-1.2147940506319779	0.7748703935649247
0.2997901049475262	-1.2150332645147282	0.774365938062364
0.3002897551224388	-1.2152722391386306	0.7738611977210729
0.3007894052973513	-1.2155109743086214	0.7733561722773151
0.30128905547226387	-1.2157494698292237	0.772850861466976
0.3017887056471764	-1.2159877255035287	0.7723452650246158
0.30228835582208896	-1.2162257411346835	0.7718393826849312
0.3027880059970015	-1.216463516524261	0.7713332141812395
0.30328765617191406	-1.2167010514742242	0.7708267592470238
0.3037873063468266	-1.2169383457855665	0.7703200176149486
0.30428695652173915	-1.2171753992581438	0.7698129890168874
0.3047866066966517	-1.2174122116913086	0.7693056731839698
0.30528625687156424	-1.2176487828842864	0.7687980698472859
0.30578590704647673	-1.2178851126353272	0.7682901787371459
0.3062855572213893	-1.2181212007416873	0.7677819995827839
0.30678520739630183	-1.218357047000339	0.7672735321134699
0.3072848575712144	-1.2185926512074214	0.7667647760572684
0.3077845077461269	-1.2188280131585376	0.766255731142239
0.30828415792103947	-1.2190631326490398	0.765746397095864
0.308783808095952	-1.219298009472302	0.7652367736441337
0.30928345827086456	-1.2195326434218123	0.7647268605129516
0.3097831084457771	-1.2197670342908327	0.7642166574279509
0.31028275862068966	-1.2200011818714749	0.7637061641139102
0.3107824087956022	-1.220235085954985	0.7631953802947365
0.31128205897051475	-1.2204687463324844	0.7626843056942664
0.3117817091454273	-1.2207021627935382	0.7621729400349371
0.31228135932033985	-1.2209353351278867	0.7616612830392574
0.3127810094952524	-1.2211682631243919	0.7611493344290188
0.31328065967016494	-1.2214009465711968	0.7606370939253109
0.3137803098450775	-1.221633385255219	0.7601245612482369
0.31427996001999	-1.221865578963	0.7596117361175444
0.3147796101949025	-1.2220975274807693	0.759098618252555
0.3152792603698151	-1.2223292305937588	0.7585852073718519
0.3157789105447276	-1.2225606880866706	0.7580715031933782
0.31627856071964017	-1.222791899742801	0.757557505434083
0.3167782108945527	-1.2230228653460558	0.7570432138111478
0.31727786106946526	-1.2232535846780555	0.7565286280399984
0.3177775112443778	-1.2234840575215529	0.7560137478367457
0.31827716141929036	-1.223714283656539	0.7554985729153778
0.3187768115942029	-1.223944262863779	0.7549831029903662
0.31927646176911545	-1.224173994922924	0.7544673377752519
0.319776111944028	-1.224403479612796	0.7539512769827674
0.32027576211894054	-1.2246327167114976	0.75343492032507
0.3207754122938531	-1.2248617059966285	0.7529182675139066
0.32127506246876564	-1.225090447244519	0.7524013182597938
0.3217747126436782	-1.2253189402316604	0.7518840722733235
0.32227436281859073	-1.2255471847332253	0.7513665292641718
0.3227740129935032	-1.225775180523392	0.750848688940897
0.32327366316841577	-1.226002927376395	0.7503305510121979
0.3237733133433283	-1.2262304250654912	0.7498121151858904
0.32427296351824086	-1.2264576733622568	0.7492933811682986
0.3247726136931534	-1.2266846720389633	0.7487743486663306
0.32527226386806596	-1.2269114208665606	0.7482550173857597
0.3257719140429785	-1.2271379196145693	0.7477353870311035
0.32627156421789105	-1.2273641680531695	0.7472154573073444
0.3267712143928036	-1.2275901659503026	0.7466952279176419
0.32727086456771615	-1.2278159130745259	0.7461746985655834
0.3277705147426287	-1.2280414091926526	0.745653868953219
0.32827016491754124	-1.2282666540708878	0.7451327387821832
0.3287698150924538	-1.2284916474757885	0.7446113077541949
0.32926946526736633	-1.228716389171376	0.7440895755689011
0.3297691154422789	-1.228940878922089	0.7435675419262726
0.33026876561719143	-1.2291651164916684	0.743045206525675
0.3307684157921039	-1.2293891016422471	0.7425225690650102
0.33126806596701647	-1.2296128341359747	0.7419996292421903
0.331767716141929	-1.229836313733775	0.7414763867541814
0.33226736631684156	-1.2300595401963932	0.7409528412974665
0.3327670164917541	-1.230282513283287	0.7404289925677228
0.33326666666666666	-1.2305052327529695	0.7399048402596824
0.3337663168415792	-1.2307276983639943	0.7393803840680002
0.33426596701649175	-1.230949909873126	0.7388556236858753
0.3347656171914043	-1.231171867037342	0.7383305588066719
0.33526526736631684	-1.231393569611944	0.7378051891223074
0.3357649175412294	-1.2316150173522578	0.7372795143245904
0.33626456771614194	-1.2318362100118885	0.7367535341039945
0.3367642178910545	-1.2320571473448685	0.7362272481511012
0.33726386806596703	-1.2322778291034446	0.7357006561551874
0.3377635182408796	-1.2324982550394563	0.7351737578050562
0.3382631684157921	-1.2327184249038246	0.7346465527887656
0.3387628185907047	-1.2329383384469699	0.7341190407937395
0.33926246876561716	-1.23315799541796	0.7335912215065065
0.3397621189405297	-1.233377395565839	0.7330630946132272
0.34026176911544226	-1.2335965386379846	0.7325346597989726
0.3407614192903548	-1.2338154243819082	0.7320059167485191
0.34126106946526735	-1.2340340525432585	0.7314768651454091
0.3417607196401799	-1.2342524228680591	0.730947504673207
0.34226036981509245	-1.2344705351001288	0.7304178350138036
0.342760019990005	-1.2346883889841525	0.7298878558494821
0.34325967016491754	-1.2349059842623538	0.7293575668608187
0.3437593203398301	-1.235123320677211	0.7288269677281926
0.34425897051474263	-1.2353403979698887	0.7282960581311533
0.3447586206896552	-1.2355572158810972	0.7277648377486269
0.34525827086456773	-1.2357737741503312	0.7272333062585618
0.3457579210394803	-1.235990072516683	0.726701463338576
0.3462575712143928	-1.2362061107178297	0.7261693086650208
0.34675722138930537	-1.2364218884910863	0.7256368419139625
0.3472568715642179	-1.2366374055729796	0.7251040627606533
0.3477565217391304	-1.2368526616990423	0.7245709708795754
0.34825617191404296	-1.2370676566037953	0.7240375659444612
0.3487558220889555	-1.237282390021241	0.7235038476282349
0.34925547226386805	-1.2374968616840527	0.7229698156030119
0.3497551224387806	-1.2377110713250772	0.7224354695407916
0.35025477261369314	-1.2379250186748334	0.7219008091117697
0.3507544227886057	-1.2381387034642612	0.7213658339863287
0.35125407296351824	-1.238352125422657	0.7208305438335364
0.3517537231384308	-1.2385652842793156	0.7202949383223136
0.35225337331334333	-1.2387781797615582	0.7197590171200431
0.3527530234882559	-1.238990811596746	0.7192227798939809
0.3532526736631684	-1.2392031795107377	0.7186862263102318
0.353752323838081	-1.2394152832291998	0.7181493560345161
0.3542519740129935	-1.2396271224762727	0.7176121687314618
0.35475162418790607	-1.2398386969759243	0.7170746640653373
0.3552512743628186	-1.240050006450395	0.716536841699057
0.35575092453773116	-1.2402610506216816	0.715998701295299
0.35625057471264365	-1.2404718292108854	0.7154602425158416
0.3567502248875562	-1.2406823419378359	0.7149214650215271
0.35724987506246875	-1.2408925885217366	0.7143823684725094
0.3577495252373813	-1.2411025686810797	0.713842952528432
0.35824917541229384	-1.241312282132905	0.7133032168475961
0.3587488255872064	-1.2415217285942566	0.7127631610883352
0.35924847576211894	-1.241730907780205	0.7122227849073388
0.3597481259370315	-1.2419398194058053	0.7116820879611295
0.36024777611194403	-1.2421484631847268	0.7111410699051625
0.3607474262868566	-1.2423568388299613	0.7105997303942373
0.3612470764617691	-1.2425649460534771	0.7100580690823072
0.36174672663668167	-1.2427727845664933	0.7095160856226256
0.3622463768115942	-1.242980354079109	0.7089737796675358
0.36274602698650676	-1.2431876543005143	0.708431150868569
0.3632456771614193	-1.2433946849392523	0.7078881988766391
0.36374532733633186	-1.2436014457027087	0.7073449233417316
0.3642449775112444	-1.2438079362973071	0.706801323913028
0.3647446276861569	-1.244014156428852	0.7062574002390387
0.36524427786106944	-1.2442201058019722	0.7057131519673826
0.365743928035982	-1.2444257841203343	0.7051685787447886
0.36624357821089454	-1.2446311910867038	0.7046236802172777
0.3667432283858071	-1.24483632640309	0.7040784560301281
0.36724287856071963	-1.24504118977047	0.7035329058277094
0.3677425287356322	-1.245245780888757	0.7029870292536139
0.3682421789105447	-1.245450099457104	0.7024408259506469
0.3687418290854573	-1.2456541451734573	0.7018942955606201
0.3692414792603698	-1.24585791773509	0.7013474377247719
0.36974112943528237	-1.2460614168382584	0.7008002520834613
0.3702407796101949	-1.2462646421782138	0.7002527382761344
0.37074042978510746	-1.2464675934490832	0.6997048959414075
0.37124007996002	-1.2466702703443748	0.6991567247171805
0.37173973013493256	-1.2468726725565136	0.698608224240526
0.3722393803098451	-1.2470747997768066	0.698059394147546
0.3727390304847576	-1.2472766516957372	0.6975102340736127
0.37323868065967014	-1.2474782280027235	0.696960743653201
0.3737383308345827	-1.247679528386343	0.6964109225200867
0.37423798100949524	-1.2478805525341088	0.695860770307077
0.3747376311844078	-1.2480813001322117	0.6953102866459353
0.37523728135932033	-1.2482817708667795	0.6947594711682032
0.3757369315342329	-1.248481964422017	0.6942083235039549
0.3762365817091454	-1.248681880481568	0.6936568432826801
0.37673623188405797	-1.2488815187278852	0.6931050301329374
0.3772358820589705	-1.2490808788427963	0.6925528836825625
0.37773553223388306	-1.249279960506772	0.6920004035584397
0.3782351824087956	-1.2494787633992794	0.691447589386512
0.37873483258370816	-1.2496772871989836	0.6908944407920358
0.3792344827586207	-1.2498755315835073	0.6903409573993391
0.37973413293353325	-1.2500734962293312	0.6897871388318201
0.3802337831084458	-1.2502711808119464	0.6892329847120425
0.38073343328335835	-1.250468585006016	0.6886784946618422
0.38123308345827084	-1.25066570848475	0.6881236683018214
0.3817327336331834	-1.2508625509209195	0.6875685052521668
0.38223238380809593	-1.2510591119857817	0.6870130051318216
0.3827320339830085	-1.2512553913499616	0.6864571675591656
0.383231684157921	-1.2514513886825598	0.6859009921513523
0.3837313343328336	-1.2516471036519896	0.6853444785248145
0.3842309845077461	-1.2518425359256993	0.6847876262952673
0.38473063468265867	-1.2520376851699044	0.6842304350773085
0.3852302848575712	-1.2522325510495522	0.683672904484588
0.38572993503248376	-1.252427133228985	0.6831150341300812
0.3862295852073963	-1.2526214313714412	0.6825568236258466
0.38672923538230886	-1.2528154451387576	0.6819982725828856
0.3872288855572214	-1.2530091741918887	0.6814393806113361
0.38772853573213395	-1.2532026181908378	0.6808801473205495
0.3882281859070465	-1.2533957767946171	0.6803205723190094
0.38872783608195904	-1.253588649660747	0.6797606552139591
0.3892274862568716	-1.2537812364460212	0.6792003956120994
0.3897271364317841	-1.2539735368060763	0.6786397931190083
0.39022678660669663	-1.254165550395409	0.6780788473394277
0.3907264367816092	-1.2543572768675564	0.6775175578771909
0.3912260869565217	-1.2545487158747495	0.6769559243351284
0.39172573713143427	-1.2547398670685173	0.6763939463152985
0.3922253873063468	-1.254930730098805	0.6758316234186456
0.39272503748125936	-1.2551213046147016	0.6752689552452407
0.3932246876561719	-1.2553115902644005	0.6747059413943935
0.39372433783108446	-1.2555015866946826	0.6741425814642952
0.394223988005997	-1.2556912935510616	0.6735788750520967
0.39472363818090955	-1.2558807104785588	0.6730148217543888
0.3952232883558221	-1.2560698371205883	0.6724504211665291
0.39572293853073465	-1.2562586731195646	0.6718856728829619
0.3962225887056472	-1.2564472181167943	0.6713205764972198
0.39672223888055974	-1.2566354717522978	0.6707551316018079
0.3972218890554723	-1.256823433665338	0.6701893377885191
0.39772153923038484	-1.2570111034936005	0.669623194647857
0.3982211894052973	-1.257198480874045	0.6690567017696879
0.3987208395802099	-1.2573855654422097	0.6684898587426807
0.3992204897551224	-1.2575723568325052	0.6679226651545763
0.39972013993003497	-1.2577588546783545	0.6673551205923194
0.4002197901049475	-1.2579450586118668	0.6667872246416938
0.40071944027986006	-1.2581309682642148	0.6662189768876646
0.4012190904547726	-1.2583165832650018	0.6656503769139874
0.40171874062968516	-1.2585019032431934	0.6650814243037756
0.4022183908045977	-1.2586869278260713	0.664512118638814
0.40271804097951025	-1.2588716566401472	0.6639424595001917
0.4032176911544228	-1.2590560893105829	0.6633724464679237
0.40371734132933534	-1.259240225461258	0.6628020791208422
0.4042169915042479	-1.2594240647151156	0.6622313570371113
0.40471664167916044	-1.259607606693685	0.6616602797936406
0.405216291854073	-1.2597908510175113	0.661088846966533
0.40571594202898553	-1.259973797305798	0.6605170581307422
0.406215592203898	-1.2601564451764915	0.6599449128602919
0.40671524237881057	-1.2603387942465767	0.6593724107282408
0.4072148925537231	-1.2605208441315	0.6587995513064858
0.40771454272863566	-1.260702594445995	0.6582263341662135
0.4082141929035482	-1.2608840448027734	0.6576527588770585
0.40871384307846076	-1.261065194814345	0.6570788250083601
0.4092134932533733	-1.26124604409117	0.6565045321278388
0.40971314342828585	-1.261426592242888	0.6559298798024421
0.4102127936031984	-1.2616068388776538	0.655354867598033
0.41071244377811095	-1.2617867836027707	0.6547794950795796
0.4112120939530235	-1.261966426023906	0.6542037618108278
0.41171174412793604	-1.262145765745607	0.6536276673545675
0.4122113943028486	-1.2623248023714404	0.6530512112726087
0.41271104447776114	-1.262503535503312	0.6524743931256654
0.4132106946526737	-1.2626819647419951	0.651897212473302
0.41371034482758623	-1.262860089687162	0.6513196688742869
0.4142099950024988	-1.263037909937263	0.6507417618861876
0.41470964517741127	-1.2632154250890033	0.6501634910653797
0.4152092953523238	-1.2633926347384088	0.6495848559674767
0.41570894552723636	-1.2635695384797998	0.6490058561468188
0.4162085957021489	-1.2637461359065068	0.6484264911567909
0.41670824587706146	-1.2639224266103872	0.6478467605497226
0.417207896051974	-1.2640984101821156	0.6472666638767564
0.41770754622688655	-1.264274086210981	0.6466862006879007
0.4182071964017991	-1.264449454284987	0.6461053705324402
0.41870684657671164	-1.2646245139909598	0.6455241729583545
0.4192064967516242	-1.2647992649143271	0.644942607512475
0.41970614692653674	-1.2649737066390159	0.6443606737405021
0.4202057971014493	-1.2651478387479858	0.6437783711874643
0.42070544727636183	-1.2653216608227147	0.6431956993967224
0.4212050974512744	-1.2654951724432835	0.6426126579109634
0.4217047476261869	-1.265668373188554	0.6420292462718604
0.4222043978010995	-1.2658412626359934	0.6414454640192851
0.422704047976012	-1.266013840361707	0.6408613106929788
0.4232036981509245	-1.2661861059405521	0.6402767858306627
0.42370334832583706	-1.2663580589459675	0.6396918889696434
0.4242029985007496	-1.2665296989500385	0.6391066196450484
0.42470264867566215	-1.26670102552353	0.6385209773936323
0.4252022988505747	-1.2668720382357337	0.6379349617474456
0.42570194902548725	-1.2670427366548072	0.6373485722390431
0.4262015992003998	-1.2672131203472614	0.636761808401804
0.42670124937531234	-1.2673831888784624	0.6361746697628321
0.4272008995502249	-1.2675529418122478	0.6355871558528539
0.42770054972513744	-1.2677223787110663	0.6349992662041165
0.42820019990005	-1.2678914991361419	0.6344110003321353
0.42869985007496253	-1.2680603026469988	0.6338223576654844
0.4291995002498751	-1.268228788802099	0.6332333380434131
0.4296991504247876	-1.2683969571582863	0.632643940681269
0.43019880059970017	-1.2685648072711275	0.6320541651979615
0.4306984507746127	-1.2687323386945906	0.6314640111129292
0.43119810094952526	-1.2688995509814343	0.6308734779483084
0.43169775112443776	-1.2690664436828722	0.6302825652247963
0.4321974012993503	-1.26923301634859	0.6296912724585356
0.43269705147426285	-1.2693992685270887	0.6290995991668399
0.4331967016491754	-1.2695651997653057	0.6285075448647878
0.43369635182408794	-1.2697308096086861	0.6279151090663178
0.4341960019990005	-1.2698960976012708	0.6273222912840503
0.43469565217391304	-1.2700610632855835	0.6267290910301863
0.4351953023488256	-1.2702257062028635	0.626135507814991
0.43569495252373813	-1.2703900258926646	0.6255415411481707
0.4361946026986507	-1.270554021893158	0.6249471905377283
0.4366942528735632	-1.270717693741181	0.624352455490714
0.4371939030484758	-1.2708810409719176	0.623757335512731
0.4376935532233883	-1.2710440631189435	0.6231618301081508
0.43819320339830087	-1.271206759714763	0.6225659387810791
0.4386928535732134	-1.271369130289959	0.6219696610329423
0.43919250374812596	-1.2715311743738107	0.6213729963647815
0.43969215392303845	-1.2716928914941874	0.6207759442764887
0.440191804097951	-1.27185428117717	0.6201785042663
0.44069145427286355	-1.2720153429475056	0.6195806758315613
0.4411911044477761	-1.272176076328412	0.6189824584683012
0.44169075462268864	-1.2723364808416464	0.6183838516712131
0.4421904047976012	-1.2724965560072028	0.6177848549338404
0.44269005497251374	-1.2726563013436825	0.6171854677484213
0.4431897051474263	-1.2728157163682863	0.6165856896060407
0.44368935532233883	-1.2729748005962707	0.6159855199963306
0.4441890054972514	-1.2731335535417614	0.6153849584079257
0.4446886556721639	-1.2732919747170999	0.6147840043280876
0.44518830584707647	-1.2734500636330457	0.6141826572427107
0.445687956021989	-1.2736078197988794	0.6135809166365497
0.44618760619690156	-1.2737652427222654	0.6129787819930742
0.4466872563718141	-1.2739223319092925	0.6123762527943765
0.44718690654672666	-1.274079086864345	0.6117733285213682
0.4476865567216392	-1.274235507090429	0.6111700086536663
0.4481862068965517	-1.2743915920888353	0.6105662926695754
0.44868585707146424	-1.274547341359127	0.60996218004605
0.4491855072463768	-1.2747027543995268	0.6093576702588862
0.44968515742128934	-1.2748578307064042	0.6087527627824489
0.4501848075962019	-1.2750125697745571	0.6081474570898157
0.45068445777111443	-1.2751669710972986	0.6075417526529009
0.451184107946027	-1.2753210341660763	0.6069356489420774
0.4516837581209395	-1.275474758470816	0.6063291454265227
0.4521834082958521	-1.2756281434998824	0.6057222415741407
0.4526830584707646	-1.275781188739827	0.605114936851428
0.45318270864567717	-1.2759338936755913	0.604507230723559
0.4536823588205897	-1.2760862577904468	0.6038991226543101
0.45418200899550226	-1.2762382805661063	0.603290612106316
0.4546816591704148	-1.276389961482427	0.6026816985406863
0.45518130934532736	-1.2765413000176604	0.6020723814172425
0.4556809595202399	-1.276692295648402	0.6014626601944696
0.45618060969515245	-1.2768429478495515	0.6008525343294873
0.45668025987006494	-1.2769932560942054	0.6002420032780268
0.4571799100449775	-1.277143219853855	0.5996310664944875
0.45767956021989004	-1.2772928385982016	0.5990197234318566
0.4581792103948026	-1.2774421117953412	0.5984079735418442
0.45867886056971513	-1.2775910389114646	0.597795816274635
0.4591785107446277	-1.2777396194112005	0.5971832510791805
0.4596781609195402	-1.2778878527573194	0.5965702774029404
0.46017781109445277	-1.2780357384108894	0.5959568946920238
0.4606774612693653	-1.2781832758312865	0.5953431023911764
0.46117711144427787	-1.2783304644759323	0.5947288999436037
0.4616767616191904	-1.2784773038006683	0.5941142867913065
0.46217641179410296	-1.2786237932595506	0.5934992623747561
0.4626760619690155	-1.2787699323047945	0.592883826133038
0.46317571214392805	-1.2789157203867842	0.5922679775037647
0.4636753623188406	-1.279061156954206	0.5916517159232062
0.46417501249375315	-1.279206241453928	0.5910350408261864
0.4646746626686657	-1.2793509733309631	0.5904179516460413
0.4651743128435782	-1.2794953520285282	0.5898004478147156
0.46567396301849073	-1.27963937698803	0.5891825287627273
0.4661736131934033	-1.2797830476490952	0.5885641939191315
0.4666732633683158	-1.279926363449454	0.5879454427115112
0.4671729135432284	-1.280069323824961	0.5873262745659851
0.4676725637181409	-1.2802119282097173	0.5867066889072677
0.46817221389305347	-1.28035417603595	0.5860866851585728
0.468671864067966	-1.2804960667339234	0.5854662627416033
0.46917151424287856	-1.2806375997321473	0.5848454210766545
0.4696711644177911	-1.280778774457246	0.5842241595825234
0.47017081459270366	-1.280919590333884	0.5836024776765
0.4706704647676162	-1.2810600467849156	0.5829803747743992
0.47117011494252875	-1.2812001432312503	0.5823578502905209
0.4716697651174413	-1.2813398790918609	0.5817349036376944
0.47216941529235384	-1.281479253783988	0.5811115342272717
0.4726690654672664	-1.281618266722676	0.5804877414689761
0.4731687156421789	-1.2817569173212746	0.5798635247711481
0.47366836581709143	-1.2818952049910974	0.5792388835405339
0.474168015992004	-1.2820331291415226	0.5786138171823912
0.4746676661669165	-1.2821706891799993	0.5779883251004185
0.47516731634182907	-1.2823078845119613	0.5773624066967815
0.4756669665167416	-1.2824447145410298	0.5767360613721344
0.47616661669165417	-1.282581178668659	0.5761092885255604
0.4766662668665667	-1.282717276294467	0.575482087554595
0.47716591704147926	-1.2828530068160526	0.5748544578552315
0.4776655672163918	-1.2829883696289885	0.5742263988218844
0.47816521739130435	-1.2831233641268154	0.5735979098473811
0.4786648675662169	-1.2832579897011818	0.5729689903230423
0.47916451774112945	-1.2833922457416584	0.5723396396385685
0.479664167916042	-1.2835261316357474	0.5717098571820789
0.48016381809095454	-1.283659646769006	0.5710796423401265
0.4806634682658671	-1.2837927905248387	0.5704489944976019
0.48116311844077964	-1.283925562284698	0.5698179130379113
0.4816627686156921	-1.284057961427963	0.5691863973427815
0.4821624187906047	-1.2841899873319325	0.568554446792328
0.4826620689655172	-1.2843216393718044	0.5679220607650776
0.48316171914042977	-1.2844529169207366	0.5672892386378936
0.4836613693153423	-1.2845838193498023	0.5666559797860948
0.48416101949025486	-1.2847143460279964	0.5660222835833194
0.4846606696651674	-1.2848444963221222	0.5653881494015536
0.48516031984007996	-1.2849742695969544	0.5647535766111457
0.4856599700149925	-1.2851036652151262	0.5641185645808404
0.48615962018990505	-1.2852326825371578	0.5634831126776972
0.4866592703648176	-1.2853613209213144	0.5628472202670554
0.48715892053973014	-1.2854895797239432	0.5622108867127448
0.4876585707146427	-1.2856174582990272	0.5615741113767837
0.48815822088955524	-1.2857449559984488	0.5609368936195226
0.4886578710644678	-1.2858720721719834	0.560299232799723
0.48915752123938033	-1.2859988061671683	0.55966112827439
0.4896571714142929	-1.2861251573293342	0.5590225793988319
0.49015682158920537	-1.2862511250016748	0.5583835855266903
0.4906564717641179	-1.2863767085251658	0.557744146009903
0.49115612193903047	-1.2865019072384505	0.5571042601986156
0.491655772113943	-1.286626720478177	0.5564639274413832
0.49215542228885556	-1.2867511475785138	0.5558231470849221
0.4926550724637681	-1.286875187871623	0.5551819184743269
0.49315472263868065	-1.2869988406872044	0.554540240952841
0.4936543728135932	-1.2871221053528477	0.5538981138620719
0.49415402298850575	-1.2872449811938436	0.553255536541824
0.4946536731634183	-1.2873674675331002	0.5526125083301242
0.49515332333833084	-1.2874895636914168	0.5519690285633332
0.4956529735132434	-1.2876112689871517	0.5513250965759177
0.49615262368815594	-1.2877325827364434	0.5506807117006958
0.4966522738630685	-1.2878535042531036	0.5500358732686426
0.49715192403798103	-1.2879740328485776	0.5493905806089653
0.4976515742128936	-1.288094167831998	0.5487448330490408
0.4981512243878061	-1.2882139085101636	0.548098629914487
0.4986508745627186	-1.2883332541875887	0.5474519705291643
0.49915052473763116	-1.2884522041663204	0.5468048542150489
0.4996501749125437	-1.2885707577460184	0.5461572802922706
0.5001498250874563	-1.2886889142241411	0.5455092480792687
0.5006494752623688	-1.2888066728956176	0.5448607568925679
0.5011491254372814	-1.2889240330529044	0.5442118060468133
0.5016487756121939	-1.289040993986276	0.5435623948549154
0.5021484257871065	-1.289157554983386	0.5429125226278588
0.502648075962019	-1.2892737153295681	0.5422621886748007
0.5031477261369315	-1.2893894743076415	0.5416113923030089
0.5036473763118441	-1.2895048311981137	0.54096013281798
0.5041470264867566	-1.2896197852788784	0.5403084095231915
0.5046466766616692	-1.2897343358254103	0.5396562217203251
0.5051463268365817	-1.2898484821108	0.5390035687091925
0.5056459770114943	-1.2899622234055252	0.5383504497876511
0.5061456271864068	-1.290075558977654	0.537696864251709
0.5066452773613194	-1.290188488092651	0.5370428113953972
0.5071449275362319	-1.2903010100135577	0.5363882905109116
0.5076445777111445	-1.2904131240008565	0.5357333008884775
0.508144227886057	-1.290524829312503	0.5350778418164139
0.5086438780609696	-1.2906361252038296	0.5344219125810628
0.509143528235882	-1.2907470109277535	0.5337655124669104
0.5096431784107947	-1.29085748573444	0.5331086407563614
0.5101428285857071	-1.290967548871616	0.532451296729979
0.5106424787606197	-1.2910771995844186	0.531793479666356
0.5111421289355322	-1.2911864371152484	0.5311351888420145
0.5116417791104447	-1.291295260704016	0.5304764235315901
0.5121414292853573	-1.2914036695879458	0.5298171830076954
0.5126410794602698	-1.2915116630017043	0.5291574665409607
0.5131407296351824	-1.2916192401772084	0.528497273400027
0.5136403798100949	-1.2917264003437965	0.5278366028515031
0.5141400299850075	-1.291833142728158	0.5271754541600198
0.51463968015992	-1.2919394665541484	0.5265138265881084
0.5151393303348326	-1.2920453710431339	0.5258517193963749
0.5156389805097451	-1.2921508554136905	0.5251891318433278
0.5161386306846577	-1.2922559188816634	0.5245260631854407
0.5166382808595702	-1.292360560660175	0.523862512677113
0.5171379310344828	-1.2924647799596696	0.5231984795707271
0.5176375812093953	-1.2925685759877628	0.52253396311658
0.5181372313843079	-1.2926719479493596	0.5218689625628613
0.5186368815592204	-1.2927748950466516	0.5212034771557592
0.519136531734133	-1.2928774164789572	0.5205375061393039
0.5196361819090455	-1.292979511442814	0.5198710487554159
0.520135832083958	-1.2930811791319592	0.5192041042439702
0.5206354822588706	-1.2931824187373528	0.5185366718426793
0.5211351324337831	-1.2932832294471475	0.5178687507871889
0.5216347826086957	-1.2933836104465688	0.5172003403109485
0.5221344327836082	-1.2934835609180266	0.5165314396453088
0.5226340829585208	-1.2935830800410983	0.5158620480194875
0.5231337331334333	-1.293682166992408	0.5151921646605019
0.5236333833083459	-1.2937808209457806	0.5145217887932502
0.5241330334832583	-1.2938790410721113	0.5138509196404595
0.524632683658171	-1.293976826539368	0.5131795564226659
0.5251323338330834	-1.2940741765125787	0.5125076983582244
0.525631984007996	-1.294171090153889	0.5118353446633179
0.5261316341829085	-1.2942675666223866	0.5111624945518497
0.5266312843578211	-1.2943636050742853	0.5104891472356023
0.5271309345327336	-1.294459204662825	0.5098153019241058
0.5276305847076461	-1.2945543645382709	0.5091409578246986
0.5281302348825587	-1.2946490838477913	0.5084661141424065
0.5286298850574712	-1.2947433617356048	0.507790770080059
0.5291295352323838	-1.2948371973428823	0.5071149248382459
0.5296291854072963	-1.294930589807807	0.5064385776152778
0.5301288355822089	-1.295023538265441	0.5057617276071937
0.5306284857571214	-1.2951160418478496	0.5050843740077826
0.531128135932034	-1.2952080996839106	0.5044065160084964
0.5316277861069465	-1.2952997108995155	0.503728152798543
0.5321274362818591	-1.2953908746173863	0.5030492835647851
0.5326270864567716	-1.295481589957159	0.502369907491813
0.5331267366316842	-1.2955718560353178	0.5016900237618654
0.5336263868065967	-1.2956616719651777	0.5010096315548459
0.5341260369815093	-1.295751036856964	0.5003287300483664
0.5346256871564218	-1.2958399498176636	0.49964731841763493
0.5351253373313344	-1.295928409951067	0.49896539583553745
0.5356249875062469	-1.2960164163578234	0.49828296147257595
0.5361246376811594	-1.2961039681352975	0.4976000144968706
0.536624287856072	-1.2961910643776844	0.49691655407419655
0.5371239380309845	-1.2962777041758642	0.49623257936787385
0.5376235882058971	-1.296363886617541	0.49554808953888846
0.5381232383808096	-1.2964496107870704	0.4948630837457553
0.5386228885557222	-1.2965348757655561	0.49417756114460676
0.5391225387306346	-1.2966196806308148	0.49349152088911685
0.5396221889055473	-1.29670402445733	0.49280496213055175
0.5401218390804597	-1.2967879063161942	0.4921178840176751
0.5406214892553723	-1.296871325275299	0.49143028569687
0.5411211394302848	-1.296954280399008	0.4907421663119672
0.5416207896051974	-1.297036770748458	0.49005352500438476
0.5421204397801099	-1.2971187953812495	0.48936436091299046
0.5426200899550225	-1.2972003533517087	0.4886746731742183
0.543119740129935	-1.2972814437106701	0.48798446092195813
0.5436193903048476	-1.297362065505512	0.48729372328757725
0.5441190404797601	-1.2974422177802416	0.48660245939992963
0.5446186906546726	-1.2975218995753266	0.48591066838534713
0.5451183408295852	-1.2976011099277511	0.4852183493675589
0.5456179910044977	-1.2976798478711316	0.4845255014678366
0.5461176411794103	-1.2977581124353532	0.48383212380475493
0.5466172913543228	-1.297835902646925	0.4831382154944045
0.5471169415292354	-1.2979132175288128	0.482443775650289
0.5476165917041479	-1.2979900561003228	0.48174880338324516
0.5481162418790605	-1.2980664173772756	0.4810532978015537
0.548615892053973	-1.2981423003718555	0.4803572580108709
0.5491155422288856	-1.2982177040926601	0.47966068311423293
0.5496151924037981	-1.2982926275446431	0.47896357221201663
0.5501148425787107	-1.298367069729072	0.47826592440191446
0.5506144927536232	-1.2984410296436972	0.47756773877905545
0.5511141429285358	-1.298514506282473	0.4768690144358252
0.5516137931034483	-1.2985874986356516	0.47616975046191634
0.5521134432783609	-1.298660005689843	0.4754699459443788
0.5526130934532734	-1.2987320264279216	0.4747695999675375
0.5531127436281859	-1.298803559828989	0.474068711612989
0.5536123938030985	-1.2988746048684041	0.4733672799596143
0.554112043978011	-1.2989451605177558	0.472665304083578
0.5546116941529236	-1.2990152257448258	0.4719627830582654
0.555111344327836	-1.2990847995135812	0.471259715954315
0.5556109945027486	-1.2991538807842056	0.47055610183961205
0.5561106446776611	-1.2992224685129907	0.46985193977925244
0.5566102948525737	-1.2992905616523638	0.4691472288355174
0.5571099450274862	-1.2993581591508687	0.46844196806790195
0.5576095952023988	-1.2994252599532212	0.46773615653312
0.5581092453773113	-1.2994918630001357	0.46702979328500105
0.5586088955522239	-1.2995579672283937	0.4663228773745588
0.5591085457271364	-1.2996235715708635	0.4656154078499642
0.559608195902049	-1.2996886749564724	0.46490738375654994
0.5601078460769615	-1.299753276310061	0.46419880413672465
0.5606074962518741	-1.2998173745525599	0.46348966803005454
0.5611071464267866	-1.2998809686008197	0.4627799744732043
0.5616067966016991	-1.2999440573676146	0.4620697224998927
0.5621064467766117	-1.3000066397617565	0.46135891114098593
0.5626060969515242	-1.3000687146878585	0.4606475394243412
0.5631057471264368	-1.3001302810465085	0.4599356063749328
0.5636053973013493	-1.3001913377341792	0.45922311101476876
0.5641050474762619	-1.3002518836431325	0.45851005236285003
0.5646046976511744	-1.300311917661526	0.4577964294352442
0.565104347826087	-1.3003714386733118	0.45708224124498215
0.5656039980009995	-1.3004304455583109	0.45636748680215744
0.5661036481759121	-1.3004889371920165	0.45565216511376927
0.5666032983508246	-1.300546912445748	0.45493627518381974
0.5671029485257372	-1.300604370186554	0.45421981601326866
0.5676025987006497	-1.3006613092772181	0.453502786600027
0.5681022488755623	-1.3007177285762268	0.45278518593892714
0.5686018990504748	-1.3007736269377292	0.4520670130217353
0.5691015492253874	-1.3008290032115304	0.45134826683709006
0.5696011994002999	-1.300883856243082	0.450628946370552
0.5701008495752123	-1.3009381848734636	0.44990905060454767
0.570600499750125	-1.3009919879393863	0.4491885785184012
0.5711001499250374	-1.3010452642730579	0.4484675290882362
0.57159980009995	-1.301098012702324	0.44774590128706454
0.5720994502748625	-1.3011502320505133	0.44702369408469705
0.5725991004497751	-1.3012019211364847	0.44630090644777604
0.5730987506246876	-1.3012530787746104	0.44557753733973116
0.5735984007996002	-1.3013037037747002	0.44485358572079337
0.5740980509745127	-1.3013537949420324	0.4441290505479418
0.5745977011494253	-1.3014033510773388	0.44340393077495255
0.5750973513243378	-1.3014523709767103	0.44267822535230905
0.5755970014992504	-1.3015008534316381	0.4419519332272461
0.5760966516741629	-1.3015487972289774	0.4412250533437032
0.5765963018490755	-1.3015962011509556	0.4404975846423624
0.577095952023988	-1.3016430639750298	0.4397695260605227
0.5775956021989006	-1.3016893844740896	0.43904087653225754
0.5780952523738131	-1.3017351614161459	0.43831163498819053
0.5785949025487256	-1.3017803935645773	0.4375818003556954
0.5790945527236382	-1.3018250796779172	0.43685137155870396
0.5795942028985507	-1.3018692185099472	0.43612034751780754
0.5800938530734633	-1.3019128088095866	0.43538872715017934
0.5805935032483758	-1.3019558493209504	0.4346565093695946
0.5810931534232884	-1.3019983387832335	0.43392369308638434
0.5815928035982009	-1.30204027593083	0.4331902772074744
0.5820924537731135	-1.3020816594931288	0.4324562606363017
0.582592103948026	-1.3021224881946165	0.4317216422728373
0.5830917541229386	-1.3021627607548252	0.4309864210135821
0.5835914042978511	-1.3022024758883022	0.43025059575152885
0.5840910544727637	-1.302241632304538	0.42951416537614134
0.5845907046476762	-1.302280228708054	0.42877712877337937
0.5850903548225888	-1.3023182637982407	0.42803948482562054
0.5855900049975012	-1.3023557362694687	0.42730123241171536
0.5860896551724138	-1.3023926448109795	0.4265623704069169
0.5865893053473263	-1.302428988106834	0.42582289768288406
0.5870889555222388	-1.3024647648359675	0.4250828131076754
0.5875886056971514	-1.3024999736721503	0.4243421155457174
0.5880882558720639	-1.3025346132838997	0.42360080385779797
0.5885879060469765	-1.3025686823345064	0.4228588769010468
0.589087556221889	-1.3026021794820064	0.42211633352891775
0.5895872063968016	-1.3026351033791363	0.4213731725911811
0.5900868565717141	-1.3026674526733093	0.42062939293389684
0.5905865067466267	-1.3026992260066184	0.41988499339940466
0.5910861569215392	-1.3027304220157503	0.4191399728262976
0.5915858070964518	-1.3027610393320392	0.41839433004943144
0.5920854572713643	-1.302791076581351	0.4176480638998693
0.5925851074462769	-1.3028205323841495	0.41690117320490183
0.5930847576211894	-1.3028494053553612	0.41615365678799665
0.593584407796102	-1.302877694104442	0.4154055134688068
0.5940840579710145	-1.3029053972353166	0.4146567420631531
0.594583708145927	-1.3029325133463352	0.41390734138298385
0.5950833583208396	-1.3029590410302674	0.41315731023638863
0.5955830084957521	-1.302984978874267	0.412406647427555
0.5960826586706647	-1.3030103254598104	0.41165535175675194
0.5965823088455772	-1.3030350793627603	0.4109034220203402
0.5970819590204898	-1.303059239153189	0.41015085701072435
0.5975816091954023	-1.3030828033955415	0.40939765551635265
0.5980812593703149	-1.3031057706484057	0.4086438163216837
0.5985809095452274	-1.3031281394646426	0.40788933820718337
0.59908055972014	-1.303149908391241	0.4071342199492943
0.5995802098950525	-1.3031710759694115	0.4063784603204422
0.600079860069965	-1.3031916407343997	0.4056220580889707
0.6005795102448775	-1.3032116012155899	0.4048650120191682
0.6010791604197901	-1.303230955936441	0.4041073208712436
0.6015788105947026	-1.303249703414408	0.40334898340127373
0.6020784607696152	-1.3032678421609132	0.4025899983611994
0.6025781109445277	-1.3032853706814356	0.40183036449885173
0.6030777611194402	-1.3033022874753342	0.4010700805578698
0.6035774112943528	-1.3033185910358824	0.4003091452777164
0.6040770614692653	-1.3033342798502094	0.39954755739363773
0.6045767116441779	-1.3033493523993251	0.39878531563666536
0.6050763618190904	-1.3033638071580056	0.39802241873358396
0.605576011994003	-1.3033776425948518	0.39725886540692
0.6060756621689155	-1.3033908571721642	0.39649465437490433
0.6065753123438281	-1.303403449346003	0.3957297843514843
0.6070749625187406	-1.303415417566078	0.3949642540462745
0.6075746126936532	-1.3034267602757412	0.3941980621645317
0.6080742628685657	-1.3034374759119804	0.3934312074071679
0.6085739130434783	-1.3034475629053726	0.39266368847071853
0.6090735632183908	-1.3034570196800261	0.3918955040472951
0.6095732133933034	-1.3034658446535305	0.3911266528245822
0.6100728635682159	-1.3034740362370343	0.39035713348584433
0.6105725137431285	-1.3034815928350458	0.38958694470985183
0.611072163918041	-1.3034885128455636	0.3888160851709127
0.6115718140929535	-1.303494794659886	0.38804455353879513
0.6120714642678661	-1.3035004366627179	0.3872723484787709
0.6125711144427786	-1.3035054372320614	0.38649946865155205
0.6130707646176912	-1.3035097947391363	0.38572591271324885
0.6135704147926037	-1.3035135075484539	0.3849516793154198
0.6140700649675163	-1.3035165740176966	0.3841767671049691
0.6145697151424288	-1.3035189924977317	0.38340117472419805
0.6150693653173414	-1.3035207613325357	0.38262490081071504
0.6155690154922538	-1.3035218788591934	0.3818479439974776
0.6160686656671664	-1.3035223434078187	0.3810703029127099
0.6165683158420789	-1.3035221533015557	0.38029197617992466
0.6170679660169915	-1.303521306856535	0.37951296241788374
0.617567616191904	-1.3035198023818246	0.3787332602405725
0.6180672663668166	-1.3035176381793852	0.3779528682571799
0.6185669165417291	-1.3035148125440692	0.37717178507208865
0.6190665667166417	-1.3035113237635216	0.37639000928481386
0.6195662168915542	-1.303507170118214	0.37560753949003084
0.6200658670664667	-1.303502349881333	0.3748243742775143
0.6205655172413793	-1.3034968613188018	0.37404051223213186
0.6210651674162918	-1.3034907026892029	0.3732559519338075
0.6215648175912044	-1.303483872243755	0.372470691957507
0.6220644677661169	-1.303476368226283	0.3716847308732264
0.6225641179410295	-1.3034681888731292	0.3708980672459296
0.623063768115942	-1.3034593324131853	0.3701106996355694
0.6235634182908546	-1.3034497970677787	0.36932262659702014
0.6240630684657671	-1.3034395810506936	0.36853384668009104
0.6245627186406797	-1.3034286825680965	0.36774435842947806
0.6250623688155922	-1.3034170998185006	0.36695416038474415
0.6255620189905048	-1.3034048309927115	0.3661632510802979
0.6260616691654173	-1.3033918742738069	0.3653716290453565
0.6265613193403299	-1.3033782278371049	0.3645792928039491
0.6270609695152424	-1.3033638898500666	0.3637862408748408
0.627560619690155	-1.303348858472294	0.36299247177156124
0.6280602698650675	-1.30333313185551	0.3621979840023504
0.62855992003998	-1.3033167081434605	0.36140277607012566
0.6290595702148926	-1.3032995854718992	0.3606068464724763
0.629559220389805	-1.303281761968522	0.35981019370161554
0.6300588705647177	-1.3032632357530056	0.35901281624439113
0.6305585207396301	-1.3032440049368035	0.35821471258219123
0.6310581709145427	-1.3032240676232547	0.35741588119098816
0.6315578210894552	-1.3032034219074733	0.3566163205412744
0.6320574712643678	-1.303182065876292	0.35581602909804494
0.6325571214392803	-1.3031599976082193	0.3550150053207499
0.6330567716141929	-1.303137215173449	0.3542132476633072
0.6335564217891054	-1.303113716633733	0.35341075457403825
0.634056071964018	-1.3030895000423761	0.35260752449564986
0.6345557221389305	-1.3030645634441878	0.35180355586521683
0.6350553723138431	-1.3030389048754374	0.3509988471141424
0.6355550224887556	-1.3030125223637832	0.35019339666812593
0.6360546726636682	-1.302985413928235	0.3493872029471442
0.6365543228385807	-1.302957577579144	0.348580264365429
0.6370539730134932	-1.3029290113180931	0.3477725793314098
0.6375536231884058	-1.3028997131378506	0.34696414624770494
0.6380532733633183	-1.3028696810223954	0.3461549635111
0.6385529235382309	-1.3028389129467814	0.3453450295125028
0.6390525737131434	-1.3028074068771283	0.3445343426369068
0.639552223888056	-1.3027751607705427	0.34372290126337174
0.6400518740629685	-1.302742172575129	0.34291070376500693
0.6405515242378811	-1.3027084402298574	0.34209774850891583
0.6410511744127936	-1.302673961664571	0.34128403385617234
0.6415508245877062	-1.3026387347999062	0.3404695581618006
0.6420504747626187	-1.3026027575472523	0.33965431977472965
0.6425501249375313	-1.3025660278086768	0.3388383170377675
0.6430497751124438	-1.302528543476894	0.33802154828757613
0.6435494252873564	-1.3024903024352124	0.3372040118546198
0.6440490754622689	-1.3024513025574618	0.33638570606316087
0.6445487256371815	-1.3024115417079662	0.33556662923120506
0.645048375812094	-1.302371017741449	0.33474677967047745
0.6455480259870064	-1.3023297285030075	0.3339261556863818
0.646047676161919	-1.3022876718280711	0.33310475557798486
0.6465473263368315	-1.3022448455422873	0.33228257763796604
0.6470469765117441	-1.3022012474615403	0.33145962015259567
0.6475466266866566	-1.3021568753918231	0.33063588140168526
0.6480462768615692	-1.302111727129224	0.32981135965856967
0.6485459270364817	-1.3020658004598538	0.3289860531900609
0.6490455772113943	-1.3020190931598021	0.328159960256437
0.6495452273863068	-1.3019716029950454	0.3273330791113662
0.6500448775612194	-1.3019233277214362	0.3265054080019086
0.6505445277361319	-1.301874265084593	0.3256769451684715
0.6510441779110445	-1.3018244128198575	0.3248476888447546
0.651543828085957	-1.3017737686522766	0.3240176372577506
0.6520434782608696	-1.301722330296465	0.32318678862766625
0.6525431284357821	-1.301670095456605	0.32235514116792724
0.6530427786106947	-1.3016170618263618	0.32152269308510967
0.6535424287856072	-1.3015632270888073	0.3206894425789228
0.6540420789605197	-1.3015085889163909	0.31985538784216627
0.6545417291354323	-1.301453144970845	0.31902052706068584
0.6550413793103448	-1.3013968929031394	0.3181848584133476
0.6555410294852574	-1.301339830353405	0.3173483800719939
0.6560406796601699	-1.3012819549508812	0.31651109020140256
0.6565403298350825	-1.3012232643138577	0.3156729869592602
0.657039980009995	-1.3011637560495586	0.31483406849610146
0.6575396301849076	-1.3011034277541458	0.31399433295529644
0.6580392803598201	-1.3010422770126087	0.3131537784729943
0.6585389305347327	-1.3009803013987096	0.31231240317808473
0.6590385807096452	-1.3009174984749214	0.3114702051921761
0.6595382308845578	-1.3008538657923359	0.31062718262951944
0.6600378810594703	-1.3007894008906138	0.30978333359700516
0.6605375312343829	-1.3007241012979358	0.3089386561941078
0.6610371814092953	-1.300657964530888	0.3080931485128339
0.6615368315842078	-1.3005909880944186	0.3072468086377
0.6620364817591204	-1.3005231694817625	0.3063996346456828
0.6625361319340329	-1.3004545061743649	0.3055516246061677
0.6630357821089455	-1.300384995641833	0.3047027765809304
0.663535432283858	-1.300314635341809	0.3038530886240626
0.6640350824587706	-1.3002434227199742	0.3030025587819616
0.6645347326336831	-1.3001713552099023	0.3021511850932673
0.6650343828085957	-1.3000984302330247	0.3012989655888201
0.6655340329835082	-1.300024645198555	0.3004458982916281
0.6660336831584208	-1.2999499975033881	0.2995919812168026
0.6665333333333333	-1.2998744845320698	0.29873721237154816
0.6670329835082459	-1.299798103656665	0.2978815897550742
0.6675326336831584	-1.2997208522367165	0.29702511135858845
0.668032283858071	-1.2996427276191673	0.2961677751652262
0.6685319340329835	-1.2995637271382672	0.29530957915002276
0.6690315842078961	-1.2994838481155007	0.2944505212798497
0.6695312343828086	-1.2994030878594935	0.2935905995133801
0.6700308845577211	-1.2993214436659803	0.2927298118010469
0.6705305347326337	-1.2992389128176494	0.29186815608497635
0.6710301849075462	-1.2991554925841255	0.2910056302989587
0.6715298350824588	-1.299071180221871	0.29014223236839887
0.6720294852573713	-1.2989859729740567	0.2892779602102516
0.6725291354322839	-1.2988998680705643	0.28841281173299316
0.6730287856071964	-1.2988128627278248	0.2875467848365631
0.673528435782109	-1.298724954148771	0.28667987741231465
0.6740280859570215	-1.298636139522747	0.2858120873429669
0.6745277361319341	-1.298546416025422	0.2849434125025534
0.6750273863068466	-1.2984557808186912	0.28407385075637226
0.6755270364817592	-1.2983642310506254	0.28320339996094107
0.6760266866566716	-1.298271763855321	0.28233205796393707
0.6765263368315843	-1.2981783763528751	0.28145982260414426
0.6770259870064967	-1.2980840656492507	0.2805866917114156
0.6775256371814093	-1.2979888288362063	0.2797126631066016
0.6780252873563218	-1.2978926629912155	0.27883773460151984
0.6785249375312343	-1.297795565177324	0.27796190399887166
0.6790245877061469	-1.2976975324431477	0.27708516909222164
0.6795242378810594	-1.2975985618226773	0.2762075276659187
0.680023888055972	-1.297498650335262	0.2753289774950598
0.6805235382308845	-1.2973977949854734	0.2744495163454144
0.6810231884057971	-1.2972959927630296	0.27356914197339294
0.6815228385807096	-1.2971932406426825	0.27268785212597224
0.6820224887556222	-1.2970895355841277	0.27180564454064565
0.6825221389305347	-1.2969848745319288	0.2709225169453744
0.6830217891054473	-1.2968792544153782	0.27003846705851714
0.6835214392803598	-1.2967726721484236	0.269153492588778
0.6840210894552724	-1.2966651246295655	0.26826759123515626
0.6845207396301849	-1.2965566087417342	0.26738076068687144
0.6850203898050975	-1.2964471213522415	0.26649299862332554
0.68552003998001	-1.2963366593126069	0.2656043027140186
0.6860196901549226	-1.2962252194585095	0.26471467061851306
0.6865193403298351	-1.2961127986096623	0.2638240999863651
0.6870189905047476	-1.295999393569684	0.2629325884570456
0.6875186406796602	-1.295885001126044	0.2620401336599107
0.6880182908545727	-1.295769618049921	0.2611467332141222
0.6885179410294853	-1.2956532410961006	0.2602523847285804
0.6890175912043978	-1.2955358670028634	0.2593570858018775
0.6895172413793104	-1.2954174924918758	0.2584608340222159
0.6900168915542229	-1.2952981142680882	0.25756362696736
0.6905165417291355	-1.2951777290196123	0.25666546220456227
0.691016191904048	-1.2950563334176253	0.2557663372905054
0.6915158420789606	-1.2949339241162268	0.2548662497712327
0.692015492253873	-1.2948104977523538	0.2539651971820818
0.6925151424287856	-1.2946860509456537	0.2530631770476183
0.6930147926036981	-1.294560580298365	0.25216018688157793
0.6935144427786107	-1.2944340823951876	0.25125622418677446
0.6940140929535232	-1.294306553803198	0.2503512864550655
0.6945137431284358	-1.294177991071705	0.24944537116725962
0.6950133933033483	-1.294048390732128	0.24853847579305294
0.6955130434782608	-1.2939177492978924	0.24763059779096505
0.6960126936531734	-1.2937860632642855	0.2467217346082581
0.6965123438280859	-1.2936533291083414	0.24581188368087575
0.6970119940029985	-1.2935195432887392	0.2449010424333685
0.697511644177911	-1.2933847022456324	0.24398920827882323
0.6980112943528236	-1.2932488024005562	0.24307637861878045
0.6985109445277361	-1.2931118401563022	0.24216255084318195
0.6990105947026487	-1.292973811896735	0.2412477223302638
0.6995102448775612	-1.292834713986757	0.2403318904465252
0.7000098950524738	-1.2926945427720857	0.2394150525466119
0.7005095452273863	-1.2925532945791796	0.23849720597326968
0.7010091954022989	-1.292410965715068	0.2375783480572489
0.7015088455772114	-1.2922675524672307	0.23665847611723514
0.702008495752124	-1.2921230511034885	0.23573758745978038
0.7025081459270365	-1.2919774578718144	0.23481567937920647
0.7030077961019491	-1.2918307690002273	0.23389274915753702
0.7035074462768616	-1.291682980696662	0.23296879406442064
0.7040070964517741	-1.2915340891487876	0.23204381135703725
0.7045067466266867	-1.2913840905239071	0.23111779828003193
0.7050063968015992	-1.2912329809688055	0.23019075206542494
0.7055060469765118	-1.2910807566095606	0.22926266993252328
0.7060056971514242	-1.2909274135514839	0.22833354908785997
0.7065053473263369	-1.2907729478788774	0.22740338672507707
0.7070049975012493	-1.2906173556549692	0.2264721800248744
0.707504647676162	-1.2904606329216979	0.22553992615489624
0.7080042978510744	-1.2903027756996013	0.22460662226966394
0.708503948025987	-1.2901437799876476	0.22367226551048217
0.7090035982008995	-1.2899836417630843	0.22273685300534599
0.7095032483758121	-1.2898223569812852	0.22180038186886092
0.7100028985507246	-1.2896599215755957	0.22086284920215418
0.7105025487256372	-1.2894963314571601	0.21992425209277242
0.7110021989005497	-1.2893315825147982	0.21898458761460815
0.7115018490754623	-1.2891656706147787	0.21804385282778938
0.7120014992503748	-1.2889985916007414	0.2171020447786069
0.7125011494252873	-1.2888303412934525	0.2161591604994026
0.7130007996001999	-1.288660915490695	0.2152151970084848
0.7135004497751124	-1.2884903099670861	0.21427015131004018
0.714000099950025	-1.288318520473895	0.21332402039401993
0.7144997501249375	-1.2881455427388828	0.21237680123605904
0.7149994002998501	-1.2879713724661352	0.21142849079737078
0.7154990504747626	-1.287796005335882	0.21047908602464468
0.7159987006496752	-1.287619437004338	0.20952858384996684
0.7164983508245877	-1.2874416631034884	0.20857698119068718
0.7169980009995003	-1.287262679240965	0.20762427494935393
0.7174976511744128	-1.2870824809998163	0.20667046201358075
0.7179973013493254	-1.2869010639383645	0.20571553925596536
0.7184969515242379	-1.286718423589994	0.2047595035339747
0.7189966016991505	-1.286534555462982	0.20380235168983998
0.719496251874063	-1.28634945504031	0.20284408055046038
0.7199959020489756	-1.2861631177794708	0.20188468692728348
0.7204955522238881	-1.2859755391122922	0.20092416761620646
0.7209952023988005	-1.2857867144447244	0.19996251939746418
0.7214948525737132	-1.2855966391566553	0.19899973903551516
0.7219945027486256	-1.285405308601717	0.19803582327893787
0.7224941529235382	-1.2852127181071054	0.19707076886031963
0.7229938030984507	-1.2850188629733437	0.19610457249613794
0.7234934532733633	-1.2848237384741084	0.19513723088664142
0.7239931034482758	-1.2846273398560224	0.1941687407157506
0.7244927536231884	-1.2844296623384486	0.19319909865093093
0.7249924037981009	-1.2842307011132656	0.19222830134307586
0.7254920539730135	-1.284030451344701	0.191256345426391
0.725991704147926	-1.2838289081690752	0.19028322751827617
0.7264913543228386	-1.283626066694612	0.1893089442191963
0.7269910044977511	-1.283421922001228	0.18833349211257477
0.7274906546726637	-1.2832164691402939	0.18735686776465543
0.7279903048475762	-1.2830097031344452	0.18637906772438878
0.7284899550224888	-1.282801618977323	0.18540008852329531
0.7289896051974013	-1.2825922116334005	0.18441992667535662
0.7294892553723138	-1.2823814760377017	0.1834385786768725
0.7299889055472264	-1.2821694070956182	0.1824560410063344
0.7304885557221389	-1.2819559996826586	0.1814723101243048
0.7309882058970515	-1.2817412486442157	0.18048738247327162
0.731487856071964	-1.281525148795341	0.1795012544775293
0.7319875062468766	-1.2813076949204998	0.17851392254303106
0.7324871564217891	-1.281088881773344	0.1775253830572705
0.7329868065967017	-1.2808687040764533	0.17653563238912728
0.7334864567716142	-1.2806471565211006	0.17554466688873768
0.7339861069465268	-1.2804242337670064	0.17455248288735897
0.7344857571214393	-1.280199930442093	0.17355907669722265
0.7349854072963519	-1.2799742411422286	0.1725644446113938
0.7354850574712644	-1.279747160430967	0.17156858290362664
0.735984707646177	-1.279518682839307	0.17057148782822507
0.7364843578210895	-1.2792888028654201	0.1695731556198884
0.7369840079960019	-1.279057514974399	0.1685735824935671
0.7374836581709145	-1.2788248135979823	0.16757276464431767
0.737983308345827	-1.2785906931342927	0.16657069824713938
0.7384829585207396	-1.27835514794758	0.1655673794568413
0.7389826086956521	-1.278118172367931	0.16456280440787235
0.7394822588705647	-1.2778797606909962	0.16355696921416887
0.7399819090454772	-1.2776399071777331	0.1625498699690016
0.7404815592203898	-1.2773986060540836	0.16154150274481313
0.7409812093953023	-1.2771558515107437	0.16053186359306532
0.7414808595702149	-1.276911637702839	0.15952094854406781
0.7419805097451274	-1.2766659587496412	0.15850875360681868
0.74248015992004	-1.2764188087342903	0.15749527476883715
0.7429798100949525	-1.276170181703485	0.1564805079960071
0.7434794602698651	-1.2759200716671943	0.15546444923238742
0.7439791104447776	-1.2756684725983443	0.15444709440006382
0.7444787606196902	-1.27541537843253	0.15342843939896447
0.7449784107946027	-1.2751607830676877	0.15240848010669097
0.7454780609695152	-1.2749046803638064	0.15138721237833197
0.7459777111444278	-1.2746470641425935	0.15036463204630574
0.7464773613193403	-1.2743879281871675	0.1493407349201597
0.7469770114942529	-1.2741272662417409	0.14831551678640392
0.7474766616691654	-1.2738650720112823	0.14728897340831948
0.747976311844078	-1.273601339161207	0.1462611005257773
0.7484759620189905	-1.2733360613170173	0.1452318938550507
0.7489756121939031	-1.2730692320640133	0.14420134908862434
0.7494752623688156	-1.272800844946907	0.14316946189500396
0.7499749125437282	-1.2725308934695165	0.14213622791852637
0.7504745627186407	-1.2722593710943952	0.14110164277915635
0.7509742128935533	-1.2719862712424945	0.14006570207229907
0.7514738630684658	-1.2717115872928177	0.1390284013685942
0.7519735132433784	-1.271435312582043	0.1379897362137136
0.7524731634182908	-1.2711574404041903	0.1369497021281642
0.7529728135932034	-1.2708779640102377	0.13590829460707557
0.7534724637681159	-1.2705968766077478	0.1348655091199941
0.7539721139430284	-1.2703141713605148	0.13382134111066904
0.754471764117941	-1.2700298413881776	0.1327757859968477
0.7549714142928535	-1.2697438797658482	0.13172883917005496
0.7554710644677661	-1.2694562795237017	0.1306804959953727
0.7559707146426786	-1.2691670336466174	0.12963075181122583
0.7564703648175912	-1.2688761350737725	0.1285796019291561
0.7569700149925037	-1.268583576698251	0.12752704163360193
0.7574696651674163	-1.2682893513666225	0.1264730661816638
0.7579693153423288	-1.2679934518785665	0.12541767080288013
0.7584689655172414	-1.2676958709864363	0.124360850698993
0.7589686156921539	-1.267396601394853	0.12330260104371331
0.7594682658670665	-1.2670956357602992	0.12224291698248602
0.759967916041979	-1.2667929666906572	0.12118179363223806
0.7604675662168916	-1.2664885867448261	0.1201192260811526
0.7609672163918041	-1.2661824884322546	0.11905520938841466
0.7614668665667167	-1.265874664212509	0.11798973858395333
0.7619665167416292	-1.265565106494846	0.11692280866821043
0.7624661669165417	-1.265253807637741	0.11585441461186848
0.7629658170914543	-1.26494075994845	0.11478455135560453
0.7634654672663668	-1.2646259556825334	0.113713213809818
0.7639651174412794	-1.2643093870434132	0.11264039685438192
0.7644647676161919	-1.263991046181884	0.11156609533836913
0.7649644177911045	-1.2636709251956602	0.11049030407977872
0.765464067966017	-1.2633490161288672	0.10941301786527458
0.7659637181409296	-1.2630253109715757	0.10833423144989708
0.766463368315842	-1.2626998016593052	0.10725393955679514
0.7669630184907547	-1.2623724800725311	0.10617213687693962
0.7674626686656671	-1.2620433380361602	0.1050888180688325
0.7679623188405797	-1.2617123673190556	0.10400397775822814
0.7684619690154922	-1.2613795596334965	0.1029176105378346
0.7689616191904048	-1.261044906634663	0.10182971096701865
0.7694612693653173	-1.2607083999201183	0.10074027357150807
0.7699609195402299	-1.2603700310292596	0.09964929284308685
0.7704605697151424	-1.2600297914427974	0.09855676323928891
0.7709602198900549	-1.259687672582193	0.09746267918309129
0.7714598700649675	-1.2593436658091177	0.09636703506259386
0.77195952023988	-1.2589977624248885	0.0952698252307087
0.7724591704147926	-1.2586499536699025	0.09417104400483338
0.7729588205897051	-1.2583002307230708	0.09307068566652842
0.7734584707646177	-1.2579485847012277	0.09196874446118439
0.7739581209395302	-1.2575950066585646	0.09086521459769388
0.7744577711144428	-1.2572394875860127	0.08976009024810955
0.7749574212893553	-1.2568820184106666	0.08865336554730088
0.7754570714642679	-1.256522589995157	0.08754503459261598
0.7759567216391804	-1.256161193137045	0.08643509144352068
0.776456371814093	-1.2557978185682088	0.08532353012125385
0.7769560219890055	-1.2554324569541964	0.0842103446084622
0.7774556721639181	-1.2550650988936054	0.08309552884884043
0.7779553223388306	-1.254695734917418	0.08197907674675695
0.7784549725137432	-1.2543243554883734	0.08086098216689219
0.7789546226886557	-1.2539509510002826	0.07974123893384938
0.7794542728635682	-1.2535755117773788	0.07861984083177866
0.7799539230384808	-1.2531980280736226	0.07749678160398876
0.7804535732133933	-1.2528184900720294	0.07637205495255903
0.7809532233883059	-1.252436887883973	0.07524565453793351
0.7814528735632184	-1.2520532115484773	0.0741175739785285
0.781952523738131	-1.251667451031504	0.0729878068503146
0.7824521739130434	-1.2512795962252403	0.07185634668641946
0.782951824087956	-1.250889636947361	0.07072318697669168
0.7834514742628685	-1.2504975629402935	0.06958832116729347
0.7839511244377811	-1.250103363870472	0.06845174266026208
0.7844507746126936	-1.2497070293275692	0.06731344481308069
0.7849504247876062	-1.249308548823749	0.06617342093823397
0.7854500749625187	-1.2489079117928577	0.06503166430276534
0.7859497251374313	-1.2485051075896756	0.06388816812782541
0.7864493753123438	-1.2481001254890844	0.06274292558821082
0.7869490254872564	-1.2476929546852844	0.0615959298119033
0.7874486756621689	-1.2472835842909629	0.06044717387959963
0.7879483258370814	-1.2468720033364828	0.05929665082424055
0.788447976011994	-1.2464582007690155	0.058144353630511375
0.7889476261869065	-1.246042165451711	0.05699027523437017
0.7894472763618191	-1.2456238861628373	0.05583440852254549
0.7899469265367316	-1.2452033515949068	0.05467674633203489
0.7904465767116442	-1.244780550353775	0.05351728144959114
0.7909462268865567	-1.244355470957778	0.05235600661121413
0.7914458770614693	-1.243928101836786	0.05119291450161598
0.7919455272363818	-1.2434984313313227	0.05002799775370576
0.7924451774112944	-1.2430664476916078	0.04886124894803761
0.7929448275862069	-1.2426321390766215	0.04769266061227422
0.7934444777611195	-1.2421954935531547	0.04652222522062964
0.793944127936032	-1.2417564990948202	0.045349935193310015
0.7944437781109446	-1.2413151435810934	0.044175782895943365
0.7949434282858571	-1.240871414796308	0.0429997606390091
0.7954430784607697	-1.2404253004286387	0.04182186067724765
0.7959427286356822	-1.2399767880690942	0.040642075209066805
0.7964423788105947	-1.2395258652104735	0.03946039637595263
0.7969420289855073	-1.2390725192463	0.03827681626183346
0.7974416791604197	-1.2386167374697874	0.03709132689249427
0.7979413293353323	-1.2381585070727386	0.03590392023493025
0.7984409795102448	-1.2376978151444569	0.03471458819671196
0.7989406296851574	-1.2372346486706425	0.033523322625339455
0.7994402798600699	-1.2367689945322546	0.03233011530759885
0.7999399300349825	-1.2363008395043744	0.031134957968883416
0.800439580209895	-1.2358301702550774	0.029937842272527226
0.8009392303848076	-1.2353569733441974	0.028738759819115105
0.8014388805597201	-1.234881235222213	0.027537702145805927
0.8019385307346327	-1.234402942229001	0.026334660725605235
0.8024381809095452	-1.2339220805925841	0.0251296269666657
0.8029378310844578	-1.2334386364279415	0.023922592211555783
0.8034374812593703	-1.2329525957357887	0.022713547736534338
0.8039371314342828	-1.2324639444011878	0.02150248475079055
0.8044367816091954	-1.2319726681923402	0.020289394395689175
0.8049364317841079	-1.231478752759242	0.01907426774400763
0.8054360819590205	-1.2309821836323735	0.01785709579914603
0.805935732133933	-1.2304829462213152	0.016637869494347427
0.8064353823088456	-1.2299810258134098	0.015416579691876174
0.8069350324837581	-1.2294764075723899	0.014193217182211405
0.8074346826586707	-1.2289690765368986	0.012967772683215866
0.8079343328335832	-1.2284590176191206	0.011740236839289174
0.8084339830084958	-1.227946215603332	0.010510600220522665
0.8089336331834083	-1.227430655144387	0.009278853321813916
0.8094332833583209	-1.2269123207662118	0.008044986561995777
0.8099329335332334	-1.2263911968604384	0.006808990282950339
0.810432583708146	-1.2258672676845142	0.0055708547486665915
0.8109322338830585	-1.2253405173607759	0.00433057014435056
0.8114318840579711	-1.2248109298740066	0.0030881265754654475
0.8119315342328836	-1.22427848907056	0.0018435140667847983
0.812431184407796	-1.2237431786562425	0.0005967225614224681
0.8129308345827087	-1.2232049821954458	-0.0006522580801532413
0.8134304847576211	-1.222663883107945	-0.0019034380811177734
0.8139301349325337	-1.222119864668823	-0.003156827749312758
0.8144297851074462	-1.2215729100058657	-0.00441243747826447
0.8149294352823588	-1.221023002097865	-0.005670277748260735
0.8154290854572713	-1.2204701237730644	-0.006930359127387225
0.8159287356321839	-1.219914257707191	-0.008192692272632026
0.8164283858070964	-1.2193553864215685	-0.009457287930980083
0.816928035982009	-1.218793492281414	-0.010724156940539693
0.8174276861569215	-1.2182285574937837	-0.011993310231672579
0.8179273363318341	-1.2176605641056677	-0.013264758828156965
0.8184269865067466	-1.2170894940021173	-0.014538513848368292
0.8189266366816592	-1.2165153289041664	-0.015814586506467616
0.8194262868565717	-1.215938050366824	-0.017092988113629238
0.8199259370314843	-1.215357639777017	-0.018373730079268347
0.8204255872063968	-1.2147740783515202	-0.01965682391230362
0.8209252373813093	-1.2141873471348215	-0.020942281222446308
0.8214248875562219	-1.213597426996952	-0.022230113721484018
0.8219245377311344	-1.2130042986313487	-0.02352033322461963
0.822424187906047	-1.212407942552539	-0.024812951651817707
0.8229238380809595	-1.2118083390939487	-0.026107981029168552
0.8234234882558721	-1.2112054684055746	-0.027405433490283817
0.8239231384307846	-1.210599310451658	-0.02870532127772033
0.8244227886056972	-1.2099898450082982	-0.03000765674442309
0.8249224387806097	-1.209377051661041	-0.03131245235518845
0.8254220889555223	-1.2087609098024346	-0.03261972068816553
0.8259217391304348	-1.208141398629508	-0.03392947443637512
0.8264213893053474	-1.2075184971412676	-0.03524172640925925
0.8269210394802599	-1.2068921841360951	-0.03655648953425664
0.8274206896551725	-1.2062624382091247	-0.03787377685841369
0.827920339830085	-1.20562923774959	-0.039193601550002434
0.8284199900049976	-1.2049925609380978	-0.04051597690020915
0.82891964017991	-1.204352385743887	-0.04184091632480206
0.8294192903548225	-1.203708689921991	-0.04316843336587898
0.8299189405297351	-1.2030614510104245	-0.04449854169360736
0.8304185907046476	-1.2024106463272595	-0.04583125510802045
0.8309182408795602	-1.2017562529676709	-0.0471665875408374
0.8314178910544727	-1.2010982478009398	-0.0485045530573271
0.8319175412293853	-1.200436607467398	-0.04984516585818991
0.8324171914042978	-1.199771308375308	-0.051188440281482055
0.8329168415792104	-1.1991023266977245	-0.052534390804589944
0.8334164917541229	-1.1984296383692463	-0.05388303204622145
0.8339161419290355	-1.1977532190827502	-0.055234378768450214
0.834415792103948	-1.1970730442860722	-0.05658844587878405
0.8349154422788606	-1.1963890891785869	-0.057945248432288904
0.8354150924537731	-1.1957013287077745	-0.05930480163374827
0.8359147426286857	-1.195009737565693	-0.060667120839856196
0.8364143928035982	-1.1943142901854007	-0.06203222156146489
0.8369140429785108	-1.1936149607373152	-0.06340011946587551
0.8374136931534233	-1.1929117231254824	-0.06477083037915603
0.8379133433283358	-1.1922045509838395	-0.06614437028852846
0.8384129935032484	-1.191493417672315	-0.06752075534480176
0.8389126436781609	-1.1907782962729514	-0.0689000018648229
0.8394122938530735	-1.1900591595858818	-0.07028212633402364
0.839911944027986	-1.1893359801252874	-0.07166714540897526
0.8404115942028986	-1.1886087301152335	-0.07305507592002691
0.8409112443778111	-1.187877381485475	-0.07444593487397351
0.8414108945527237	-1.1871419058671229	-0.07583973945680367
0.8419105447276362	-1.1864022745883056	-0.07723650703646985
0.8424101949025488	-1.1856584586696552	-0.07863625516575846
0.8429098450774613	-1.1849104288198031	-0.08003900158517663
0.8434094952523739	-1.184158155430718	-0.08144476422592341
0.8439091454272863	-1.183401608572974	-0.08285356121293369
0.844408795602199	-1.182640757990967	-0.0842654108679423
0.8449084457771114	-1.1818755730979573	-0.08568033171267293
0.845408095952024	-1.1811060229710932	-0.08709834247203646
0.8459077461269365	-1.180332076346302	-0.08851946207743716
0.846407396301849	-1.179553701613066	-0.0899437096701398
0.8469070464767616	-1.1787708668091348	-0.09137110460469659
0.8474066966516741	-1.1779835396150953	-0.0928016664524633
0.8479063468265867	-1.1771916873488513	-0.09423541500518913
0.8484059970014992	-1.1763952769599892	-0.09567237027867144
0.8489056471764118	-1.1755942750240413	-0.09711255251651746
0.8494052973513243	-1.1747886477365925	-0.09855598219396006
0.8499049475262369	-1.1739783609073213	-0.1000026800217829
0.8504045977011494	-1.1731633799538799	-0.10145266695031169
0.850904247876062	-1.1723436698956733	-0.10290596417350845
0.8514038980509745	-1.1715191953474813	-0.10436259313315822
0.8519035482258871	-1.170689920512972	-0.10582257552314542
0.8524031984007996	-1.1698558091780695	-0.10728593329383163
0.8529028485757122	-1.1690168247041999	-0.10875268865651964
0.8534024987506247	-1.1681729300213441	-0.11022286408805645
0.8539021489255373	-1.1673240876210225	-0.11169648233548904
0.8544017991004498	-1.1664702595490537	-0.11317356642087766
0.8549014492753623	-1.165611407398201	-0.11465413964620035
0.8554010994502749	-1.1647474923006547	-0.11613822559837148
0.8559007496251874	-1.1638784749203452	-0.11762584815437055
0.8564003998001	-1.1630043154450822	-0.11911703148652758
0.8569000499750125	-1.1621249735785462	-0.12061180006789154
0.8573997001499251	-1.1612404085320704	-0.1221101786777594
0.8578993503248376	-1.160350579016275	-0.12361219240731777
0.8583990004997502	-1.1594554432324906	-0.12511786666544208
0.8588986506746626	-1.158554958863996	-0.12662722718461714
0.8593983008495752	-1.1576490830670738	-0.12814030002701446
0.8598979510244877	-1.1567377724618382	-0.1296571115907212
0.8603976011994003	-1.1558209831228798	-0.13117768861611684
0.8608972513743128	-1.154898670569675	-0.1327020581924176
0.8613969015492254	-1.1539707897567977	-0.13423024776436623
0.8618965517241379	-1.1530372950638825	-0.1357622851391257
0.8623962018990505	-1.1520981402853725	-0.13729819849331096
0.862895852073963	-1.1511532786200147	-0.13883801638022192
0.8633955022488755	-1.150202662660117	-0.14038176773726163
0.8638951524237881	-1.1492462443805551	-0.14192948189353555
0.8643948025987006	-1.1482839751274998	-0.14348118857765613
0.8648944527736132	-1.1473158056069022	-0.14503691792574966
0.8653941029485257	-1.1463416858726818	-0.14659670048967827
0.8658937531234383	-1.1453615653146216	-0.14816056724547538
0.8663934032983508	-1.1443753926460152	-0.14972854960199555
0.8668930534732634	-1.1433831158909493	-0.1513006794098178
0.8673927036481759	-1.1423846823713135	-0.15287698897037574
0.8678923538230885	-1.141380038693477	-0.1544575110453359
0.868392003998001	-1.140369130734651	-0.15604227886622413
0.8688916541729136	-1.1393519036288664	-0.15763132614434072
0.8693913043478261	-1.1383283017526473	-0.15922468708092397
0.8698909545227387	-1.1372982687102948	-0.16082239637760076
0.8703906046976512	-1.1362617473187975	-0.1624244892471463
0.8708902548725637	-1.1352186795923527	-0.16403100142452637
0.8713899050474763	-1.1341690067265109	-0.1656419691782593
0.8718895552223888	-1.1331126690818683	-0.1672574293221059
0.8723892053973014	-1.132049606167376	-0.16887741922708716
0.8728888555722139	-1.1309797566231699	-0.17050197683385274
0.8733885057471265	-1.1299030582029763	-0.1721311406654145
0.873888155922039	-1.1288194477560307	-0.17376494984023272
0.8743878060969515	-1.1277288612085234	-0.17540344408570777
0.874887456271864	-1.1266312335445323	-0.17704666375206166
0.8753871064467766	-1.1255264987864366	-0.17869464982664077
0.8758867566216891	-1.1244145899748215	-0.18034744394862176
0.8763864067966017	-1.1232954391477852	-0.18200508842420288
0.8768860569715142	-1.122168977319702	-0.1836676262422224
0.8773857071464268	-1.1210351344593918	-0.1853351010902679
0.8778853573213393	-1.1198938394676576	-0.1870075573712836
0.8783850074962519	-1.1187450201542108	-0.1886850402206849
0.8788846576711644	-1.1175886032139026	-0.1903675955240218
0.8793843078460769	-1.1164245142023148	-0.19205526993517696
0.8798839580209895	-1.115252677510629	-0.193748110895149
0.880383608195902	-1.1140730163397379	-0.19544616665144798
0.8808832583708146	-1.112885452673636	-0.19714948627808979
0.8813829085457271	-1.1116899072520057	-0.19885811969624712
0.8818825587206397	-1.1104862995419789	-0.20057211769558092
0.8823822088955522	-1.1092745477090749	-0.20229153195625232
0.8828818590704648	-1.1080545685872352	-0.204016415071681
0.8833815092453773	-1.1068262776479647	-0.20574682057204619
0.8838811594202899	-1.1055895889685177	-0.20748280294857518
0.8843808095952024	-1.1043444151991062	-0.2092244176786635
0.884880459770115	-1.1030906675290844	-0.21097172125183092
0.8853801099450275	-1.1018282556520729	-0.21272477119657773
0.8858797601199401	-1.1005570877299709	-0.21448362610817198
0.8863794102948526	-1.0992770703558505	-0.21624834567737927
0.8868790604697652	-1.0979881085156185	-0.21801899072022962
0.8873787106446777	-1.0966901055484792	-0.2197956232088025
0.8878783608195902	-1.095382963106074	-0.22157830630313252
0.8883780109945028	-1.0940665811102914	-0.22336710438424068
0.8888776611694152	-1.0927408577096835	-0.22516208308836275
0.8893773113443278	-1.091405689234411	-0.22696330934242867
0.8898769615192403	-1.0900609701496868	-0.22877085140082934
0.8903766116941529	-1.0887065930076176	-0.23058477888355763
0.8908762618690654	-1.0873424483974146	-0.23240516281575177
0.891375912043978	-1.0859684248938688	-0.23423207566874385
0.8918755622188905	-1.084584409004035	-0.2360655914026427
0.8923752123938031	-1.0831902851120472	-0.23790578551055638
0.8928748625687156	-1.0817859354219703	-0.23975273506450026
0.8933745127436282	-1.0803712398985927	-0.2416065187631102
0.8938741629185407	-1.078946076206122	-0.2434672169811887
0.8943738130934533	-1.0775103196446085	-0.24533491182123032
0.8948734632683658	-1.0760638430840477	-0.24720968716699415
0.8953731134432784	-1.074606516896037	-0.24909162873921367
0.8958727636181909	-1.0731382088828922	-0.2509808241535596
0.8963724137931034	-1.0716587842040448	-0.2528773629809941
0.896872063968016	-1.070168105299685	-0.2547813368105721
0.8973717141429285	-1.0686660318114274	-0.25669283931488057
0.8978713643178411	-1.0671524204999105	-0.25861196631820077
0.8983710144927536	-1.0656271251591778	-0.2605388158675636
0.8988706646676662	-1.0640899965276214	-0.26247348830683254
0.8993703148425787	-1.0625408821954272	-0.2644160863539744
0.8998699650174913	-1.06097962650824	-0.26636671518168403
0.9003696151924038	-1.0594060704669128	-0.26832548250155097
0.9008692653673164	-1.057820051623121	-0.2702924986519489
0.9013689155422289	-1.0562214039706377	-0.2722678766898486
0.9018685657171415	-1.0546099578320425	-0.2742517324867723
0.902368215892054	-1.052985539740605	-0.27624418482912244
0.9028678660669666	-1.0513479723171049	-0.27824535552312285
0.903367516241879	-1.0496970741413136	-0.2802553695046224
0.9038671664167917	-1.0480326596178358	-0.28227435495406006
0.9043668165917041	-1.0463545388360065	-0.28430244341686856
0.9048664667666166	-1.0446625174235118	-0.28633976992964444
0.9053661169415292	-1.0429563963933823	-0.28838647315240395
0.9058657671164417	-1.0412359719839717	-0.2904426955073114
0.9063654172913543	-1.0395010354915495	-0.29250858332422974
0.9068650674662668	-1.037751373095014	-0.29458428699356076
0.9073647176411794	-1.0359867656723376	-0.2966699611267515
0.9078643678160919	-1.0342069886081893	-0.298765764724997
0.9083640179910045	-1.0324118115922514	-0.30087186135661986
0.908863668165917	-1.030600998407618	-0.3029884193436834
0.9093633183408296	-1.0287743067087187	-0.3051156119584154
0.9098629685157421	-1.0269314877880413	-0.3072536176301097
0.9103626186906547	-1.0250722863310258	-0.3094026201631291
0.9108622688655672	-1.023196440158319	-0.31156280896679817
0.9113619190404798	-1.0213036799545856	-0.31373437929794906
0.9118615692153923	-1.0193937289829982	-0.3159175325169876
0.9123612193903049	-1.0174663027844737	-0.3181124763583776
0.9128608695652174	-1.0155211088605938	-0.32031942521657697
0.9133605197401299	-1.0135578463391108	-0.32253860044848714
0.9138601699150425	-1.0115762056208881	-0.3247702306935707
0.914359820089955	-1.0095758680068927	-0.3270145522129273
0.9148594702648676	-1.0075565053038933	-0.3292718092487054
0.9153591204397801	-1.005517779407306	-0.3315422544053205
0.9158587706146927	-1.003459341859556	-0.3338261490541203
0.9163584207896052	-1.00138083338208	-0.3361237637632899
0.9168580709645178	-0.9992818833790927	-0.3384353787548766
0.9173577211394303	-0.9971621094109085	-0.3407612843910719
0.9178573713143429	-0.995021116634479	-0.3431017816920627
0.9183570214892554	-0.9928584972086326	-0.3454571828879203
0.918856671664168	-0.9906738296611519	-0.3478278120073342
0.9193563218390804	-0.988466678214684	-0.3502140055061723
0.919855972013993	-0.986236592068066	-0.3526161129391994
0.9203556221889055	-0.9839831046294103	-0.355034497678592
0.9208552723638181	-0.9817057326968418	-0.35746953768327777
0.9213549225387306	-0.9794039755824543	-0.35992162632349545
0.9218545727136431	-0.9770773141745082	-0.3623911732654723
0.9223542228885557	-0.9747252099324127	-0.3648786054216351
0.9228538730634682	-0.9723471038084723	-0.36738436797229496
0.9233535232383808	-0.9699424150896547	-0.36990892546548143
0.9238531734132933	-0.9675105401520098	-0.37245276300224595
0.9243528235882059	-0.9650508511193927	-0.3750163875156752
0.9248524737631184	-0.9625626944173156	-0.37760032915273695
0.925352123938031	-0.9600453892116394	-0.38020514276916223
0.9258517741129435	-0.9574982257205601	-0.3828314095488063
0.9263514242878561	-0.954920463387068	-0.385479738760262
0.9268510744627686	-0.9523113288972843	-0.38815076966517126
0.9273507246376812	-0.9496700140284875	-0.3908451735943776
0.9278503748125937	-0.9469956733083785	-0.3935636562102376
0.9283500249875063	-0.944287421464848	-0.39630695997573956
0.9288496751624188	-0.9415443306426566	-0.3990758668538824
0.9293493253373314	-0.9387654273603508	-0.40187120126391085
0.9298489755122439	-0.9359496891769162	-0.4046938333247416
0.9303486256871564	-0.9330960410333985	-0.4075446824202557
0.930848275862069	-0.9302033512297421	-0.41042472112605033
0.9313479260369815	-0.9272704269910377	-0.4133349795433261
0.9318475762118941	-0.9242960095706357	-0.41627655009229225
0.9323472263868066	-0.9212787688292163	-0.4192505928258637
0.9328468765617192	-0.9182172972193321	-0.42225834133394435
0.9333465267366317	-0.9151101030934284	-0.42530110932013415
0.9338461769115443	-0.9119556032395201	-0.428380297946488
0.9343458270864567	-0.9087521145323886	-0.43149740405828557
0.9348454772613694	-0.9054978445682347	-0.4346540294206501
0.9353451274362818	-0.9021908811268388	-0.43785189112278133
0.9358447776111944	-0.8988291802761234	-0.441092833334655
0.9363444277861069	-0.8954105528984867	-0.44437884063660565
0.9368440779610195	-0.8919326493745338	-0.4477120531859018
0.937343728135932	-0.8883929421058173	-0.4510947840384465
0.9378433783108446	-0.8847887054911353	-0.4545295390107804
0.9383430284857571	-0.8811169928867982	-0.45801903955166734
0.9388426786606696	-0.8773746099753982	-0.4615662491984449
0.9393423288355822	-0.873558083833238	-0.4651744043276311
0.9398419790104947	-0.8696636268143253	-0.46884705008155253
0.9403416291854073	-0.8656870941469463	-0.4725880825746057
0.9408412793603198	-0.8616239338495464	-0.47640179877204464
0.9413409295352324	-0.8574691271924115	-0.48029295581438575
0.9418405797101449	-0.8532171174263212	-0.48426684206583037
0.9423402298850575	-0.8488617238203301	-0.4883293628440869
0.94283988005997	-0.844396037127121	-0.492487144712666
0.9433395302348826	-0.839812291320637	-0.49674766349042226
0.9438391804097951	-0.835101704669532	-0.5011194029142589
0.9443388305847077	-0.8302542806779359	-0.5056120534229228
0.9448384807596202	-0.8252585557632713	-0.5102367641915194
0.9453381309345328	-0.820101275140619	-0.5150064669466241
0.9458377811094453	-0.8147669702460422	-0.519936298228852
0.9463374312843578	-0.8092373984700136	-0.5250441593310275
0.9468370814592704	-0.8034907860454323	-0.5303514730666594
0.9473367316341829	-0.7975007823285508	-0.5358842291295743
0.9478363818090955	-0.7912349784238157	-0.541674465092803
0.948336031984008	-0.784652745401963	-0.5477624277964297
0.9488356821589206	-0.777701966101461	-0.5541998411332881
0.949335332333833	-0.7703138780930237	-0.5610550626516999
0.9498349825087457	-0.7623944930634445	-0.5684216637178512
0.9503346326836581	-0.7538093224338532	-0.5764337034214441
0.9508342828585707	-0.7443536479152842	-0.5852954575204418
0.9513339330334832	-0.7336869845591004	-0.5953469548659103
0.9518335832083958	-0.7211586061615959	-0.6072384514461363
0.9523332333833083	-0.7051586876221533	-0.6225792874490167
0.9528328835582209	-0.6764022889595936	-0.650653902636316
0.9528328835582209	-0.650653902636316	-0.650653902636316


==> figures/freqplots/l3freqplot/l3m0modefreqs.dat <==
0.0004996501749125437	-1.514620929745668	-0.000569615115584382	-0.00032886744101901877	0.00032886744101901877	0.000569615115584382	1.514620929745668
0.0014989505247376311	-1.5121809641878434	-0.001696028810558802	-0.0009792027241596066	0.0009792027241596066	0.001696028810558802	1.5121809641878434
0.0019986006996501747	-1.511702209641956	-0.002260945676502363	-0.0013053576644275167	0.0013053576644275167	0.002260945676502363	1.511702209641956
0.0024982508745627187	-1.511862246112775	-0.0028264715448298927	-0.0016318642421900684	0.0016318642421900684	0.0028264715448298927	1.511862246112775
0.0029979010494752623	-1.5118414269902056	-0.0033917475222273587	-0.001958226579561338	0.001958226579561338	0.0033917475222273587	1.5118414269902056
0.0034975512243878063	-1.5118665719449895	-0.0039570458466979	-0.002284601857589656	0.002284601857589656	0.0039570458466979	1.5118665719449895
0.004496851574212894	-1.511868592440191	-0.0050876489016786096	-0.002937356254977897	0.002937356254977897	0.0050876489016786096	1.511868592440191
0.0049965017491254374	-1.5118604171995809	-0.005652934050984025	-0.00326372408244779	0.00326372408244779	0.005652934050984025	1.5118604171995809
0.005496151924037981	-1.5118656982375682	-0.006218237646236586	-0.0035901026251128638	0.0035901026251128638	0.006218237646236586	1.5118656982375682
0.005995802098950525	-1.5118675183505201	-0.0067835447366157015	-0.003916483257827658	0.003916483257827658	0.0067835447366157015	1.5118675183505201
0.006995102448775613	-1.5118699243162321	-0.007914163542868297	-0.004569247433422544	0.004569247433422544	0.007914163542868297	1.5118699243162321
0.007494752623688156	-1.5118710646131832	-0.00847947246093194	-0.004895629375197624	0.004895629375197624	0.00847947246093194	1.5118710646131832
0.007994402798600699	-1.5118730643608649	-0.009044792761706468	-0.0052220179865577155	0.0052220179865577155	0.009044792761706468	1.5118730643608649
0.008494052973513244	-1.5118744031709914	-0.009610112195912228	-0.005548406201308302	0.005548406201308302	0.009610112195912228	1.5118744031709914
0.008993703148425788	-1.5118762503174714	-0.010175435508450955	-0.0058747967674868135	0.0058747967674868135	0.010175435508450955	1.5118762503174714
0.009993003498250875	-1.5118810318760065	-0.011306098821546765	-0.006527587892227774	0.006527587892227774	0.011306098821546765	1.5118810318760065
0.010492653673163418	-1.511883364742859	-0.011871438399181429	-0.0068539882202834634	0.0068539882202834634	0.011871438399181429	1.511883364742859
0.010992303848075962	-1.5118858889901567	-0.012436779437784455	-0.007180389528983753	0.007180389528983753	0.012436779437784455	1.5118858889901567
0.011491954022988506	-1.511888529916543	-0.013002128381911435	-0.0075067955450237684	0.0075067955450237684	0.013002128381911435	1.511888529916543
0.01199160419790105	-1.511891338887244	-0.013567481556752444	-0.007833204154468382	0.007833204154468382	0.013567481556752444	1.511891338887244
0.012491254372813593	-1.511894082476918	-0.01413283961206331	-0.008159615738946866	0.008159615738946866	0.01413283961206331	1.511894082476918
0.012990904547726136	-1.5118969698608646	-0.014698203715723125	-0.008486030977306606	0.008486030977306606	0.014698203715723125	1.5118969698608646
0.01349055472263868	-1.5119001177253797	-0.015263574474368422	-0.00881245022857082	0.00881245022857082	0.015263574474368422	1.5119001177253797
0.014489855072463769	-1.5119065964616358	-0.016394333981542178	-0.009465299653243366	0.009465299653243366	0.016394333981542178	1.5119065964616358
0.014989505247376312	-1.5119099732833532	-0.01695972324342575	-0.009791730135577683	0.009791730135577683	0.01695972324342575	1.5119099732833532
0.015988805597201398	-1.5119171632981703	-0.01809052402618973	-0.010444604547008336	0.010444604547008336	0.01809052402618973	1.5119171632981703
0.01698810594702649	-1.5119247909399	-0.01922135338814133	-0.011097496295563426	0.011097496295563426	0.01922135338814133	1.5119247909399
0.017487756121939032	-1.5119287994268094	-0.019786780035899374	-0.011423949409128716	0.011423949409128716	0.019786780035899374	1.5119287994268094
0.01848705647176412	-1.5119370951671827	-0.020917657143722616	-0.012076870077756376	0.012076870077756376	0.020917657143722616	1.5119370951671827
0.019486356821589206	-1.5119459204389634	-0.022048568548233602	-0.012729811516497916	0.012729811516497916	0.022048568548233602	1.5119459204389634
0.01998600699650175	-1.5119504990340347	-0.022614037681428695	-0.01305629036956059	0.01305629036956059	0.022614037681428695	1.5119504990340347
0.020485657171414293	-1.5119551900464987	-0.02317951578421717	-0.01338277466347832	0.01338277466347832	0.02317951578421717	1.5119551900464987
0.020985307346326837	-1.5119599949519402	-0.023745003456740497	-0.013709264750991528	0.013709264750991528	0.023745003456740497	1.5119599949519402
0.02148495752123938	-1.5119649152965688	-0.024310500726923603	-0.01403576065494008	0.01403576065494008	0.024310500726923603	1.5119649152965688
0.021984607696151924	-1.511969942789408	-0.024876007758202267	-0.014362262476280351	0.014362262476280351	0.024876007758202267	1.511969942789408
0.022484257871064468	-1.5119750808787293	-0.025441524890550966	-0.014688770417720784	0.014688770417720784	0.025441524890550966	1.5119750808787293
0.02298390804597701	-1.5119803579931645	-0.026007052661136076	-0.015015284796611711	0.015015284796611711	0.026007052661136076	1.5119803579931645
0.023483558220889555	-1.5119857438165922	-0.02657259086238547	-0.01534180549917975	0.01534180549917975	0.02657259086238547	1.5119857438165922
0.0239832083958021	-1.5119912391127897	-0.027138139784964793	-0.01566833270022645	0.01566833270022645	0.027138139784964793	1.5119912391127897
0.024482858570714642	-1.5119968445612375	-0.027703699753812136	-0.01599486659352318	0.01599486659352318	0.027703699753812136	1.5119968445612375
0.026481459270364816	-1.512020461663007	-0.029966054935644405	-0.017301072022796373	0.017301072022796373	0.029966054935644405	1.512020461663007
0.027480759620189903	-1.5120329581432121	-0.031097304643166627	-0.01795421843729647	0.01795421843729647	0.031097304643166627	1.5120329581432121
0.02798040979510245	-1.5120393845414988	-0.03166294838298336	-0.018280803087836296	0.018280803087836296	0.03166294838298336	1.5120393845414988
0.028480059970014994	-1.5120459246371951	-0.03222860507483002	-0.018607395584005856	0.018607395584005856	0.03222860507483002	1.5120459246371951
0.028979710144927538	-1.5120525797039097	-0.032794274772626086	-0.018933995964951246	0.018933995964951246	0.032794274772626086	1.5120525797039097
0.02947936031984008	-1.512059350114958	-0.03335995782931958	-0.019260604440235238	0.019260604440235238	0.03335995782931958	1.512059350114958
0.029979010494752625	-1.5120662353218202	-0.033925654442088164	-0.019587221130661775	0.019587221130661775	0.033925654442088164	1.5120662353218202
0.030478660669665168	-1.5120732433648052	-0.03449136495142895	-0.019913846239493323	0.019913846239493323	0.03449136495142895	1.5120732433648052
0.030978310844577712	-1.5120803583991052	-0.03505708939412522	-0.020240479794825832	0.020240479794825832	0.03505708939412522	1.5120803583991052
0.031477961019490255	-1.5120875959840259	-0.035622828144551984	-0.020567122019417513	0.020567122019417513	0.035622828144551984	1.5120875959840259
0.031977611194402795	-1.51209494258294	-0.036188581348426174	-0.0208937730041613	0.0208937730041613	0.036188581348426174	1.51209494258294
0.03247726136931534	-1.5121024078562413	-0.036754349328473594	-0.02122043294216275	0.02122043294216275	0.036754349328473594	1.5121024078562413
0.03297691154422788	-1.5121099907096125	-0.03732013220285088	-0.0215471019084115	0.0215471019084115	0.03732013220285088	1.5121099907096125
0.03347656171914043	-1.5121176864620103	-0.03788593027909855	-0.02187378008718725	0.02187378008718725	0.03788593027909855	1.5121176864620103
0.03447586206896552	-1.5121334318639574	-0.03901757298514538	-0.0225271646567616	0.0225271646567616	0.03901757298514538	1.5121334318639574
0.034975512243878064	-1.5121414732202476	-0.03958341795489274	-0.02285387125768845	0.02285387125768845	0.03958341795489274	1.5121414732202476
0.035475162418790604	-1.512149633159654	-0.04014927907821619	-0.023180587647344413	0.023180587647344413	0.04014927907821619	1.512149633159654
0.03647446276861569	-1.5121663024691494	-0.04128105058840643	-0.02383405028510881	0.02383405028510881	0.04128105058840643	1.5121663024691494
0.03697411294352824	-1.5121748103300208	-0.0418469614223816	-0.024160796805133333	0.024160796805133333	0.0418469614223816	1.5121748103300208
0.03747376311844078	-1.5121834321625884	-0.042412889259181706	-0.02448755363173335	0.02448755363173335	0.042412889259181706	1.5121834321625884
0.037973413293353325	-1.512192172620392	-0.04297883437958061	-0.024814320934194934	0.024814320934194934	0.04297883437958061	1.512192172620392
0.038473063468265865	-1.5122010286625296	-0.043544796991621	-0.0251410988390326	0.0251410988390326	0.043544796991621	1.5122010286625296
0.03897271364317841	-1.5122099980464647	-0.044110777307691175	-0.025467887476128506	0.025467887476128506	0.044110777307691175	1.5122099980464647
0.0399720139930035	-1.5122282858859037	-0.04524279201184904	-0.026121497528466202	0.026121497528466202	0.04524279201184904	1.5122282858859037
0.04097131434282859	-1.5122470376395691	-0.04637488039052577	-0.02677515224216344	0.02677515224216344	0.04637488039052577	1.5122470376395691
0.04147096451774113	-1.5122565865574218	-0.04694095280282549	-0.02710199670782727	0.02710199670782727	0.04694095280282549	1.5122565865574218
0.041970614692653674	-1.5122662518586407	-0.04750704428485226	-0.02742885273545081	0.02742885273545081	0.04750704428485226	1.5122662518586407
0.042470264867566214	-1.5122760325610434	-0.048073155106651666	-0.027755720487818134	0.027755720487818134	0.048073155106651666	1.5122760325610434
0.04296991504247876	-1.5122859297572067	-0.04863928550251663	-0.028082600107394735	0.028082600107394735	0.04863928550251663	1.5122859297572067
0.0434695652173913	-1.512295941770981	-0.04920543568649978	-0.028409491724242647	0.028409491724242647	0.04920543568649978	1.512295941770981
0.04396921539230385	-1.5123060701168585	-0.049771605911533394	-0.02873639549170115	0.02873639549170115	0.049771605911533394	1.5123060701168585
0.044468865567216395	-1.5123163131325066	-0.05033779637559026	-0.02906331153104437	0.02906331153104437	0.05033779637559026	1.5123163131325066
0.044968515742128935	-1.5123266733646155	-0.050904007354015283	-0.029390240007913213	0.029390240007913213	0.050904007354015283	1.5123266733646155
0.04546816591704148	-1.5123371485017478	-0.05147023903679093	-0.02971718103935603	0.02971718103935603	0.05147023903679093	1.5123371485017478
0.04596781609195402	-1.5123477404985832	-0.05203649169516719	-0.030044134788568384	0.030044134788568384	0.05203649169516719	1.5123477404985832
0.04646746626686657	-1.5123584468609967	-0.05260276551915039	-0.030371101372586754	0.030371101372586754	0.05260276551915039	1.5123584468609967
0.04696711644177911	-1.5123692691440984	-0.053169060755624546	-0.03069808094085666	0.03069808094085666	0.053169060755624546	1.5123692691440984
0.048466066966516744	-1.5124024315716846	-0.05486807727599323	-0.03167909897019527	0.03167909897019527	0.05486807727599323	1.5124024315716846
0.04946536731634183	-1.5124251186804896	-0.05600086628201314	-0.03233317850161193	0.03233317850161193	0.05600086628201314	1.5124251186804896
0.04996501749125437	-1.5124366357040118	-0.05656729486108076	-0.03266023893344663	0.03266023893344663	0.05656729486108076	1.5124366357040118
0.05046466766616692	-1.51244826844761	-0.05713374648545536	-0.0329873133419651	0.0329873133419651	0.05713374648545536	1.51244826844761
0.051463968015992005	-1.512471881953964	-0.058266719759089945	-0.03364150462979828	0.03364150462979828	0.058266719759089945	1.512471881953964
0.051963618190904545	-1.5124838617466967	-0.05883324186332455	-0.03396862178585872	0.03396862178585872	0.05883324186332455	1.5124838617466967
0.05246326836581709	-1.5124959580211101	-0.05939978793364955	-0.03429575347853226	0.03429575347853226	0.05939978793364955	1.5124959580211101
0.05296291854072963	-1.5125081697879128	-0.05996635820167607	-0.03462289984856065	0.03462289984856065	0.05996635820167607	1.5125081697879128
0.05346256871564218	-1.5125204968651893	-0.0605329528713531	-0.034950061020872544	0.034950061020872544	0.0605329528713531	1.5125204968651893
0.05396221889055472	-1.5125329405327919	-0.06109957222403505	-0.035277237165086496	0.035277237165086496	0.06109957222403505	1.5125329405327919
0.05496151924037981	-1.5125581738911913	-0.06223288577896616	-0.03593163486020056	0.03593163486020056	0.06223288577896616	1.5125581738911913
0.055461169415292354	-1.5125709643157135	-0.06279958046923605	-0.03625885670729904	0.03625885670729904	0.06279958046923605	1.5125709643157135
0.0559608195902049	-1.5125838706599122	-0.06336630073307353	-0.036586094069288165	0.036586094069288165	0.06336630073307353	1.5125838706599122
0.05646046976511744	-1.5125968926918039	-0.06393304682090103	-0.036913347098012736	0.036913347098012736	0.06393304682090103	1.5125968926918039
0.05696011994002999	-1.512610030547181	-0.06449981894434514	-0.03724061592292755	0.03724061592292755	0.06449981894434514	1.512610030547181
0.05745977011494253	-1.5126232837737912	-0.06506661734020062	-0.03756790068790704	0.03756790068790704	0.06506661734020062	1.5126232837737912
0.05895872063968016	-1.5126637389113948	-0.06676717251879276	-0.038549852057670864	0.038549852057670864	0.06676717251879276	1.5126637389113948
0.0594583708145927	-1.5126774555030371	-0.06733407834433597	-0.038877202007391594	0.038877202007391594	0.06733407834433597	1.5126774555030371
0.05995802098950525	-1.5126912878700913	-0.06790101159573124	-0.0392045685997871	0.0392045685997871	0.06790101159573124	1.5126912878700913
0.06045767116441779	-1.5127052357927797	-0.06846797252504717	-0.039531951987703644	0.039531951987703644	0.06846797252504717	1.5127052357927797
0.060957321339330336	-1.5127192998290195	-0.06903496135284208	-0.03985935230588174	0.03985935230588174	0.06903496135284208	1.5127192998290195
0.06145697151424288	-1.512733479445981	-0.0696019783120154	-0.04018676969615667	0.04018676969615667	0.0696019783120154	1.512733479445981
0.062456271864067964	-1.512762185942703	-0.07073609754082717	-0.0408416562516376	0.0408416562516376	0.07073609754082717	1.512762185942703
0.06295592203898051	-1.5127767127775622	-0.07130320028722242	-0.041169125706926435	0.041169125706926435	0.07130320028722242	1.5127767127775622
0.06345557221389306	-1.5127913552807994	-0.07187033208639518	-0.04149661279595807	0.04149661279595807	0.07187033208639518	1.5127913552807994
0.06395522238880559	-1.5128061136221274	-0.07243749317915958	-0.04182411766521893	0.04182411766521893	0.07243749317915958	1.5128061136221274
0.06445487256371814	-1.5128209878592525	-0.07300468379872746	-0.04215164045682666	0.04215164045682666	0.07300468379872746	1.5128209878592525
0.06495452273863069	-1.5128359777281304	-0.0735719041780052	-0.04247918131272298	0.04247918131272298	0.0735719041780052	1.5128359777281304
0.06545417291354323	-1.5128510834044613	-0.07413915453920335	-0.042806740368795095	0.042806740368795095	0.07413915453920335	1.5128510834044613
0.06645347326336831	-1.5128816420796314	-0.07527374616863498	-0.043461913666154116	0.043461913666154116	0.07527374616863498	1.5128816420796314
0.06695312343828086	-1.512897095105445	-0.07584108790422654	-0.04378952819229601	0.04378952819229601	0.07584108790422654	1.512897095105445
0.0674527736131934	-1.5129126637426713	-0.07640846054775784	-0.044117161483498216	0.044117161483498216	0.07640846054775784	1.5129126637426713
0.06795242378810595	-1.512928348131068	-0.07697586433871684	-0.04444481368531051	0.04444481368531051	0.07697586433871684	1.512928348131068
0.06845207396301849	-1.5129441484666497	-0.07754329952833183	-0.044772484950560854	0.044772484950560854	0.07754329952833183	1.5129441484666497
0.06895172413793103	-1.5129600644620425	-0.07811076633130357	-0.04510017541075703	0.04510017541075703	0.07811076633130357	1.5129600644620425
0.06945137431284358	-1.5129760961544303	-0.07867826498020461	-0.0454278852078078	0.0454278852078078	0.07867826498020461	1.5129760961544303
0.06995102448775613	-1.5129922435903427	-0.07924579571220502	-0.04575561448628191	0.04575561448628191	0.07924579571220502	1.5129922435903427
0.07045067466266866	-1.5130085069036023	-0.07981335875744902	-0.046083363386729845	0.046083363386729845	0.07981335875744902	1.5130085069036023
0.07095032483758121	-1.5130248859321185	-0.08038095435526858	-0.04641113205498754	0.04641113205498754	0.08038095435526858	1.5130248859321185
0.07144997501249375	-1.5130413806871523	-0.08094858272962895	-0.04673892062806629	0.04673892062806629	0.08094858272962895	1.5130413806871523
0.0719496251874063	-1.5130579912619013	-0.0815162441207344	-0.047066729252363826	0.047066729252363826	0.0815162441207344	1.5130579912619013
0.07244927536231884	-1.5130747175723407	-0.0820839387557759	-0.047394558066775005	0.047394558066775005	0.0820839387557759	1.5130747175723407
0.07294892553723138	-1.5130915595618422	-0.08265166687662437	-0.047722407218672915	0.047722407218672915	0.08265166687662437	1.5130915595618422
0.07344857571214393	-1.5131085174790873	-0.08321942870947023	-0.04805027684642133	0.04805027684642133	0.08321942870947023	1.5131085174790873
0.07394822588705648	-1.5131255910090637	-0.08378722448245128	-0.048378167089561254	0.048378167089561254	0.08378722448245128	1.5131255910090637
0.07444787606196901	-1.513142780399747	-0.08435505443871315	-0.04870607809621874	0.04870607809621874	0.08435505443871315	1.513142780399747
0.07494752623688156	-1.5131600855371872	-0.08492291880789422	-0.04903401000680774	0.04903401000680774	0.08492291880789422	1.5131600855371872
0.0754471764117941	-1.5131775064069954	-0.0854908178202294	-0.049361962962089	0.049361962962089	0.0854908178202294	1.5131775064069954
0.07644647676161918	-1.513212695379902	-0.08662672071523543	-0.05001793258136703	0.05001793258136703	0.08662672071523543	1.513212695379902
0.07744577711144428	-1.5132483474686436	-0.08776276499351669	-0.050673988096695426	0.050673988096695426	0.08776276499351669	1.5132483474686436
0.07794542728635682	-1.513266347117906	-0.08833084073360549	-0.051002048421170725	0.051002048421170725	0.08833084073360549	1.513266347117906
0.07844507746126937	-1.5132844625711663	-0.08889895251874882	-0.05133013064725469	0.05133013064725469	0.08889895251874882	1.5132844625711663
0.0789447276361819	-1.5133026937823681	-0.08946710058903377	-0.051658234921252766	0.051658234921252766	0.08946710058903377	1.5133026937823681
0.08044367816091955	-1.513358081973456	-0.09117176480007573	-0.05264268143342942	0.05264268143342942	0.09117176480007573	1.513358081973456
0.08094332833583208	-1.513376776171861	-0.09174006031684878	-0.052970875311040506	0.052970875311040506	0.09174006031684878	1.513376776171861
0.08144297851074463	-1.513395586214429	-0.09230839328653383	-0.053299091951019895	0.053299091951019895	0.09230839328653383	1.513395586214429
0.08194262868565717	-1.513414512042689	-0.09287676393918119	-0.05362733149426719	0.05362733149426719	0.09287676393918119	1.513414512042689
0.08244227886056972	-1.5134335535209225	-0.09344517250184788	-0.05395559407997119	0.05395559407997119	0.09344517250184788	1.5134335535209225
0.08294192903548225	-1.5134527107713436	-0.09401361921679674	-0.05428387985611985	0.05428387985611985	0.09401361921679674	1.5134527107713436
0.08394122938530735	-1.513491372710446	-0.09515062803556715	-0.05494052155044811	0.05494052155044811	0.09515062803556715	1.513491372710446
0.0844408795602199	-1.5135108771676995	-0.09571919060058914	-0.05526887775123106	0.05526887775123106	0.09571919060058914	1.5135108771676995
0.08544017991004497	-1.513550233640119	-0.09685643323119082	-0.05592566158775263	0.05592566158775263	0.09685643323119082	1.513550233640119
0.08593983008495752	-1.513570085473932	-0.09742511375828984	-0.05625408950628668	0.05625408950628668	0.09742511375828984	1.513570085473932
0.08643948025987007	-1.5135900531261883	-0.09799383407509107	-0.05658254161809826	0.05658254161809826	0.09799383407509107	1.5135900531261883
0.0869391304347826	-1.5136101364942898	-0.0985625944145488	-0.056911018065900286	0.056911018065900286	0.0985625944145488	1.5136101364942898
0.08743878060969515	-1.5136303356087983	-0.09913139501180969	-0.05723951899375835	0.05723951899375835	0.09913139501180969	1.5136303356087983
0.0879384307846077	-1.513650650511295	-0.09970023610237812	-0.0575680445459701	0.0575680445459701	0.09970023610237812	1.513650650511295
0.08843808095952024	-1.5136710811622223	-0.10026911791776535	-0.057896594864548	0.057896594864548	0.10026911791776535	1.5136710811622223
0.08943738130934532	-1.513712289770946	-0.1014070046666661	-0.0585537703791152	0.0585537703791152	0.1014070046666661	1.513712289770946
0.08993703148425787	-1.513733067690523	-0.10197601007029457	-0.05888239586338299	0.05888239586338299	0.10197601007029457	1.513733067690523
0.09043668165917042	-1.5137539613844566	-0.10254505713590345	-0.059211046688573576	0.059211046688573576	0.10254505713590345	1.5137539613844566
0.09093633183408296	-1.5137749708575745	-0.1031141461032521	-0.059539723001740937	0.059539723001740937	0.1031141461032521	1.5137749708575745
0.0914359820089955	-1.5137960960942194	-0.10368327720678065	-0.059868424946656604	0.059868424946656604	0.10368327720678065	1.5137960960942194
0.09193563218390804	-1.5138173369917003	-0.10425245067484563	-0.06019715266365827	0.06019715266365827	0.10425245067484563	1.5138173369917003
0.09243528235882059	-1.5138386937213257	-0.10482166674906976	-0.06052590630078354	0.06052590630078354	0.10482166674906976	1.5138386937213257
0.09343458270864567	-1.513881754489972	-0.10596022765580715	-0.061183491912173336	0.061183491912173336	0.10596022765580715	1.513881754489972
0.09393423288355822	-1.5139034584596964	-0.10652957295350038	-0.06151232417217232	0.06151232417217232	0.10652957295350038	1.5139034584596964
0.09443388305847077	-1.5139252782528145	-0.10709896179769501	-0.061841182929514675	0.061841182929514675	0.10709896179769501	1.5139252782528145
0.09493353323338331	-1.5139472137838121	-0.10766839442385072	-0.06217006832877047	0.06217006832877047	0.10766839442385072	1.5139472137838121
0.09543318340829585	-1.5139692650287502	-0.10823787105948351	-0.06249898050996728	0.06249898050996728	0.10823787105948351	1.5139692650287502
0.0959328335832084	-1.5139914320962495	-0.10880739195022518	-0.06282791962359914	0.06282791962359914	0.10880739195022518	1.5139914320962495
0.09693213393303349	-1.514036113430408	-0.10994656742416781	-0.06348587921834993	0.06348587921834993	0.10994656742416781	1.514036113430408
0.09843108445777111	-1.5141040035966833	-0.11165566839965771	-0.06447302420028475	0.06447302420028475	0.11165566839965771	1.5141040035966833
0.09893073463268366	-1.514126865186343	-0.11222545974050838	-0.06480212793246087	0.06480212793246087	0.11222545974050838	1.514126865186343
0.09943038480759621	-1.5141498425186921	-0.11279529698008837	-0.06513125960746931	0.06513125960746931	0.11279529698008837	1.5141498425186921
0.09993003498250874	-1.5141729356395812	-0.11336518035555673	-0.06546041937111882	0.06546041937111882	0.11336518035555673	1.5141729356395812
0.10042968515742129	-1.5141961444522674	-0.11393511010197958	-0.06578960736800794	0.06578960736800794	0.11393511010197958	1.5141961444522674
0.10142898550724638	-1.5142429093908931	-0.11507510965182818	-0.06644806864231985	0.06644806864231985	0.11507510965182818	1.5142429093908931
0.10192863568215892	-1.514266465492228	-0.11564517992784064	-0.06677734221062573	0.06677734221062573	0.11564517992784064	1.514266465492228
0.10342758620689656	-1.5143378283287852	-0.1173556755958568	-0.06776533638485395	0.06776533638485395	0.1173556755958568	1.5143378283287852
0.10392723638180909	-1.5143618474425753	-0.11792593655318051	-0.06809472608449584	0.06809472608449584	0.11792593655318051	1.5143618474425753
0.10592583708145926	-1.5144590814237948	-0.12020746535093957	-0.06941258030224923	0.06941258030224923	0.12020746535093957	1.5144590814237948
0.10642548725637181	-1.5144836792911611	-0.12077796997613664	-0.06974211844062243	0.06974211844062243	0.12077796997613664	1.5144836792911611
0.10692513743128436	-1.51450839290378	-0.12134852404530494	-0.07007168670447657	0.07007168670447657	0.12134852404530494	1.51450839290378
0.1074247876061969	-1.5145332222768455	-0.12191912779478356	-0.0704012852395268	0.0704012852395268	0.12191912779478356	1.5145332222768455
0.10792443778110944	-1.5145581674333433	-0.12248978146310718	-0.07073091419278271	0.07073091419278271	0.12248978146310718	1.5145581674333433
0.10842408795602199	-1.5145832282801779	-0.12306048528329946	-0.07106057370808595	0.07106057370808595	0.12306048528329946	1.5145832282801779
0.10892373813093453	-1.5146084049007797	-0.12363123949551753	-0.07139026393344299	0.07139026393344299	0.12363123949551753	1.5146084049007797
0.10942338830584708	-1.514633697272301	-0.12420204433562347	-0.07171998501439779	0.07171998501439779	0.12420204433562347	1.514633697272301
0.10992303848075961	-1.5146591053813412	-0.1247729000417218	-0.07204973709781343	0.07204973709781343	0.1247729000417218	1.5146591053813412
0.11042268865567216	-1.5146846292299374	-0.12534380684895938	-0.07237952032888066	0.07237952032888066	0.12534380684895938	1.5146846292299374
0.11142198900549725	-1.514736024195653	-0.12648577472097497	-0.07303918082267827	0.07303918082267827	0.12648577472097497	1.514736024195653
0.11242128935532233	-1.5147878821152658	-0.12762794984938594	-0.0736989676673864	0.0736989676673864	0.12762794984938594	1.5147878821152658
0.11292093953023488	-1.5148139847146922	-0.12819911573019424	-0.07402890883898222	0.07402890883898222	0.12819911573019424	1.5148139847146922
0.11342058970514743	-1.5148402030257295	-0.1287703341354573	-0.07435888203711859	0.07435888203711859	0.1287703341354573	1.5148402030257295
0.11392023988005998	-1.514866537117514	-0.12934160530837627	-0.07468888741183385	0.07468888741183385	0.12934160530837627	1.514866537117514
0.11441989005497251	-1.5148929869129037	-0.12991292948058458	-0.07501892510646323	0.07501892510646323	0.12991292948058458	1.5148929869129037
0.1154191904047976	-1.5149462337606157	-0.13105573778419874	-0.07567909804953175	0.07567909804953175	0.13105573778419874	1.5149462337606157
0.11591884057971015	-1.5149730308092086	-0.13162722239160823	-0.07600923359217927	0.07600923359217927	0.13162722239160823	1.5149730308092086
0.11641849075462268	-1.5149999435783972	-0.13219876095156172	-0.07633940204397602	0.07633940204397602	0.13219876095156172	1.5149999435783972
0.11691814092953523	-1.5150269720748863	-0.1327703537031896	-0.07666960355288775	0.07666960355288775	0.1327703537031896	1.5150269720748863
0.11741779110444778	-1.5150541163141498	-0.13334200088478393	-0.07699983826628785	0.07699983826628785	0.13334200088478393	1.5150541163141498
0.11841709145427286	-1.515108752036536	-0.13448545949102897	-0.07766040789627437	0.07766040789627437	0.13448545949102897	1.515108752036536
0.11941639180409795	-1.515163850703818	-0.1356291386777384	-0.07832111211454701	0.07832111211454701	0.1356291386777384	1.515163850703818
0.1199160419790105	-1.5151915736020136	-0.1362010615828262	-0.07865151506213369	0.07865151506213369	0.1362010615828262	1.5151915736020136
0.12041569215392303	-1.5152194122718725	-0.13677304034953333	-0.07898195210030189	0.07898195210030189	0.13677304034953333	1.5152194122718725
0.12141499250374813	-1.5152754367927008	-0.13791716641738835	-0.07964292903713695	0.07964292903713695	0.13791716641738835	1.5152754367927008
0.12191464267866067	-1.5153036226532557	-0.1384893141963109	-0.07997346923169756	0.07997346923169756	0.1384893141963109	1.5153036226532557
0.12241429285357322	-1.5153319242285117	-0.13906151878975737	-0.08030404410745495	0.08030404410745495	0.13906151878975737	1.5153319242285117
0.12291394302848575	-1.515360341549997	-0.1396337804388739	-0.08063465381377294	0.08063465381377294	0.1396337804388739	1.515360341549997
0.1234135932033983	-1.515388874590365	-0.14020609938022838	-0.08096529849738461	0.08096529849738461	0.14020609938022838	1.515388874590365
0.12391324337831085	-1.5154175233640048	-0.140778475854004	-0.08129597830723642	0.08129597830723642	0.140778475854004	1.5154175233640048
0.1244128935532234	-1.5154462878554757	-0.14135091009864184	-0.08162669339123245	0.08162669339123245	0.14135091009864184	1.5154462878554757
0.12491254372813593	-1.5154751680783085	-0.14192340235477566	-0.08195744389859468	0.08195744389859468	0.14192340235477566	1.5154751680783085
0.12541219390304847	-1.515504164016891	-0.1424959528601938	-0.08228822997693554	0.08228822997693554	0.1424959528601938	1.515504164016891
0.12641149425287357	-1.5155625030779918	-0.14364122957950376	-0.0829499094426097	0.0829499094426097	0.14364122957950376	1.5155625030779918
0.12691114442778612	-1.5155918462054077	-0.14421395627318537	-0.08328080312775203	0.08328080312775203	0.14421395627318537	1.5155918462054077
0.12791044477761118	-1.5156508795861996	-0.1453595875206917	-0.08394269914330096	0.08394269914330096	0.1453595875206917	1.5156508795861996
0.12841009495252373	-1.515680569856023	-0.1459324925564003	-0.08427370177281246	0.08427370177281246	0.1459324925564003	1.515680569856023
0.12940939530234882	-1.515740297555822	-0.147078482649622	-0.08493581701996367	0.08493581701996367	0.147078482649622	1.515740297555822
0.13090834582708646	-1.5158307569505205	-0.14879792144423423	-0.08592926709859607	0.08592926709859607	0.14879792144423423	1.5158307569505205
0.131407996001999	-1.5158611415100365	-0.1493711896436058	-0.08626049164376617	0.08626049164376617	0.1493711896436058	1.5158611415100365
0.13190764617691153	-1.5158916417808352	-0.1499445192122608	-0.08659175369850267	0.08659175369850267	0.1499445192122608	1.5158916417808352
0.13240729635182408	-1.5159222577526668	-0.15051791038841975	-0.08692305341110619	0.08692305341110619	0.15051791038841975	1.5159222577526668
0.13340659670164917	-1.5159838368335252	-0.1516648785304043	-0.0875857664115932	0.0875857664115932	0.1516648785304043	1.5159838368335252
0.13390624687656172	-1.516014799936367	-0.15223845597673558	-0.0879171799986612	0.0879171799986612	0.15223845597673558	1.516014799936367
0.1349055472263868	-1.516077073245215	-0.1533857988221548	-0.08858012209512019	0.08858012209512019	0.1533857988221548	1.516077073245215
0.13540519740129936	-1.5161083834548945	-0.1539595647037401	-0.08891165090504936	0.08891165090504936	0.1539595647037401	1.5161083834548945
0.1359048475762119	-1.5161398093504417	-0.1545333938780395	-0.08924321842235435	0.08924321842235435	0.1545333938780395	1.5161398093504417
0.13640449775112443	-1.5161713509660102	-0.155107286588421	-0.08957482479849158	0.08957482479849158	0.155107286588421	1.5161713509660102
0.13690414792603697	-1.5162030082600255	-0.15568124307340633	-0.08990647018240654	0.08990647018240654	0.15568124307340633	1.5162030082600255
0.13740379810094952	-1.5162347812689887	-0.15625526357703753	-0.0902381547260941	0.0902381547260941	0.15625526357703753	1.5162347812689887
0.13790344827586207	-1.5162666699624003	-0.15682934833899967	-0.09056987857916146	0.09056987857916146	0.15682934833899967	1.5162666699624003
0.13840309845077461	-1.516298674340042	-0.15740349759987873	-0.09090164189161068	0.09090164189161068	0.15740349759987873	1.516298674340042
0.13890274862568716	-1.516330794417954	-0.15797771160243668	-0.091233444814984	0.091233444814984	0.15797771160243668	1.516330794417954
0.1394023988005997	-1.5163630301867077	-0.1585519905875692	-0.09156528749960437	0.09156528749960437	0.1585519905875692	1.5163630301867077
0.13990204897551226	-1.5163953816446227	-0.15912633479902447	-0.09189717009756285	0.09189717009756285	0.15912633479902447	1.5163953816446227
0.14040169915042477	-1.5164278487898604	-0.15970074447615712	-0.09222909275834244	0.09222909275834244	0.15970074447615712	1.5164278487898604
0.14090134932533732	-1.516460431621463	-0.16027521986033708	-0.0925610556327208	0.0925610556327208	0.16027521986033708	1.516460431621463
0.14140099950024987	-1.516493130131535	-0.16084976119538505	-0.09289305887295538	0.09289305887295538	0.16084976119538505	1.516493130131535
0.14190064967516242	-1.5165259443275596	-0.16142436872262608	-0.09322510262983301	0.09322510262983301	0.16142436872262608	1.5165259443275596
0.14240029985007496	-1.5165588742043479	-0.16199904268429324	-0.09355718705471792	0.09355718705471792	0.16199904268429324	1.5165588742043479
0.1428999500249875	-1.516591919762468	-0.16257378332241265	-0.09388931229889702	0.09388931229889702	0.16257378332241265	1.516591919762468
0.14339960019990006	-1.516625080992235	-0.16314859087808758	-0.09422147851316967	0.09422147851316967	0.16314859087808758	1.516625080992235
0.1438992503748126	-1.51665835790149	-0.16372346559621956	-0.09455368585055085	0.09455368585055085	0.16372346559621956	1.51665835790149
0.14439890054972515	-1.516691750494695	-0.16429840771738818	-0.09488593446162011	0.09488593446162011	0.16429840771738818	1.516691750494695
0.14489855072463767	-1.5167252587434734	-0.164873417483582	-0.09521822449778805	0.09521822449778805	0.164873417483582	1.5167252587434734
0.14539820089955022	-1.5167588826668226	-0.16544849513957957	-0.09555055611212324	0.09555055611212324	0.16544849513957957	1.5167588826668226
0.14589785107446276	-1.5167926222634989	-0.1660236409263479	-0.09588292945554266	0.09588292945554266	0.1660236409263479	1.5167926222634989
0.1463975012493753	-1.516826477521095	-0.1665988550871712	-0.09621534468032318	0.09621534468032318	0.1665988550871712	1.516826477521095
0.14689715142428786	-1.5168604484540391	-0.16717413786507315	-0.0965478019386483	0.0965478019386483	0.16717413786507315	1.5168604484540391
0.14789645177411295	-1.5169287372865108	-0.16832491024343374	-0.09721284316438024	0.09721284316438024	0.16832491024343374	1.5169287372865108
0.1483961019490255	-1.5169630551907785	-0.1689004003300417	-0.09754542743634399	0.09754542743634399	0.1689004003300417	1.5169630551907785
0.14889575212393802	-1.5169974887574937	-0.16947596000596896	-0.09787805435105511	0.09787805435105511	0.16947596000596896	1.5169974887574937
0.14939540229885057	-1.5170320379830482	-0.17005158951587315	-0.09821072406179651	0.09821072406179651	0.17005158951587315	1.5170320379830482
0.1498950524737631	-1.5170667028609583	-0.17062728910088293	-0.09854343671989714	0.09854343671989714	0.17062728910088293	1.5170667028609583
0.1508943528235882	-1.5171363795611703	-0.17177889947437913	-0.0992089914915172	0.0992089914915172	0.17177889947437913	1.5171363795611703
0.15239330334832585	-1.5172417619551128	-0.17350684669574498	-0.10020764957965304	0.10020764957965304	0.17350684669574498	1.5172417619551128
0.15289295352323837	-1.5172771207123863	-0.1740829718553472	-0.10054062313668406	0.10054062313668406	0.1740829718553472	1.5172771207123863
0.15339260369815091	-1.5173125951007318	-0.1746591687978067	-0.10087364071291663	0.10087364071291663	0.1746591687978067	1.5173125951007318
0.15389225387306346	-1.5173481851308366	-0.1752354377670864	-0.10120670246164487	0.10120670246164487	0.1752354377670864	1.5173481851308366
0.154391904047976	-1.5173838907862836	-0.175811779006635	-0.10153980853589643	0.10153980853589643	0.175811779006635	1.5173838907862836
0.15489155422288856	-1.517419712077523	-0.17638819276264947	-0.10187295909033156	0.10187295909033156	0.17638819276264947	1.517419712077523
0.1553912043978011	-1.5174556490025948	-0.17696467927858522	-0.10220615427807608	0.10220615427807608	0.17696467927858522	1.5174556490025948
0.1563905047476262	-1.5175278697258283	-0.17811787156872574	-0.1028726791688804	0.1028726791688804	0.17811787156872574	1.5175278697258283
0.15689015492253874	-1.5175641535172861	-0.17869457783172457	-0.10320600917945624	0.10320600917945624	0.17869457783172457	1.5175641535172861
0.15738980509745126	-1.5176005529372942	-0.1792713578343873	-0.10353938443972621	0.10353938443972621	0.1792713578343873	1.5176005529372942
0.15838910544727636	-1.5176736986170114	-0.1804251400347395	-0.10420627132377995	0.10420627132377995	0.1804251400347395	1.5176736986170114
0.1588887556221889	-1.5177104448816259	-0.18100214272377993	-0.10453978325695883	0.10453978325695883	0.18100214272377993	1.5177104448816259
0.15938840579710145	-1.5177473067583578	-0.18157922013160385	-0.10487334105647797	0.10487334105647797	0.18157922013160385	1.5177473067583578
0.159888055972014	-1.517784284235024	-0.18215637250344027	-0.10520694487678607	0.10520694487678607	0.18215637250344027	1.517784284235024
0.16038770614692655	-1.517821377318389	-0.18273360008516604	-0.10554059487286407	0.10554059487286407	0.18273360008516604	1.517821377318389
0.1608873563218391	-1.5178585860079814	-0.1833109031226956	-0.10587429119978076	0.10587429119978076	0.1833109031226956	1.5178585860079814
0.16188665667166416	-1.5179333501777683	-0.18446573654605958	-0.10654182346474728	0.10654182346474728	0.18446573654605958	1.5179333501777683
0.1623863068465767	-1.5179709056522899	-0.18504326742319965	-0.10687565971276138	0.10687565971276138	0.18504326742319965	1.5179709056522899
0.16288595702148925	-1.5180085767226263	-0.18562087473901298	-0.10720954291166063	0.10720954291166063	0.18562087473901298	1.5180085767226263
0.1633856071964018	-1.518046363384351	-0.18619855873918872	-0.10754347321656123	0.10754347321656123	0.18619855873918872	1.518046363384351
0.16388525737131435	-1.5180842656255102	-0.18677631966971786	-0.10787745078280007	0.10787745078280007	0.18677631966971786	1.5180842656255102
0.1643849075462269	-1.5181222834548103	-0.18735415777721895	-0.1082114757661061	0.1082114757661061	0.18735415777721895	1.5181222834548103
0.16488455772113944	-1.5181604168647922	-0.1879320733082683	-0.10854554832226025	0.10854554832226025	0.1879320733082683	1.5181604168647922
0.16538420789605196	-1.5181986658464468	-0.18851006650803348	-0.10887966860625588	0.10887966860625588	0.18851006650803348	1.5181986658464468
0.1658838580709645	-1.5182370304043857	-0.1890881376240323	-0.10921383677449588	0.10921383677449588	0.1890881376240323	1.5182370304043857
0.16638350824587705	-1.5182755105398413	-0.18966628690287413	-0.10954805298289372	0.10954805298289372	0.18966628690287413	1.5182755105398413
0.1668831584207896	-1.5183141062367498	-0.19024451459089864	-0.10988231738729314	0.10988231738729314	0.19024451459089864	1.5183141062367498
0.16738280859570215	-1.5183528175043726	-0.19082282093504668	-0.1102166301438828	0.1102166301438828	0.19082282093504668	1.5183528175043726
0.1678824587706147	-1.5183916443365126	-0.19140120618285153	-0.11055099140925695	0.11055099140925695	0.19140120618285153	1.5183916443365126
0.1688817591204398	-1.518469644659533	-0.1925582143746428	-0.11121986009016163	0.11121986009016163	0.1925582143746428	1.518469644659533
0.16938140929535234	-1.5185088181509452	-0.1931368378135885	-0.1115543678190673	0.1115543678190673	0.1931368378135885	1.5185088181509452
0.16988105947026486	-1.518548107199502	-0.19371554114497933	-0.11188892468289255	0.11188892468289255	0.19371554114497933	1.518548107199502
0.1703807096451774	-1.5185875117855023	-0.1942943246150104	-0.11222353083759913	0.11222353083759913	0.1942943246150104	1.5185875117855023
0.17088035982008995	-1.5186270319191502	-0.19487318847178073	-0.11255818644050793	0.11255818644050793	0.19487318847178073	1.5186270319191502
0.1713800099950025	-1.518666667591996	-0.195452132963569	-0.11289289164893561	0.11289289164893561	0.195452132963569	1.518666667591996
0.17187966016991504	-1.51870641880441	-0.19603115833761656	-0.11322764661971185	0.11322764661971185	0.19603115833761656	1.51870641880441
0.1723793103448276	-1.5187462855474958	-0.19661026484173041	-0.11356245151001977	0.11356245151001977	0.19661026484173041	1.5187462855474958
0.17287896051974014	-1.5187862678187452	-0.19718945272348481	-0.1138973064769697	0.1138973064769697	0.19718945272348481	1.5187862678187452
0.17337861069465269	-1.5188263656161116	-0.19776872223162414	-0.11423221167838862	0.11423221167838862	0.19776872223162414	1.5188263656161116
0.1738782608695652	-1.5188665789338527	-0.1983480736140073	-0.11456716727167886	0.11456716727167886	0.1983480736140073	1.5188665789338527
0.17437791104447775	-1.5189069077715793	-0.1989275071190649	-0.11490217341449416	0.11490217341449416	0.1989275071190649	1.5189069077715793
0.1748775612193903	-1.5189473521316772	-0.19950702299545015	-0.11523723026486234	0.11523723026486234	0.19950702299545015	1.5189473521316772
0.17537721139430285	-1.5189879119965164	-0.200086621491372	-0.1155723379804646	0.1155723379804646	0.200086621491372	1.5189879119965164
0.1758768615692154	-1.519028587371999	-0.20066630285502923	-0.11590749671907698	0.11590749671907698	0.20066630285502923	1.519028587371999
0.17637651174412794	-1.5190693782498108	-0.20124606733539996	-0.11624270663895973	0.11624270663895973	0.20124606733539996	1.5190693782498108
0.1768761619190405	-1.5191102846301607	-0.20182591518198656	-0.11657796789873479	0.11657796789873479	0.20182591518198656	1.5191102846301607
0.17737581209395303	-1.5191513065066273	-0.20240584664304248	-0.11691328065635305	0.11691328065635305	0.20240584664304248	1.5191513065066273
0.17787546226886558	-1.51919244387501	-0.20298586196761836	-0.11724864507030845	0.11724864507030845	0.20298586196761836	1.51919244387501
0.1783751124437781	-1.519233696733549	-0.20356596140518476	-0.11758406129926356	0.11758406129926356	0.20356596140518476	1.519233696733549
0.17987406296851574	-1.5193581482057668	-0.2053067668877028	-0.11859062246326588	0.11859062246326588	0.2053067668877028	1.5193581482057668
0.1803737131434283	-1.5193998629814696	-0.20588720527033758	-0.11892624754021973	0.11892624754021973	0.20588720527033758	1.5193998629814696
0.18087336331834084	-1.519441693227228	-0.20646772901303012	-0.1192619252265945	0.1192619252265945	0.20646772901303012	1.519441693227228
0.18137301349325338	-1.5194836389388662	-0.20704833836642372	-0.11959765568217215	0.11959765568217215	0.20704833836642372	1.5194836389388662
0.18187266366816593	-1.5195257001085019	-0.20762903357905999	-0.1199334390655846	0.1199334390655846	0.20762903357905999	1.5195257001085019
0.18237231384307845	-1.5195678767386795	-0.20820981490180995	-0.12026927553670308	0.12026927553670308	0.20820981490180995	1.5195678767386795
0.182871964017991	-1.5196101688147752	-0.20879068258479264	-0.12060516525523605	0.12060516525523605	0.20879068258479264	1.5196101688147752
0.18337161419290354	-1.5196525763462045	-0.20937163687843163	-0.12094110838099123	0.12094110838099123	0.20937163687843163	1.5196525763462045
0.1838712643678161	-1.5196950993189176	-0.20995267803278816	-0.12127710507363967	0.12127710507363967	0.20995267803278816	1.5196950993189176
0.18437091454272864	-1.5197377377312145	-0.21053380629840027	-0.12161315549319117	0.12161315549319117	0.21053380629840027	1.5197377377312145
0.18487056471764118	-1.5197804915778315	-0.2111150219259204	-0.12194925979977497	0.12194925979977497	0.2111150219259204	1.5197804915778315
0.18537021489255373	-1.5198233608574216	-0.21169632516623352	-0.12228541815374042	0.12228541815374042	0.21169632516623352	1.5198233608574216
0.1863695152423788	-1.519909445689826	-0.21285919548807797	-0.12295789764476224	0.12295789764476224	0.21285919548807797	1.519909445689826
0.18686916541729134	-1.519952661231211	-0.21344076307138268	-0.12329421910279204	0.12329421910279204	0.21344076307138268	1.519952661231211
0.18786846576711644	-1.520039438550788	-0.21460416433977444	-0.12396702624804709	0.12396702624804709	0.21460416433977444	1.520039438550788
0.18836811594202899	-1.5200830003194155	-0.2151859985271895	-0.12430351225683887	0.12430351225683887	0.2151859985271895	1.5200830003194155
0.18886776611694153	-1.52012667748417	-0.21576792208553125	-0.12464005343786363	0.12464005343786363	0.21576792208553125	1.52012667748417
0.18936741629185408	-1.5201704700416825	-0.21634993526622917	-0.12497664995220158	0.12497664995220158	0.21634993526622917	1.5201704700416825
0.18986706646676663	-1.5202143779917665	-0.2169320383214517	-0.1253133019614121	0.1253133019614121	0.2169320383214517	1.5202143779917665
0.1908663668165917	-1.5203025400323529	-0.2180965150617112	-0.1259867731095637	0.1259867731095637	0.2180965150617112	1.5203025400323529
0.19136601699150424	-1.520346794118228	-0.21867888925137863	-0.12632359257204986	0.12632359257204986	0.21867888925137863	1.520346794118228
0.1918656671664168	-1.5203911635686504	-0.21926135432304775	-0.12666046817557366	0.12666046817557366	0.21926135432304775	1.5203911635686504
0.19236531734132933	-1.5204356483855754	-0.21984391052980792	-0.12699740008245045	0.12699740008245045	0.21984391052980792	1.5204356483855754
0.19336461769115443	-1.5205249640915752	-0.22100929735749802	-0.12767143345409027	0.12767143345409027	0.22100929735749802	1.5205249640915752
0.19486356821589204	-1.5206598027444604	-0.22275806742501808	-0.12868290984124253	0.12868290984124253	0.22275806742501808	1.5206598027444604
0.19586286856571714	-1.5207502718513684	-0.22392437697163964	-0.12935751354927386	0.12935751354927386	0.22392437697163964	1.5207502718513684
0.19636251874062968	-1.5207956793891104	-0.22450767135496366	-0.1296949017267452	0.1296949017267452	0.22450767135496366	1.5207956793891104
0.19686216891554223	-1.520841202243673	-0.2250910591495524	-0.13003234767075114	0.13003234767075114	0.2250910591495524	1.520841202243673
0.19736181909045478	-1.5208868404044813	-0.2256745406087979	-0.13036985154431435	0.13036985154431435	0.2256745406087979	1.5208868404044813
0.19786146926536732	-1.5209325938718403	-0.22625811598616966	-0.13070741351072973	0.13070741351072973	0.22625811598616966	1.5209325938718403
0.19836111944027987	-1.5209784626378946	-0.22684178553587256	-0.1310450337337221	0.1310450337337221	0.22684178553587256	1.5209784626378946
0.19886076961519242	-1.5210244466993181	-0.2274255495119721	-0.1313827123770124	0.1313827123770124	0.2274255495119721	1.5210244466993181
0.19936041979010494	-1.521070546046079	-0.2280094081678576	-0.13172044960396742	0.13172044960396742	0.2280094081678576	1.521070546046079
0.19986006996501748	-1.521116760671845	-0.22859336175770095	-0.13205824557850557	0.13205824557850557	0.22859336175770095	1.521116760671845
0.20085937031484258	-1.5212095357476716	-0.22976155475789142	-0.13273401442728663	0.13273401442728663	0.22976155475789142	1.5212095357476716
0.20135902048975513	-1.5212560961842292	-0.23034579467672345	-0.13307198762972963	0.13307198762972963	0.23034579467672345	1.5212560961842292
0.20285797101449277	-1.5213964690137367	-0.23209909116502617	-0.13408626432307788	0.13408626432307788	0.23209909116502617	1.5213964690137367
0.20435692153923038	-1.52153787898829	-0.23385325810408247	-0.13510108010468694	0.13510108010468694	0.23385325810408247	1.52153787898829
0.20485657171414293	-1.521585246098486	-0.23443817504206174	-0.13543947259970784	0.13543947259970784	0.23443817504206174	1.521585246098486
0.20535622188905547	-1.5216327284170978	-0.23502318971743405	-0.13577792565357166	0.13577792565357166	0.23502318971743405	1.5216327284170978
0.20585587206396802	-1.5216803259461629	-0.2356083023869066	-0.1361164394324759	0.1361164394324759	0.2356083023869066	1.5216803259461629
0.20635552223888057	-1.5217280386731622	-0.2361935133053873	-0.13645501410153404	0.13645501410153404	0.2361935133053873	1.5217280386731622
0.20685517241379311	-1.5217758665947676	-0.236778822729539	-0.13679364982695993	0.13679364982695993	0.236778822729539	1.5217758665947676
0.20735482258870563	-1.521823809704004	-0.2373642309150896	-0.1371323467744713	0.1371323467744713	0.2373642309150896	1.521823809704004
0.20835412293853073	-1.5219200414550385	-0.2385353445947934	-0.13780992500007486	0.13780992500007486	0.2385353445947934	1.5219200414550385
0.20885377311344328	-1.5219683300822953	-0.23912105060144223	-0.13814880661052595	0.13814880661052595	0.23912105060144223	1.5219683300822953
0.20935342328835582	-1.5220167338710424	-0.23970685639512368	-0.138487750108287	0.138487750108287	0.23970685639512368	1.5220167338710424
0.20985307346326837	-1.5220652528122245	-0.24029276223215895	-0.13882675565977193	0.13882675565977193	0.24029276223215895	1.5220652528122245
0.21035272363818092	-1.5221138868983606	-0.2408787683692167	-0.13916582343166226	0.13916582343166226	0.2408787683692167	1.5221138868983606
0.21085237381309346	-1.5221626361244414	-0.24146487506357073	-0.13950495359105505	0.13950495359105505	0.24146487506357073	1.5221626361244414
0.21235132433783108	-1.5223095745568573	-0.24322380106008804	-0.1405227200644531	0.1405227200644531	0.24322380106008804	1.5223095745568573
0.21335062468765617	-1.5224081090723744	-0.24439692589268952	-0.1412015460497606	0.1412015460497606	0.24439692589268952	1.5224081090723744
0.21385027486256872	-1.5224575489765428	-0.2449836413323268	-0.14154105404631018	0.14154105404631018	0.2449836413323268	1.5224575489765428
0.21434992503748126	-1.5225071039654274	-0.2455704591308888	-0.14188062560227138	0.14188062560227138	0.2455704591308888	1.5225071039654274
0.2148495752123938	-1.5225567740360015	-0.2461573795468503	-0.14222026088606318	0.14222026088606318	0.2461573795468503	1.5225567740360015
0.21584887556221888	-1.5226564593823373	-0.24733152926255583	-0.14289972330945072	0.14289972330945072	0.24733152926255583	1.5226564593823373
0.21634852573713143	-1.5227064746436487	-0.2479187590790704	-0.14323955078593442	0.14323955078593442	0.2479187590790704	1.5227064746436487
0.21784747626186907	-1.5228572106857363	-0.24968107146570304	-0.1442594202986711	0.1442594202986711	0.24968107146570304	1.5228572106857363
0.2183471264367816	-1.5229076860928379	-0.2502687174360935	-0.14459950639367763	0.14459950639367763	0.2502687174360935	1.5229076860928379
0.2193464267866067	-1.5230089819470576	-0.2514443236932021	-0.1452798739849517	0.1452798739849517	0.2514443236932021	1.5230089819470576
0.21984607696151923	-1.5230598023776685	-0.2520322844982215	-0.1456201558199951	0.1456201558199951	0.2520322844982215	1.5230598023776685
0.22034572713643177	-1.5231107377987583	-0.25262035076702255	-0.14596050324098303	0.14596050324098303	0.25262035076702255	1.5231107377987583
0.22134502748625687	-1.5232129535845242	-0.25379680073397815	-0.14664139551988534	0.14664139551988534	0.25379680073397815	1.5232129535845242
0.22234432783608196	-1.5233156292347565	-0.2549736756722452	-0.1473225521820441	0.1473225521820441	0.2549736756722452	1.5233156292347565
0.2228439780109945	-1.5233671394860229	-0.25556227315555063	-0.14766323008251298	0.14766323008251298	0.25556227315555063	1.5233671394860229
0.22434292853573212	-1.5235223598463872	-0.2573287087860384	-0.1486856641091163	0.1486856641091163	0.2573287087860384	1.5235223598463872
0.22484257871064467	-1.5235743298039828	-0.25791773592473516	-0.14902660946259425	0.14902660946259425	0.25791773592473516	1.5235743298039828
0.22684117941029486	-1.5237833585902727	-0.26027492774563465	-0.15039106549953984	0.15039106549953984	0.26027492774563465	1.5237833585902727
0.2273408295852074	-1.5238359029794415	-0.26086449782315196	-0.1507323490224141	0.1507323490224141	0.26086449782315196	1.5238359029794415
0.22784047976011995	-1.523888562224811	-0.26145417727215275	-0.15107370069431025	0.15107370069431025	0.26145417727215275	1.523888562224811
0.22834012993503247	-1.523941336318874	-0.26204396635449095	-0.151415120687478	0.151415120687478	0.26204396635449095	1.523941336318874
0.22883978010994502	-1.523994225252538	-0.2626338653322231	-0.15175660917434747	0.15175660917434747	0.2626338653322231	1.523994225252538
0.2298390804597701	-1.5241003475966577	-0.2638139940203198	-0.15243979231834254	0.15243979231834254	0.2638139940203198	1.5241003475966577
0.23033873063468266	-1.5241535809898685	-0.2644042242555885	-0.1527814873211931	0.1527814873211931	0.2644042242555885	1.5241535809898685
0.2318376811594203	-1.5243139699266592	-0.2661755816728066	-0.15380698812737606	0.15380698812737606	0.2661755816728066	1.5243139699266592
0.23233733133433285	-1.5243676624589675	-0.26676625725819036	-0.1541489609063902	0.1541489609063902	0.26676625725819036	1.5243676624589675
0.23283698150924537	-1.5244214697500664	-0.2673570448379364	-0.15449100356282883	0.15449100356282883	0.2673570448379364	1.5244214697500664
0.23383628185907046	-1.5245294285729112	-0.2685389570335655	-0.1551752992036496	0.1551752992036496	0.2685389570335655	1.5245294285729112
0.234335932033983	-1.524583580081628	-0.2691300821759004	-0.1555175525358259	0.1555175525358259	0.2691300821759004	1.524583580081628
0.23483558220889555	-1.5246378463086965	-0.26972132036586544	-0.15585987644148958	0.15585987644148958	0.26972132036586544	1.5246378463086965
0.2353352323838081	-1.52469222724405	-0.27031267186709584	-0.15620227109491536	0.15620227109491536	0.27031267186709584	1.52469222724405
0.23583488255872065	-1.5247467228765534	-0.2709041369435197	-0.1565447366708202	0.1565447366708202	0.2709041369435197	1.5247467228765534
0.2363345327336332	-1.5248013331942893	-0.27149571585868865	-0.15688727334362906	0.15688727334362906	0.27149571585868865	1.5248013331942893
0.23733383308345826	-1.524910897848262	-0.2726792162630355	-0.15757256068043035	0.15757256068043035	0.2726792162630355	1.524910897848262
0.2378334832583708	-1.5249658521602303	-0.2732711382804963	-0.15791531169450565	0.15791531169450565	0.2732711382804963	1.5249658521602303
0.23833313343328336	-1.5250209211154946	-0.27386317519419223	-0.15825813450615886	0.15825813450615886	0.27386317519419223	1.5250209211154946
0.2388327836081959	-1.525076104701905	-0.2744553272685889	-0.1586010292907946	0.1586010292907946	0.2744553272685889	1.525076104701905
0.23933243378310845	-1.5251314029075325	-0.2750475947685653	-0.15894399622421443	0.15894399622421443	0.2750475947685653	1.5251314029075325
0.24033173413293354	-1.5252423431366045	-0.2762324771059417	-0.15963014724141608	0.15963014724141608	0.2762324771059417	1.5252423431366045
0.24083138430784606	-1.5252979851332766	-0.276825092473158	-0.159973331677142	0.159973331677142	0.276825092473158	1.5252979851332766
0.2413310344827586	-1.5253537417076382	-0.2774178243270851	-0.16031658896639103	0.16031658896639103	0.2774178243270851	1.5253537417076382
0.24183068465767116	-1.5254096128420678	-0.278010672932668	-0.16065991928535756	0.16065991928535756	0.278010672932668	1.5254096128420678
0.2423303348325837	-1.5254655985286691	-0.27860363855597253	-0.16100332281098675	0.16100332281098675	0.27860363855597253	1.5254655985286691
0.24282998500749625	-1.5255216987547657	-0.27919672146278735	-0.1613467997201384	0.1613467997201384	0.27919672146278735	1.5255216987547657
0.2433296351824088	-1.5255779135068952	-0.27978992191894514	-0.16169035018978303	0.16169035018978303	0.27978992191894514	1.5255779135068952
0.24382928535732135	-1.525634242774823	-0.28038324019084065	-0.16203397439733508	0.16203397439733508	0.28038324019084065	1.525634242774823
0.2443289355322339	-1.5256906865459856	-0.28097667654449726	-0.16237767251996407	0.16237767251996407	0.28097667654449726	1.5256906865459856
0.24482858570714644	-1.5257472448070966	-0.28157023124646874	-0.16272144473537653	0.16272144473537653	0.28157023124646874	1.5257472448070966
0.24532823588205896	-1.5258039175479627	-0.2821639045635432	-0.1630652912214878	0.1630652912214878	0.2821639045635432	1.5258039175479627
0.2458278860569715	-1.5258607047537946	-0.28275769676219176	-0.1634092121559994	0.1634092121559994	0.28275769676219176	1.5258607047537946
0.24632753623188405	-1.5259176064147306	-0.28335160810947224	-0.16375320771713592	0.16375320771713592	0.28335160810947224	1.5259176064147306
0.2468271864067966	-1.5259746225149344	-0.2839456388722285	-0.1640972780830832	0.1640972780830832	0.2839456388722285	1.5259746225149344
0.24732683658170915	-1.5260317530447556	-0.2845397893178728	-0.16444142343235227	0.16444142343235227	0.2845397893178728	1.5260317530447556
0.2478264867566217	-1.526088997989378	-0.2851340597135946	-0.16478564394355322	0.16478564394355322	0.2851340597135946	1.526088997989378
0.24832613693153424	-1.5261463573373808	-0.28572845032715477	-0.1651299397956215	0.1651299397956215	0.28572845032715477	1.5261463573373808
0.2488257871064468	-1.526203831075434	-0.28632296142594826	-0.16547431116739542	0.16547431116739542	0.28632296142594826	1.526203831075434
0.2493254372813593	-1.5262614191905168	-0.2869175932779557	-0.16581875823813763	0.16581875823813763	0.2869175932779557	1.5262614191905168
0.24982508745627185	-1.5263191216682865	-0.2875123461509708	-0.1661632811870931	0.1661632811870931	0.2875123461509708	1.5263191216682865
0.2503247376311844	-1.5263769384971186	-0.28810722031319086	-0.16650788019383486	0.16650788019383486	0.28810722031319086	1.5263769384971186
0.2513240379810095	-1.52649291515287	-0.28929733357856535	-0.1671973070996853	0.1671973070996853	0.28929733357856535	1.52649291515287
0.25182368815592204	-1.5265510749526907	-0.28989257321867307	-0.16754213535874668	0.16754213535874668	0.28989257321867307	1.5265510749526907
0.2523233383308346	-1.5266093490496504	-0.29048793522212496	-0.16788704039553723	0.16788704039553723	0.29048793522212496	1.5266093490496504
0.25282298850574714	-1.5266677374298898	-0.29108341985762537	-0.1682320223903956	0.1682320223903956	0.29108341985762537	1.5266677374298898
0.2533226386806597	-1.5267262400787962	-0.29167902739427437	-0.16857708152395626	0.16857708152395626	0.29167902739427437	1.5267262400787962
0.25382228885557223	-1.5267848569823506	-0.2922747581011432	-0.16892221797693557	0.16892221797693557	0.2922747581011432	1.5267848569823506
0.2543219390304848	-1.5268435881271711	-0.29287061224781735	-0.1692674319304185	0.1692674319304185	0.29287061224781735	1.5268435881271711
0.2548215892053973	-1.5269024334993537	-0.29346659010373416	-0.16961272356556714	0.16961272356556714	0.29346659010373416	1.5269024334993537
0.2553212393803099	-1.5269613930844166	-0.2940626919385191	-0.16995809306367388	0.16995809306367388	0.2940626919385191	1.5269613930844166
0.25582088955522236	-1.5270204668670655	-0.2946589180218058	-0.17030354060608452	0.17030354060608452	0.2946589180218058	1.5270204668670655
0.2563205397301349	-1.5270796548345058	-0.29525526862398427	-0.1706490663748226	0.1706490663748226	0.29525526862398427	1.5270796548345058
0.25682018990504746	-1.5271389569723972	-0.29585174401500736	-0.17099467055164902	0.17099467055164902	0.29585174401500736	1.5271389569723972
0.25731984007996	-1.5271983732645318	-0.2964483444651022	-0.17134035331860129	0.17134035331860129	0.2964483444651022	1.5271983732645318
0.25781949025487255	-1.5272579036965648	-0.2970450702446522	-0.17168611485789367	0.17168611485789367	0.2970450702446522	1.5272579036965648
0.2583191404297851	-1.5273175482539323	-0.2976419216244344	-0.1720319553521014	0.1720319553521014	0.2976419216244344	1.5273175482539323
0.25881879060469765	-1.5273773069226628	-0.2982388988752296	-0.17237787498383209	0.17237787498383209	0.2982388988752296	1.5273773069226628
0.2593184407796102	-1.527437179686776	-0.298836002267911	-0.17272387393591587	0.17272387393591587	0.298836002267911	1.527437179686776
0.25981809095452274	-1.527497166530322	-0.2994332320734817	-0.17306995239129494	0.17306995239129494	0.2994332320734817	1.527497166530322
0.2603177411294353	-1.5275572674391518	-0.3000305885632798	-0.1734161105332342	0.1734161105332342	0.3000305885632798	1.5275572674391518
0.26081739130434783	-1.5276174823974031	-0.30062807200872305	-0.17376234854515465	0.17376234854515465	0.30062807200872305	1.5276174823974031
0.2613170414792604	-1.527677811390402	-0.3012256826812619	-0.17410866661051252	0.17410866661051252	0.3012256826812619	1.527677811390402
0.26181669165417293	-1.5277382544014033	-0.301823420852683	-0.17445506491317844	0.17445506491317844	0.301823420852683	1.5277382544014033
0.2623163418290855	-1.527798811415056	-0.30242128679496494	-0.1748015436371471	0.1748015436371471	0.30242128679496494	1.527798811415056
0.262815992003998	-1.5278594824163556	-0.303019280780031	-0.17514810296651523	0.17514810296651523	0.303019280780031	1.5278594824163556
0.26331564217891057	-1.5279202673891399	-0.30361740308024765	-0.17549474308568686	0.17549474308568686	0.30361740308024765	1.5279202673891399
0.26381529235382306	-1.527981166316488	-0.3042156539678408	-0.17584146417920443	0.17584146417920443	0.3042156539678408	1.527981166316488
0.2643149425287356	-1.5280421791834722	-0.3048140337153871	-0.17618826643175234	0.17618826643175234	0.3048140337153871	1.5280421791834722
0.26481459270364816	-1.528103305973023	-0.305412542595545	-0.17653515002828502	0.17653515002828502	0.305412542595545	1.528103305973023
0.2653142428785607	-1.5281645466686933	-0.30601118088116	-0.17688211515386026	0.17688211515386026	0.30601118088116	1.5281645466686933
0.26581389305347325	-1.5282259012548982	-0.30660994884542986	-0.17722916199398348	0.17722916199398348	0.30660994884542986	1.5282259012548982
0.2663135432283858	-1.5282873697144022	-0.30720884676129023	-0.17757629073394496	0.17757629073394496	0.30720884676129023	1.5282873697144022
0.26681319340329834	-1.5283489520304663	-0.3078078749022405	-0.17792350155960754	0.17792350155960754	0.3078078749022405	1.5283489520304663
0.2673128435782109	-1.5284106481858892	-0.308407033541635	-0.1782707946567699	0.1782707946567699	0.308407033541635	1.5284106481858892
0.26781249375312344	-1.5284724581647582	-0.30900632295329394	-0.17861817021162352	0.17861817021162352	0.30900632295329394	1.5284724581647582
0.268312143928036	-1.5285343819498125	-0.3096057434111111	-0.17896562841050354	0.17896562841050354	0.3096057434111111	1.5285343819498125
0.2693114442778611	-1.5286585708681448	-0.31080497856093636	-0.1796607934862893	0.1796607934862893	0.31080497856093636	1.5286585708681448
0.2698110944527736	-1.5287208359671611	-0.3114047938013994	-0.18000850073677335	0.18000850073677335	0.3114047938013994	1.5287208359671611
0.2703107446276862	-1.52878321480247	-0.3120047411849931	-0.1803562913784943	0.1803562913784943	0.3120047411849931	1.52878321480247
0.2708103948025987	-1.5288457073576616	-0.3126048209863328	-0.1807041655986674	0.1807041655986674	0.3126048209863328	1.5288457073576616
0.27131004497751127	-1.5289083136129067	-0.3132050334800733	-0.18105212358475398	0.18105212358475398	0.3132050334800733	1.5289083136129067
0.2718096951524238	-1.5289710335516509	-0.3138053789413011	-0.18140016552449267	0.18140016552449267	0.3138053789413011	1.5289710335516509
0.2723093453273363	-1.5290338671560615	-0.31440585764534856	-0.18174829160588735	0.18174829160588735	0.31440585764534856	1.5290338671560615
0.27280899550224885	-1.52909681440706	-0.3150064698672347	-0.1820965020168702	0.1820965020168702	0.3150064698672347	1.52909681440706
0.2733086456771614	-1.5291598752873317	-0.3156072158826396	-0.1824447969458611	0.1824447969458611	0.3156072158826396	1.5291598752873317
0.27380829585207395	-1.5292230497786428	-0.31620809596726224	-0.18279317658139818	0.18279317658139818	0.31620809596726224	1.5292230497786428
0.2743079460269865	-1.5292863378616113	-0.3168091103967579	-0.1831416411121011	0.1831416411121011	0.3168091103967579	1.5292863378616113
0.27480759620189904	-1.5293497395183446	-0.317410259447273	-0.18349019072698267	0.18349019072698267	0.317410259447273	1.5293497395183446
0.27580689655172413	-1.5294768834765848	-0.3186129625158254	-0.18418754596577025	0.18418754596577025	0.3186129625158254	1.5294768834765848
0.2763065467266367	-1.5295406257397126	-0.31921451708669585	-0.18453635196862236	0.18453635196862236	0.31921451708669585	1.5295406257397126
0.27680619690154923	-1.5296044815018328	-0.3198162073842646	-0.18488524381340102	0.18488524381340102	0.3198162073842646	1.5296044815018328
0.2773058470764618	-1.5296684507414995	-0.3204180336851367	-0.1852342216899328	0.1852342216899328	0.3204180336851367	1.5296684507414995
0.2778054972513743	-1.5297325334408511	-0.3210199962665071	-0.18558328578852273	0.18558328578852273	0.3210199962665071	1.5297325334408511
0.27830514742628687	-1.5297967295794768	-0.32162209540546866	-0.1859324362994858	0.1859324362994858	0.32162209540546866	1.5297967295794768
0.2788047976011994	-1.5298610391385896	-0.322224331379427	-0.1862816734134451	0.1862816734134451	0.322224331379427	1.5298610391385896
0.27930444777611196	-1.5299254620982932	-0.3228267044658483	-0.1866309973211654	0.1866309973211654	0.3228267044658483	1.5299254620982932
0.2798040979510245	-1.5299899984370915	-0.32342921494233223	-0.18698040821359868	0.18698040821359868	0.32342921494233223	1.5299899984370915
0.28030374812593706	-1.5300546481368904	-0.324031863086846	-0.18732990628203017	0.18732990628203017	0.324031863086846	1.5300546481368904
0.28080339830084955	-1.5301194111768888	-0.32463464917731644	-0.18767949171782936	0.18767949171782936	0.32463464917731644	1.5301194111768888
0.2813030484757621	-1.5301842875366043	-0.3252375734920808	-0.1880291647127136	0.1880291647127136	0.3252375734920808	1.5301842875366043
0.28180269865067464	-1.530249277196145	-0.3258406363093529	-0.18837892545845103	0.18837892545845103	0.3258406363093529	1.530249277196145
0.2823023488255872	-1.5303143801341954	-0.32644383790775816	-0.18872877414715233	0.18872877414715233	0.32644383790775816	1.5303143801341954
0.28280199900049974	-1.530379596330363	-0.32704717856597126	-0.18907871097107842	0.18907871097107842	0.32704717856597126	1.530379596330363
0.2833016491754123	-1.5304449257637507	-0.3276506585629479	-0.18942873612276126	0.18942873612276126	0.3276506585629479	1.5304449257637507
0.28380129935032483	-1.530510368413338	-0.3282542781775069	-0.18977884979480394	0.18977884979480394	0.3282542781775069	1.530510368413338
0.2843009495252374	-1.5305759242589054	-0.32885803768926647	-0.1901290521802868	0.1901290521802868	0.32885803768926647	1.5305759242589054
0.2848005997001499	-1.5306415932777582	-0.32946193737724416	-0.19047934347219359	0.19047934347219359	0.32946193737724416	1.5306415932777582
0.2853002498750625	-1.5307073754497942	-0.3300659775213024	-0.19082972386402808	0.19082972386402808	0.3300659775213024	1.5307073754497942
0.285799900049975	-1.5307732707528392	-0.33067015840094593	-0.19118019354920962	0.19118019354920962	0.33067015840094593	1.5307732707528392
0.28629955022488757	-1.5308392791652652	-0.33127448029634937	-0.19153075272173242	0.19153075272173242	0.33127448029634937	1.5308392791652652
0.2867992003998001	-1.530905400665773	-0.3318789434874659	-0.19188140157549285	0.19188140157549285	0.3318789434874659	1.530905400665773
0.28729885057471266	-1.5309716352311338	-0.33248354825449233	-0.19223214030463548	0.19223214030463548	0.33248354825449233	1.5309716352311338
0.2877985007496252	-1.5310379828410419	-0.33308829487800107	-0.19258296910375292	0.19258296910375292	0.33308829487800107	1.5310379828410419
0.28829815092453775	-1.5311044434715584	-0.33369318363854517	-0.19293388816745327	0.19293388816745327	0.33369318363854517	1.5311044434715584
0.2887978010994503	-1.531171017101106	-0.3342982148169545	-0.19328489769065407	0.19328489769065407	0.3342982148169545	1.531171017101106
0.2892974512743628	-1.5312377037079372	-0.3349033886942582	-0.19363599786850635	0.19363599786850635	0.3349033886942582	1.5312377037079372
0.28979710144927534	-1.5313045032680621	-0.33550870555147194	-0.1939871888962711	0.1939871888962711	0.33550870555147194	1.5313045032680621
0.2902967516241879	-1.5313714157594183	-0.33611416567000896	-0.19433847096956336	0.19433847096956336	0.33611416567000896	1.5313714157594183
0.29079640179910043	-1.531438441158299	-0.33671976933123376	-0.1946898442840936	0.1946898442840936	0.33671976933123376	1.531438441158299
0.291296051974013	-1.531505579442893	-0.3373255168169746	-0.19504130903595207	0.19504130903595207	0.3373255168169746	1.531505579442893
0.29179570214892553	-1.5315728305889353	-0.3379314084090968	-0.195392865421381	0.195392865421381	0.3379314084090968	1.5315728305889353
0.2922953523238381	-1.5316401945725469	-0.33853744438944394	-0.1957445136367468	0.1957445136367468	0.33853744438944394	1.5316401945725469
0.2947936031984008	-1.5319787062388888	-0.34156980000003384	-0.19750413905558908	0.19750413905558908	0.34156980000003384	1.5319787062388888
0.2957929035482259	-1.5321148999369463	-0.3427837628535455	-0.19820863893457633	0.19820863893457633	0.3427837628535455	1.5321148999369463
0.2972918540729635	-1.5323200352650383	-0.34460580772566424	-0.19926608982387334	0.19926608982387334	0.34460580772566424	1.5323200352650383
0.29879080459770113	-1.532526183728726	-0.3464291801205731	-0.2003243867694636	0.2003243867694636	0.3464291801205731	1.532526183728726
0.2997901049475262	-1.5326641785533166	-0.34764550302063646	-0.2010303907563099	0.2010303907563099	0.34764550302063646	1.5326641785533166
0.3007894052973513	-1.5328026231490963	-0.3488624216211606	-0.20173677476137858	0.20173677476137858	0.3488624216211606	1.5328026231490963
0.30128905547226387	-1.5328720140463437	-0.3494711050219097	-0.20209010977185926	0.20209010977185926	0.3494711050219097	1.5328720140463437
0.30228835582208896	-1.5330111329070015	-0.35068892145167674	-0.20279706681306495	0.20279706681306495	0.35068892145167674	1.5330111329070015
0.3037873063468266	-1.5332206534626531	-0.3525167744538484	-0.20385822294539988	0.20385822294539988	0.3525167744538484	1.5332206534626531
0.30428695652173915	-1.5332907181440902	-0.3531263608277453	-0.20421213461534077	0.20421213461534077	0.3531263608277453	1.5332907181440902
0.30578590704647673	-1.5335015852920202	-0.3549560300804982	-0.20527445133479874	0.20527445133479874	0.3549560300804982	1.5335015852920202
0.3062855572213893	-1.5335720986171961	-0.35556622416484995	-0.20562875148717374	0.20562875148717374	0.35556622416484995	1.5335720986171961
0.30678520739630183	-1.5336427240334396	-0.3561765708944009	-0.20598314926760072	0.20598314926760072	0.3561765708944009	1.5336427240334396
0.3072848575712144	-1.5337134615126824	-0.35678707055684383	-0.20633764487976444	0.20633764487976444	0.35678707055684383	1.5337134615126824
0.3077845077461269	-1.5337843110264415	-0.35739772343965404	-0.20669223852731955	0.20669223852731955	0.35739772343965404	1.5337843110264415
0.30828415792103947	-1.5338552725467538	-0.3580085298308092	-0.20704693041435693	0.20704693041435693	0.3580085298308092	1.5338552725467538
0.30928345827086456	-1.533997531489054	-0.35923060428987097	-0.20775660972381266	0.20775660972381266	0.35923060428987097	1.533997531489054
0.3097831084457771	-1.5340688288533189	-0.3598418729345066	-0.20811159755555383	0.20811159755555383	0.3598418729345066	1.5340688288533189
0.31028275862068966	-1.534140238107535	-0.36045329624055195	-0.20846668444519598	0.20846668444519598	0.36045329624055195	1.534140238107535
0.3107824087956022	-1.5342117592218982	-0.3610648744967634	-0.20882187059798188	0.20882187059798188	0.3610648744967634	1.5342117592218982
0.31128205897051475	-1.5342833921672887	-0.3616766079920721	-0.20917715621937286	0.20917715621937286	0.3616766079920721	1.5342833921672887
0.3117817091454273	-1.5343551369130195	-0.3622884970155897	-0.20953254151515766	0.20953254151515766	0.3622884970155897	1.5343551369130195
0.31228135932033985	-1.5344269934295345	-0.3629005418566636	-0.20988802669128603	0.20988802669128603	0.3629005418566636	1.5344269934295345
0.3127810094952524	-1.5344989616868376	-0.3635127428048144	-0.21024361195403057	0.21024361195403057	0.3635127428048144	1.5344989616868376
0.31328065967016494	-1.534571041654757	-0.364125100149779	-0.21059929750991743	0.21059929750991743	0.364125100149779	1.534571041654757
0.3137803098450775	-1.5346432333020301	-0.3647376141813439	-0.21095508356563555	0.21095508356563555	0.3647376141813439	1.5346432333020301
0.31427996001999	-1.5347155365977356	-0.36535028518952856	-0.21131097032816046	0.21131097032816046	0.36535028518952856	1.5347155365977356
0.3147796101949025	-1.5347879515113978	-0.3659631134646728	-0.21166695800478316	0.21166695800478316	0.3659631134646728	1.5347879515113978
0.3152792603698151	-1.5348604780119535	-0.3665760992972053	-0.21202304680305792	0.21202304680305792	0.3665760992972053	1.5348604780119535
0.3157789105447276	-1.5349331160679867	-0.36718924297780864	-0.21237923693071922	0.21237923693071922	0.36718924297780864	1.5349331160679867
0.31627856071964017	-1.5350058656474532	-0.36780254479714836	-0.21273552859572997	0.21273552859572997	0.36780254479714836	1.5350058656474532
0.3167782108945527	-1.5350787267196275	-0.36841600504641003	-0.213091922006469	0.213091922006469	0.36841600504641003	1.5350787267196275
0.31727786106946526	-1.5351516992514338	-0.36902962401661404	-0.21344841737136844	0.21344841737136844	0.36902962401661404	1.5351516992514338
0.3177775112443778	-1.5352247832122055	-0.36964340199937973	-0.21380501489936155	0.21380501489936155	0.36964340199937973	1.5352247832122055
0.31827716141929036	-1.5352979785683534	-0.3702573392860711	-0.21416171479937673	0.21416171479937673	0.3702573392860711	1.5352979785683534
0.3187768115942029	-1.535371285287837	-0.37087143616852936	-0.21451851728077206	0.21451851728077206	0.37087143616852936	1.535371285287837
0.31927646176911545	-1.535444703338104	-0.3714856929386905	-0.21487542255309877	0.21487542255309877	0.3714856929386905	1.535444703338104
0.319776111944028	-1.5355182326863206	-0.37210010988876446	-0.21523243082626758	0.21523243082626758	0.37210010988876446	1.5355182326863206
0.32027576211894054	-1.535591873299192	-0.3727146873110509	-0.21558954231033145	0.21558954231033145	0.3727146873110509	1.535591873299192
0.3207754122938531	-1.5356656251437435	-0.3733294254980129	-0.21594675721557233	0.21594675721557233	0.3733294254980129	1.5356656251437435
0.32127506246876564	-1.5357394881858768	-0.37394432474241157	-0.21630407575269842	0.21630407575269842	0.37394432474241157	1.5357394881858768
0.3217747126436782	-1.53581346239263	-0.3745593853372628	-0.21666149813263016	0.21666149813263016	0.3745593853372628	1.53581346239263
0.32227436281859073	-1.5358875477299774	-0.3751746075755377	-0.21701902456644984	0.21701902456644984	0.3751746075755377	1.5358875477299774
0.3227740129935032	-1.5359617441633282	-0.3757899917505555	-0.217376655265586	0.217376655265586	0.3757899917505555	1.5359617441633282
0.32327366316841577	-1.5360360516590084	-0.37640553815582567	-0.2177343904417392	0.2177343904417392	0.37640553815582567	1.5360360516590084
0.3237733133433283	-1.5361104701827022	-0.37702124708503326	-0.21809223030686306	0.21809223030686306	0.37702124708503326	1.5361104701827022
0.32427296351824086	-1.5361849996987826	-0.37763711883197243	-0.21845017507313014	0.21845017507313014	0.37763711883197243	1.5361849996987826
0.3247726136931534	-1.5362596401730069	-0.37825315369077955	-0.21880822495306895	0.21880822495306895	0.37825315369077955	1.5362596401730069
0.32527226386806596	-1.5363343915705558	-0.3788693519556986	-0.21916638015943024	0.21916638015943024	0.3788693519556986	1.5363343915705558
0.3257719140429785	-1.5364092538552212	-0.37948571392109454	-0.21952464090518706	0.21952464090518706	0.37948571392109454	1.5364092538552212
0.32627156421789105	-1.536484226992504	-0.38010223988174247	-0.21988300740371292	0.21988300740371292	0.38010223988174247	1.536484226992504
0.3267712143928036	-1.5365593109456837	-0.38071893013234687	-0.22024147986849765	0.22024147986849765	0.38071893013234687	1.5365593109456837
0.32727086456771615	-1.536634505679655	-0.3813357849680203	-0.22060005851342815	0.22060005851342815	0.3813357849680203	1.536634505679655
0.3277705147426287	-1.5367098111578414	-0.38195280468396836	-0.22095874355260303	0.22095874355260303	0.38195280468396836	1.5367098111578414
0.32827016491754124	-1.5367852273434852	-0.382569989575505	-0.22131753520034653	0.22131753520034653	0.382569989575505	1.5367852273434852
0.3287698150924538	-1.5368607542014001	-0.3831873399384299	-0.22167643367144535	0.22167643367144535	0.3831873399384299	1.5368607542014001
0.32926946526736633	-1.5369363916933407	-0.3838048560683848	-0.22203543918068047	0.22203543918068047	0.3838048560683848	1.5369363916933407
0.3297691154422789	-1.5370121397826693	-0.3844225382614245	-0.22239455194334676	0.22239455194334676	0.3844225382614245	1.5370121397826693
0.33026876561719143	-1.5370879984327799	-0.3850403868137371	-0.22275377217490577	0.22275377217490577	0.3850403868137371	1.5370879984327799
0.3307684157921039	-1.5371639676054183	-0.38565840202167717	-0.2231131000910962	0.2231131000910962	0.38565840202167717	1.5371639676054183
0.33126806596701647	-1.5372400472631464	-0.3862765841818612	-0.22347253590797103	0.22347253590797103	0.3862765841818612	1.5372400472631464
0.331767716141929	-1.5373162373680638	-0.38689493359095556	-0.22383207984178666	0.22383207984178666	0.38689493359095556	1.5373162373680638
0.33226736631684156	-1.5373925378823254	-0.387513450546125	-0.22419173210924287	0.22419173210924287	0.387513450546125	1.5373925378823254
0.3327670164917541	-1.5374689487675866	-0.3881321353444208	-0.22455149292714838	0.22455149292714838	0.3881321353444208	1.5374689487675866
0.33326666666666666	-1.5375454699847086	-0.38875098828316157	-0.22491136251262678	0.22491136251262678	0.38875098828316157	1.5375454699847086
0.3337663168415792	-1.5376221014957294	-0.3893700096600208	-0.22527134108318123	0.22527134108318123	0.3893700096600208	1.5376221014957294
0.33426596701649175	-1.5376988432608376	-0.3899891997726786	-0.2256314288564803	0.2256314288564803	0.3899891997726786	1.5376988432608376
0.3347656171914043	-1.5377756952415298	-0.3906085589191178	-0.2259916260505438	0.2259916260505438	0.3906085589191178	1.5377756952415298
0.33526526736631684	-1.5378526573977018	-0.3912280873974063	-0.22635193288360603	0.22635193288360603	0.3912280873974063	1.5378526573977018
0.3357649175412294	-1.537929729690208	-0.39184778550599	-0.22671234957429137	0.22671234957429137	0.39184778550599	1.537929729690208
0.3367642178910545	-1.5380842045228647	-0.3930876918081878	-0.22743351340409054	0.22743351340409054	0.3930876918081878	1.5380842045228647
0.33726386806596703	-1.5381616069828723	-0.39370790059954713	-0.22779426098180083	0.22779426098180083	0.39370790059954713	1.5381616069828723
0.3382631684157921	-1.538316741786683	-0.3949488309583144	-0.22851608856133004	0.22851608856133004	0.3949488309583144	1.538316741786683
0.3387628185907047	-1.5383944740487032	-0.39556955312464515	-0.2288771690034613	0.2288771690034613	0.39556955312464515	1.5383944740487032
0.33926246876561716	-1.5384723161621758	-0.3961904470150559	-0.2292383608411071	0.2292383608411071	0.3961904470150559	1.5384723161621758
0.3397621189405297	-1.5385502680858376	-0.39681151292965394	-0.2295996642952359	0.2295996642952359	0.39681151292965394	1.5385502680858376
0.34026176911544226	-1.5386283297774739	-0.3974327511683657	-0.2299610795868928	0.2299610795868928	0.3974327511683657	1.5386283297774739
0.3407614192903548	-1.5387065011956123	-0.3980541620317298	-0.23032260693765025	0.23032260693765025	0.3980541620317298	1.5387065011956123
0.34126106946526735	-1.5387847822972645	-0.3986757458200588	-0.2306842465691286	0.2306842465691286	0.3986757458200588	1.5387847822972645
0.3417607196401799	-1.538863173040666	-0.399297502834228	-0.2310459987034567	0.2310459987034567	0.399297502834228	1.538863173040666
0.34226036981509245	-1.5389416733820098	-0.3999194333749546	-0.23140786356283558	0.23140786356283558	0.3999194333749546	1.5389416733820098
0.342760019990005	-1.5390202832793831	-0.4005415377436243	-0.2317698413700579	0.2317698413700579	0.4005415377436243	1.5390202832793831
0.34325967016491754	-1.5390990026887534	-0.4011638162412839	-0.23213193234786783	0.23213193234786783	0.4011638162412839	1.5390990026887534
0.3437593203398301	-1.5391778315668239	-0.40178626916964383	-0.23249413671962174	0.23249413671962174	0.40178626916964383	1.5391778315668239
0.34425897051474263	-1.5392567698696085	-0.40240889683025505	-0.23285645470868374	0.23285645470868374	0.40240889683025505	1.5392567698696085
0.3447586206896552	-1.5393358175534275	-0.40303169952513956	-0.2332188865389571	0.2332188865389571	0.40303169952513956	1.5393358175534275
0.34525827086456773	-1.5394149745736758	-0.4036546775564252	-0.23358143243460594	0.23358143243460594	0.4036546775564252	1.5394149745736758
0.3457579210394803	-1.5394942408861148	-0.404277831226367	-0.23394409261992477	0.23394409261992477	0.404277831226367	1.5394942408861148
0.3462575712143928	-1.539573616445579	-0.4049011608374449	-0.23430686731960296	0.23430686731960296	0.4049011608374449	1.539573616445579
0.34675722138930537	-1.5396531012071621	-0.40552466669237897	-0.23466975675868484	0.23466975675868484	0.40552466669237897	1.5396531012071621
0.3472568715642179	-1.5397326951256434	-0.40614834909418324	-0.23503276116255611	0.23503276116255611	0.40614834909418324	1.5397326951256434
0.3477565217391304	-1.5398123981556042	-0.4067722083459438	-0.23539588075678705	0.23539588075678705	0.4067722083459438	1.5398123981556042
0.34825617191404296	-1.539892210250992	-0.4073962447508086	-0.2357591157671533	0.2357591157671533	0.4073962447508086	1.539892210250992
0.3487558220889555	-1.5399721313658554	-0.40802045861252784	-0.23612246642008494	0.23612246642008494	0.40802045861252784	1.5399721313658554
0.34925547226386805	-1.5400521614534166	-0.40864485023464536	-0.23648593294197737	0.23648593294197737	0.40864485023464536	1.5400521614534166
0.3497551224387806	-1.540132300468009	-0.40926941992120486	-0.23684951555968425	0.23684951555968425	0.40926941992120486	1.540132300468009
0.35025477261369314	-1.5402125483617457	-0.40989416797620065	-0.23721321450032798	0.23721321450032798	0.40989416797620065	1.5402125483617457
0.3507544227886057	-1.540292905087972	-0.41051909470403597	-0.23757702999137875	0.23757702999137875	0.41051909470403597	1.540292905087972
0.35125407296351824	-1.5403733705990403	-0.41114420040916216	-0.23794096226054737	0.23794096226054737	0.41114420040916216	1.5403733705990403
0.3517537231384308	-1.540453944847875	-0.41176948539642627	-0.23830501153596434	0.23830501153596434	0.41176948539642627	1.540453944847875
0.3527530234882559	-1.5406154193650998	-0.41302059443696	-0.23903346201914846	0.23903346201914846	0.41302059443696	1.5406154193650998
0.353752323838081	-1.540777328252619	-0.4142724242674079	-0.23976238327158123	0.23976238327158123	0.4142724242674079	1.540777328252619
0.3552512743628186	-1.5410210051716768	-0.41615152584371873	-0.24085665185954142	0.24085665185954142	0.41615152584371873	1.5410210051716768
0.35625057471264365	-1.5411839982642885	-0.41740516835325125	-0.24158675807720192	0.24158675807720192	0.41740516835325125	1.5411839982642885
0.3567502248875562	-1.5412656572040386	-0.4180322629652426	-0.24195199002636625	0.24195199002636625	0.4180322629652426	1.5412656572040386
0.35824917541229384	-1.5415112829876607	-0.41991464391420547	-0.24304840401434855	0.24304840401434855	0.41991464391420547	1.5415112829876607
0.3587488255872064	-1.5415933743997468	-0.42054247095939407	-0.24341411549766737	0.24341411549766737	0.42054247095939407	1.5415933743997468
0.35924847576211894	-1.5416755738005363	-0.4211704818817188	-0.24377994744567558	0.24377994744567558	0.4211704818817188	1.5416755738005363
0.3597481259370315	-1.5417578811384134	-0.4217986769892141	-0.24414590009147677	0.24414590009147677	0.4217986769892141	1.5417578811384134
0.36024777611194403	-1.5418402963607054	-0.4224270565900302	-0.24451197366854327	0.24451197366854327	0.4224270565900302	1.5418402963607054
0.3607474262868566	-1.5419228194147352	-0.4230556209925561	-0.244878168410626	0.244878168410626	0.4230556209925561	1.5419228194147352
0.3612470764617691	-1.5420054502474765	-0.42368437050534546	-0.24524448455179476	0.24524448455179476	0.42368437050534546	1.5420054502474765
0.36174672663668167	-1.542088188805748	-0.42431330543721607	-0.24561092232647896	0.24561092232647896	0.42431330543721607	1.542088188805748
0.3622463768115942	-1.542171035035756	-0.4249424260971178	-0.24597748196939204	0.24597748196939204	0.4249424260971178	1.542171035035756
0.3642449775112444	-1.5425034955899533	-0.42746077220397655	-0.24744494392953628	0.24744494392953628	0.42746077220397655	1.5425034955899533
0.36524427786106944	-1.5426703704815554	-0.4287210676743578	-0.24817941224627652	0.24817941224627652	0.4287210676743578	1.5426703704815554
0.365743928035982	-1.5427539688871257	-0.42935149709934894	-0.24854683156700905	0.24854683156700905	0.42935149709934894	1.5427539688871257
0.36624357821089454	-1.5428376745244832	-0.42998211473159315	-0.2489143746456848	0.2489143746456848	0.42998211473159315	1.5428376745244832
0.3667432283858071	-1.5429214873374448	-0.43061292088195263	-0.24928204172003002	0.24928204172003002	0.43061292088195263	1.5429214873374448
0.3677425287356322	-1.5430894342631314	-0.43187509998142537	-0.2500177488082935	0.2500177488082935	0.43187509998142537	1.5430894342631314
0.37074042978510746	-1.543595841294148	-0.43566619410419716	-0.2522278707952289	0.2522278707952289	0.43566619410419716	1.543595841294148
0.37124007996002	-1.5436806160987717	-0.43629871093868694	-0.2525966645831192	0.2525966645831192	0.43629871093868694	1.5436806160987717
0.37173973013493256	-1.54376549749802	-0.43693141941086155	-0.25296558476235087	0.25296558476235087	0.43693141941086155	1.54376549749802
0.3722393803098451	-1.5438504854319113	-0.4375643198337917	-0.25333463157435615	0.25333463157435615	0.4375643198337917	1.5438504854319113
0.3727390304847576	-1.5439355798402659	-0.4381974125207812	-0.2537038052609281	0.2537038052609281	0.4381974125207812	1.5439355798402659
0.37323868065967014	-1.544020780662459	-0.43883069778532163	-0.2540731060641948	0.2540731060641948	0.43883069778532163	1.544020780662459
0.3737383308345827	-1.5441060878378126	-0.43946417594109977	-0.25444253422662494	0.25444253422662494	0.43946417594109977	1.5441060878378126
0.37423798100949524	-1.5441915013050833	-0.4400978473020553	-0.2548120899910699	0.2548120899910699	0.4400978473020553	1.5441915013050833
0.3747376311844078	-1.5442770210023102	-0.440731712182204	-0.2551817736006368	0.2551817736006368	0.440731712182204	1.5442770210023102
0.37523728135932033	-1.5443626468683505	-0.4413657708960173	-0.25555158529893957	0.25555158529893957	0.4413657708960173	1.5443626468683505
0.37673623188405797	-1.5446201608530326	-0.44326911318516266	-0.25666179136640155	0.25666179136640155	0.44326911318516266	1.5446201608530326
0.37773553223388306	-1.544792366535622	-0.4445389829844051	-0.257402573668582	0.257402573668582	0.4445389829844051	1.544792366535622
0.3782351824087956	-1.544878628093919	-0.44517421131199236	-0.2577731590326951	0.2577731590326951	0.44517421131199236	1.544878628093919
0.3802337831084458	-1.5452247309372937	-0.44771708817898054	-0.25925680098632303	0.25925680098632303	0.44771708817898054	1.5452247309372937
0.38073343328335835	-1.5453115204750336	-0.44835329986628575	-0.2596280378334833	0.2596280378334833	0.44835329986628575	1.5453115204750336
0.38123308345827084	-1.5453984154116602	-0.4489897091750507	-0.25999940571914626	0.25999940571914626	0.4489897091750507	1.5453984154116602
0.38223238380809593	-1.5455725212167455	-0.4502631219253302	-0.26074253559902294	0.26074253559902294	0.4502631219253302	1.5455725212167455
0.383231684157921	-1.5457470478172721	-0.4515373289682717	-0.26148619261545863	0.26148619261545863	0.4515373289682717	1.5457470478172721
0.3837313343328336	-1.54583446874662	-0.45217473114363743	-0.2618582194231638	0.2618582194231638	0.45217473114363743	1.54583446874662
0.38473063468265867	-1.5460096255232993	-0.45345013439243864	-0.26260267088753025	0.26260267088753025	0.45345013439243864	1.5460096255232993
0.3852302848575712	-1.5460973612326794	-0.45408813610245	-0.26297509604512914	0.26297509604512914	0.45408813610245	1.5460973612326794
0.3862295852073963	-1.5462731469474331	-0.4553647412871175	-0.2637203464666153	0.2637203464666153	0.4553647412871175	1.5462731469474331
0.38672923538230886	-1.5463611968129878	-0.45600334539964943	-0.26409317223372525	0.26409317223372525	0.45600334539964943	1.5463611968129878
0.38772853573213395	-1.5465376102078872	-0.4572811582613982	-0.264839226141547	0.264839226141547	0.4572811582613982	1.5465376102078872
0.3882281859070465	-1.5466259735955252	-0.4579203676498244	-0.2652124547877702	0.2652124547877702	0.4579203676498244	1.5466259735955252
0.3892274862568716	-1.5468030133925743	-0.4591993939411367	-0.26595931673131423	0.26595931673131423	0.4591993939411367	1.5468030133925743
0.3897271364317841	-1.5468916896577471	-0.45983921148440016	-0.26633295053632283	0.26633295053632283	0.45983921148440016	1.5468916896577471
0.39022678660669663	-1.5469804700704617	-0.4604792323866559	-0.2667067199026121	0.2667067199026121	0.4604792323866559	1.5469804700704617
0.3907264367816092	-1.5470693545576282	-0.4611194569686667	-0.2670806250850493	0.2670806250850493	0.4611194569686667	1.5470693545576282
0.3922253873063468	-1.5473366317281816	-0.4630413560031076	-0.2682031580826179	0.2682031580826179	0.4630413560031076	1.5473366317281816
0.39272503748125936	-1.5474259317735581	-0.4636823985151418	-0.26857760908506934	0.26857760908506934	0.4636823985151418	1.5474259317735581
0.3932246876561719	-1.5475153355218516	-0.4643236463135699	-0.26895219718339	0.26895219718339	0.4643236463135699	1.5475153355218516
0.39372433783108446	-1.5476048428974503	-0.46496509972028616	-0.26932692263465075	0.26932692263465075	0.46496509972028616	1.5476048428974503
0.394223988005997	-1.547694453824056	-0.4656067590573743	-0.2697017856963013	0.2697017856963013	0.4656067590573743	1.547694453824056
0.39472363818090955	-1.5477841682258437	-0.46624862464727457	-0.27007678662624995	0.27007678662624995	0.46624862464727457	1.5477841682258437
0.3952232883558221	-1.5478739860259147	-0.4668906968125232	-0.27045192568275456	0.27045192568275456	0.4668906968125232	1.5478739860259147
0.39572293853073465	-1.5479639071470517	-0.4675329758758883	-0.2708272031244562	0.2708272031244562	0.4675329758758883	1.5479639071470517
0.3962225887056472	-1.5480539315117374	-0.46817546216035	-0.27120261921039707	0.27120261921039707	0.46817546216035	1.5480539315117374
0.39672223888055974	-1.5481440590418005	-0.4688181559890267	-0.2715781741999694	0.2715781741999694	0.4688181559890267	1.5481440590418005
0.3972218890554723	-1.5482342896591748	-0.4694610576853404	-0.2719538683530166	0.2719538683530166	0.4694610576853404	1.5482342896591748
0.3982211894052973	-1.5484150598394824	-0.4707474859753542	-0.27270567519072075	0.27270567519072075	0.4707474859753542	1.5484150598394824
0.3992204897551224	-1.5485962414171828	-0.47203474962156433	-0.2734580418099316	0.2734580418099316	0.47203474962156433	1.5485962414171828
0.39972013993003497	-1.548686986279593	-0.4726786955138363	-0.27383443569131427	0.27383443569131427	0.4726786955138363	1.548686986279593
0.4002197901049475	-1.548777833749899	-0.47332285121828677	-0.27421097030332525	0.27421097030332525	0.47332285121828677	1.548777833749899
0.40071944027986006	-1.5488687837469535	-0.47396721705979233	-0.27458764590860407	0.27458764590860407	0.47396721705979233	1.5488687837469535
0.4012190904547726	-1.5489598361886163	-0.4746117933632613	-0.27496446277002357	0.27496446277002357	0.4746117933632613	1.5489598361886163
0.40171874062968516	-1.549050990993037	-0.475256580454022	-0.2753414211510629	0.2753414211510629	0.475256580454022	1.549050990993037
0.4022183908045977	-1.549142248077194	-0.4759015786574232	-0.2757185213154997	0.2757185213154997	0.4759015786574232	1.549142248077194
0.4032176911544228	-1.549325068752672	-0.47719220970493353	-0.27647314805163575	0.27647314805163575	0.47719220970493353	1.549325068752672
0.40371734132933534	-1.5494166321762446	-0.4778378432008852	-0.2768506751529272	0.2768506751529272	0.4778378432008852	1.5494166321762446
0.4042169915042479	-1.5495082975447791	-0.47848368911322614	-0.27722834509677624	0.27722834509677624	0.47848368911322614	1.5495082975447791
0.40471664167916044	-1.5496000647732202	-0.4791297477683989	-0.27760615814899253	0.27760615814899253	0.4791297477683989	1.5496000647732202
0.405216291854073	-1.5496919337764377	-0.47977601949305426	-0.27798411457579913	0.27798411457579913	0.47977601949305426	1.5496919337764377
0.40571594202898553	-1.5497839044685888	-0.48042250461404823	-0.27836221464382754	0.27836221464382754	0.48042250461404823	1.5497839044685888
0.406215592203898	-1.5498759767633377	-0.48106920345837795	-0.27874045862008434	0.27874045862008434	0.48106920345837795	1.5498759767633377
0.40671524237881057	-1.5499681505742307	-0.4817161163533513	-0.27911884677205384	0.27911884677205384	0.4817161163533513	1.5499681505742307
0.4072148925537231	-1.5500604258138249	-0.4823632436263842	-0.2794973793675815	0.2794973793675815	0.4823632436263842	1.5500604258138249
0.4082141929035482	-1.550245280229026	-0.4836581426174961	-0.28025487896275675	0.28025487896275675	0.4836581426174961	1.550245280229026
0.40871384307846076	-1.550337859228042	-0.4843059149915362	-0.28063384650024004	0.28063384650024004	0.4843059149915362	1.550337859228042
0.4102127936031984	-1.5506162023208567	-0.4862505275671568	-0.28177162330770955	0.28177162330770955	0.4862505275671568	1.5506162023208567
0.41071244377811095	-1.5507091850841557	-0.48689916467246247	-0.2821511745430657	0.2821511745430657	0.48689916467246247	1.5507091850841557
0.41171174412793604	-1.5508954526643672	-0.4881970902272451	-0.28291071708958015	0.28291071708958015	0.4881970902272451	1.5508954526643672
0.4122113943028486	-1.5509887372983733	-0.4888463793355385	-0.2832907089444432	0.2832907089444432	0.4888463793355385	1.5509887372983733
0.41271104447776114	-1.5510821223719635	-0.4894958864371962	-0.28367084821682015	0.28367084821682015	0.4894958864371962	1.5510821223719635
0.4132106946526737	-1.5511756077922063	-0.49014561186211336	-0.2840511351796123	0.2840511351796123	0.49014561186211336	1.5511756077922063
0.41371034482758623	-1.5512691934659673	-0.4907955559403707	-0.2844315701061441	0.2844315701061441	0.4907955559403707	1.5512691934659673
0.4142099950024988	-1.551362879299686	-0.4914457190022843	-0.28481215327019116	0.28481215327019116	0.4914457190022843	1.551362879299686
0.4152092953523238	-1.5515505510684386	-0.4927467033989801	-0.2855737654078172	0.2855737654078172	0.4927467033989801	1.5515505510684386
0.41570894552723636	-1.5516445368135972	-0.4933975253953257	-0.2859547949310547	0.2859547949310547	0.4933975253953257	1.5516445368135972
0.4162085957021489	-1.5517386223385154	-0.49404856769837957	-0.2863359737910613	0.2863359737910613	0.49404856769837957	1.5517386223385154
0.41670824587706146	-1.5518328075469319	-0.49469983063938766	-0.2867173022637235	0.2867173022637235	0.49469983063938766	1.5518328075469319
0.417207896051974	-1.5519270923420765	-0.4953513145498462	-0.2870987806253905	0.2870987806253905	0.4953513145498462	1.5519270923420765
0.4182071964017991	-1.552115960302857	-0.4966549466058918	-0.2878621881232028	0.2878621881232028	0.4966549466058918	1.552115960302857
0.41870684657671164	-1.5522105432725306	-0.49730709541544693	-0.28824411781423254	0.28824411781423254	0.49730709541544693	1.5522105432725306
0.4192064967516242	-1.5523052254368854	-0.4979594665222576	-0.28862619850391746	0.28862619850391746	0.4979594665222576	1.5523052254368854
0.41970614692653674	-1.5524000066964203	-0.49861206025879	-0.2890084304708196	0.2890084304708196	0.49861206025879	1.5524000066964203
0.42070544727636183	-1.5525898661016517	-0.499917916951893	-0.28977334935256066	0.28977334935256066	0.499917916951893	1.5525898661016517
0.4212050974512744	-1.552684944046082	-0.5005711805743643	-0.29015603682667096	0.29015603682667096	0.5005711805743643	1.552684944046082
0.4217047476261869	-1.5527801206834364	-0.5012246681583421	-0.29053887669646	0.29053887669646	0.5012246681583421	1.5527801206834364
0.4222043978010995	-1.5528753959117463	-0.5018783800372926	-0.290921869242724	0.290921869242724	0.5018783800372926	1.5528753959117463
0.422704047976012	-1.5529707696284736	-0.5025323165448268	-0.29130501474661896	0.29130501474661896	0.5025323165448268	1.5529707696284736
0.4232036981509245	-1.5530662417307823	-0.5031864780148064	-0.2916883134897974	0.2916883134897974	0.5031864780148064	1.5530662417307823
0.42370334832583706	-1.5531618121150752	-0.5038408647812329	-0.29207176575431104	0.29207176575431104	0.5038408647812329	1.5531618121150752
0.4242029985007496	-1.5532574806772634	-0.5044954771783409	-0.2924553718227458	0.2924553718227458	0.5044954771783409	1.5532574806772634
0.42470264867566215	-1.5533532473128198	-0.5051503155405459	-0.2928391319780483	0.2928391319780483	0.5051503155405459	1.5533532473128198
0.4252022988505747	-1.5534491119164797	-0.5058053802024094	-0.29322304650362224	0.29322304650362224	0.5058053802024094	1.5534491119164797
0.42570194902548725	-1.553545074382775	-0.5064606714987895	-0.2936071156833992	0.2936071156833992	0.5064606714987895	1.553545074382775
0.4262015992003998	-1.5536411346052332	-0.5071161897646405	-0.2939913398017284	0.2939913398017284	0.5071161897646405	1.5536411346052332
0.42670124937531234	-1.553737292477238	-0.5077719353352069	-0.2943757191434066	0.2943757191434066	0.5077719353352069	1.553737292477238
0.4272008995502249	-1.5538335478913958	-0.5084279085458046	-0.294760253993669	0.294760253993669	0.5084279085458046	1.5538335478913958
0.42770054972513744	-1.5539299007397038	-0.5090841097320481	-0.29514494463826735	0.29514494463826735	0.5090841097320481	1.5539299007397038
0.42820019990005	-1.5540263509138956	-0.5097405392296906	-0.2955297913633309	0.2955297913633309	0.5097405392296906	1.5540263509138956
0.42869985007496253	-1.5541228983046995	-0.5103971973746678	-0.295914794455523	0.295914794455523	0.5103971973746678	1.5541228983046995
0.4291995002498751	-1.5542195428027306	-0.5110540845031604	-0.2962999542019521	0.2962999542019521	0.5110540845031604	1.5542195428027306
0.4296991504247876	-1.554316284297751	-0.5117112009514828	-0.2966852708901644	0.2966852708901644	0.5117112009514828	1.554316284297751
0.43019880059970017	-1.5544131226791251	-0.5123685470561968	-0.2970707448082063	0.2970707448082063	0.5123685470561968	1.5544131226791251
0.43119810094952526	-1.5546070896549022	-0.5136839295817862	-0.29784216548816683	0.29784216548816683	0.5136839295817862	1.5546070896549022
0.43169775112443776	-1.5547042180250505	-0.5143419666767012	-0.29822811282849054	0.29822811282849054	0.5143419666767012	1.5547042180250505
0.43269705147426285	-1.5548987639645104	-0.5156587342171312	-0.29900048295926135	0.29900048295926135	0.5156587342171312	1.5548987639645104
0.4331967016491754	-1.554996181306105	-0.5163174653378434	-0.29938690633095505	0.29938690633095505	0.5163174653378434	1.554996181306105
0.43369635182408794	-1.5550936947427707	-0.5169764284759396	-0.29977348896176076	0.29977348896176076	0.5169764284759396	1.5550936947427707
0.4341960019990005	-1.555191304159074	-0.5176356239694727	-0.3001602311434745	0.3001602311434745	0.5176356239694727	1.555191304159074
0.4351953023488256	-1.5553868104660464	-0.5189547133759094	-0.30093419532913224	0.30093419532913224	0.5189547133759094	1.5553868104660464
0.43569495252373813	-1.5554847071229758	-0.5196146079658459	-0.3013214179190442	0.3013214179190442	0.5196146079658459	1.5554847071229758
0.4361946026986507	-1.555582699291969	-0.520274736265233	-0.3017088012317704	0.3017088012317704	0.520274736265233	1.555582699291969
0.4371939030484758	-1.5557789696924087	-0.5215956953485257	-0.30248405120291455	0.30248405120291455	0.5215956953485257	1.5557789696924087
0.4376935532233883	-1.5558772476849543	-0.5222565268108748	-0.3028719184511002	0.3028719184511002	0.5222565268108748	1.5558772476849543
0.43819320339830087	-1.5559756207125481	-0.522917593339716	-0.30325994760172553	0.30325994760172553	0.522917593339716	1.5559756207125481
0.4386928535732134	-1.5560740886540936	-0.5235788952747278	-0.3036481389509044	0.3036481389509044	0.5235788952747278	1.5560740886540936
0.43919250374812596	-1.556172651388173	-0.5242404329558082	-0.3040364927952443	0.3040364927952443	0.5242404329558082	1.556172651388173
0.43969215392303845	-1.556271308792834	-0.5249022067230442	-0.30442500943178585	0.30442500943178585	0.5249022067230442	1.556271308792834
0.440191804097951	-1.556370060745209	-0.5255642169166348	-0.3048136891580986	0.3048136891580986	0.5255642169166348	1.556370060745209
0.44069145427286355	-1.556468907121927	-0.5262264638770822	-0.3052025322723096	0.3052025322723096	0.5262264638770822	1.556468907121927
0.4411911044477761	-1.5565678477990463	-0.526888947944971	-0.3055915390729466	0.3055915390729466	0.526888947944971	1.5565678477990463
0.44169075462268864	-1.5566668826520802	-0.5275516694611612	-0.30598070985908243	0.30598070985908243	0.5275516694611612	1.5566668826520802
0.4421904047976012	-1.5567660115555382	-0.5282146287665588	-0.3063700449302215	0.3063700449302215	0.5282146287665588	1.5567660115555382
0.44269005497251374	-1.5568652343835638	-0.5288778262023573	-0.3067595445864537	0.3067595445864537	0.5288778262023573	1.5568652343835638
0.4431897051474263	-1.5569645510097767	-0.5295412621099317	-0.30714920912831106	0.30714920912831106	0.5295412621099317	1.5569645510097767
0.4441890054972514	-1.5571634651466737	-0.5308688507064859	-0.3079290340734693	0.3079290340734693	0.5308688507064859	1.5571634651466737
0.44518830584707647	-1.5573627529409382	-0.5321973972905507	-0.30870952218005726	0.30870952218005726	0.5321973972905507	1.5573627529409382
0.445687956021989	-1.557462536636198	-0.5328620306831251	-0.3091000156755264	0.3091000156755264	0.5328620306831251	1.557462536636198
0.44618760619690156	-1.5575624133564416	-0.5335269045992059	-0.3094906758703731	0.3094906758703731	0.5335269045992059	1.5575624133564416
0.4466872563718141	-1.5576623829705276	-0.5341920193813857	-0.3098815030686298	0.3098815030686298	0.5341920193813857	1.5576623829705276
0.44718690654672666	-1.5577624453464884	-0.5348573753723723	-0.31027249757485365	0.31027249757485365	0.5348573753723723	1.5577624453464884
0.4476865567216392	-1.5578626003519527	-0.5355229729151373	-0.310663659694136	0.310663659694136	0.5355229729151373	1.5578626003519527
0.4481862068965517	-1.5579628478537138	-0.5361888123527868	-0.3110549897320677	0.3110549897320677	0.5361888123527868	1.5579628478537138
0.4491855072463768	-1.5581636198097457	-0.537521218285881	-0.31183815478866445	0.31183815478866445	0.537521218285881	1.5581636198097457
0.4501848075962019	-1.5583647601353885	-0.5388545959199652	-0.31262199519960865	0.31262199519960865	0.5388545959199652	1.5583647601353885
0.45068445777111443	-1.5584654680965953	-0.5395216499844491	-0.3130141694323668	0.3130141694323668	0.5395216499844491	1.5584654680965953
0.4516837581209395	-1.5586671589288223	-0.540856490328908	-0.3137990274958027	0.3137990274958027	0.540856490328908	1.5586671589288223
0.4526830584707646	-1.558869215384051	-0.5421923092568922	-0.3145845670870354	0.3145845670870354	0.5421923092568922	1.558869215384051
0.45318270864567717	-1.5589703803711359	-0.5428605865513797	-0.31497759323147945	0.31497759323147945	0.5428605865513797	1.5589703803711359
0.4536823588205897	-1.5590716363435586	-0.543529109526091	-0.3153707906900061	0.3153707906900061	0.543529109526091	1.5590716363435586
0.45418200899550226	-1.5591729831598853	-0.5441978785261975	-0.3157641597744506	0.3157641597744506	0.5441978785261975	1.5591729831598853
0.45518130934532736	-1.559375948753847	-0.5455361559838144	-0.3165514140708726	0.3165514140708726	0.5455361559838144	1.559375948753847
0.4556809595202399	-1.55947756724471	-0.5462056651324401	-0.3169452999091339	0.3169452999091339	0.5462056651324401	1.55947756724471
0.45618060969515245	-1.5595792760057623	-0.5468754216886189	-0.3173393586258278	0.3173393586258278	0.5468754216886189	1.5595792760057623
0.45668025987006494	-1.5596810748917216	-0.5475454259982737	-0.3177335905354001	0.3177335905354001	0.5475454259982737	1.5596810748917216
0.4571799100449775	-1.5597829637565992	-0.5482156784075435	-0.31812799595286173	0.31812799595286173	0.5482156784075435	1.5597829637565992
0.45767956021989004	-1.5598849424536294	-0.5488861792626902	-0.31852257519375166	0.31852257519375166	0.5488861792626902	1.5598849424536294
0.4581792103948026	-1.559987010835476	-0.5495569289101407	-0.3189173285740975	0.3189173285740975	0.5495569289101407	1.559987010835476
0.4591785107446277	-1.5601914160595203	-0.5508991759685109	-0.3197073590202504	0.3197073590202504	0.5508991759685109	1.5601914160595203
0.4596781609195402	-1.5602937526030805	-0.5515706740730868	-0.32010263672088274	0.32010263672088274	0.5515706740730868	1.5602937526030805
0.46017781109445277	-1.5603961782338882	-0.5522424223572825	-0.32049808983067773	0.32049808983067773	0.5522424223572825	1.5603961782338882
0.4606774612693653	-1.560498692800751	-0.5529144211683552	-0.32089371866843386	0.32089371866843386	0.5529144211683552	1.560498692800751
0.4616767616191904	-1.560703988133304	-0.5542591717606647	-0.32168550480559627	0.32168550480559627	0.5542591717606647	1.560703988133304
0.46217641179410296	-1.5608067685927252	-0.5549319242371545	-0.32208166274531597	0.32208166274531597	0.5549319242371545	1.5608067685927252
0.4626760619690155	-1.5609096373753424	-0.5556049286309368	-0.32247799769357255	0.32247799769357255	0.5556049286309368	1.5609096373753424
0.46317571214392805	-1.5610125943259154	-0.5562781852899833	-0.32287450997187817	0.32287450997187817	0.5562781852899833	1.5610125943259154
0.4636753623188406	-1.5611156392885646	-0.5569516945624563	-0.32327119990231934	0.32327119990231934	0.5569516945624563	1.5611156392885646
0.46417501249375315	-1.5612187721065547	-0.5576254567966349	-0.3236680678075185	0.3236680678075185	0.5576254567966349	1.5612187721065547
0.4646746626686657	-1.561321992622318	-0.5582994723409809	-0.3240651140106723	0.3240651140106723	0.5582994723409809	1.561321992622318
0.4651743128435782	-1.5614253006774865	-0.5589737415440655	-0.3244623388355134	0.3244623388355134	0.5589737415440655	1.5614253006774865
0.46567396301849073	-1.5615286961129544	-0.5596482647546169	-0.3248597426063386	0.3248597426063386	0.5596482647546169	1.5615286961129544
0.4661736131934033	-1.5616321787688225	-0.5603230423215513	-0.3252573256480285	0.3252573256480285	0.5603230423215513	1.5616321787688225
0.4666732633683158	-1.5617357484842813	-0.5609980745938958	-0.3256550882860039	0.3256550882860039	0.5609980745938958	1.5617357484842813
0.4671729135432284	-1.5618394050977198	-0.5616733619208015	-0.3260530308462385	0.3260530308462385	0.5616733619208015	1.5618394050977198
0.4676725637181409	-1.5619431484467714	-0.5623489046516101	-0.32645115365529576	0.32645115365529576	0.5623489046516101	1.5619431484467714
0.46817221389305347	-1.562046978368246	-0.5630247031358008	-0.32684945704030693	0.32684945704030693	0.5630247031358008	1.562046978368246
0.46917151424287856	-1.5622548972712167	-0.5643770687628158	-0.32764660684944885	0.32764660684944885	0.5643770687628158	1.5622548972712167
0.47017081459270366	-1.5624631604842831	-0.5657304616004167	-0.32844448290201217	0.32844448290201217	0.5657304616004167	1.5624631604842831
0.4706704647676162	-1.5625674207901672	-0.5664075440983459	-0.32884369409343434	0.32884369409343434	0.5664075440983459	1.5625674207901672
0.47117011494252875	-1.562671766671519	-0.5670848844493899	-0.32924308783548895	0.32924308783548895	0.5670848844493899	1.562671766671519
0.4716697651174413	-1.5627761979592156	-0.5677624830039557	-0.3296426644592822	0.3296426644592822	0.5677624830039557	1.5627761979592156
0.47216941529235384	-1.5628807144834251	-0.5684403401126824	-0.3300424242965527	0.3300424242965527	0.5684403401126824	1.5628807144834251
0.4726690654672664	-1.5629853160731368	-0.5691184561262311	-0.33044236767955276	0.33044236767955276	0.5691184561262311	1.5629853160731368
0.4731687156421789	-1.5630900025567924	-0.5697968313954719	-0.33084249494116186	0.33084249494116186	0.5697968313954719	1.5630900025567924
0.47366836581709143	-1.5631947737617558	-0.5704754662713878	-0.33124280641481935	0.33124280641481935	0.5704754662713878	1.5631947737617558
0.474168015992004	-1.5632996295146304	-0.571154361105073	-0.33164330243457174	0.33164330243457174	0.571154361105073	1.5632996295146304
0.4746676661669165	-1.5634045696410563	-0.571833516247777	-0.33204398333502294	0.33204398333502294	0.571833516247777	1.5634045696410563
0.47516731634182907	-1.563509593965805	-0.5725129320508392	-0.3324448494513609	0.3324448494513609	0.5725129320508392	1.563509593965805
0.4756669665167416	-1.5636147023129034	-0.5731926088658184	-0.332845901119416	0.332845901119416	0.5731926088658184	1.5636147023129034
0.47616661669165417	-1.5637198945052495	-0.5738725470442746	-0.3332471386755346	0.3332471386755346	0.5738725470442746	1.5637198945052495
0.4766662668665667	-1.563825170365008	-0.5745527469379927	-0.333648562456712	0.333648562456712	0.5745527469379927	1.563825170365008
0.47716591704147926	-1.563930529713433	-0.5752332088988542	-0.33405017280051946	0.33405017280051946	0.5752332088988542	1.563930529713433
0.47816521739130435	-1.564141498156478	-0.5765949204300774	-0.3348539545292468	0.3348539545292468	0.5765949204300774	1.564141498156478
0.4786648675662169	-1.564247106889017	-0.5772761707048042	-0.3352561265922859	0.3352561265922859	0.5772761707048042	1.564247106889017
0.47916451774112945	-1.5643527983860062	-0.57795768445542	-0.3356584865742035	0.3356584865742035	0.57795768445542	1.5643527983860062
0.479664167916042	-1.5644585724640487	-0.578639462034362	-0.3360610348155199	0.3360610348155199	0.578639462034362	1.5644585724640487
0.48016381809095454	-1.5645644289389093	-0.5793215037942789	-0.3364637716574666	0.3364637716574666	0.5793215037942789	1.5645644289389093
0.4806634682658671	-1.5646703676253075	-0.5800038100878632	-0.3368666974417509	0.3368666974417509	0.5800038100878632	1.5646703676253075
0.48116311844077964	-1.5647763883371588	-0.5806863812679338	-0.33726981251075383	0.33726981251075383	0.5806863812679338	1.5647763883371588
0.4816627686156921	-1.5648824908873726	-0.5813692176874574	-0.33767311720745363	0.33767311720745363	0.5813692176874574	1.5648824908873726
0.4821624187906047	-1.5649886750878956	-0.582052319699523	-0.3380766118754822	0.3380766118754822	0.582052319699523	1.5649886750878956
0.4826620689655172	-1.5650949407497228	-0.5827356876572636	-0.3384802968589974	0.3384802968589974	0.5827356876572636	1.5650949407497228
0.48316171914042977	-1.5652012876828996	-0.5834193219140001	-0.33888417250282876	0.33888417250282876	0.5834193219140001	1.5652012876828996
0.4836613693153423	-1.5653077156965607	-0.5841032228230997	-0.33928823915239337	0.33928823915239337	0.5841032228230997	1.5653077156965607
0.48416101949025486	-1.565414224598871	-0.5847873907380934	-0.33969249715374933	0.33969249715374933	0.5847873907380934	1.565414224598871
0.4846606696651674	-1.5655208141969166	-0.585471826012563	-0.3400969468535384	0.3400969468535384	0.585471826012563	1.5655208141969166
0.48516031984007996	-1.565627484296917	-0.5861565290002468	-0.3405015885990392	0.3405015885990392	0.5861565290002468	1.565627484296917
0.4856599700149925	-1.565734234704056	-0.5868415000549707	-0.3409064227381905	0.3409064227381905	0.5868415000549707	1.565734234704056
0.48615962018990505	-1.565841065222646	-0.5875267395306546	-0.34131144961947574	0.34131144961947574	0.5875267395306546	1.565841065222646
0.4866592703648176	-1.5659479756557464	-0.5882122477813033	-0.3417166695920365	0.3417166695920365	0.5882122477813033	1.5659479756557464
0.48715892053973014	-1.566054965805782	-0.5888980251610778	-0.3421220830056664	0.3421220830056664	0.5888980251610778	1.566054965805782
0.4876585707146427	-1.5661620354738914	-0.5895840720241747	-0.3425276902107409	0.3425276902107409	0.5895840720241747	1.5661620354738914
0.48815822088955524	-1.5662691844602883	-0.5902703887249401	-0.34293349155830155	0.34293349155830155	0.5902703887249401	1.5662691844602883
0.4886578710644678	-1.566376412564237	-0.5909569756177886	-0.3433394874000002	0.3433394874000002	0.5909569756177886	1.566376412564237
0.48915752123938033	-1.56648371958397	-0.5916438330572376	-0.3437456780881268	0.3437456780881268	0.5916438330572376	1.56648371958397
0.4896571714142929	-1.5665911053165995	-0.5923309613978854	-0.34415206397559533	0.34415206397559533	0.5923309613978854	1.5665911053165995
0.49015682158920537	-1.566698569558365	-0.5930183609944494	-0.34455864541597214	0.34455864541597214	0.5930183609944494	1.566698569558365
0.4906564717641179	-1.566806112104423	-0.5937060322017176	-0.34496542276345005	0.34496542276345005	0.5937060322017176	1.566806112104423
0.49115612193903047	-1.566913732748752	-0.5943939753745491	-0.34537239637284595	0.34537239637284595	0.5943939753745491	1.566913732748752
0.491655772113943	-1.5670214312845367	-0.595082190867957	-0.34577956659965825	0.34577956659965825	0.595082190867957	1.5670214312845367
0.49215542228885556	-1.5671292075036825	-0.5957706790369509	-0.34618693379997384	0.34618693379997384	0.5957706790369509	1.5671292075036825
0.49315472263868065	-1.567344992155115	-0.5971484748224442	-0.3470022605488517	0.3470022605488517	0.5971484748224442	1.567344992155115
0.4936543728135932	-1.5674530001661158	-0.5978377831494498	-0.34741022081285305	0.34741022081285305	0.5978377831494498	1.5674530001661158
0.49415402298850575	-1.5675610850180672	-0.5985273655731437	-0.3478183794812932	0.3478183794812932	0.5985273655731437	1.5675610850180672
0.4946536731634183	-1.5676692464975943	-0.5992172224489449	-0.3482267369134941	0.3482267369134941	0.5992172224489449	1.5676692464975943
0.49515332333833084	-1.5677774843904297	-0.5999073541324262	-0.3486352934694749	0.3486352934694749	0.5999073541324262	1.5677774843904297
0.4956529735132434	-1.5678857984810384	-0.6005977609792152	-0.34904404950989326	0.34904404950989326	0.6005977609792152	1.5678857984810384
0.49615262368815594	-1.5679941885529396	-0.6012884433449817	-0.34945300539604834	0.34945300539604834	0.6012884433449817	1.5679941885529396
0.4966522738630685	-1.5681026543885173	-0.6019794015855089	-0.3498621614899035	0.3498621614899035	0.6019794015855089	1.5681026543885173
0.49715192403798103	-1.5682111957690017	-0.6026706360566225	-0.35027151815411994	0.35027151815411994	0.6026706360566225	1.5682111957690017
0.4976515742128936	-1.5683198124745306	-0.6033621471142273	-0.3506810757519414	0.3506810757519414	0.6033621471142273	1.5683198124745306
0.4981512243878061	-1.5684285042841803	-0.6040539351142976	-0.35109083464733226	0.35109083464733226	0.6040539351142976	1.5684285042841803
0.49915052473763116	-1.5686461123266267	-0.6054383433660749	-0.3519109577899532	0.3519109577899532	0.6054383433660749	1.5686461123266267
0.4996501749125437	-1.568755028111793	-0.606130964330028	-0.35232132276839234	0.35232132276839234	0.606130964330028	1.568755028111793
0.5001498250874563	-1.5688640181061675	-0.6068238636610103	-0.3527318905068818	0.3527318905068818	0.6068238636610103	1.5688640181061675
0.5006494752623688	-1.568973082083152	-0.6075170417152779	-0.3531426613726585	0.3531426613726585	0.6075170417152779	1.568973082083152
0.5011491254372814	-1.5690822198148986	-0.6082104988491482	-0.35355363573368453	0.35355363573368453	0.6082104988491482	1.5690822198148986
0.5021484257871065	-1.5693007156263175	-0.6095982517815042	-0.3543761964168329	0.3543761964168329	0.6095982517815042	1.5693007156263175
0.5031477261369315	-1.5695195036955336	-0.6109871253098644	-0.35519957551344583	0.35519957551344583	0.6109871253098644	1.5695195036955336
0.5036473763118441	-1.5696290067452496	-0.6116819831889722	-0.35561157289390816	0.35561157289390816	0.6116819831889722	1.5696290067452496
0.5041470264867566	-1.5697385821590768	-0.6123771222868922	-0.35602377599162544	0.35602377599162544	0.6123771222868922	1.5697385821590768
0.5046466766616692	-1.5698482297011354	-0.6130725429602946	-0.3564361851793055	0.3564361851793055	0.6130725429602946	1.5698482297011354
0.5051463268365817	-1.5699579491344253	-0.613768245565947	-0.35684880083035836	0.35684880083035836	0.613768245565947	1.5699579491344253
0.5056459770114943	-1.5700677402205723	-0.6144642304606214	-0.35726162331888844	0.35726162331888844	0.6144642304606214	1.5700677402205723
0.5066452773613194	-1.5702875363924356	-0.6158570485443522	-0.35808789030819327	0.35808789030819327	0.6158570485443522	1.5702875363924356
0.5071449275362319	-1.5703975409955047	-0.6165538824471332	-0.35850133556057545	0.35850133556057545	0.6165538824471332	1.5703975409955047
0.5076445777111445	-1.5705076162862628	-0.6172510000664442	-0.3589149891537518	0.3589149891537518	0.6172510000664442	1.5705076162862628
0.508144227886057	-1.5706177620203505	-0.6179484017592438	-0.35932885146528254	0.35932885146528254	0.6179484017592438	1.5706177620203505
0.509143528235882	-1.5708382638348337	-0.619344058793196	-0.3601572037570169	0.3601572037570169	0.619344058793196	1.5708382638348337
0.5096431784107947	-1.5709486194203	-0.6200423148484375	-0.36057169449592974	0.36057169449592974	0.6200423148484375	1.5709486194203
0.5101428285857071	-1.5710590444592645	-0.6207408564052334	-0.3609863954703901	0.3609863954703901	0.6207408564052334	1.5710590444592645
0.5106424787606197	-1.571169538701177	-0.6214396838207117	-0.3614013070615667	0.3614013070615667	0.6214396838207117	1.571169538701177
0.5116417791104447	-1.5713907337848867	-0.6228381976560704	-0.36223176362182447	0.36223176362182447	0.6228381976560704	1.5713907337848867
0.5121414292853573	-1.571501434119173	-0.6235378847902036	-0.3626473093566158	0.3626473093566158	0.6235378847902036	1.571501434119173
0.5126410794602698	-1.5716122026412815	-0.6242378592115381	-0.3630630672395335	0.3630630672395335	0.6242378592115381	1.5716122026412815
0.5131407296351824	-1.5717230390942019	-0.6249381212771794	-0.3634790376551905	0.3634790376551905	0.6249381212771794	1.5717230390942019
0.5136403798100949	-1.5718339432196577	-0.6256386713443283	-0.3638952209889646	0.3638952209889646	0.6256386713443283	1.5718339432196577
0.5141400299850075	-1.5719449147581273	-0.6263395097701756	-0.3643116176269453	0.3643116176269453	0.6263395097701756	1.5719449147581273
0.51463968015992	-1.572055953448565	-0.6270406369118542	-0.3647282279559093	0.3647282279559093	0.6270406369118542	1.572055953448565
0.5151393303348326	-1.572167059028874	-0.6277420531265752	-0.36514505236339895	0.36514505236339895	0.6277420531265752	1.572167059028874
0.5156389805097451	-1.5722782312355157	-0.628443758771529	-0.36556209123767147	0.36556209123767147	0.628443758771529	1.5722782312355157
0.5161386306846577	-1.5723894698035867	-0.6291457542038784	-0.365979344967696	0.365979344967696	0.6291457542038784	1.5723894698035867
0.5166382808595702	-1.5725007744668589	-0.6298480397807957	-0.3663968139431683	0.3663968139431683	0.6298480397807957	1.5725007744668589
0.5171379310344828	-1.572612144957803	-0.630550615859481	-0.36681449855458187	0.36681449855458187	0.630550615859481	1.572612144957803
0.5176375812093953	-1.5727235810074933	-0.6312534827970306	-0.3672323991930272	0.3672323991930272	0.6312534827970306	1.5727235810074933
0.5186368815592204	-1.572946648700699	-0.632660090677447	-0.36806885011957763	0.36806885011957763	0.632660090677447	1.572946648700699
0.519136531734133	-1.5730582797996107	-0.6333638323345442	-0.3684874011936763	0.3684874011936763	0.6333638323345442	1.5730582797996107
0.5196361819090455	-1.5731699753679724	-0.6340678662790439	-0.3689061698669173	0.3689061698669173	0.6340678662790439	1.5731699753679724
0.5211351324337831	-1.5735054461250644	-0.6361817254074893	-0.3701637854338495	0.3701637854338495	0.6361817254074893	1.5735054461250644
0.5216347826086957	-1.573617396799575	-0.6368869320720644	-0.37058342845975434	0.37058342845975434	0.6368869320720644	1.573617396799575
0.5221344327836082	-1.5737294105506638	-0.6375924328091496	-0.371003291066603	0.371003291066603	0.6375924328091496	1.5737294105506638
0.5226340829585208	-1.5738414870955315	-0.6382982279756908	-0.37142337365302436	0.37142337365302436	0.6382982279756908	1.5738414870955315
0.5231337331334333	-1.5739536261498728	-0.6390043179285553	-0.3718436766183427	0.3718436766183427	0.6390043179285553	1.5739536261498728
0.5236333833083459	-1.5740658274280492	-0.639710703024627	-0.3722642003627011	0.3722642003627011	0.639710703024627	1.5740658274280492
0.5241330334832583	-1.5741780906429614	-0.6404173836207291	-0.3726849452869964	0.3726849452869964	0.6404173836207291	1.5741780906429614
0.525631984007996	-1.5745152490148078	-0.6425392019766192	-0.37394851115952965	0.37394851115952965	0.6425392019766192	1.5745152490148078
0.5266312843578211	-1.5747403256163588	-0.6439552315868294	-0.3747920016912415	0.3747920016912415	0.6439552315868294	1.5747403256163588
0.5271309345327336	-1.5748529543398468	-0.644663692673517	-0.37521408215617313	0.37521408215617313	0.644663692673517	1.5748529543398468
0.5276305847076461	-1.5749656429490912	-0.6453724517565742	-0.3756363866286017	0.3756363866286017	0.6453724517565742	1.5749656429490912
0.5281302348825587	-1.5750783911450243	-0.6460815091923723	-0.37605891551551546	0.37605891551551546	0.6460815091923723	1.5750783911450243
0.5286298850574712	-1.5751911986271945	-0.6467908653372383	-0.3764816692247107	0.3764816692247107	0.6467908653372383	1.5751911986271945
0.5291295352323838	-1.5753040650936005	-0.6475005205474039	-0.3769046481647478	0.3769046481647478	0.6475005205474039	1.5753040650936005
0.5306284857571214	-1.5756430153553604	-0.6496312841313391	-0.3781749404674287	0.3781749404674287	0.6496312841313391	1.5756430153553604
0.531128135932034	-1.5757561147080548	-0.650342139163871	-0.37859882443221293	0.37859882443221293	0.650342139163871	1.5757561147080548
0.5321274362818591	-1.575982485455556	-0.6517647521211484	-0.37944727463148725	0.37944727463148725	0.6517647521211484	1.575982485455556
0.5326270864567716	-1.5760957562262006	-0.6524765107573496	-0.3798718416932972	0.3798718416932972	0.6524765107573496	1.5760957562262006
0.5331267366316842	-1.576209083509352	-0.6531885713060993	-0.38029663728279306	0.38029663728279306	0.6531885713060993	1.576209083509352
0.5336263868065967	-1.5763224669889144	-0.6539009341228949	-0.38072166181563616	0.38072166181563616	0.6539009341228949	1.5763224669889144
0.5341260369815093	-1.5764359063472932	-0.6546135995631559	-0.38114691570830006	0.38114691570830006	0.6546135995631559	1.5764359063472932
0.5351253373313344	-1.5766629514217032	-0.6560398397351814	-0.3819981132429461	0.3819981132429461	0.6560398397351814	1.5766629514217032
0.5376235882058971	-1.5772315194380198	-0.6596107609341202	-0.38413015018360674	0.38413015018360674	0.6596107609341202	1.5772315194380198
0.5381232383808096	-1.5773453941957998	-0.6603258601439473	-0.38455725404408875	0.38455725404408875	0.6603258601439473	1.5773453941957998
0.5386228885557222	-1.5774593218998958	-0.6610412651709588	-0.38498459104884913	0.38498459104884913	0.6610412651709588	1.5774593218998958
0.5401218390804597	-1.5778014193400887	-0.663189318697047	-0.38626800517864984	0.38626800517864984	0.663189318697047	1.5778014193400887
0.5406214892553723	-1.577915555470952	-0.6639059505340141	-0.38669627901444253	0.38669627901444253	0.6639059505340141	1.577915555470952
0.5411211394302848	-1.578029742860249	-0.6646228899580625	-0.38712478812561835	0.38712478812561835	0.6646228899580625	1.578029742860249
0.5416207896051974	-1.5781439811653497	-0.6653401373227527	-0.3875535329408383	0.3875535329408383	0.6653401373227527	1.5781439811653497
0.5421204397801099	-1.5782582700416665	-0.6660576929814606	-0.38798251388963767	0.38798251388963767	0.6660576929814606	1.5782582700416665
0.5426200899550225	-1.5783726091430796	-0.6667755572874388	-0.3884117314023636	0.3884117314023636	0.6667755572874388	1.5783726091430796
0.543119740129935	-1.5784869981215512	-0.6674937305937835	-0.3888411859102562	0.3888411859102562	0.6674937305937835	1.5784869981215512
0.5436193903048476	-1.5786014366273051	-0.6682122132533757	-0.3892708778452822	0.3892708778452822	0.6682122132533757	1.5786014366273051
0.5441190404797601	-1.5787159243088524	-0.6689310056190271	-0.3897008076403898	0.3897008076403898	0.6689310056190271	1.5787159243088524
0.5446186906546726	-1.5788304608128254	-0.6696501080432835	-0.39013097572926275	0.39013097572926275	0.6696501080432835	1.5788304608128254
0.5451183408295852	-1.5789450457840812	-0.6703695208785684	-0.39056138254647194	0.39056138254647194	0.6703695208785684	1.5789450457840812
0.5456179910044977	-1.579059678865806	-0.6710892444771526	-0.3909920285274496	0.3909920285274496	0.6710892444771526	1.579059678865806
0.5461176411794103	-1.5791743596991106	-0.6718092791910564	-0.39142291410843516	0.39142291410843516	0.6718092791910564	1.5791743596991106
0.5466172913543228	-1.5792890879234667	-0.6725296253721624	-0.391854039726549	0.391854039726549	0.6725296253721624	1.5792890879234667
0.5481162418790605	-1.5796335533095762	-0.6746925362346387	-0.3931488611876564	0.3931488611876564	0.6746925362346387	1.5796335533095762
0.548615892053973	-1.579748467455529	-0.6754141317995087	-0.3935809513425614	0.3935809513425614	0.6754141317995087	1.579748467455529
0.5491155422288856	-1.5798634271619403	-0.6761360405880468	-0.3940132837329934	0.3940132837329934	0.6761360405880468	1.5798634271619403
0.5496151924037981	-1.5799784320570354	-0.6768582629509566	-0.39444585880126454	0.39444585880126454	0.6768582629509566	1.5799784320570354
0.5501148425787107	-1.5800934817671082	-0.6775807992387006	-0.39487867699048895	0.39487867699048895	0.6775807992387006	1.5800934817671082
0.5506144927536232	-1.5802085759167461	-0.6783036498015681	-0.39531173874469133	0.39531173874469133	0.6783036498015681	1.5802085759167461
0.5511141429285358	-1.5803237141284339	-0.6790268149895876	-0.3957450445087442	0.3957450445087442	0.6790268149895876	1.5803237141284339
0.5516137931034483	-1.580438896022731	-0.6797502951525636	-0.39617859472838823	0.39617859472838823	0.6797502951525636	1.580438896022731
0.5526130934532734	-1.5806693893320514	-0.6811982018015286	-0.3970464303218548	0.3970464303218548	0.6811982018015286	1.5806693893320514
0.5531127436281859	-1.5807846999785633	-0.6819226289860029	-0.3974807165915719	0.3974807165915719	0.6819226289860029	1.5807846999785633
0.5536123938030985	-1.5809000527706931	-0.6826473725423928	-0.39791524910867576	0.39791524910867576	0.6826473725423928	1.5809000527706931
0.554112043978011	-1.5810154473192812	-0.6833724328193262	-0.39835002832331656	0.39835002832331656	0.6833724328193262	1.5810154473192812
0.5546116941529236	-1.5811308832331512	-0.6840978101651956	-0.3987850546865394	0.3987850546865394	0.6840978101651956	1.5811308832331512
0.555111344327836	-1.581246360119122	-0.6848235049281247	-0.39922032865026486	0.39922032865026486	0.6848235049281247	1.581246360119122
0.5556109945027486	-1.5813618775820668	-0.6855495174560081	-0.3996558506673303	0.3996558506673303	0.6855495174560081	1.5813618775820668
0.5561106446776611	-1.5814774352247687	-0.6862758480964436	-0.4000916211914426	0.4000916211914426	0.6862758480964436	1.5814774352247687
0.5566102948525737	-1.5815930326479908	-0.6870024971967794	-0.40052764067721414	0.40052764067721414	0.6870024971967794	1.5815930326479908
0.5571099450274862	-1.5817086694504383	-0.6877294651040788	-0.4009639095801493	0.4009639095801493	0.6877294651040788	1.5817086694504383
0.5576095952023988	-1.581824345228868	-0.6884567521651581	-0.40140042835667106	0.40140042835667106	0.6884567521651581	1.581824345228868
0.5586088955522239	-1.5820558120898718	-0.6899122851344137	-0.4022742173606166	0.4022742173606166	0.6899122851344137	1.5820558120898718
0.5591085457271364	-1.5821716023554153	-0.6906405317347541	-0.4027114885053805	0.4027114885053805	0.6906405317347541	1.5821716023554153
0.559608195902049	-1.5822874299628755	-0.6913690988732171	-0.40314901135842923	0.40314901135842923	0.6913690988732171	1.5822874299628755
0.5601078460769615	-1.5824032944984443	-0.6920979868951269	-0.4035867863806982	0.4035867863806982	0.6920979868951269	1.5824032944984443
0.5606074962518741	-1.5825191955462703	-0.6928271961455541	-0.4040248140340643	0.4040248140340643	0.6928271961455541	1.5825191955462703
0.5611071464267866	-1.5826351326883543	-0.6935567269692174	-0.4044630947813001	0.4044630947813001	0.6935567269692174	1.5826351326883543
0.5616067966016991	-1.5827511055044654	-0.69428657971053	-0.40490162908609845	0.40490162908609845	0.69428657971053	1.5827511055044654
0.5621064467766117	-1.582867113572407	-0.6950167547136137	-0.40534041741309323	0.40534041741309323	0.6950167547136137	1.582867113572407
0.5626060969515242	-1.582983156467602	-0.6957472523222282	-0.4057794602278029	0.4057794602278029	0.6957472523222282	1.582983156467602
0.5631057471264368	-1.5830992337634273	-0.6964780728798441	-0.4062187579967477	0.4062187579967477	0.6964780728798441	1.5830992337634273
0.5636053973013493	-1.5832153450310849	-0.6972092167295736	-0.4066583111872873	0.4066583111872873	0.6972092167295736	1.5832153450310849
0.5641050474762619	-1.583331489839462	-0.6979406842141891	-0.4070981202677589	0.4070981202677589	0.6979406842141891	1.583331489839462
0.5646046976511744	-1.5834476677553269	-0.6986724756761197	-0.4075381857074239	0.4075381857074239	0.6986724756761197	1.5834476677553269
0.565104347826087	-1.5835638783431434	-0.6994045914574626	-0.4079785079764895	0.4079785079764895	0.6994045914574626	1.5835638783431434
0.5656039980009995	-1.5836801211652993	-0.7001370318999515	-0.4084190875460818	0.4084190875460818	0.7001370318999515	1.5836801211652993
0.5661036481759121	-1.583796395781714	-0.7008697973449486	-0.4088599248882835	0.4088599248882835	0.7008697973449486	1.583796395781714
0.5671029485257372	-1.5840290386261395	-0.7023363046061355	-0.40974237478352526	0.40974237478352526	0.7023363046061355	1.5840290386261395
0.5676025987006497	-1.584145405962848	-0.7030700471032248	-0.41018398828543884	0.41018398828543884	0.7030700471032248	1.584145405962848
0.5681022488755623	-1.584261803311201	-0.7038041159646286	-0.410625861457721	0.410625861457721	0.7038041159646286	1.584261803311201
0.5686018990504748	-1.5843782302197873	-0.7045385115298195	-0.4110679947771611	0.4110679947771611	0.7045385115298195	1.5843782302197873
0.5691015492253874	-1.584494686234821	-0.7052732341379232	-0.4115103887215662	0.4115103887215662	0.7052732341379232	1.584494686234821
0.5696011994002999	-1.584611170900251	-0.7060082841276214	-0.4119530437696169	0.4119530437696169	0.7060082841276214	1.584611170900251
0.5701008495752123	-1.5847276837576223	-0.7067436618372301	-0.4123959604010114	0.4123959604010114	0.7067436618372301	1.5847276837576223
0.570600499750125	-1.5848442243462242	-0.7074793676046529	-0.41283913909640035	0.41283913909640035	0.7074793676046529	1.5848442243462242
0.5711001499250374	-1.5849607922028117	-0.7082154017673569	-0.4132825803373815	0.4132825803373815	0.7082154017673569	1.5849607922028117
0.57159980009995	-1.5850773868618682	-0.7089517646624176	-0.4137262846065377	0.4137262846065377	0.7089517646624176	1.5850773868618682
0.5720994502748625	-1.5851940078554176	-0.709688456626464	-0.4141702523874076	0.4141702523874076	0.709688456626464	1.5851940078554176
0.5725991004497751	-1.5853106547130902	-0.7104254779956898	-0.41461448416449914	0.41461448416449914	0.7104254779956898	1.5853106547130902
0.5730987506246876	-1.5854273269620862	-0.7111628291058827	-0.4150589804233107	0.4150589804233107	0.7111628291058827	1.5854273269620862
0.5735984007996002	-1.5855440241271634	-0.7119005102923427	-0.415503741650293	0.415503741650293	0.7119005102923427	1.5855440241271634
0.5745977011494253	-1.5857774912923042	-0.713376864233155	-0.4163940609595425	0.4163940609595425	0.713376864233155	1.5857774912923042
0.5750973513243378	-1.585894260329552	-0.7141155376558851	-0.4168396200196413	0.4168396200196413	0.7141155376558851	1.585894260329552
0.5755970014992504	-1.5860110523572122	-0.7148545424916296	-0.41728544600356554	0.41728544600356554	0.7148545424916296	1.5860110523572122
0.5760966516741629	-1.586127866887619	-0.7155938790734148	-0.41773153940270974	0.41773153940270974	0.7155938790734148	1.586127866887619
0.5765963018490755	-1.586244703430645	-0.7163335477337772	-0.41817790070944216	0.41817790070944216	0.7163335477337772	1.586244703430645
0.577095952023988	-1.5863615614934736	-0.7170735488047545	-0.41862453041711334	0.41862453041711334	0.7170735488047545	1.5863615614934736
0.5775956021989006	-1.5864784405809613	-0.7178138826179309	-0.4190714290201099	0.4190714290201099	0.7178138826179309	1.5864784405809613
0.5780952523738131	-1.5865953401951736	-0.7185545495043404	-0.41951859701373884	0.41951859701373884	0.7185545495043404	1.5865953401951736
0.5785949025487256	-1.586712259835754	-0.7192955497945503	-0.4199660348943951	0.4199660348943951	0.7192955497945503	1.586712259835754
0.5790945527236382	-1.5868291989996708	-0.7200368838186012	-0.4204137431594249	0.4204137431594249	0.7200368838186012	1.5868291989996708
0.5795942028985507	-1.5869461571813295	-0.7207785519060212	-0.4208617223071865	0.4208617223071865	0.7207785519060212	1.5869461571813295
0.5800938530734633	-1.5870631338724521	-0.7215205543858073	-0.42130997283707045	0.42130997283707045	0.7215205543858073	1.5870631338724521
0.5805935032483758	-1.5871801285622058	-0.7222628915864293	-0.4217584952494385	0.4217584952494385	0.7222628915864293	1.5871801285622058
0.5810931534232884	-1.5872971407370058	-0.7230055638358008	-0.42220729004567803	0.42220729004567803	0.7230055638358008	1.5872971407370058
0.5815928035982009	-1.5874141698807318	-0.7237485714613361	-0.42265635772821825	0.42265635772821825	0.7237485714613361	1.5874141698807318
0.5820924537731135	-1.5875312154744645	-0.7244919147898472	-0.42310569880047105	0.42310569880047105	0.7244919147898472	1.5875312154744645
0.582592103948026	-1.5876482769966114	-0.7252355941476194	-0.4235553137668979	0.4235553137668979	0.7252355941476194	1.5876482769966114
0.5830917541229386	-1.587765353922937	-0.7259796098603488	-0.4240052031329306	0.4240052031329306	0.7259796098603488	1.587765353922937
0.5835914042978511	-1.5878824457264116	-0.7267239622531942	-0.4244553674051038	0.4244553674051038	0.7267239622531942	1.5878824457264116
0.5845907046476762	-1.5881166718429953	-0.7282136783768193	-0.4253565226989214	0.4253565226989214	0.7282136783768193	1.5881166718429953
0.5850903548225888	-1.5882338050883111	-0.7289590427549523	-0.42580751473871237	0.42580751473871237	0.7289590427549523	1.5882338050883111
0.5855900049975012	-1.588350951075171	-0.7297047451078609	-0.4262587837208729	0.4262587837208729	0.7297047451078609	1.588350951075171
0.5860896551724138	-1.5884681092627075	-0.7304507857577389	-0.4267103301571027	0.4267103301571027	0.7304507857577389	1.5884681092627075
0.5865893053473263	-1.5885852791071948	-0.7311971650261102	-0.42716215456007084	0.42716215456007084	0.7311971650261102	1.5885852791071948
0.5870889555222388	-1.5887024600621096	-0.7319438832339016	-0.4276142574435124	0.4276142574435124	0.7319438832339016	1.5887024600621096
0.5875886056971514	-1.5888196515780997	-0.7326909407014347	-0.42806663932222283	0.42806663932222283	0.7326909407014347	1.5888196515780997
0.5885879060469765	-1.5890540640813964	-0.7341860746936796	-0.42897224212979057	0.42897224212979057	0.7341860746936796	1.5890540640813964
0.589087556221889	-1.589171283955556	-0.7349341518557709	-0.42942546409345456	0.42942546409345456	0.7349341518557709	1.589171283955556
0.5895872063968016	-1.5892885121644258	-0.7356825695523299	-0.4298789671220057	0.4298789671220057	0.7356825695523299	1.5892885121644258
0.5905865067466267	-1.5895229913279039	-0.7371804278163034	-0.430786818455023	0.430786818455023	0.7371804278163034	1.5895229913279039
0.5915858070964518	-1.5897574970253168	-0.7386796520136912	-0.43169580030191546	0.43169580030191546	0.7386796520136912	1.5897574970253168
0.5920854572713643	-1.5898747583904702	-0.7394297771244084	-0.43215071647678	0.43215071647678	0.7394297771244084	1.5898747583904702
0.5925851074462769	-1.589992024662566	-0.7401802446614953	-0.43260591685276223	0.43260591685276223	0.7401802446614953	1.589992024662566
0.5930847576211894	-1.5901092952597546	-0.7409310549377829	-0.4330614019562802	0.4330614019562802	0.7409310549377829	1.5901092952597546
0.593584407796102	-1.5902265695971782	-0.7416822082654041	-0.4335171723148509	0.4335171723148509	0.7416822082654041	1.5902265695971782
0.594583708145927	-1.5904611271379725	-0.7431855453194873	-0.43442957091259654	0.43442957091259654	0.7431855453194873	1.5904611271379725
0.5950833583208396	-1.5905784091561905	-0.7439377296665203	-0.4348862002122426	0.4348862002122426	0.7439377296665203	1.5905784091561905
0.5955830084957521	-1.590695692544394	-0.7446902583059781	-0.43534311688777405	0.43534311688777405	0.7446902583059781	1.590695692544394
0.5960826586706647	-1.5908129767021373	-0.7454431315462451	-0.43580032147216136	0.43580032147216136	0.7454431315462451	1.5908129767021373
0.5965823088455772	-1.5909302610259621	-0.746196349694948	-0.4362578144994443	0.4362578144994443	0.746196349694948	1.5909302610259621
0.5975816091954023	-1.5911648277417334	-0.7477038219440316	-0.43717366802409924	0.43717366802409924	0.7477038219440316	1.5911648277417334
0.5980812593703149	-1.5912821089107092	-0.7484580766556844	-0.4376320295950259	0.4376320295950259	0.7484580766556844	1.5912821089107092
0.5985809095452274	-1.5913993877997368	-0.7492126774982379	-0.43809068175586025	0.43809068175586025	0.7492126774982379	1.5913993877997368
0.59908055972014	-1.5915166637891962	-0.7499676247752635	-0.43854962504609957	0.43854962504609957	0.7499676247752635	1.5915166637891962
0.5995802098950525	-1.5916339362563263	-0.7507229187895509	-0.4390088600063762	0.4390088600063762	0.7507229187895509	1.5916339362563263
0.600079860069965	-1.591751204574939	-0.7514785598430036	-0.43946838717840225	0.43946838717840225	0.7514785598430036	1.591751204574939
0.6010791604197901	-1.5919857262457122	-0.7529908842708718	-0.44038832033015324	0.44038832033015324	0.7529908842708718	1.5919857262457122
0.6020784607696152	-1.5922202237261835	-0.7545046004571527	-0.44130942885740354	0.44130942885740354	0.7545046004571527	1.5922202237261835
0.6025781109445277	-1.592337461794348	-0.7552619812053383	-0.4417704252530003	0.4417704252530003	0.7552619812053383	1.592337461794348
0.6030777611194402	-1.5924546918873055	-0.7560197107861194	-0.4422317171341052	0.4422317171341052	0.7560197107861194	1.5924546918873055
0.6045767116441779	-1.5928063278014812	-0.7582949954773679	-0.4436173711916309	0.4436173711916309	0.7582949954773679	1.5928063278014812
0.6050763618190904	-1.5929235194628462	-0.759054123337254	-0.4440798505215828	0.4440798505215828	0.759054123337254	1.5929235194628462
0.605576011994003	-1.5930406998663067	-0.7598136014994629	-0.44454262809611805	0.44454262809611805	0.7598136014994629	1.5930406998663067
0.6060756621689155	-1.5931578683448084	-0.7605734302551069	-0.4450057044704519	0.4450057044704519	0.7605734302551069	1.5931578683448084
0.6065753123438281	-1.593275024227843	-0.7613336098943534	-0.4454690802009533	0.4454690802009533	0.7613336098943534	1.593275024227843
0.6070749625187406	-1.5933921668412938	-0.762094140706377	-0.44593275584512454	0.44593275584512454	0.762094140706377	1.5933921668412938
0.6075746126936532	-1.5935092955074484	-0.7628550229793774	-0.44639673196161805	0.44639673196161805	0.7628550229793774	1.5935092955074484
0.6080742628685657	-1.5936264095450303	-0.7636162570005566	-0.44686100911023674	0.44686100911023674	0.7636162570005566	1.5936264095450303
0.6090735632183908	-1.5938605909913115	-0.7651397814312348	-0.447790468748834	0.447790468748834	0.7651397814312348	1.5938605909913115
0.6095732133933034	-1.5939776570192117	-0.7659020724100488	-0.448255652364176	0.448255652364176	0.7659020724100488	1.5939776570192117
0.6100728635682159	-1.5940947056570338	-0.7666647162756944	-0.4487211392624032	0.4487211392624032	0.7666647162756944	1.5940947056570338
0.6105725137431285	-1.5942117362051411	-0.7674277133102108	-0.449186930009089	0.449186930009089	0.7674277133102108	1.5942117362051411
0.611072163918041	-1.5943287479602535	-0.7681910637946215	-0.4496530251709956	0.4496530251709956	0.7681910637946215	1.5943287479602535
0.6115718140929535	-1.594445740215275	-0.7689547680088376	-0.45011942531601673	0.45011942531601673	0.7689547680088376	1.594445740215275
0.6120714642678661	-1.5945627122593748	-0.7697188262317265	-0.4505861310132753	0.4505861310132753	0.7697188262317265	1.5945627122593748
0.6125711144427786	-1.5946796633779508	-0.7704832387410575	-0.4510531428330529	0.4510531428330529	0.7704832387410575	1.5946796633779508
0.6130707646176912	-1.5947965928525372	-0.7712480058134423	-0.451520461346695	0.451520461346695	0.7712480058134423	1.5947965928525372
0.6135704147926037	-1.594913499960871	-0.7720131277244348	-0.4519880871268811	0.4519880871268811	0.7720131277244348	1.594913499960871
0.6145697151424288	-1.595147244170315	-0.7735444371587243	-0.4529242627831875	0.4529242627831875	0.7735444371587243	1.595147244170315
0.6150693653173414	-1.595264079807503	-0.7743106252274027	-0.4533928138104405	0.4533928138104405	0.7743106252274027	1.595264079807503
0.6155690154922538	-1.5953808901505246	-0.7750771692254249	-0.45386167440649977	0.45386167440649977	0.7750771692254249	1.5953808901505246
0.6160686656671664	-1.595497674457567	-0.7758440694225628	-0.4543308451498942	0.4543308451498942	0.7758440694225628	1.595497674457567
0.6165683158420789	-1.5956144319828531	-0.7766113260874035	-0.45480032662035774	0.45480032662035774	0.7766113260874035	1.5956144319828531
0.6170679660169915	-1.5957311619766377	-0.7773789394873301	-0.45527011939879597	0.45527011939879597	0.7773789394873301	1.5957311619766377
0.617567616191904	-1.595847863685128	-0.7781469098885346	-0.45574022406737164	0.45574022406737164	0.7781469098885346	1.595847863685128
0.6185669165417291	-1.5960811792108183	-0.7796839227532955	-0.45668137140930476	0.45668137140930476	0.7796839227532955	1.5960811792108183
0.6190665667166417	-1.5961977915001346	-0.7804529657430441	-0.45715241525294836	0.45715241525294836	0.7804529657430441	1.5961977915001346
0.6195662168915542	-1.5963143724483455	-0.7812223667864033	-0.45762377332722876	0.45762377332722876	0.7812223667864033	1.5963143724483455
0.6200658670664667	-1.5964309212811825	-0.781992126143284	-0.45809544622027126	0.45809544622027126	0.781992126143284	1.5964309212811825
0.6205655172413793	-1.5965474372202508	-0.7827622440723369	-0.4585674345214556	0.4585674345214556	0.7827622440723369	1.5965474372202508
0.6210651674162918	-1.5966639194829437	-0.7835327208309013	-0.45903973882135424	0.45903973882135424	0.7835327208309013	1.5966639194829437
0.6215648175912044	-1.5967803672824465	-0.7843035566750097	-0.45951235971177573	0.45951235971177573	0.7843035566750097	1.5967803672824465
0.6220644677661169	-1.5968967798277203	-0.7850747518593509	-0.45998529778569475	0.45998529778569475	0.7850747518593509	1.5968967798277203
0.6225641179410295	-1.5970131563234313	-0.7858463066372892	-0.460458553637386	0.460458553637386	0.7858463066372892	1.5970131563234313
0.623063768115942	-1.5971294959699935	-0.7866182212608329	-0.46093212786230464	0.46093212786230464	0.7866182212608329	1.5971294959699935
0.6235634182908546	-1.5972457979634551	-0.7873904959806123	-0.4614060210571346	0.4614060210571346	0.7873904959806123	1.5972457979634551
0.6240630684657671	-1.5973620614955646	-0.788163131045888	-0.461880233819801	0.461880233819801	0.788163131045888	1.5973620614955646
0.6250623688155922	-1.5975944699208413	-0.789709483202976	-0.46282962044649517	0.46282962044649517	0.789709483202976	1.5975944699208413
0.6255620189905048	-1.597710613175529	-0.7904832007862694	-0.46330479551254766	0.46330479551254766	0.7904832007862694	1.597710613175529
0.6260616691654173	-1.5978267146918697	-0.791257279697997	-0.46378029255046865	0.46378029255046865	0.791257279697997	1.5978267146918697
0.6265613193403299	-1.5979427736395315	-0.792031720180308	-0.46425611216437684	0.46425611216437684	0.792031720180308	1.5979427736395315
0.6270609695152424	-1.598058789183624	-0.7928065224738818	-0.4647322549596353	0.4647322549596353	0.7928065224738818	1.598058789183624
0.627560619690155	-1.598174760484754	-0.7935816868178989	-0.46520872154283127	0.46520872154283127	0.7935816868178989	1.598174760484754
0.6280602698650675	-1.5982906866990036	-0.7943572134500767	-0.4656855125218321	0.4656855125218321	0.7943572134500767	1.5982906866990036
0.62855992003998	-1.5984065669778478	-0.7951331026066067	-0.4661626285057358	0.4661626285057358	0.7951331026066067	1.5984065669778478
0.629559220389805	-1.598638186312119	-0.7966859694298464	-0.4671178379309675	0.4671178379309675	0.7966859694298464	1.598638186312119
0.6300588705647177	-1.5987539236473851	-0.7974629475612747	-0.46759593259679993	0.46759593259679993	0.7974629475612747	1.5987539236473851
0.6305585207396301	-1.5988696116067702	-0.7982402891464256	-0.46807435471653613	0.46807435471653613	0.7982402891464256	1.5988696116067702
0.6310581709145427	-1.5989852493184376	-0.7990179944137262	-0.46855310490558577	0.46855310490558577	0.7990179944137262	1.5989852493184376
0.6315578210894552	-1.5991008359058057	-0.7997960635900063	-0.46903218378063727	0.46903218378063727	0.7997960635900063	1.5991008359058057
0.6320574712643678	-1.5992163704875162	-0.8005744969004518	-0.46951159195959835	0.46951159195959835	0.8005744969004518	1.5992163704875162
0.6325571214392803	-1.5993318521773399	-0.8013532945686408	-0.46999133006171157	0.46999133006171157	0.8013532945686408	1.5993318521773399
0.6330567716141929	-1.59944728008431	-0.8021324568165071	-0.470471398707465	0.470471398707465	0.8021324568165071	1.59944728008431
0.6335564217891054	-1.5995626533125287	-0.8029119838643058	-0.4709517985186291	0.4709517985186291	0.8029119838643058	1.5995626533125287
0.6360546726636682	-1.6001386675721492	-0.8068150986928078	-0.47335878690693123	0.47335878690693123	0.8068150986928078	1.6001386675721492
0.6365543228385807	-1.6002536936381258	-0.8075968190704053	-0.47384118683939375	0.47384118683939375	0.8075968190704053	1.6002536936381258
0.6375536231884058	-1.6004835615681816	-0.8091613589133042	-0.47480699399753534	0.47480699399753534	0.8091613589133042	1.6004835615681816
0.6385529235382309	-1.6007131776307382	-0.8107273655730669	-0.47577414843355825	0.47577414843355825	0.8107273655730669	1.6007131776307382
0.6390525737131434	-1.6008278888429377	-0.8115109194648807	-0.476258232468261	0.476258232468261	0.8115109194648807	1.6008278888429377
0.639552223888056	-1.6009425342353014	-0.8122948406639082	-0.47674265522998543	0.47674265522998543	0.8122948406639082	1.6009425342353014
0.6400518740629685	-1.6010571128459499	-0.8130791293672709	-0.4772274173573422	0.4772274173573422	0.8130791293672709	1.6010571128459499
0.6405515242378811	-1.6011716237076656	-0.8138637857701576	-0.47771251949020915	0.47771251949020915	0.8138637857701576	1.6011716237076656
0.6410511744127936	-1.6012860658479147	-0.8146488100658507	-0.4781979622697797	0.4781979622697797	0.8146488100658507	1.6012860658479147
0.6425501249375313	-1.601628970133877	-0.8170060922133363	-0.47965634092047343	0.47965634092047343	0.8170060922133363	1.601628970133877
0.6440490754622689	-1.6019712203965535	-0.8193666921656407	-0.48111780860104286	0.48111780860104286	0.8193666921656407	1.6019712203965535
0.6445487256371815	-1.602085153800726	-0.820154296957393	-0.48160565397176525	0.48160565397176525	0.820154296957393	1.602085153800726
0.645048375812094	-1.6021990105071944	-0.820942271116731	-0.48209384516625825	0.48209384516625825	0.820942271116731	1.6021990105071944
0.6455480259870064	-1.6023127894939246	-0.8217306148187856	-0.48258238283761246	0.48258238283761246	0.8217306148187856	1.6023127894939246
0.646047676161919	-1.6024264897332257	-0.8225193282365948	-0.48307126764030034	0.48307126764030034	0.8225193282365948	1.6024264897332257
0.6470469765117441	-1.6026536498301327	-0.8240978649008026	-0.4840500812639841	0.4840500812639841	0.8240978649008026	1.6026536498301327
0.6475466266866566	-1.6027671076036536	-0.8248876884824997	-0.4845400114005467	0.4845400114005467	0.8248876884824997	1.6027671076036536
0.6480462768615692	-1.6028804824614913	-0.8256778824504707	-0.4850302912995242	0.4850302912995242	0.8256778824504707	1.6028804824614913
0.6490455772113943	-1.6031069791978074	-0.8272593821915897	-0.48601190303059244	0.48601190303059244	0.8272593821915897	1.6031069791978074
0.6495452273863068	-1.6032200989453878	-0.8280506882822963	-0.48650323618898156	0.48650323618898156	0.8280506882822963	1.6032200989453878
0.6505445277361319	-1.6034460758275058	-0.8296344136808725	-0.4874869604173487	0.4874869604173487	0.8296344136808725	1.6034460758275058
0.651543828085957	-1.6036716953261174	-0.8312196243778303	-0.4884720996447611	0.4884720996447611	0.8312196243778303	1.6036716953261174
0.6525431284357821	-1.6038969486768135	-0.8328063215509227	-0.4894586592305055	0.4894586592305055	0.8328063215509227	1.6038969486768135
0.6535424287856072	-1.6041218270166975	-0.8343945063397027	-0.4904466445556774	0.4904466445556774	0.8343945063397027	1.6041218270166975
0.6545417291354323	-1.6043463213832083	-0.8359841798447479	-0.4914360610230895	0.4914360610230895	0.8359841798447479	1.6043463213832083
0.6560406796601699	-1.6046823231284832	-0.8383714837550689	-0.49292288098850934	0.49292288098850934	0.8383714837550689	1.6046823231284832
0.6565403298350825	-1.6047941218397221	-0.8391679972069445	-0.4934192091054946	0.4934192091054946	0.8391679972069445	1.6047941218397221
0.6575396301849076	-1.6050174094946186	-0.8407621430639294	-0.49441295163576077	0.49441295163576077	0.8407621430639294	1.6050174094946186
0.6580392803598201	-1.6051288960947554	-0.8415597757033935	-0.4949103674216919	0.4949103674216919	0.8415597757033935	1.6051288960947554
0.6585389305347327	-1.605240276303292	-0.8423577816353208	-0.49540814713893405	0.49540814713893405	0.8423577816353208	1.605240276303292
0.6595382308845578	-1.605462712785334	-0.8439549138157534	-0.49640480112776414	0.49640480112776414	0.8439549138157534	1.605462712785334
0.6605375312343829	-1.6056847093527	-0.845553540456301	-0.497402919137128	0.497402919137128	0.845553540456301	1.6056847093527
0.6610371814092953	-1.6057955396423795	-0.8463534144529828	-0.49790252888523145	0.49790252888523145	0.8463534144529828	1.6057955396423795
0.6615368315842078	-1.6059062563084237	-0.84715366236371	-0.49840250672412056	0.49840250672412056	0.84715366236371	1.6059062563084237
0.6620364817591204	-1.606016858121472	-0.8479542842822417	-0.498902853351865	0.498902853351865	0.8479542842822417	1.606016858121472
0.6640350824587706	-1.6064580920104006	-0.8511605138087163	-0.5009079417626583	0.5009079417626583	0.8511605138087163	1.6064580920104006
0.6645347326336831	-1.606568100871517	-0.8519630070712728	-0.5014101428552517	0.5014101428552517	0.8519630070712728	1.606568100871517
0.6650343828085957	-1.606677987354988	-0.8527658748429126	-0.5019127169546745	0.5019127169546745	0.8527658748429126	1.606677987354988
0.6655340329835082	-1.6067877501815657	-0.8535691171966989	-0.5024156647688158	0.5024156647688158	0.8535691171966989	1.6067877501815657
0.6660336831584208	-1.6068973880646777	-0.8543727342026213	-0.5029189870069626	0.5029189870069626	0.8543727342026213	1.6068973880646777
0.6665333333333333	-1.607006899710404	-0.855176725927577	-0.5034226843798091	0.5034226843798091	0.855176725927577	1.607006899710404
0.668032283858071	-1.6073346641725315	-0.8575909500384798	-0.5049360344345201	0.5049360344345201	0.8575909500384798	1.6073346641725315
0.6690315842078961	-1.607552518569414	-0.8592023074585654	-0.5059468232371097	0.5059468232371097	0.8592023074585654	1.607552518569414
0.6705305347326337	-1.6078782905917788	-0.8616221565940949	-0.5074658539587328	0.5074658539587328	0.8616221565940949	1.6078782905917788
0.6730287856071964	-1.6084184610695758	-0.8656627424002654	-0.5100052134100016	0.5100052134100016	0.8656627424002654	1.6084184610695758
0.673528435782109	-1.6085260652917195	-0.8664719854103647	-0.5105142380797084	0.5105142380797084	0.8664719854103647	1.6085260652917195
0.6740280859570215	-1.608633522950927	-0.8672816037509201	-0.5110236487136073	0.5110236487136073	0.8672816037509201	1.608633522950927
0.6745277361319341	-1.6087408326287544	-0.8680915974351596	-0.5115334460449695	0.5115334460449695	0.8680915974351596	1.6087408326287544
0.6750273863068466	-1.6088479928984898	-0.8689019664726854	-0.5120436308084989	0.5120436308084989	0.8689019664726854	1.6088479928984898
0.6755270364817592	-1.6089550023251995	-0.8697127108694558	-0.5125542037403213	0.5125542037403213	0.8697127108694558	1.6089550023251995
0.6760266866566716	-1.6090618594655461	-0.8705238306277161	-0.5130651655779781	0.5130651655779781	0.8705238306277161	1.6090618594655461
0.6765263368315843	-1.6091685628678598	-0.8713353257460007	-0.513576517060398	0.513576517060398	0.8713353257460007	1.6091685628678598
0.6770259870064967	-1.6092751110719736	-0.8721471962190817	-0.5140882589279918	0.5140882589279918	0.8721471962190817	1.6092751110719736
0.6780252873563218	-1.6094877360024729	-0.8737720631897127	-0.5151129167872892	0.5151129167872892	0.8737720631897127	1.6094877360024729
0.6785249375312343	-1.609593809765786	-0.8745850596576825	-0.515625834266849	0.515625834266849	0.8745850596576825	1.609593809765786
0.6795242378810594	-1.6098054724159834	-0.876212178455833	-0.5166528500561285	0.5166528500561285	0.876212178455833	1.6098054724159834
0.680023888055972	-1.6099110582875737	-0.8770263007329192	-0.51716694986223	0.51716694986223	0.8770263007329192	1.6099110582875737
0.6805235382308845	-1.6100164784985727	-0.8778407982199682	-0.5176814452759431	0.5176814452759431	0.8778407982199682	1.6100164784985727
0.6810231884057971	-1.6101217315191818	-0.8786556708803968	-0.518196337049017	0.518196337049017	0.8786556708803968	1.6101217315191818
0.6815228385807096	-1.610226815810619	-0.8794709186735333	-0.5187116259346242	0.5187116259346242	0.8794709186735333	1.610226815810619
0.6835214392803598	-1.610645434591484	-0.8827356602147178	-0.5207767677156075	0.5207767677156075	0.8827356602147178	1.610645434591484
0.6840210894552724	-1.6107496518369842	-0.88355278291576	-0.5212940535112269	0.5212940535112269	0.88355278291576	1.6107496518369842
0.6845207396301849	-1.6108536909287159	-0.8843702804175951	-0.5218117409682941	0.5218117409682941	0.8843702804175951	1.6108536909287159
0.6850203898050975	-1.6109575502633964	-0.885188152649896	-0.5223298308499124	0.5223298308499124	0.885188152649896	1.6109575502633964
0.6860196901549226	-1.6111647232008657	-0.8868250210025161	-0.5233672209463389	0.5233672209463389	0.8868250210025161	1.6111647232008657
0.6865193403298351	-1.611268033549389	-0.8876440169600386	-0.5238865226945193	0.5238865226945193	0.8876440169600386	1.611268033549389
0.6870189905047476	-1.6113711576321712	-0.8884633873223176	-0.5244062299339232	0.5244062299339232	0.8884633873223176	1.6113711576321712
0.6880182908545727	-1.611576840385401	-0.8901032508856739	-0.5254468639686943	0.5254468639686943	0.8901032508856739	1.611576840385401
0.6890175912043978	-1.6117817581318714	-0.891744610895344	-0.5264891292293797	0.5264891292293797	0.891744610895344	1.6117817581318714
0.6900168915542229	-1.611985897383865	-0.8933874664790505	-0.5275330319173238	0.5275330319173238	0.8933874664790505	1.611985897383865
0.6905165417291355	-1.6120876708155107	-0.8942094548177304	-0.5280555992406228	0.5280555992406228	0.8942094548177304	1.6120876708155107
0.691016191904048	-1.6121892444924915	-0.8950318166881266	-0.5285785782564871	0.5285785782564871	0.8950318166881266	1.6121892444924915
0.6915158420789606	-1.6122906166831388	-0.8958545519594782	-0.529101969746433	0.529101969746433	0.8958545519594782	1.6122906166831388
0.692015492253873	-1.612391785645439	-0.8966776604960787	-0.5296257744933904	0.5296257744933904	0.8966776604960787	1.612391785645439
0.6925151424287856	-1.612492749626946	-0.8975011421572259	-0.5301499932816978	0.5301499932816978	0.8975011421572259	1.612492749626946
0.6930147926036981	-1.6125935068647295	-0.8983249967971612	-0.5306746268970903	0.5306746268970903	0.8983249967971612	1.6125935068647295
0.6935144427786107	-1.6126940555852423	-0.8991492242650365	-0.5311996761267124	0.5311996761267124	0.8991492242650365	1.6126940555852423
0.6940140929535232	-1.612794394004335	-0.8999738244048671	-0.5317251417591093	0.5317251417591093	0.8999738244048671	1.612794394004335
0.6945137431284358	-1.6128945203271239	-0.9007987970554795	-0.5322510245842278	0.5322510245842278	0.9007987970554795	1.6128945203271239
0.6950133933033483	-1.6129944327479246	-0.9016241420504642	-0.5327773253934093	0.5327773253934093	0.9016241420504642	1.6129944327479246
0.6955130434782608	-1.6130941294501855	-0.9024498592181293	-0.5333040449793953	0.5333040449793953	0.9024498592181293	1.6130941294501855
0.6965123438280859	-1.6132928683780483	-0.904102409358016	-0.5343587436597199	0.5343587436597199	0.904102409358016	1.6132928683780483
0.6970119940029985	-1.6133919069155205	-0.9049292419599888	-0.534886724346482	0.534886724346482	0.9049292419599888	1.6133919069155205
0.697511644177911	-1.6134907223579897	-0.9057564459940456	-0.5354151269949415	0.5354151269949415	0.9057564459940456	1.6134907223579897
0.6980112943528236	-1.6135893128333936	-0.9065840212613323	-0.5359439524047799	0.5359439524047799	0.9065840212613323	1.6135893128333936
0.6985109445277361	-1.613687676458354	-0.9074119675574144	-0.5364732013770748	0.5364732013770748	0.9074119675574144	1.613687676458354
0.6990105947026487	-1.613785811338018	-0.9082402846721993	-0.5370028747142604	0.5370028747142604	0.9082402846721993	1.613785811338018
0.6995102448775612	-1.6138837155660972	-0.9090689723899414	-0.5375329732202025	0.5375329732202025	0.9090689723899414	1.6138837155660972
0.7000098950524738	-1.6139813872246656	-0.9098980304891303	-0.5380634977001101	0.5380634977001101	0.9098980304891303	1.6139813872246656
0.7005095452273863	-1.6140788243841857	-0.9107274587424613	-0.5385944489605271	0.5385944489605271	0.9107274587424613	1.6140788243841857
0.7010091954022989	-1.6141760251033594	-0.9115572569167945	-0.5391258278094545	0.5391258278094545	0.9115572569167945	1.6141760251033594
0.7015088455772114	-1.6142729874290278	-0.9123874247730663	-0.5396576350561729	0.5396576350561729	0.9123874247730663	1.6142729874290278
0.702008495752124	-1.6143697093961684	-0.9132179620662805	-0.5401898715113825	0.5401898715113825	0.9132179620662805	1.6143697093961684
0.7025081459270365	-1.6144661890277252	-0.9140488685454143	-0.5407225379871377	0.5407225379871377	0.9140488685454143	1.6144661890277252
0.7030077961019491	-1.6145624243345809	-0.9148801439533694	-0.5412556352968146	0.5412556352968146	0.9148801439533694	1.6145624243345809
0.7035074462768616	-1.6146584133154527	-0.9157117880269392	-0.5417891642551729	0.5417891642551729	0.9157117880269392	1.6146584133154527
0.7040070964517741	-1.6147541539567645	-0.9165438004967299	-0.5423231256783568	0.5423231256783568	0.9165438004967299	1.6147541539567645
0.7045067466266867	-1.6148496442326388	-0.9173761810870903	-0.54285752038376	0.54285752038376	0.9173761810870903	1.6148496442326388
0.7050063968015992	-1.614944882104752	-0.9182089295161079	-0.5433923491902337	0.5433923491902337	0.9182089295161079	1.614944882104752
0.7055060469765118	-1.6150398655222236	-0.9190420454954721	-0.5439276129178886	0.5439276129178886	0.9190420454954721	1.6150398655222236
0.7065053473263369	-1.6152290607267705	-0.9207093789199756	-0.5449994484239875	0.5449994484239875	0.9207093789199756	1.6152290607267705
0.7070049975012493	-1.6153232683487133	-0.9215435957562153	-0.5455360218493674	0.5455360218493674	0.9215435957562153	1.6153232683487133
0.707504647676162	-1.615417213185602	-0.922378178924894	-0.5460730334898001	0.5460730334898001	0.922378178924894	1.615417213185602
0.7080042978510744	-1.615510893122602	-0.9232131281050419	-0.5466104841720604	0.5466104841720604	0.9232131281050419	1.615510893122602
0.708503948025987	-1.6156043060318213	-0.9240484429689655	-0.5471483747242374	0.5471483747242374	0.9240484429689655	1.6156043060318213
0.7090035982008995	-1.6156974497721772	-0.9248841231821905	-0.5476867059757285	0.5476867059757285	0.9248841231821905	1.6156974497721772
0.7100028985507246	-1.6158829211156038	-0.9265565782843544	-0.5487646939007725	0.5487646939007725	0.9265565782843544	1.6158829211156038
0.7105025487256372	-1.6159752443698139	-0.9273933524698522	-0.5493043522396265	0.5493043522396265	0.9273933524698522	1.6159752443698139
0.7115018490754623	-1.6161590550695724	-0.9290679922983976	-0.5503850018429446	0.5503850018429446	0.9290679922983976	1.6161590550695724
0.7120014992503748	-1.616250538084618	-0.9299058571955661	-0.5509259947804375	0.5509259947804375	0.9299058571955661	1.616250538084618
0.7125011494252873	-1.6163417365664041	-0.9307440849053865	-0.5514674342592908	0.5514674342592908	0.9307440849053865	1.6163417365664041
0.7130007996001999	-1.6164326482649958	-0.9315826750367923	-0.5520093211192045	0.5520093211192045	0.9315826750367923	1.6164326482649958
0.7135004497751124	-1.6165232709163915	-0.932421627191335	-0.5525516562011356	0.5525516562011356	0.932421627191335	1.6165232709163915
0.714000099950025	-1.6166136022424138	-0.9332609409631253	-0.5530944403473087	0.5530944403473087	0.9332609409631253	1.6166136022424138
0.7144997501249375	-1.6167036399506287	-0.9341006159387422	-0.5536376744011514	0.5536376744011514	0.9341006159387422	1.6167036399506287
0.7149994002998501	-1.6167933817342282	-0.9349406516972008	-0.5541813592074056	0.5541813592074056	0.9349406516972008	1.6167933817342282
0.7154990504747626	-1.6168828252719003	-0.9357810478098478	-0.5547254956120033	0.5547254956120033	0.9357810478098478	1.6168828252719003
0.7159987006496752	-1.6169719682277848	-0.9366218038403042	-0.555270084462115	0.555270084462115	0.9366218038403042	1.6169719682277848
0.7164983508245877	-1.6170608082512756	-0.9374629193443873	-0.55581512660616	0.55581512660616	0.9374629193443873	1.6170608082512756
0.7169980009995003	-1.617149342977008	-0.9383043938700395	-0.5563606228937329	0.5563606228937329	0.9383043938700395	1.617149342977008
0.7174976511744128	-1.6172375700246753	-0.9391462269572526	-0.556906574175666	0.556906574175666	0.9391462269572526	1.6172375700246753
0.7179973013493254	-1.617325486998957	-0.939988418138002	-0.5574529813039918	0.5574529813039918	0.939988418138002	1.617325486998957
0.7184969515242379	-1.617413091489387	-0.9408309669361545	-0.5579998451319329	0.5579998451319329	0.9408309669361545	1.617413091489387
0.7189966016991505	-1.6175003810702482	-0.9416738728674041	-0.5585471665139022	0.5585471665139022	0.9416738728674041	1.6175003810702482
0.719496251874063	-1.617587353300451	-0.9425171354391905	-0.5590949463054908	0.5590949463054908	0.9425171354391905	1.617587353300451
0.7199959020489756	-1.6176740057234464	-0.9433607541506198	-0.5596431853634521	0.5596431853634521	0.9433607541506198	1.6176740057234464
0.7204955522238881	-1.6177603358670607	-0.9442047284924066	-0.5601918845457537	0.5601918845457537	0.9442047284924066	1.6177603358670607
0.7209952023988005	-1.6178463412434276	-0.9450490579467516	-0.5607410447114598	0.5607410447114598	0.9450490579467516	1.6178463412434276
0.7214948525737132	-1.6179320193488476	-0.9458937419872899	-0.5612906667207745	0.5612906667207745	0.9458937419872899	1.6179320193488476
0.7219945027486256	-1.6180173676636544	-0.9467387800790119	-0.5618407514350833	0.5618407514350833	0.9467387800790119	1.6180173676636544
0.7224941529235382	-1.6181023836521242	-0.9475841716781871	-0.5623912997169102	0.5623912997169102	0.9475841716781871	1.6181023836521242
0.7229938030984507	-1.618187064762327	-0.9484299162322478	-0.5629423124298613	0.5629423124298613	0.9484299162322478	1.618187064762327
0.7234934532733633	-1.6182714084260275	-0.9492760131797424	-0.5634937904386796	0.5634937904386796	0.9492760131797424	1.6182714084260275
0.7239931034482758	-1.6183554120585562	-0.9501224619502254	-0.5640457346091808	0.5640457346091808	0.9501224619502254	1.6183554120585562
0.7244927536231884	-1.6184390730586637	-0.9509692619641932	-0.5645981458083125	0.5645981458083125	0.9509692619641932	1.6184390730586637
0.7249924037981009	-1.6185223888084033	-0.9518164126329716	-0.5651510249040783	0.5651510249040783	0.9518164126329716	1.6185223888084033
0.7254920539730135	-1.6186053566730487	-0.9526639133586663	-0.565704372765568	0.565704372765568	0.9526639133586663	1.6186053566730487
0.725991704147926	-1.6186879740008853	-0.9535117635340326	-0.5662581902629229	0.5662581902629229	0.9535117635340326	1.6186879740008853
0.7264913543228386	-1.6187702381231412	-0.9543599625424227	-0.5668124782673633	0.5668124782673633	0.9543599625424227	1.6187702381231412
0.7269910044977511	-1.61885214635386	-0.9552085097576631	-0.567367237651083	0.567367237651083	0.9552085097576631	1.61885214635386
0.7274906546726637	-1.6189336959896996	-0.9560574045439987	-0.5679224692873965	0.5679224692873965	0.9560574045439987	1.6189336959896996
0.7279903048475762	-1.6190148843098973	-0.9569066462559769	-0.5684781740505845	0.5684781740505845	0.9569066462559769	1.6190148843098973
0.7289896051974013	-1.619176166032019	-0.958606167826034	-0.5695910064597738	0.5695910064597738	0.958606167826034	1.619176166032019
0.7294892553723138	-1.619256253903804	-0.9594564463439152	-0.5701481358593536	0.5701481358593536	0.9594564463439152	1.619256253903804
0.7299889055472264	-1.6193359693993892	-0.9603070691068564	-0.5707057418929407	0.5707057418929407	0.9603070691068564	1.6193359693993892
0.7304885557221389	-1.6194153097085908	-0.9611580354195406	-0.5712638254397482	0.5712638254397482	0.9611580354195406	1.6194153097085908
0.7309882058970515	-1.6194942720029322	-0.9620093445763946	-0.5718223873799394	0.5718223873799394	0.9620093445763946	1.6194942720029322
0.731487856071964	-1.619572853435499	-0.9628609958614855	-0.5723814285946133	0.5723814285946133	0.9628609958614855	1.619572853435499
0.7324871564217891	-1.6197288622346422	-0.9645653219002635	-0.573500952376406	0.573500952376406	0.9645653219002635	1.6197288622346422
0.7329868065967017	-1.6198062838139171	-0.965417995169393	-0.5740614367102815	0.5740614367102815	0.965417995169393	1.6198062838139171
0.7339861069465268	-1.6199599467211858	-0.9671243584151707	-0.5751838546875125	0.5751838546875125	0.9671243584151707	1.6199599467211858
0.7349854072963519	-1.6201120162548794	-0.9688320720877646	-0.5763082109854704	0.5763082109854704	0.9688320720877646	1.6201120162548794
0.7354850574712644	-1.6201874460441605	-0.9696864333488808	-0.5768711182234203	0.5768711182234203	0.9696864333488808	1.6201874460441605
0.735984707646177	-1.6202624684957325	-0.9705411298119564	-0.5774345127056044	0.5774345127056044	0.9705411298119564	1.6202624684957325
0.7364843578210895	-1.6203370805701904	-0.9713961606518281	-0.5779983953216936	0.5779983953216936	0.9713961606518281	1.6203370805701904
0.7369840079960019	-1.6204112792080727	-0.9722515250318337	-0.578562766962195	0.578562766962195	0.9722515250318337	1.6204112792080727
0.7374836581709145	-1.6204850613296533	-0.9731072221036746	-0.5791276285183293	0.5791276285183293	0.9731072221036746	1.6204850613296533
0.7389826086956521	-1.6207038774922276	-0.9756763008105694	-0.5808251616039355	0.5808251616039355	0.9756763008105694	1.6207038774922276
0.7394822588705647	-1.620775962340752	-0.9765333199304037	-0.5813919917495814	0.5813919917495814	0.9765333199304037	1.620775962340752
0.7399819090454772	-1.6208476149649749	-0.977390667322293	-0.5819593162778665	0.5819593162778665	0.977390667322293	1.6208476149649749
0.7404815592203898	-1.6209188321602461	-0.9782483420657915	-0.5825271360842229	0.5825271360842229	0.9782483420657915	1.6209188321602461
0.7414808595702149	-1.621059947338283	-0.9799646698636032	-0.5836642651161977	0.5836642651161977	0.9799646698636032	1.621059947338283
0.7419805097451274	-1.6211298388040611	-0.9808233210143726	-0.5842335761358125	0.5842335761358125	0.9808233210143726	1.6211298388040611
0.7429798100949525	-1.621268273032567	-0.9825415929649608	-0.5853736956717711	0.5853736956717711	0.9825415929649608	1.621268273032567
0.7434794602698651	-1.6213368091462683	-0.9834012117840407	-0.5859445059855659	0.5859445059855659	0.9834012117840407	1.6213368091462683
0.7444787606196902	-1.621472502581764	-0.98512141005925	-0.5870876322024535	0.5870876322024535	0.98512141005925	1.621472502581764
0.7454780609695152	-1.621606334975453	-0.9868428822938824	-0.5882327718742539	0.5882327718742539	0.9868428822938824	1.621606334975453
0.7464773613193403	-1.6217382788214816	-0.9885656200295488	-0.5893799322104277	0.5893799322104277	0.9885656200295488	1.6217382788214816
0.7469770114942529	-1.6218035338414227	-0.9894274607565761	-0.5899542723824635	0.5899542723824635	0.9894274607565761	1.6218035338414227
0.7484759620189905	-1.6219963889704185	-0.9920148570585	-0.5916803437463366	0.5916803437463366	0.9920148570585	1.6219963889704185
0.7504745627186407	-1.622246605387609	-0.9954690489691101	-0.5939889246054313	0.5939889246054313	0.9954690489691101	1.622246605387609
0.7509742128935533	-1.622307898823908	-0.9963333623328909	-0.5945673530568458	0.5945673530568458	0.9963333623328909	1.622307898823908
0.7514738630684658	-1.6223686805953421	-0.9971979794256403	-0.5951462966119383	0.5951462966119383	0.9971979794256403	1.6223686805953421
0.7524731634182908	-1.622488694144156	-0.9989281198241579	-0.596305732652556	0.596305732652556	0.9989281198241579	1.622488694144156
0.7529728135932034	-1.6225479183571208	-0.9997936406038775	-0.5968862269480217	0.5968862269480217	0.9997936406038775	1.6225479183571208
0.7554710644677661	-1.6228360601498824	-1.0041256983494777	-0.5997964973790975	0.5997964973790975	1.0041256983494777	1.6228360601498824
0.7559707146426786	-1.622892065342353	-1.0049929913190352	-0.6003801175913253	0.6003801175913253	1.0049929913190352	1.622892065342353
0.7564703648175912	-1.6229475202485708	-1.0058605749015754	-0.6009642619569397	0.6009642619569397	1.0058605749015754	1.6229475202485708
0.7569700149925037	-1.6230024208571614	-1.0067284476944989	-0.6015489313805739	0.6015489313805739	1.0067284476944989	1.6230024208571614
0.7584689655172414	-1.6231637563612822	-1.0093337870502699	-0.6033060990427719	0.6033060990427719	1.0093337870502699	1.6231637563612822
0.7589686156921539	-1.6232163991010642	-1.0102028023117755	-0.6038928777404119	0.6038928777404119	1.0102028023117755	1.6232163991010642
0.7604675662168916	-1.6233708618774458	-1.0128115336576848	-0.6056563949104967	0.6056563949104967	1.0128115336576848	1.6233708618774458
0.7619665167416292	-1.6235200377049275	-1.0154227610863864	-0.6074247026454531	0.6074247026454531	1.0154227610863864	1.6235200377049275
0.7629658170914543	-1.6236164937893156	-1.0171649450417712	-0.608606247910405	0.608606247910405	1.0171649450417712	1.6236164937893156
0.7634654672663668	-1.623663810398248	-1.018036441856835	-0.6091978252753681	0.6091978252753681	1.018036441856835	1.623663810398248
0.7639651174412794	-1.6237105134932337	-1.0189082063564834	-0.6097899403271531	0.6097899403271531	1.0189082063564834	1.6237105134932337
0.7644647676161919	-1.6237565986159639	-1.0197802368607312	-0.6103825939637892	0.6103825939637892	1.0197802368607312	1.6237565986159639
0.7649644177911045	-1.623802061276275	-1.0206525316695574	-0.6109757870824906	0.6109757870824906	1.0206525316695574	1.623802061276275
0.765464067966017	-1.6238468969518054	-1.0215250890626935	-0.6115695205797219	0.6115695205797219	1.0215250890626935	1.6238468969518054
0.7659637181409296	-1.6238911010877664	-1.0223979072994223	-0.6121637953510551	0.6121637953510551	1.0223979072994223	1.6238911010877664
0.766463368315842	-1.6239346690966057	-1.0232709846183714	-0.6127586122912367	0.6127586122912367	1.0232709846183714	1.6239346690966057
0.7669630184907547	-1.62397759635778	-1.024144319237294	-0.6133539722940438	0.6133539722940438	1.024144319237294	1.62397759635778
0.7674626686656671	-1.6240198782174005	-1.0250179093528462	-0.6139498762522749	0.6139498762522749	1.0250179093528462	1.6240198782174005
0.7679623188405797	-1.6240615099880085	-1.0258917531403895	-0.6145463250577122	0.6145463250577122	1.0258917531403895	1.6240615099880085
0.7684619690154922	-1.624102486948223	-1.0267658487537532	-0.6151433196010719	0.6151433196010719	1.0267658487537532	1.624102486948223
0.7689616191904048	-1.6241428043424602	-1.0276401943250162	-0.6157408607719385	0.6157408607719385	1.0276401943250162	1.6241428043424602
0.7699609195402299	-1.6242214412379268	-1.0293896277594468	-0.6169375865485759	0.6169375865485759	1.0293896277594468	1.6242214412379268
0.7704605697151424	-1.624259751054254	-1.0302647117759873	-0.6175367729274853	0.6175367729274853	1.0302647117759873	1.624259751054254
0.7709602198900549	-1.6242973819342033	-1.0311400380567002	-0.6181365094800314	0.6181365094800314	1.0311400380567002	1.6242973819342033
0.7714598700649675	-1.6243343289466066	-1.0320156046214746	-0.6187367970894047	0.6187367970894047	1.0320156046214746	1.6243343289466066
0.77195952023988	-1.6243705871242073	-1.0328914094670691	-0.6193376366374265	0.6193376366374265	1.0328914094670691	1.6243705871242073
0.7724591704147926	-1.6244061514633712	-1.0337674505668473	-0.6199390290043912	0.6199390290043912	1.0337674505668473	1.6244061514633712
0.7729588205897051	-1.6244410169237602	-1.0346437258705468	-0.6205409750690551	0.6205409750690551	1.0346437258705468	1.6244410169237602
0.7739581209395302	-1.6245086308612096	-1.0363969707690266	-0.6217465317985574	0.6217465317985574	1.0363969707690266	1.6245086308612096
0.7744577711144428	-1.6245413690710355	-1.037273936142882	-0.6223501442126712	0.6223501442126712	1.037273936142882	1.6245413690710355
0.7749574212893553	-1.624573387866881	-1.0381511272783175	-0.6229543138230129	0.6229543138230129	1.0381511272783175	1.624573387866881
0.7754570714642679	-1.6246046820198092	-1.0390285420031433	-0.6235590414997639	0.6235590414997639	1.0390285420031433	1.6246046820198092
0.7759567216391804	-1.6246352462621143	-1.0399061781200112	-0.6241643281112356	0.6241643281112356	1.0399061781200112	1.6246352462621143
0.776456371814093	-1.6246650752870164	-1.0407840334061516	-0.6247701745237635	0.6247701745237635	1.0407840334061516	1.6246650752870164
0.7769560219890055	-1.6246941637482626	-1.0416621056130952	-0.6253765816016773	0.6253765816016773	1.0416621056130952	1.6246941637482626
0.7779553223388306	-1.6247500973953244	-1.0434188916654097	-0.626591081200477	0.626591081200477	1.0434188916654097	1.6247500973953244
0.7784549725137432	-1.6247769316880865	-1.0442976008828964	-0.6271991754393271	0.6271991754393271	1.0442976008828964	1.6247769316880865
0.7789546226886557	-1.6248030036303434	-1.0451765177648649	-0.6278078337793591	0.6278078337793591	1.0451765177648649	1.6248030036303434
0.7794542728635682	-1.6248283076730763	-1.046055639930218	-0.62841705707381	0.62841705707381	1.046055639930218	1.6248283076730763
0.7804535732133933	-1.62487658965509	-1.0478144904495033	-0.6296372019267183	0.6296372019267183	1.0478144904495033	1.62487658965509
0.7814528735632184	-1.6249217324013794	-1.0495741328390997	-0.6308596167741696	0.6308596167741696	1.0495741328390997	1.6249217324013794
0.781952523738131	-1.6249431122387705	-1.050454244736334	-0.6314716775518918	0.6314716775518918	1.050454244736334	1.6249431122387705
0.7824521739130434	-1.624963689993596	-1.0513345470450344	-0.6320843083499939	0.6320843083499939	1.0513345470450344	1.624963689993596
0.782951824087956	-1.6249834598168178	-1.0522150371861863	-0.6326975100032389	0.6326975100032389	1.0522150371861863	1.6249834598168178
0.7834514742628685	-1.6250024158149492	-1.0530957125512472	-0.6333112833433672	0.6333112833433672	1.0530957125512472	1.6250024158149492
0.7839511244377811	-1.6250205520496175	-1.0539765705018722	-0.6339256291991402	0.6339256291991402	1.0539765705018722	1.6250205520496175
0.7854500749625187	-1.625069982106874	-1.0566202130294287	-0.6357721101006258	0.6357721101006258	1.0566202130294287	1.625069982106874
0.7869490254872564	-1.6251118161128235	-1.059265400914726	-0.637623773169538	0.637623773169538	1.059265400914726	1.6251118161128235
0.788447976011994	-1.6251458862039312	-1.0619120578946732	-0.6394806402411759	0.6394806402411759	1.0619120578946732	1.6251458862039312
0.7894472763618191	-1.6251642016449743	-1.063677273194242	-0.6407214533818837	0.6407214533818837	1.063677273194242	1.6251642016449743
0.7899469265367316	-1.62517202059589	-1.0645601050716258	-0.6413427328491501	0.6413427328491501	1.0645601050716258	1.62517202059589
0.7904465767116442	-1.6251789383012039	-1.0654430823696148	-0.6419645952909683	0.6419645952909683	1.0654430823696148	1.6251789383012039
0.7909462268865567	-1.6251849481475868	-1.066326201996555	-0.6425870414844372	0.6425870414844372	1.066326201996555	1.6251849481475868
0.7914458770614693	-1.625190043469942	-1.0672094608256792	-0.6432100722022445	0.6432100722022445	1.0672094608256792	1.625190043469942
0.7929448275862069	-1.6251997748551759	-1.0698600407236647	-0.6450826791602065	0.6450826791602065	1.0698600407236647	1.6251997748551759
0.7934444777611195	-1.6252011443778884	-1.0707438243779692	-0.6457080556103378	0.6457080556103378	1.0707438243779692	1.6252011443778884
0.793944127936032	-1.6252015652571294	-1.071627731060196	-0.6463340203783379	0.6463340203783379	1.071627731060196	1.6252015652571294
0.7944437781109446	-1.6252010305065698	-1.0725117574245862	-0.6469605742081949	0.6469605742081949	1.0725117574245862	1.6252010305065698
0.7949434282858571	-1.6251995330844793	-1.0733959000874254	-0.6475877178386575	0.6475877178386575	1.0733959000874254	1.6251995330844793
0.7954430784607697	-1.6251970658932098	-1.0742801556266535	-0.6482154520032236	0.6482154520032236	1.0742801556266535	1.6251970658932098
0.7959427286356822	-1.6251936217786174	-1.0751645205813984	-0.6488437774299204	0.6488437774299204	1.0751645205813984	1.6251936217786174
0.7964423788105947	-1.625189193529523	-1.0760489914515643	-0.6494726948412459	0.6494726948412459	1.0760489914515643	1.625189193529523
0.7969420289855073	-1.6251837738771047	-1.0769335646973806	-0.6501022049540488	0.6501022049540488	1.0769335646973806	1.6251837738771047
0.7974416791604197	-1.6251773554944078	-1.0778182367389628	-0.6507323084793929	0.6507323084793929	1.0778182367389628	1.6251773554944078
0.7979413293353323	-1.6251699309956658	-1.078703003955836	-0.6513630061223598	0.6513630061223598	1.078703003955836	1.6251699309956658
0.7989406296851574	-1.6251520338097738	-1.0804728092279758	-0.6526261865512656	0.6526261865512656	1.0804728092279758	1.6251520338097738
0.7999399300349825	-1.6251300220357876	-1.082242950720966	-0.6538917517582067	0.6538917517582067	1.082242950720966	1.6251300220357876
0.800439580209895	-1.6251174540726074	-1.0831281380547164	-0.6545254303494933	0.6545254303494933	1.0831281380547164	1.6251174540726074
0.8009392303848076	-1.6251038344115913	-1.0840133979627369	-0.6551597071572314	0.6551597071572314	1.0840133979627369	1.6251038344115913
0.8014388805597201	-1.6250891552388287	-1.084898726527329	-0.6557945828412808	0.6557945828412808	1.084898726527329	1.6250891552388287
0.8019385307346327	-1.6250734086767598	-1.0857841197863685	-0.6564300580544667	0.6564300580544667	1.0857841197863685	1.6250734086767598
0.8024381809095452	-1.6250565867835258	-1.086669573732801	-0.6570661334424319	0.6570661334424319	1.086669573732801	1.6250565867835258
0.8029378310844578	-1.6250386815522808	-1.0875550843141075	-0.6577028096434722	0.6577028096434722	1.0875550843141075	1.6250386815522808
0.8039371314342828	-1.6249995887196746	-1.089326258940893	-0.6589779670003747	0.6589779670003747	1.089326258940893	1.6249995887196746
0.8044367816091954	-1.6249783847738395	-1.090211914649335	-0.659616449394754	0.659616449394754	1.090211914649335	1.6249783847738395
0.805935732133933	-1.624908043330346	-1.092869104333155	-0.6615355187050789	0.6615355187050789	1.092869104333155	1.624908043330346
0.8064353823088456	-1.6248823249437467	-1.09375489395842	-0.6621764178205096	0.6621764178205096	1.09375489395842	1.6248823249437467
0.8074346826586707	-1.6248274301104293	-1.0955265362652362	-0.6634600335247925	0.6634600335247925	1.0955265362652362	1.6248274301104293
0.8079343328335832	-1.6247982363470415	-1.0964123799236971	-0.6641027512345377	0.6641027512345377	1.0964123799236971	1.6247982363470415
0.8084339830084958	-1.624767866687341	-1.0972982324844995	-0.6647460762480802	0.6647460762480802	1.0972982324844995	1.624767866687341
0.810432583708146	-1.6246344511555066	-1.100841638136517	-0.6673254599423346	0.6673254599423346	1.100841638136517	1.6246344511555066
0.8109322338830585	-1.6245980679087204	-1.1017274645290787	-0.6679718293406397	0.6679718293406397	1.1017274645290787	1.6245980679087204
0.8114318840579711	-1.6245604545924903	-1.1026132711732313	-0.6686188091192721	0.6686188091192721	1.1026132711732313	1.6245604545924903
0.8119315342328836	-1.6245216019086923	-1.1034990531014555	-0.6692663997551375	0.6692663997551375	1.1034990531014555	1.6245216019086923
0.8129308345827087	-1.6244401408496765	-1.1052705226557211	-0.6705634154520597	0.6705634154520597	1.1052705226557211	1.6244401408496765
0.8134304847576211	-1.6243975134792965	-1.1061562000603713	-0.6712128414121104	0.6712128414121104	1.1061562000603713	1.6243975134792965
0.8139301349325337	-1.6243536087493462	-1.1070418323049254	-0.6718628800269507	0.6718628800269507	1.1070418323049254	1.6243536087493462
0.8144297851074462	-1.6243084169576263	-1.1079274141313598	-0.6725135317173447	0.6725135317173447	1.1079274141313598	1.6243084169576263
0.8154290854572713	-1.624214132961773	-1.1096984051959735	-0.6738166759480262	0.6738166759480262	1.1096984051959735	1.624214132961773
0.8159287356321839	-1.6241650209323135	-1.1105838036141291	-0.6744691692693711	0.6744691692693711	1.1105838036141291	1.6241650209323135
0.8164283858070964	-1.6241145821885956	-1.1114691299726174	-0.6751222772278419	0.6751222772278419	1.1114691299726174	1.6241145821885956
0.816928035982009	-1.6240628066019793	-1.1123543787049757	-0.6757760001822748	0.6757760001822748	1.1123543787049757	1.6240628066019793
0.8174276861569215	-1.6240096839557565	-1.113239544180787	-0.6764303384783728	0.6764303384783728	1.113239544180787	1.6240096839557565
0.8179273363318341	-1.6239552039441938	-1.1141246207048994	-0.6770852924484645	0.6770852924484645	1.1141246207048994	1.6239552039441938
0.8184269865067466	-1.623899356171477	-1.1150096025166387	-0.6777408624112229	0.6777408624112229	1.1150096025166387	1.623899356171477
0.8194262868565717	-1.6237835153033922	-1.1167792586278211	-0.6790538515196554	0.6790538515196554	1.1167792586278211	1.6237835153033922
0.8199259370314843	-1.623723500957327	-1.117663921070997	-0.6797112712320613	0.6797112712320613	1.117663921070997	1.623723500957327
0.8204255872063968	-1.6236620763466896	-1.1185484650875932	-0.6803693080700541	0.6803693080700541	1.1185484650875932	1.6236620763466896
0.8209252373813093	-1.6235992306104208	-1.1194328845770218	-0.68102796227999	0.68102796227999	1.1194328845770218	1.6235992306104208
0.8219245377311344	-1.6234692318347788	-1.1212013252185462	-0.6823471237244534	0.6823471237244534	1.1212013252185462	1.6234692318347788
0.8229238380809595	-1.6233334157989256	-1.1229691927645844	-0.6836687572249759	0.6836687572249759	1.1229691927645844	1.6233334157989256
0.8234234882558721	-1.6232632981144421	-1.1238528956101925	-0.6843305014441825	0.6843305014441825	1.1238528956101925	1.6232632981144421
0.8249224387806097	-1.623043968628052	-1.1265030017612996	-0.6863194457248926	0.6863194457248926	1.1265030017612996	1.623043968628052
0.8254220889555223	-1.6229678277823092	-1.1273860140487668	-0.686983664743563	0.686983664743563	1.1273860140487668	1.6229678277823092
0.8269210394802599	-1.6227301459629986	-1.130033885760474	-0.6889800356828252	0.6889800356828252	1.130033885760474	1.6227301459629986
0.8274206896551725	-1.622647791962791	-1.1309160979212531	-0.6896467307630614	0.6896467307630614	1.1309160979212531	1.622647791962791
0.827920339830085	-1.6225638541732401	-1.1317980923253572	-0.6903140449149595	0.6903140449149595	1.1317980923253572	1.6225638541732401
0.8284199900049976	-1.622478320170638	-1.1326798617163067	-0.6909819781216389	0.6909819781216389	1.1326798617163067	1.622478320170638
0.82891964017991	-1.6223911774172641	-1.1335613987525228	-0.6916505303458524	0.6916505303458524	1.1335613987525228	1.6223911774172641
0.8294192903548225	-1.6223024132601274	-1.1344426960062302	-0.6923197015296233	0.6923197015296233	1.1344426960062302	1.6223024132601274
0.8304185907046476	-1.6221199695379216	-1.1362045410173534	-0.6936599004378168	0.6936599004378168	1.1362045410173534	1.6221199695379216
0.8309182408795602	-1.6220262640780878	-1.1370850734781681	-0.6943309279389691	0.6943309279389691	1.1370850734781681	1.6220262640780878
0.8314178910544727	-1.6219308854222088	-1.1379653355609631	-0.6950025739523104	0.6950025739523104	1.1379653355609631	1.6219308854222088
0.8319175412293853	-1.6218338203201712	-1.1388453193900006	-0.6956748383100925	0.6956748383100925	1.1388453193900006	1.6218338203201712
0.8324171914042978	-1.6217350553981718	-1.1397250169964268	-0.6963477208213225	0.6963477208213225	1.1397250169964268	1.6217350553981718
0.8329168415792104	-1.621634577157308	-1.1406044203170667	-0.6970212212713365	0.6970212212713365	1.1406044203170667	1.621634577157308
0.8334164917541229	-1.6215323719720143	-1.141483521193181	-0.6976953394213755	0.6976953394213755	1.141483521193181	1.6215323719720143
0.8339161419290355	-1.621428426088597	-1.1423623113692176	-0.6983700750081048	0.6983700750081048	1.1423623113692176	1.621428426088597
0.8349154422788606	-1.6212152565626652	-1.144118926107124	-0.6997213973126251	0.6997213973126251	1.144118926107124	1.6212152565626652
0.8354150924537731	-1.6211060047581636	-1.1449967336622666	-0.7003979833766564	0.7003979833766564	1.1449967336622666	1.6211060047581636
0.8364143928035982	-1.6208820956553833	-1.1467513058648915	-0.7017530034959188	0.7017530034959188	1.1467513058648915	1.6208820956553833
0.8369140429785108	-1.6207674093837259	-1.1476280528893885	-0.7024314367369349	0.7024314367369349	1.1476280528893885	1.6207674093837259
0.8374136931534233	-1.6206508824185	-1.148504428604691	-0.7031104848430422	0.7031104848430422	1.148504428604691	1.6206508824185
0.8379133433283358	-1.6205324999237423	-1.149380423933201	-0.7037901473368027	0.7037901473368027	1.149380423933201	1.6205324999237423
0.8384129935032484	-1.6204122469207358	-1.1502560296883053	-0.704470423711692	0.704470423711692	1.1502560296883053	1.6204122469207358
0.839911944027986	-1.6200401128960247	-1.1528804159808679	-0.7065149306097241	0.7065149306097241	1.1528804159808679	1.6200401128960247
0.8404115942028986	-1.6199122251550246	-1.153754369344111	-0.7071976568423913	0.7071976568423913	1.153754369344111	1.6199122251550246
0.8409112443778111	-1.6197823898080332	-1.1546278855135246	-0.7078809939674215	0.7078809939674215	1.1546278855135246	1.6197823898080332
0.8414108945527237	-1.6196505909818446	-1.1555009546167934	-0.7085649412917672	0.7085649412917672	1.1555009546167934	1.6196505909818446
0.8419105447276362	-1.6195168126476363	-1.15637356666182	-0.7092494980891799	0.7092494980891799	1.15637356666182	1.6195168126476363
0.8424101949025488	-1.6193810386190104	-1.1572457115350814	-0.7099346635995986	0.7099346635995986	1.1572457115350814	1.6193810386190104
0.8429098450774613	-1.6192432525499805	-1.1581173789999737	-0.7106204370285102	0.7106204370285102	1.1581173789999737	1.6192432525499805
0.8434094952523739	-1.6191034379330274	-1.1589885586951114	-0.7113068175462789	0.7113068175462789	1.1589885586951114	1.6191034379330274
0.8439091454272863	-1.6189615780970004	-1.1598592401326044	-0.7119938042874975	0.7119938042874975	1.1598592401326044	1.6189615780970004
0.844408795602199	-1.6188176562050673	-1.1607294126963192	-0.712681396350296	0.712681396350296	1.1607294126963192	1.6188176562050673
0.8449084457771114	-1.6186716552525804	-1.1615990656400863	-0.7133695927956442	0.7133695927956442	1.1615990656400863	1.6186716552525804
0.845408095952024	-1.618523558064989	-1.162468188085905	-0.7140583926466598	0.7140583926466598	1.162468188085905	1.618523558064989
0.8459077461269365	-1.618373347295619	-1.1633367690220953	-0.7147477948878745	0.7147477948878745	1.1633367690220953	1.618373347295619
0.846407396301849	-1.6182210054234736	-1.1642047973014378	-0.7154377984644928	0.7154377984644928	1.1642047973014378	1.6182210054234736
0.8479063468265867	-1.61775101531833	-1.1668054526529148	-0.7175114060532893	0.7175114060532893	1.1668054526529148	1.61775101531833
0.8484059970014992	-1.6175899702595067	-1.167671156054638	-0.7182038036107373	0.7182038036107373	1.167671156054638	1.6175899702595067
0.8494052973513243	-1.6172611973195998	-1.1694007193754403	-0.7195903837533821	0.7195903837533821	1.1694007193754403	1.6172611973195998
0.8499049475262369	-1.617093432017082	-1.1702645551419668	-0.7202845636797507	0.7202845636797507	1.1702645551419668	1.617093432017082
0.8519035482258871	-1.616399399627229	-1.1737133033702598	-0.7230671825887484	0.7230671825887484	1.1737133033702598	1.616399399627229
0.8524031984007996	-1.6162200512579348	-1.1745737782545569	-0.7237643045350611	0.7237643045350611	1.1745737782545569	1.6162200512579348
0.8534024987506247	-1.6158542068721906	-1.1762925823185997	-0.7251602977847241	0.7251602977847241	1.1762925823185997	1.6158542068721906
0.8539021489255373	-1.615667670214809	-1.1771508848112584	-0.7258591656534071	0.7258591656534071	1.1771508848112584	1.615667670214809
0.8544017991004498	-1.6154786964641394	-1.1780084362043457	-0.7265586119733755	0.7265586119733755	1.1780084362043457	1.6154786964641394
0.8554010994502749	-1.61509335402473	-1.1797212304359506	-0.7279592325075127	0.7279592325075127	1.1797212304359506	1.61509335402473
0.8564003998001	-1.6146980100113062	-1.1814308527343969	-0.7293621439074764	0.7293621439074764	1.1814308527343969	1.6146980100113062
0.8569000499750125	-1.6144965334421861	-1.1822844385345344	-0.7300644535939271	0.7300644535939271	1.1822844385345344	1.6144965334421861
0.8573997001499251	-1.6142924912504228	-1.1831371879340842	-0.7307673297727376	0.7307673297727376	1.1831371879340842	1.6142924912504228
0.8578993503248376	-1.6140858612055398	-1.1839890860721431	-0.7314707702440243	0.7314707702440243	1.1839890860721431	1.6140858612055398
0.8588986506746626	-1.61366474743274	-1.1856902681603987	-0.7328793349524898	0.7328793349524898	1.1856902681603987	1.61366474743274
0.8593983008495752	-1.6134502180320955	-1.1865395214203396	-0.7335844544742391	0.7335844544742391	1.1865395214203396	1.6134502180320955
0.8598979510244877	-1.6132330094259977	-1.1873878620323763	-0.7342901288550933	0.7342901288550933	1.1873878620323763	1.6132330094259977
0.8603976011994003	-1.6130130981516722	-1.1882352741494462	-0.734996355571995	0.734996355571995	1.1882352741494462	1.6130130981516722
0.8608972513743128	-1.612790460489388	-1.1890817417182118	-0.7357031320334041	0.7357031320334041	1.1890817417182118	1.612790460489388
0.8613969015492254	-1.6125650724588556	-1.1899272484759102	-0.736410455577907	0.736410455577907	1.1899272484759102	1.6125650724588556
0.8618965517241379	-1.6123369098155107	-1.1907717779471627	-0.7371183234729513	0.7371183234729513	1.1907717779471627	1.6123369098155107
0.8623962018990505	-1.6121059480467497	-1.1916153134407035	-0.7378267329133111	0.7378267329133111	1.1916153134407035	1.6121059480467497
0.862895852073963	-1.6118721623681096	-1.192457838046063	-0.7385356810197583	0.7385356810197583	1.192457838046063	1.6118721623681096
0.8633955022488755	-1.6116355277193681	-1.1932993346301817	-0.7392451648374975	0.7392451648374975	1.1932993346301817	1.6116355277193681
0.8643948025987006	-1.6111536098679058	-1.1949791740687934	-0.7406657274013033	0.7406657274013033	1.1949791740687934	1.6111536098679058
0.8653941029485257	-1.6106599883425579	-1.196654690107744	-0.7420883953987042	0.7420883953987042	1.196654690107744	1.6106599883425579
0.8658937531234383	-1.6104087230060835	-1.1974907815543492	-0.7428005107020577	0.7428005107020577	1.1974907815543492	1.6104087230060835
0.8663934032983508	-1.6101544523196512	-1.1983257373094487	-0.7435131423162886	0.7435131423162886	1.1983257373094487	1.6101544523196512
0.8668930534732634	-1.6098971491774108	-1.1991595385816631	-0.7442262867142804	0.7442262867142804	1.1991595385816631	1.6098971491774108
0.8673927036481759	-1.6096367861639023	-1.1999921663275737	-0.7449399402805281	0.7449399402805281	1.1999921663275737	1.6096367861639023
0.8678923538230885	-1.6093733355494904	-1.2008236012477074	-0.7456540993092662	0.7456540993092662	1.2008236012477074	1.6093733355494904
0.868392003998001	-1.6091067692856442	-1.2016538237824639	-0.7463687600027392	0.7463687600027392	1.2016538237824639	1.6091067692856442
0.8688916541729136	-1.6088370590002279	-1.202482814107952	-0.7470839184693113	0.7470839184693113	1.202482814107952	1.6088370590002279
0.8693913043478261	-1.6085641759926477	-1.20331055213175	-0.7477995707215787	0.7477995707215787	1.20331055213175	1.6085641759926477
0.8698909545227387	-1.6082880912288713	-1.204137017488583	-0.7485157126744164	0.7485157126744164	1.204137017488583	1.6082880912288713
0.8703906046976512	-1.6080087753364851	-1.2049621895359162	-0.7492323401430226	0.7492323401430226	1.2049621895359162	1.6080087753364851
0.8708902548725637	-1.6077261985994646	-1.2057860473494557	-0.7499494488408619	0.7499494488408619	1.2057860473494557	1.6077261985994646
0.8713899050474763	-1.6074403309530443	-1.2066085697185773	-0.7506670343776239	0.7506670343776239	1.2066085697185773	1.6074403309530443
0.8718895552223888	-1.6071511419783375	-1.2074297351416419	-0.7513850922570838	0.7513850922570838	1.2074297351416419	1.6071511419783375
0.8723892053973014	-1.6068586008969528	-1.2082495218212415	-0.7521036178749428	0.7521036178749428	1.2082495218212415	1.6068586008969528
0.8743878060969515	-1.6056542870410566	-1.2115144345298432	-0.754982301736933	0.754982301736933	1.2115144345298432	1.6056542870410566
0.874887456271864	-1.6053445107743394	-1.2123269898332265	-0.7557030930422989	0.7557030930422989	1.2123269898332265	1.6053445107743394
0.8753871064467766	-1.6050311898636769	-1.213138029118386	-0.7564243220633448	0.7564243220633448	1.213138029118386	1.6050311898636769
0.8763864067966017	-1.6043937798801888	-1.2147554632585889	-0.7578680714226426	0.7578680714226426	1.2147554632585889	1.6043937798801888
0.8768860569715142	-1.6040696226686968	-1.2155618090764644	-0.7585905805252076	0.7585905805252076	1.2155618090764644	1.6040696226686968
0.8773857071464268	-1.6037417845228708	-1.2163665407902557	-0.7593135048666927	0.7593135048666927	1.2163665407902557	1.6037417845228708
0.8778853573213393	-1.6034102303203097	-1.2171696330057946	-0.7600368384962849	0.7600368384962849	1.2171696330057946	1.6034102303203097
0.8783850074962519	-1.603074924505209	-1.21797105996789	-0.7607605753249375	0.7607605753249375	1.21797105996789	1.603074924505209
0.8788846576711644	-1.6027358310813804	-1.2187707955541331	-0.7614847091224589	0.7614847091224589	1.2187707955541331	1.6027358310813804
0.8793843078460769	-1.6023929136051345	-1.2195688132685827	-0.7622092335145397	0.7622092335145397	1.2195688132685827	1.6023929136051345
0.8798839580209895	-1.6020461351780086	-1.220365086235315	-0.7629341419797008	0.7629341419797008	1.220365086235315	1.6020461351780086
0.880383608195902	-1.6016954584394094	-1.2211595871918313	-0.7636594278461946	0.7636594278461946	1.2211595871918313	1.6016954584394094
0.8808832583708146	-1.6013408455589877	-1.2219522884823364	-0.7643850842887914	0.7643850842887914	1.2219522884823364	1.6013408455589877
0.8813829085457271	-1.6009822582289244	-1.2227431620508675	-0.7651111043255069	0.7651111043255069	1.2227431620508675	1.6009822582289244
0.8818825587206397	-1.6006196576561103	-1.2235321794342802	-0.7658374808142862	0.7658374808142862	1.2235321794342802	1.6006196576561103
0.8823822088955522	-1.6002530045540801	-1.224319311755082	-0.7665642064495503	0.7665642064495503	1.224319311755082	1.6002530045540801
0.8828818590704648	-1.5998822591347943	-1.2251045297141168	-0.7672912737587089	0.7672912737587089	1.2251045297141168	1.5998822591347943
0.8838811594202899	-1.5991283296340852	-1.2266691031969017	-0.7687464026515279	0.7687464026515279	1.2266691031969017	1.5991283296340852
0.884880459770115	-1.5983575404958563	-1.2282256567678667	-0.7702028042327846	0.7702028042327846	1.2282256567678667	1.5983575404958563
0.8853801099450275	-1.5979657185190046	-1.2290008481398507	-0.7709314617201525	0.7709314617201525	1.2290008481398507	1.5979657185190046
0.8858797601199401	-1.5975695544824355	-1.2297739400698848	-0.7716604123309151	0.7716604123309151	1.2297739400698848	1.5975695544824355
0.8863794102948526	-1.5971690048425824	-1.2305449000884454	-0.7723896473176617	0.7723896473176617	1.2305449000884454	1.5971690048425824
0.8868790604697652	-1.5967640254821582	-1.231313695239756	-0.7731191577346477	0.7731191577346477	1.231313695239756	1.5967640254821582
0.8873787106446777	-1.5963545717002587	-1.2320802920728948	-0.7738489344334236	0.7738489344334236	1.2320802920728948	1.5963545717002587
0.8878783608195902	-1.5959405982022223	-1.2328446566326978	-0.7745789680583701	0.7745789680583701	1.2328446566326978	1.5959405982022223
0.8883780109945028	-1.5955220590893104	-1.2336067544504625	-0.7753092490421171	0.7753092490421171	1.2336067544504625	1.5955220590893104
0.8893773113443278	-1.5946710973398006	-1.2351240093600986	-0.7767705137294619	0.7767705137294619	1.2351240093600986	1.5946710973398006
0.8898769615192403	-1.5942385797890057	-1.235879094860208	-0.7775014771966859	0.7775014771966859	1.235879094860208	1.5942385797890057
0.8908762618690654	-1.5933592292081595	-1.2373819988399672	-0.7789640140603937	0.7789640140603937	1.2373819988399672	1.5933592292081595
0.8918755622188905	-1.5924604607379116	-1.2388749626890396	-0.780427291622157	0.780427291622157	1.2388749626890396	1.5924604607379116
0.8928748625687156	-1.5915418680779478	-1.2403576772634224	-0.7818912193554495	0.7818912193554495	1.2403576772634224	1.5915418680779478
0.8938741629185407	-1.590603033596293	-1.241829823698846	-0.7833557025953263	0.7833557025953263	1.241829823698846	1.590603033596293
0.8953731134432784	-1.5891558858673642	-1.2440175056273854	-0.7855532512466564	0.7855532512466564	1.2440175056273854	1.5891558858673642
0.8958727636181909	-1.5886629094578137	-1.2447410858079282	-0.7862859350866492	0.7862859350866492	1.2447410858079282	1.5886629094578137
0.896872063968016	-1.5876607240239762	-1.2461795116575387	-0.7877514725452842	0.7877514725452842	1.2461795116575387	1.5876607240239762
0.8973717141429285	-1.5871513981744882	-1.2468942669056469	-0.7884842978591532	0.7884842978591532	1.2468942669056469	1.5871513981744882
0.8978713643178411	-1.5866365042781978	-1.2476059888691493	-0.7892171414895055	0.7892171414895055	1.2476059888691493	1.5866365042781978
0.8988706646676662	-1.585589769264341	-1.2490201439278463	-0.7906828234838869	0.7906828234838869	1.2490201439278463	1.585589769264341
0.8993703148425787	-1.5850578043788457	-1.2497224805816018	-0.7914156308806409	0.7914156308806409	1.2497224805816018	1.5850578043788457
0.8998699650174913	-1.5845200238762664	-1.250421591036398	-0.7921483946429716	0.7921483946429716	1.250421591036398	1.5845200238762664
0.9013689155422289	-1.5828711419759551	-1.2524990587654963	-0.7943462584409126	0.7943462584409126	1.2524990587654963	1.5828711419759551
0.902368215892054	-1.5817416066513008	-1.2538669629168693	-0.7958109723419208	0.7958109723419208	1.2538669629168693	1.5817416066513008
0.9028678660669666	-1.581167550377481	-1.2545456316922783	-0.7965431168953483	0.7965431168953483	1.2545456316922783	1.581167550377481
0.903367516241879	-1.5805872084346528	-1.2552207045950237	-0.7972750949705564	0.7972750949705564	1.2552207045950237	1.5805872084346528
0.9038671664167917	-1.5800005095389087	-1.2558921251983322	-0.7980068873698358	0.7980068873698358	1.2558921251983322	1.5800005095389087
0.9043668165917041	-1.5794073813100606	-1.25655983611361	-0.7987384744526813	0.7987384744526813	1.25655983611361	1.5794073813100606
0.9048664667666166	-1.5788077502492972	-1.2572237789699345	-0.7994698361249165	0.7994698361249165	1.2572237789699345	1.5788077502492972
0.9058657671164417	-1.577588679906015	-1.2585401219834655	-0.8009318005242907	0.8009318005242907	1.2585401219834655	1.577588679906015
0.9063654172913543	-1.576969087824084	-1.259192400294873	-0.8016623606915669	0.8016623606915669	1.259192400294873	1.576969087824084
0.9068650674662668	-1.5763426872626518	-1.259840666810767	-0.8023926103042918	0.8023926103042918	1.259840666810767	1.5763426872626518
0.9073647176411794	-1.5757093987748056	-1.2604848579213583	-0.803122526824259	0.803122526824259	1.2604848579213583	1.5757093987748056
0.9078643678160919	-1.5750691416485885	-1.2611249088994974	-0.8038520871869338	0.8038520871869338	1.2611249088994974	1.5750691416485885
0.9083640179910045	-1.5744218338803146	-1.2617607538760067	-0.8045812677880886	0.8045812677880886	1.2617607538760067	1.5744218338803146
0.908863668165917	-1.5737673921471838	-1.2623923258143361	-0.8053100444700406	0.8053100444700406	1.2623923258143361	1.5737673921471838
0.9093633183408296	-1.5731057317791601	-1.2630195564845308	-0.8060383925074793	0.8060383925074793	1.2630195564845308	1.5731057317791601
0.9098629685157421	-1.572436766730037	-1.2636423764364768	-0.8067662865928509	0.8067662865928509	1.2636423764364768	1.572436766730037
0.9103626186906547	-1.571760409547853	-1.2642607149724092	-0.8074937008213097	0.8074937008213097	1.2642607149724092	1.571760409547853
0.9108622688655672	-1.571076571344327	-1.2648745001186488	-0.8082206086752819	0.8082206086752819	1.2648745001186488	1.571076571344327
0.9123612193903049	-1.5689792595156444	-1.266687795727968	-0.8103980192839242	0.8103980192839242	1.266687795727968	1.5689792595156444
0.9128608695652174	-1.5682645785048661	-1.2672826210263248	-0.8111226236393481	0.8111226236393481	1.2672826210263248	1.5682645785048661
0.9133605197401299	-1.5675419493610865	-1.2678725128819783	-0.8118465792645169	0.8118465792645169	1.2678725128819783	1.5675419493610865
0.914359820089955	-1.5660724522225966	-1.2690371736925454	-0.8132924214001095	0.8132924214001095	1.2690371736925454	1.5660724522225966
0.9148594702648676	-1.5653253827778064	-1.2696117775821583	-0.8140142445902834	0.8140142445902834	1.2696117775821583	1.5653253827778064
0.9158587706146927	-1.5638060854332487	-1.270745107950931	-0.8154555311281793	0.8154555311281793	1.270745107950931	1.5638060854332487
0.9163584207896052	-1.5630336454517613	-1.2713036598345648	-0.8161749264380018	0.8161749264380018	1.2713036598345648	1.5630336454517613
0.9168580709645178	-1.5622525334455066	-1.2718566836719734	-0.8168934430302526	0.8168934430302526	1.2718566836719734	1.5622525334455066
0.9173577211394303	-1.561462638662379	-1.2724040879315042	-0.817611044772326	0.817611044772326	1.2724040879315042	1.561462638662379
0.9178573713143429	-1.5606638483859412	-1.2729457793132437	-0.818327694643906	0.818327694643906	1.2729457793132437	1.5606638483859412
0.9183570214892554	-1.559856047889033	-1.2734816627055574	-0.8190433547123553	0.8190433547123553	1.2734816627055574	1.559856047889033
0.918856671664168	-1.5590391203860179	-1.274011641140302	-0.8197579861071621	0.8197579861071621	1.274011641140302	1.5590391203860179
0.9193563218390804	-1.5582129469835364	-1.2745356157466698	-0.8204715489937148	0.8204715489937148	1.2745356157466698	1.5582129469835364
0.919855972013993	-1.5573774066298522	-1.2750534857036055	-0.821184002546085	0.821184002546085	1.2750534857036055	1.5573774066298522
0.9203556221889055	-1.556532376062599	-1.275565148190748	-0.8218953049189517	0.8218953049189517	1.275565148190748	1.556532376062599
0.9208552723638181	-1.555677729754961	-1.2760704983378406	-0.822605413218566	0.822605413218566	1.2760704983378406	1.555677729754961
0.9213549225387306	-1.5548133398602053	-1.2765694291725547	-0.823314283472746	0.823314283472746	1.2765694291725547	1.5548133398602053
0.9218545727136431	-1.5539390761544776	-1.2770618315666604	-0.8240218705998895	0.8240218705998895	1.2770618315666604	1.5539390761544776
0.9223542228885557	-1.553054805977848	-1.2775475941804915	-0.8247281283768356	0.8247281283768356	1.2775475941804915	1.553054805977848
0.9228538730634682	-1.5521603941734665	-1.27802660340563	-0.8254330094057036	0.8254330094057036	1.27802660340563	1.5521603941734665
0.9233535232383808	-1.5512557030248568	-1.2784987433057415	-0.8261364650795974	0.8261364650795974	1.2784987433057415	1.5512557030248568
0.9238531734132933	-1.5503405921911624	-1.278963895555505	-0.8268384455470522	0.8268384455470522	1.278963895555505	1.5503405921911624
0.9243528235882059	-1.5494149186403927	-1.2794219393775408	-0.8275388996753039	0.8275388996753039	1.2794219393775408	1.5494149186403927
0.9248524737631184	-1.5484785365804452	-1.2798727514772723	-0.8282377750122192	0.8282377750122192	1.2798727514772723	1.5484785365804452
0.925352123938031	-1.5475312973879647	-1.2803162059756414	-0.8289350177469211	0.8289350177469211	1.2803162059756414	1.5475312973879647
0.9268510744627686	-1.5446229067527648	-1.2816011248282864	-0.8310163909808932	0.8310163909808932	1.2816011248282864	1.5446229067527648
0.9278503748125937	-1.5426268349671397	-1.2824185188069999	-0.8323947586298857	0.8323947586298857	1.2824185188069999	1.5426268349671397
0.9283500249875063	-1.5416111637677155	-1.282815030444461	-0.8330809943044671	0.8330809943044671	1.282815030444461	1.5416111637677155
0.9288496751624188	-1.540583509308352	-1.28320322481615	-0.8337651790376752	0.8337651790376752	1.28320322481615	1.540583509308352
0.9293493253373314	-1.5395436974551726	-1.2835829526564326	-0.8344472465496151	0.8344472465496151	1.2835829526564326	1.5395436974551726
0.9298489755122439	-1.538491550486323	-1.2839540613972578	-0.8351271287764824	0.8351271287764824	1.2839540613972578	1.538491550486323
0.9303486256871564	-1.5374268869929562	-1.28431639507392	-0.8358047558141989	0.8358047558141989	1.28431639507392	1.5374268869929562
0.930848275862069	-1.536349521776747	-1.2846697942274727	-0.8364800558598229	0.8364800558598229	1.2846697942274727	1.536349521776747
0.9313479260369815	-1.5352592657437991	-1.2850140958036438	-0.8371529551508758	0.8371529551508758	1.2850140958036438	1.5352592657437991
0.9318475762118941	-1.534155925794839	-1.2853491330481002	-0.8378233779022229	0.8378233779022229	1.2853491330481002	1.534155925794839
0.9323472263868066	-1.533039304711478	-1.2856747353979263	-0.8384912462405157	0.8384912462405157	1.2856747353979263	1.533039304711478
0.9328468765617192	-1.5319092010383304	-1.2859907283691123	-0.8391564801361812	0.8391564801361812	1.2859907283691123	1.5319092010383304
0.9333465267366317	-1.5307654089609688	-1.2862969334399084	-0.8398189973326822	0.8398189973326822	1.2862969334399084	1.5307654089609688
0.9338461769115443	-1.5296077181793553	-1.2865931679298441	-0.8404787132730072	0.8404787132730072	1.2865931679298441	1.5296077181793553
0.9343458270864567	-1.5284359137766519	-1.2868792448742303	-0.8411355410232442	0.8411355410232442	1.2868792448742303	1.5284359137766519
0.9348454772613694	-1.527249776083162	-1.287154972893925	-0.8417893911931114	0.8417893911931114	1.287154972893925	1.527249776083162
0.9358447776111944	-1.5248335975288	-1.2876745937542213	-0.8430877884493938	0.8430877884493938	1.2876745937542213	1.5248335975288
0.9363444277861069	-1.5236030922674597	-1.2879180805216583	-0.8437321437124871	0.8437321437124871	1.2879180805216583	1.5236030922674597
0.9368440779610195	-1.522357324604657	-1.2881504059209206	-0.8443731375658439	0.8443731375658439	1.2881504059209206	1.522357324604657
0.937343728135932	-1.521096048879885	-1.288371354366007	-0.8450106670279222	0.8450106670279222	1.288371354366007	1.521096048879885
0.9383430284857571	-1.5185259620047862	-1.2887782313397302	-0.84627490571707	0.84627490571707	1.2887782313397302	1.5185259620047862
0.9388426786606696	-1.5172166303983476	-1.2889637014695359	-0.8469013935256435	0.8469013935256435	1.2889637014695359	1.5172166303983476
0.9393423288355822	-1.5158907494428124	-1.2891368774866845	-0.8475239738816434	0.8475239738816434	1.2891368774866845	1.5158907494428124
0.9403416291854073	-1.5131882291589578	-1.2894453653694795	-0.8487569322156046	0.8487569322156046	1.2894453653694795	1.5131882291589578
0.9413409295352324	-1.5104161127877793	-1.2897016678107183	-0.8499727840980823	0.8499727840980823	1.2897016678107183	1.5104161127877793
0.9418405797101449	-1.5090032101612672	-1.289809587066487	-0.8505739669645138	0.8505739669645138	1.289809587066487	1.5090032101612672
0.94283988005997	-1.5061221589190235	-1.2899835753604558	-0.8517621545635674	0.8517621545635674	1.2899835753604558	1.5061221589190235
0.9433395302348826	-1.5046533638666013	-1.290049067650362	-0.8523488695341325	0.8523488695341325	1.290049067650362	1.5046533638666013
0.9438391804097951	-1.503165277836162	-1.2900998279133666	-0.8529304645228941	0.8529304645228941	1.2900998279133666	1.503165277836162
0.9448384807596202	-1.5001298469349775	-1.2901559110261844	-0.8540776634763138	0.8540776634763138	1.2901559110261844	1.5001298469349775
0.9453381309345328	-1.4985817864559507	-1.2901605917822425	-0.8546429392521424	0.8546429392521424	1.2901605917822425	1.4985817864559507
0.9458377811094453	-1.4970130031424287	-1.290149255702996	-0.8552024382717762	0.8552024382717762	1.290149255702996	1.4970130031424287
0.9468370814592704	-1.493811730039596	-1.290077147705093	-0.856303389615862	0.856303389615862	1.290077147705093	1.493811730039596
0.9473367316341829	-1.4921784452023328	-1.290015658383888	-0.8568444689572177	0.8568444689572177	1.290015658383888	1.4921784452023328
0.9478363818090955	-1.490522846670752	-1.2899367166792908	-0.8573790250974715	0.8573790250974715	1.2899367166792908	1.490522846670752
0.9488356821589206	-1.4871429953060873	-1.2897249242552125	-0.8584277515177287	0.8584277515177287	1.2897249242552125	1.4871429953060873
0.949335332333833	-1.4854178557255255	-1.2895912688992701	-0.8589414963347521	0.8589414963347521	1.2895912688992701	1.4854178557255255
0.9498349825087457	-1.4836686280377358	-1.2894385509919843	-0.8594478664431632	0.8594478664431632	1.2894385509919843	1.4836686280377358
0.9513339330334832	-1.4782715906116473	-1.2888616247526472	-0.8609203739419315	0.8609203739419315	1.2888616247526472	1.4782715906116473
0.9518335832083958	-1.4764211135653742	-1.2886281913509405	-0.8613948490134882	0.8613948490134882	1.2886281913509405	1.4764211135653742
0.9523332333833083	-1.4745440267433516	-1.2883733927248169	-0.8618607083693778	0.8618607083693778	1.2883733927248169	1.4745440267433516
0.9528328835582209	-1.4726397798150306	-1.2880967242933448	-0.8623176767314923	0.8623176767314923	1.2880967242933448	1.4726397798150306
0.9533325337331334	-1.4707078056490492	-1.287797665356112	-0.8627654688494978	0.8627654688494978	1.287797665356112	1.4707078056490492
0.954831484257871	-1.4647395815477708	-1.2867606821566495	-0.8640507760181262	0.8640507760181262	1.2867606821566495	1.4647395815477708
0.9553311344327836	-1.4626906659945704	-1.2863665071902923	-0.8644587949137855	0.8644587949137855	1.2863665071902923	1.4626906659945704
0.9558307846076961	-1.4606109098821745	-1.2859470712703898	-0.8648560450594489	0.8648560450594489	1.2859470712703898	1.4606109098821745
0.9573297351324338	-1.4541796456237506	-1.284530757397513	-0.8659795590331717	0.8659795590331717	1.284530757397513	1.4541796456237506
0.9578293853073463	-1.4519694580162121	-1.2840037245729512	-0.8663300389633013	0.8663300389633013	1.2840037245729512	1.4519694580162121
0.9583290354822589	-1.4497247747996835	-1.283448037880619	-0.8666678288159538	0.8666678288159538	1.283448037880619	1.4497247747996835
0.9588286856571714	-1.4474447888100685	-1.2828629450733187	-0.8669924975060361	0.8669924975060361	1.2828629450733187	1.4474447888100685
0.959328335832084	-1.4451286647133414	-1.2822476666039662	-0.8673035964888643	0.8673035964888643	1.2822476666039662	1.4451286647133414
0.9598279860069965	-1.4427755376690885	-1.2816013943069509	-0.8676006588665373	0.8676006588665373	1.2816013943069509	1.4427755376690885
0.9603276361819091	-1.4403845119132588	-1.2809232899990095	-0.8678831984378281	0.8678831984378281	1.2809232899990095	1.4403845119132588
0.9608272863568216	-1.4379546592541812	-1.2802124839936568	-0.868150708687361	0.868150708687361	1.2802124839936568	1.4379546592541812
0.9613269365317342	-1.4354850174753417	-1.2794680735226487	-0.868402661709367	0.868402661709367	1.2794680735226487	1.4354850174753417
0.9618265867066467	-1.4329745886378669	-1.2786891210574334	-0.8686385070608947	0.8686385070608947	1.2786891210574334	1.4329745886378669
0.9623262368815593	-1.4304223372750662	-1.2778746525228462	-0.8688576705390203	0.8688576705390203	1.2778746525228462	1.4304223372750662
0.9628258870564718	-1.427827188470517	-1.2770236553946388	-0.8690595528759153	0.8690595528759153	1.2770236553946388	1.427827188470517
0.9633255372313843	-1.4251880258107128	-1.2761350766716595	-0.8692435283450433	0.8692435283450433	1.2761350766716595	1.4251880258107128
0.9638251874062969	-1.4225036892020169	-1.2752078207125976	-0.8694089432714406	0.8694089432714406	1.2752078207125976	1.4225036892020169
0.9643248375812093	-1.4197729725411858	-1.2742407469262809	-0.8695551144379394	0.8695551144379394	1.2742407469262809	1.4197729725411858
0.964824487756122	-1.4169946212272162	-1.2732326673034653	-0.8696813273785161	0.8696813273785161	1.2732326673034653	1.4169946212272162
0.9653241379310344	-1.4141673295014578	-1.2721823437768225	-0.8697868345493613	0.8697868345493613	1.2721823437768225	1.4141673295014578
0.965823788105947	-1.4112897376014113	-1.2710884853945772	-0.8698708533668504	0.8698708533668504	1.2710884853945772	1.4112897376014113
0.9663234382808595	-1.4083604287122555	-1.269949745291718	-0.8699325641009638	0.8699325641009638	1.269949745291718	1.4083604287122555
0.9668230884557721	-1.4053779256985182	-1.2687647174411363	-0.8699711076110005	0.8699711076110005	1.2687647174411363	1.4053779256985182
0.9673227386306846	-1.4023406875964497	-1.267531933165135	-0.86998558290967	0.86998558290967	1.267531933165135	1.4023406875964497
0.9678223888055972	-1.3992471058456633	-1.2662498573857641	-0.8699750445395451	0.8699750445395451	1.2662498573857641	1.3992471058456633
0.9683220389805097	-1.3960955002363307	-1.264916884590102	-0.8699384997445937	0.8699384997445937	1.264916884590102	1.3960955002363307
0.9688216891554223	-1.392884114545524	-1.2635313344839898	-0.8698749054173095	0.8698749054173095	1.2635313344839898	1.392884114545524
0.9693213393303348	-1.3896111118336152	-1.262091447304869	-0.869783164799952	0.869783164799952	1.262091447304869	1.3896111118336152
0.9698209895052474	-1.386274569368128	-1.260595378760991	-0.8696621239159703	0.8696621239159703	1.260595378760991	1.386274569368128
0.9703206396801599	-1.382872473138998	-1.2590411945606366	-0.8695105677047306	0.8695105677047306	1.2590411945606366	1.382872473138998
0.9708202898550725	-1.3794027119247758	-1.2574268644906843	-0.8693272158297383	0.8693272158297383	1.2574268644906843	1.3794027119247758
0.9718195902048975	-1.3722512244861393	-1.2540091272305767	-0.8688596496561253	0.8688596496561253	1.2540091272305767	1.3722512244861393
0.9723192403798101	-1.368564729130878	-1.252201119458054	-0.8685725053110669	0.8685725053110669	1.252201119458054	1.368564729130878
0.9728188905547226	-1.364801014716196	-1.250323748846232	-0.8682476939451275	0.8682476939451275	1.250323748846232	1.364801014716196
0.9733185407296352	-1.3609573757594207	-1.2483743974745483	-0.8678835319545333	0.8678835319545333	1.2483743974745483	1.3609573757594207
0.9738181909045477	-1.3570309615847542	-1.2463503035381656	-0.8674782362615638	0.8674782362615638	1.2463503035381656	1.3570309615847542
0.9748174912543728	-1.348917613685097	-1.2420660560313441	-0.8665365672230928	0.8665365672230928	1.2420660560313441	1.348917613685097
0.9753171414292854	-1.344724151137263	-1.239799557795426	-0.865996057352141	0.865996057352141	1.239799557795426	1.344724151137263
0.9758167916041979	-1.3404348287669712	-1.23744560064948	-0.8654061212539444	0.8654061212539444	1.23744560064948	1.3404348287669712
0.9763164417791105	-1.3360458872624899	-1.2350005203993373	-0.8647643468426396	0.8647643468426396	1.2350005203993373	1.3360458872624899
0.976816091954023	-1.3315533400844979	-1.2324604267559058	-0.864068163267151	0.864068163267151	1.2324604267559058	1.3315533400844979
0.9773157421289356	-1.326952954542987	-1.2298211843476343	-0.8633148271343594	0.8633148271343594	1.2298211843476343	1.326952954542987
0.9778153923038481	-1.3222402308449215	-1.2270783916890446	-0.8625014072209403	0.8625014072209403	1.2270783916890446	1.3222402308449215
0.9783150424787607	-1.3174103788440121	-1.2242273578343876	-0.8616247674711413	0.8616247674711413	1.2242273578343876	1.3174103788440121
0.9788146926536732	-1.3124582921816055	-1.2212630764025367	-0.8606815480453156	0.8606815480453156	1.2212630764025367	1.3124582921816055
0.9793143428285858	-1.3073785194569632	-1.2181801966081844	-0.8596681441455308	0.8596681441455308	1.2181801966081844	1.3073785194569632
0.9798139930034983	-1.3021652320052524	-1.2149729908737288	-0.8585806822987001	0.8585806822987001	1.2149729908737288	1.3021652320052524
0.9803136431784107	-1.29681218778951	-1.2116353185236213	-0.857414993722706	0.857414993722706	1.2116353185236213	1.29681218778951
0.9808132933533233	-1.2913126908267205	-1.2081605849758539	-0.8561665843351528	0.8561665843351528	1.2081605849758539	1.2913126908267205
0.9813129435282358	-1.2856595454638975	-1.2045416957401731	-0.8548306008845792	0.8548306008845792	1.2045416957401731	1.2856595454638975
0.9818125937031484	-1.2798450046941994	-1.2007710044053963	-0.8534017925876581	0.8534017925876581	1.2007710044053963	1.2798450046941994
0.9823122438780609	-1.273860711549627	-1.1968402536433673	-0.8518744675381795	0.8518744675381795	1.1968402536433673	1.273860711549627
0.9828118940529735	-1.26769763241924	-1.192740508067624	-0.8502424430098069	0.8502424430098069	1.192740508067624	1.26769763241924
0.983311544227886	-1.2613459809110754	-1.1884620775519736	-0.8484989885973981	0.8484989885973981	1.1884620775519736	1.2613459809110754
0.9838111944027986	-1.2547951305905494	-1.1839944293260196	-0.8466367609223353	0.8466367609223353	1.1839944293260196	1.2547951305905494
0.9843108445777111	-1.2480335145730088	-1.1793260868063407	-0.8446477283544985	0.8446477283544985	1.1793260868063407	1.2480335145730088
0.9853101449275362	-1.233826300896959	-1.169335973137883	-0.840253143660663	0.840253143660663	1.169335973137883	1.233826300896959
0.9863094452773613	-1.2186080902195444	-1.1583761031845832	-0.8352335261840759	0.8352335261840759	1.1583761031845832	1.2186080902195444
0.9868090954522739	-1.210576949220952	-1.1524897557473217	-0.8324589242710849	0.8324589242710849	1.1524897557473217	1.210576949220952
0.9873087456271864	-1.202237852805857	-1.1463059308258132	-0.8294888183011214	0.8294888183011214	1.1463059308258132	1.202237852805857
0.987808395802099	-1.1935680377644797	-1.1398018942137491	-0.8263068773314673	0.8263068773314673	1.1398018942137491	1.1935680377644797
0.9883080459770115	-1.1845420597730685	-1.1329522125827134	-0.8228947641388613	0.8228947641388613	1.1329522125827134	1.1845420597730685
0.988807696151924	-1.1751313480872587	-1.1257283042798552	-0.8192317958776165	0.8192317958776165	1.1257283042798552	1.1751313480872587
0.9893073463268366	-1.1653036627548967	-1.1180978917766116	-0.8152945297714232	0.8152945297714232	1.1180978917766116	1.1653036627548967
0.9898069965017491	-1.155022427363728	-1.110024328556366	-0.8110562529802018	0.8110562529802018	1.110024328556366	1.155022427363728
0.9903066466766617	-1.1442459011488848	-1.101465763967003	-0.8064863486563806	0.8064863486563806	1.101465763967003	1.1442459011488848
0.9908062968515742	-1.132926141315934	-1.0923740964971151	-0.8015495001425555	0.8015495001425555	1.0923740964971151	1.132926141315934
0.9913059470264868	-1.1210076878373678	-1.0826936472000555	-0.7962046808235355	0.7962046808235355	1.0826936472000555	1.1210076878373678
0.9918055972013993	-1.108425875835876	-1.0723594576521345	-0.7904038560593191	0.7904038560593191	1.0723594576521345	1.108425875835876
0.9923052473763119	-1.095104640266958	-1.0612950761523943	-0.7840902922236247	0.7840902922236247	1.0612950761523943	1.095104640266958
0.9928048975512244	-1.0809536161650637	-1.04940963401544	-0.7771963200839676	0.7771963200839676	1.04940963401544	1.0809536161650637
0.993304547726137	-1.0658642419616344	-1.0365939174432466	-0.7696403252482626	0.7696403252482626	1.0365939174432466	1.0658642419616344
0.9943038480759621	-1.032311035377246	-1.007608635405263	-0.7521196456477443	0.7521196456477443	1.007608635405263	1.032311035377246
0.9948034982508746	-1.0134791996917891	-0.9910685613839402	-0.7418756442394752	0.7418756442394752	0.9910685613839402	1.0134791996917891
0.9953031484257872	-0.9929463154060508	-0.972830314526812	-0.7303902805273436	0.7303902805273436	0.972830314526812	0.9929463154060508
0.9963024487756122	-0.9452769070042193	-0.9297481688130256	-0.7025457017262551	0.7025457017262551	0.9297481688130256	0.9452769070042193
0.9973017491254372	-0.88463681852583	-0.8736640069552186	-0.6649941761276194	0.6649941761276194	0.8736640069552186	0.88463681852583
0.9983010494752623	-0.800402570947468	-0.7938885263580548	-0.6095078496965342	0.6095078496965342	0.7938885263580548	0.800402570947468
0.9988006996501749	-0.7409485771756054	-0.7365837050571181	-0.5684345514460311	0.5684345514460311	0.7365837050571181	0.7409485771756054
0.9993003498250874	-0.65580055676918	-0.6534765316229354	-0.5074374513914052	0.5074374513914052	0.6534765316229354	0.65580055676918
1.0	0.0	0.0	0.0	0.0	0.0	0.0


==> figures/freqplots/l3freqplot/l3m1modefreqs.dat <==
0.0004996501749125437	-1.5147434695055164	-0.0005551825049391762	0.0000649358722535	1.5144983462227213
0.0009993003498250874	-1.511289443668569	-0.0011021163224047578	0.00012890691937636768	1.5108028392346828
0.0014989505247376311	-1.512545694716158	-0.001653055510683194	0.00019334638113538443	1.5118158410552363
0.0019986006996501747	-1.512188337709198	-0.0022036585065925555	0.00025774642174912303	1.5112153838085909
0.0024982508745627187	-1.5124698586181025	-0.002754854867885533	0.0003222157321085982	1.5112535432338918
0.0029979010494752623	-1.5125704260795585	-0.003305807414280719	0.00038665636008553055	1.5111108577817718
0.0034975512243878063	-1.512716918172627	-0.0038567814373289258	0.00045109930197819353	1.5110140885850225
0.0039972013993003494	-1.512839201625937	-0.004407755648228141	0.0005155420347336909	1.5108931119556657
0.004496851574212894	-1.512961501221632	-0.004958734608869128	0.0005799850589178802	1.5107721508461232
0.0049965017491254374	-1.5130745369792316	-0.005509694570459727	0.0006444255637935318	1.510641935945583
0.005496151924037981	-1.5132009883209987	-0.006060672002418867	0.0007088677819226243	1.5105251307591623
0.005995802098950525	-1.5133239347409615	-0.006611652281275627	0.0007733099698565156	1.5104048214214414
0.006495452273863068	-1.5134457607734428	-0.007162629610591215	0.0008377514166240656	1.5102833952103523
0.006995102448775613	-1.513568459649129	-0.0077136154678086035	0.0009021934316182509	1.5101628404735055
0.007494752623688156	-1.513690591772677	-0.008264595546041423	0.0009666343084751584	1.5100417241166075
0.007994402798600699	-1.5138135406274094	-0.008815585956020559	0.0010310758984831984	1.5099214226942501
0.008494052973513244	-1.5139357830920175	-0.009366574708625624	0.0010955167663622783	1.5098004185628062
0.008993703148425788	-1.5140584893536657	-0.009917566376071172	0.0011599574138587683	1.509679880075211
0.009493353323338331	-1.5141820360526959	-0.010468565084500598	0.001224398290532067	1.50956018223451
0.009993003498250875	-1.5143048561981811	-0.011019563181489573	0.0012888384683156183	1.5094397616126676
0.010492653673163418	-1.5144279149401318	-0.01157056780499499	0.0013532787490211152	1.5093195803926998
0.010992303848075962	-1.514551119590775	-0.012121572785101228	0.0014177183780026427	1.5091995487953964
0.011491954022988506	-1.5146743967309004	-0.012672584352443634	0.0014821580509217784	1.5090795908350334
0.01199160419790105	-1.5147977968319648	-0.0132235988737316	0.0015465973098062128	1.50895975877171
0.012491254372813593	-1.5149210865063214	-0.013774616931360015	0.00161103618971506	1.508839819145042
0.012990904547726136	-1.5150444750759797	-0.014325639614499836	0.0016754747849878915	1.5087199809806906
0.01349055472263868	-1.5151680792527633	-0.014876667461772802	0.001739913125570229	1.5086003609372196
0.013990204897551225	-1.5152916559657783	-0.015427699665624376	0.0018043510839493755	1.5084807164847096
0.014489855072463769	-1.5154153351597963	-0.015978736522344553	0.0018687886617248205	1.5083611776216999
0.014989505247376312	-1.515539032743278	-0.01652977813486573	0.0019332258378667044	1.5082416603957092
0.015489155422288856	-1.5156628716984035	-0.017080825725321287	0.0019976627222426766	1.5081222874339553
0.015988805597201398	-1.5157867288117353	-0.017631878428889698	0.00206209918063427	1.5080029360893483
0.01648845577211394	-1.51591065400325	-0.018182936405575847	0.002126535198684006	1.507883656395849
0.01698810594702649	-1.5160346809560064	-0.018734000072081865	0.0021909707920491506	1.5077644820371814
0.017487756121939032	-1.5161587836218366	-0.019285069990505138	0.0022554059933784553	1.5076453869016233
0.017987406296851575	-1.5162829370359654	-0.019836145689416093	0.002319840714452597	1.5075263464171818
0.01848705647176412	-1.5164071310331926	-0.020387227648749028	0.002384274978303408	1.5074073503914212
0.018986706646676663	-1.5165314625512052	-0.020938316284566397	0.002448708800503319	1.5072884957631352
0.019486356821589206	-1.5166558255813678	-0.021489411212396115	0.002513142102978198	1.5071696768780496
0.01998600699650175	-1.5167802702806752	-0.02204051313735203	0.002577574935085217	1.5070509437666397
0.020485657171414293	-1.5169047815732462	-0.02259162177147991	0.002642007230040702	1.5069322816649138
0.020985307346326837	-1.5170293609599947	-0.023142737649154387	0.0027064390172175418	1.5068136920226416
0.02148495752123938	-1.5171540098895022	-0.023693860746746807	0.002770870260733666	1.5066951764836565
0.021984607696151924	-1.5172787200024709	-0.024244991172776474	0.0028353009401523876	1.5065767268255734
0.022484257871064468	-1.5174034947165345	-0.024796129207954813	0.0028997310551682385	1.5064583465269568
0.02298390804597701	-1.5175283624713023	-0.025347275324579508	0.0029641606278777255	1.5063400640038356
0.023483558220889555	-1.5176532928032	-0.025898429270019705	0.003028589595592886	1.5062218490890407
0.0239832083958021	-1.5177782864347165	-0.026449591276493812	0.0030930179523197534	1.506103702587476
0.024482858570714642	-1.5179033440114984	-0.027000761610301512	0.0031574456960426524	1.505985625212185
0.024982508745627185	-1.5180284806852868	-0.027551940498957834	0.0032218728202094734	1.505867632199497
0.02548215892053973	-1.5181536849459056	-0.028103128082171754	0.003286299307986673	1.5057497121625543
0.025981809095452273	-1.518278956041579	-0.028654324433091488	0.0033507251347557154	1.5056318645023445
0.026481459270364816	-1.5184043065197852	-0.029205529921169267	0.0034151503105395295	1.5055141017883522
0.02698110944527736	-1.5185297177725894	-0.02975674447657604	0.003479574793983238	1.5053964056285414
0.027480759620189903	-1.518655197017544	-0.030307968409775843	0.0035439985881970224	1.5052787832885608
0.02798040979510245	-1.518780750573779	-0.030859201894693395	0.003608421680320753	1.505161241195958
0.028480059970014994	-1.518906371199662	-0.03141044515843038	0.0036728440636974538	1.5050437721940222
0.028979710144927538	-1.5190320600763598	-0.03196169820173005	0.0037372657052041217	1.504926377648847
0.02947936031984008	-1.5191578175492466	-0.03251296131856248	0.0038016866059900436	1.5048090579612983
0.029979010494752625	-1.5192836430082775	-0.033064234650146664	0.003866106749338894	1.504691812644295
0.030478660669665168	-1.519409544462662	-0.033615518477647426	0.003930526134891609	1.5045746497682984
0.030978310844577712	-1.5195355059722653	-0.0341668127860055	0.003994944727638279	1.5044575535851372
0.031477961019490255	-1.5196615430722167	-0.03471811788951468	0.0040593625310816756	1.5043405396766738
0.031977611194402795	-1.5197876421538392	-0.03526943387935442	0.00412377952261594	1.5042235945793645
0.03247726136931534	-1.5199138128424412	-0.0358207610193452	0.004188195699823461	1.5041067279875864
0.03297691154422788	-1.5200400539651746	-0.03637209937392732	0.004252611036965338	1.5039899388855713
0.03347656171914043	-1.520166360803248	-0.03692344919205459	0.004317025529858696	1.5038732226301559
0.03397621189405298	-1.5202927402747257	-0.037474810703237924	0.004381439172048349	1.5037565862237285
0.03447586206896552	-1.5204191866122356	-0.03802618394001641	0.004445851934037403	1.5036400240701697
0.034975512243878064	-1.5205456971552354	-0.038577569099430824	0.004510263805549884	1.5035235336076116
0.035475162418790604	-1.5206722788856337	-0.0391289664474125	0.004574674784361309	1.503407121886333
0.03597481259370315	-1.5207989308323766	-0.039680376125508565	0.004639084853693043	1.5032907880585553
0.03647446276861569	-1.520925649346099	-0.040231798287332095	0.004703493998164568	1.5031745285928813
0.03697411294352824	-1.5210524364547782	-0.04078323311346558	0.004767902205543762	1.503058345623433
0.03747376311844078	-1.52117928990554	-0.04133468075274501	0.00483230945987422	1.5029422370175085
0.037973413293353325	-1.5213062143076859	-0.04188614142786709	0.004896715753829544	1.502826207472072
0.038473063468265865	-1.521433206561034	-0.042437615291224785	0.004961121071848503	1.5027102540056227
0.03897271364317841	-1.5215602643645336	-0.04298910249874954	0.005025525398774112	1.5025943744342782
0.03947236381809095	-1.5216873910535558	-0.04354060323825728	0.005089928723172605	1.5024785721965996
0.0399720139930035	-1.5218145854567142	-0.044092117679449	0.005154331031477372	1.502362846232393
0.04047166416791604	-1.5219418476407638	-0.04464364603149652	0.00521873231472516	1.5022471967022348
0.04097131434282859	-1.5220691786583584	-0.045195188414810204	0.005283132553572147	1.502131624791853
0.04147096451774113	-1.5221965762404188	-0.04574674506861666	0.005347531742542065	1.502016128312789
0.041970614692653674	-1.522324042081427	-0.046298316093630006	0.005411929859969697	1.5019007091013998
0.042470264867566214	-1.5224515751528542	-0.04684990170235582	0.005476326897236692	1.501785366221686
0.04296991504247876	-1.5225791764930408	-0.047401502072255706	0.005540722841622445	1.501670100820069
0.0434695652173913	-1.5227068443675622	-0.04795311736164812	0.005605117678153841	1.5015549112786704
0.04396921539230385	-1.5228345802405658	-0.04850474776608563	0.005669511396202281	1.501439799161837
0.044468865567216395	-1.5229623823879008	-0.04905639342782706	0.005733903978895673	1.5013247628691562
0.044968515742128935	-1.5230902533106394	-0.04960805456484542	0.005798295418203861	1.5012098049921216
0.04546816591704148	-1.5232181906337787	-0.050159731311298986	0.005862685696283959	1.5010949232831396
0.04596781609195402	-1.5233461962655055	-0.05071142388125467	0.005927074804624831	1.5009801197426424
0.04646746626686657	-1.523474267648113	-0.051263132408931364	0.005991462725366378	1.500865391940407
0.04696711644177911	-1.5236024062849507	-0.05181485708441646	0.006055849447171469	1.5007507414827186
0.04746676661669166	-1.5237306123448842	-0.05236659809287836	0.006120234958113267	1.5006361686435863
0.0479664167916042	-1.5238588848686394	-0.05291835558953239	0.006184619242751205	1.5005216725821386
0.048466066966516744	-1.5239872252298428	-0.053470129767986194	0.006249002290122277	1.5004072547735527
0.048965717141429284	-1.524115631883027	-0.05402192079120435	0.00631338408566446	1.5002929137874454
0.04946536731634183	-1.5242441056805578	-0.05457372885604294	0.006377764618767364	1.5001786505764036
0.04996501749125437	-1.5243726459055478	-0.05512555409923909	0.006442143871782279	1.5000644645503352
0.05046466766616692	-1.5245012528015265	-0.055677396726907386	0.006506521835152612	1.4999503560490086
0.05096431784107946	-1.5246299263114742	-0.056229256893031196	0.006570898493219579	1.4998363251347155
0.051463968015992005	-1.524758667236842	-0.05678113480045935	0.006635273836020306	1.4997223727067222
0.051963618190904545	-1.5248874736941778	-0.057333030588674755	0.006699647846170617	1.4996084970073682
0.05246326836581709	-1.5250163473621317	-0.05788494445652149	0.006764020513215663	1.4994946998150314
0.05296291854072963	-1.5251452871962998	-0.05843687657920648	0.006828391823918136	1.4993809801954667
0.05346256871564218	-1.525274292953594	-0.058988827104918776	0.006892761761874689	1.4992673380277577
0.05396221889055472	-1.5254033658690322	-0.05954079625727782	0.006957130319480519	1.4991537746358885
0.05446186906546727	-1.5255325044542385	-0.06009278416542545	0.007021497478076152	1.4990402886621594
0.05496151924037981	-1.5256617091786995	-0.06064479101982022	0.007085863226153941	1.4989268806797746
0.055461169415292354	-1.5257909802010803	-0.061196817004463895	0.007150227551436885	1.4988135509540235
0.0559608195902049	-1.5259203174818006	-0.061748862281430936	0.00721459043907284	1.4987002995616938
0.05646046976511744	-1.5260497207374548	-0.06230092704416746	0.007278951877856487	1.4985871263219548
0.05696011994002999	-1.526179190044036	-0.06285301144838522	0.007343311852164019	1.4984740314301128
0.05745977011494253	-1.5263087248949392	-0.06340511567437229	0.0074076703492233584	1.4983610144880726
0.057959420289855075	-1.5264383259755527	-0.06395723990932432	0.007472027357058624	1.4982480762867898
0.058459070464767615	-1.526567992942348	-0.06450938431832545	0.007536382861093423	1.498135216598102
0.05895872063968016	-1.5266977253961345	-0.06506154907348398	0.0076007368475556475	1.498022435135149
0.0594583708145927	-1.5268275237531503	-0.06561373436137183	0.007665089304349597	1.4979097324202117
0.05995802098950525	-1.526957387779406	-0.06616594034241004	0.007729440216308856	1.4977971083369372
0.06045767116441779	-1.5270873172037895	-0.06671816721172932	0.007793789572302003	1.497684562716595
0.060957321339330336	-1.5272173125259807	-0.06727041513378755	0.00785813735760578	1.4975720961748882
0.06145697151424288	-1.5273473731576983	-0.06782268428503135	0.007922483558874741	1.4974597082342993
0.061956621689155424	-1.5274774991323614	-0.06837497482895324	0.007986828161238746	1.497347399044825
0.062456271864067964	-1.5276076906446638	-0.06892728696615026	0.008051171154142101	1.4972351689014345
0.06295592203898051	-1.5277379473460977	-0.06947962085965241	0.008115512522625958	1.4971230175725347
0.06345557221389306	-1.5278682692200023	-0.07003197667834574	0.008179852252400243	1.4970109451558833
0.06395522238880559	-1.5279986563820287	-0.07058435460643911	0.008244190330946826	1.4968989518748639
0.06445487256371814	-1.5281291088341766	-0.07113675482073832	0.008308526744866337	1.4967870378425492
0.06495452273863069	-1.5282596262566597	-0.0716891774977477	0.008372861480705322	1.496675202850422
0.06545417291354323	-1.5283902087670171	-0.07224162280351351	0.008437194523775846	1.4965634471320046
0.06595382308845577	-1.5285208563540926	-0.07279409093277223	0.008501525862718984	1.4964517707795273
0.06645347326336831	-1.5286515687343671	-0.0733465820365847	0.008565855481061655	1.496340173632209
0.06695312343828086	-1.5287823461068064	-0.07389909631850096	0.008630183368439395	1.4962286559886786
0.0674527736131934	-1.5289131881461995	-0.07445163392976614	0.008694509508365351	1.4961172176465378
0.06795242378810595	-1.5290440949376802	-0.0750041950535898	0.008758833888066227	1.4960058587997196
0.06845207396301849	-1.5291750666250523	-0.0755567798842066	0.008823156496037057	1.4958945796960434
0.06895172413793103	-1.5293061028610153	-0.07610938858049476	0.008887477316627559	1.4957833801078917
0.06945137431284358	-1.5294372036265325	-0.07666202131869508	0.008951796336196704	1.4956722601283432
0.06995102448775613	-1.5295683689128396	-0.077214678279531	0.009016113541607976	1.4955612198588546
0.07045067466266866	-1.5296995987969195	-0.07776735963689917	0.009080428918910985	1.4954502594897316
0.07095032483758121	-1.529830893061821	-0.07832006557362949	0.009144742455176122	1.4953393789134688
0.07144997501249375	-1.5299622516605886	-0.07887279625760964	0.009209054135713981	1.4952285781992485
0.0719496251874063	-1.530093674631601	-0.07942555187254188	0.009273363947661038	1.495117857494695
0.07244927536231884	-1.5302251618332456	-0.07997833258946277	0.009337671876656479	1.495007216773109
0.07294892553723138	-1.5303567131543883	-0.0805311385937044	0.009401977909987255	1.4948966560320451
0.07344857571214393	-1.5304883287857378	-0.08108397005537317	0.009466282033148537	1.4947861755777316
0.07394822588705648	-1.5306200083548251	-0.08163682714638314	0.009530584231821933	1.4946757751524709
0.07444787606196901	-1.5307517520551863	-0.08218971005338792	0.009594884493392805	1.4945654550581886
0.07494752623688156	-1.5308835597156019	-0.08274261894982239	0.009659182803682491	1.4944552152379555
0.0754471764117941	-1.5310154312644684	-0.08329555400972581	0.009723479148563871	1.494345055734289
0.07594682658670665	-1.5311473666434268	-0.08384851541576899	0.009787773514896032	1.4942349765992295
0.07644647676161918	-1.531279365838894	-0.08440150333554174	0.009852065887760641	1.4941249779363486
0.07694612693653173	-1.5314114288424259	-0.08495451795694396	0.009916356254586317	1.4940150598454793
0.07744577711144428	-1.5315435554759298	-0.08550755945040818	0.00998064460074373	1.4939052222645992
0.07794542728635682	-1.5316757457373111	-0.08606062799546933	0.010044930912645633	1.4937954653037702
0.07844507746126937	-1.5318079996188825	-0.08661372376822592	0.010109215176283578	1.4936857890690727
0.0789447276361819	-1.5319403170191934	-0.08716684695256728	0.010173497378535075	1.4935761935694702
0.07944437781109445	-1.532072697859537	-0.08771999771356762	0.010237777504064571	1.4934666788450752
0.079944027986007	-1.5322051421410883	-0.08827317624026078	0.010302055540307983	1.493357245005403
0.08044367816091955	-1.5323376497635801	-0.08882638270264043	0.010366331472460405	1.4932478920670222
0.08094332833583208	-1.5324702206188168	-0.08937961727735073	0.0104306052864703	1.4931386200357337
0.08144297851074463	-1.5326028547941861	-0.08993288015025029	0.010494876969340334	1.4930294291089652
0.08194262868565717	-1.5327355521733854	-0.09048617149528604	0.010559146506661395	1.4929203192857954
0.08244227886056972	-1.5328683125622082	-0.09103949148349508	0.010623413883662652	1.4928112904887745
0.08294192903548225	-1.5330011360274947	-0.09159284030073861	0.010687679087281306	1.492702342895076
0.0834415792103948	-1.5331340225592685	-0.0921462181255963	0.010751942103583297	1.4925934766083677
0.08394122938530735	-1.5332669720796366	-0.09269962512975449	0.010816202917808652	1.4924846916675367
0.0844408795602199	-1.533399984319247	-0.09325306149055085	0.010880461515830648	1.4923759879175977
0.08494052973513243	-1.5335330595912924	-0.09380652739481304	0.010944717884612971	1.4922673657820797
0.08544017991004497	-1.5336661975255184	-0.09436002301269061	0.011008972009145154	1.4921588250084634
0.08593983008495752	-1.5337993981947853	-0.09491354852351637	0.011073223875469376	1.492050365783436
0.08643948025987007	-1.5339326615855768	-0.09546710410765824	0.011137473469724218	1.4919419882069482
0.0869391304347826	-1.534065987537622	-0.09602068994200878	0.011201720777618364	1.4918336922338171
0.08743878060969515	-1.5341993760241799	-0.09657430620556871	0.01126596578508459	1.4917254779515792
0.0879384307846077	-1.5343328270295438	-0.09712795307769238	0.011330208478073657	1.4916173454587562
0.08843808095952024	-1.5344663404559993	-0.09768163073385244	0.011394448842059686	1.4915092947736728
0.08893773113443279	-1.5345999162540929	-0.09823533935358382	0.011458686862966739	1.4914013259612335
0.08943738130934532	-1.534733554404564	-0.09878907911737335	0.011522922526806303	1.4912934391162265
0.08993703148425787	-1.5348672547733724	-0.09934285020257197	0.011587155819199066	1.4911856342201393
0.09043668165917042	-1.535001017358368	-0.09989665278470744	0.01165138672553156	1.4910779113872803
0.09093633183408296	-1.5351348421076942	-0.1004504870471704	0.011715615232080376	1.4909702706788819
0.0914359820089955	-1.5352687289478435	-0.10100435316838098	0.011779841324518814	1.4908627121368283
0.09193563218390804	-1.53540267771696	-0.10155825132079531	0.011844064987800138	1.4907552357173877
0.09243528235882059	-1.5355366885298527	-0.10211218168980923	0.011908286208363426	1.4906478416479276
0.09293493253373314	-1.535670761311435	-0.10266614445648885	0.011972504972115784	1.4905405299679186
0.09343458270864567	-1.5358048958683133	-0.10322013979321923	0.012036721263927139	1.490433300602455
0.09393423288355822	-1.5359390922076315	-0.10377416788083195	0.012100935069628668	1.4903261536735783
0.09443388305847077	-1.5360733503501374	-0.10432822890120626	0.012165146375148428	1.4902190893165885
0.09493353323338331	-1.5362076701523326	-0.10488232303375829	0.012229355166099399	1.4901121075037178
0.09543318340829585	-1.5363420515305326	-0.10543645045019386	0.012293561427173284	1.4900052082705424
0.0959328335832084	-1.5364764945373488	-0.10599061133986347	0.012357765145091114	1.4898983917812765
0.09643248375812094	-1.5366109989723404	-0.1065448058754557	0.012421966304605047	1.4897916579545196
0.09693213393303349	-1.53674556493251	-0.10709903424234471	0.012486164891922617	1.4896850070008771
0.09743178410794602	-1.5368801922210897	-0.10765329661457414	0.012550360891901518	1.489578438842258
0.09793143428285857	-1.5370148808651012	-0.10820759317219845	0.012614554290076825	1.489471953621861
0.09843108445777111	-1.5371496307721058	-0.10876192409773325	0.012678745072240812	1.4893655513624378
0.09893073463268366	-1.5372844419084786	-0.10931628957108443	0.012742933223856952	1.4892592321468359
0.09943038480759621	-1.5374193141842136	-0.10987068976955414	0.012807118730058034	1.4891529960027825
0.09993003498250874	-1.537554247586922	-0.11042512487431627	0.012871301576401846	1.489046843034047
0.10042968515742129	-1.537689241961192	-0.11097959506450303	0.012935481748178553	1.488940773202376
0.10092933533233384	-1.53782429732342	-0.11153410051812518	0.012999659230524707	1.488834786641969
0.10142898550724638	-1.5379594136278274	-0.11208864142162528	0.013063834009528175	1.4887288834212427
0.10192863568215892	-1.5380945907783958	-0.11264321794918764	0.013128006069823395	1.4886230635638995
0.10242828585707146	-1.5382298287384961	-0.11319783028395543	0.013192175397059825	1.488517327149213
0.10292793603198401	-1.5383651274052481	-0.11375247860375819	0.013256341976240042	1.4884116741926623
0.10342758620689656	-1.5385004867991592	-0.11430716309296544	0.013320505793101678	1.4883061048303767
0.10392723638180909	-1.5386359067905797	-0.11486188392957022	0.013384666832609627	1.4882006190512438
0.10442688655672164	-1.5387713873689186	-0.11541664129357804	0.01344882507993743	1.4880952169624686
0.10492653673163418	-1.5389069283766943	-0.11597143536429129	0.013512980520144767	1.4879898985247773
0.10542618690654673	-1.539042529890893	-0.11652626632574707	0.013577133138819019	1.4878846639314458
0.10592583708145926	-1.5391781917903022	-0.11708113435768107	0.013641282921013933	1.4877795131795442
0.10642548725637181	-1.5393139139943812	-0.11763603963951652	0.013705429851719235	1.487674446307087
0.10692513743128436	-1.539449696458407	-0.11819098235324053	0.013769573916194468	1.4875694633869139
0.1074247876061969	-1.539585539138287	-0.11874596267937922	0.013833715099500371	1.4874645644932714
0.10792443778110944	-1.5397214419981096	-0.11930098080060099	0.013897853386917496	1.4873597497077737
0.10842408795602199	-1.5398574048847231	-0.1198560368942119	0.013961988763070862	1.4872550189972737
0.10892373813093453	-1.5399934278228533	-0.12041113114449147	0.014026121213370827	1.48715037250359
0.10942338830584708	-1.540129510730034	-0.12096626373153664	0.014090250722709278	1.4870458102633086
0.10992303848075961	-1.540265653533648	-0.12152143483763496	0.014154377276202813	1.486941332322035
0.11042268865567216	-1.5404018561758213	-0.12207664464221586	0.014218500858606646	1.486836938741518
0.11092233883058471	-1.540538118631811	-0.12263189332862666	0.014282621455101674	1.4867326296150494
0.11142198900549725	-1.5406744407885806	-0.1231871810777498	0.014346739050549624	1.4866284049488352
0.1119216391804098	-1.5408108226200046	-0.12374250807133468	0.014410853629885015	1.4865242648357648
0.11242128935532233	-1.5409472640371051	-0.12429787448984402	0.014474965177860483	1.486420209306568
0.11292093953023488	-1.5410837650328166	-0.1248532805181659	0.014539073679714081	1.4863162384720903
0.11342058970514743	-1.5412203254809822	-0.12540872633384603	0.014603179119796965	1.4862123523274404
0.11392023988005998	-1.5413569453920448	-0.12596421212422748	0.014667281483570608	1.4861085510001715
0.11441989005497251	-1.5414936246277333	-0.1265197380654385	0.014731380755158981	1.4860048344741805
0.11491954022988506	-1.5416303631955277	-0.12707530434297934	0.01479547691974698	1.4859012028751568
0.1154191904047976	-1.5417671609813681	-0.12763091113842276	0.014859569962028151	1.485797656209091
0.11591884057971015	-1.5419040179756098	-0.12818655863488368	0.014923659866846824	1.4856941945858821
0.11641849075462268	-1.5420409340717698	-0.12874224701268797	0.014987746618688548	1.4855908180199384
0.11691814092953523	-1.5421779092166281	-0.12929797645519456	0.01505183020236059	1.485487526577751
0.11741779110444778	-1.5423149433654888	-0.1298537471450783	0.015115910602558976	1.4853843203347832
0.11791744127936032	-1.542452036476733	-0.1304095592653693	0.015179987803988769	1.485281199369567
0.11841709145427286	-1.5425891884497565	-0.13096541299764083	0.015244061791151422	1.485178163702422
0.1189167416291854	-1.5427263992390603	-0.13152130852582425	0.015308132548791216	1.4850752134078922
0.11941639180409795	-1.5428636688004311	-0.13207724603270504	0.01537220006148688	1.4849723485624637
0.1199160419790105	-1.5430009970094345	-0.13263322569879446	0.015436264313517373	1.4848695691635299
0.12041569215392303	-1.5431383838893091	-0.1331892477102841	0.015500325289792926	1.4847668753538412
0.12091534232883558	-1.5432758293344704	-0.13374531224866826	0.015564382974640875	1.4846642671495116
0.12141499250374813	-1.5434133332844722	-0.13430141949659088	0.015628437352490178	1.4845617446114494
0.12191464267866067	-1.5435508956881026	-0.13485756963816203	0.015692488407906588	1.484459307809303
0.12241429285357322	-1.5436885164626302	-0.13541376285575102	0.015756536125219045	1.4843569567821135
0.12291394302848575	-1.543826195579246	-0.13596999933493795	0.01582058048909696	1.4842546916215953
0.1234135932033983	-1.543963932949262	-0.13652627925687025	0.015884621483659534	1.4841525123616754
0.12391324337831085	-1.544101728526389	-0.13708260280615203	0.015948659093394088	1.4840504190773214
0.1244128935532234	-1.5442395822341035	-0.13763897016575435	0.01601269330256311	1.4839484118141333
0.12491254372813593	-1.5443774940251882	-0.13819538152078317	0.01607672409564315	1.4838464906462374
0.12541219390304847	-1.5445154638226775	-0.13875183705358626	0.016140751456755267	1.4837446556193779
0.12591184407796102	-1.5446534915934653	-0.13930833695025793	0.016204775370421656	1.4836429068216745
0.12641149425287357	-1.5447915772295908	-0.13986488139121092	0.01626879582046803	1.483541244269035
0.12691114442778612	-1.5449297207216643	-0.14042147056490178	0.01633281279162111	1.483439668072576
0.12741079460269866	-1.5450679219662482	-0.14097810465170293	0.016396826267631743	1.4833381782530644
0.12791044477761118	-1.5452061809075872	-0.14153478383700552	0.0164608362327987	1.4832367748769084
0.12841009495252373	-1.545344497495621	-0.1420915083064927	0.0165248426714192	1.4831354580162452
0.12890974512743628	-1.5454828716624218	-0.14264827824344958	0.016588845567476182	1.483034227726558
0.12940939530234882	-1.5456213033555284	-0.14320509383303925	0.01665284490513484	1.4829330840781347
0.12990904547726137	-1.545759792491615	-0.14376195525915883	0.016716840668376146	1.4828320271111095
0.13040869565217392	-1.5458983390207894	-0.14431886270732616	0.01678083284133408	1.4827310568985088
0.13090834582708646	-1.5460369428759388	-0.14487581636161803	0.01684482140793855	1.4826301734969336
0.131407996001999	-1.5461756039999563	-0.14543281640668293	0.01690880635214959	1.4825293769729069
0.13190764617691153	-1.5463143223272384	-0.14598986302920597	0.016972787658125665	1.4824286673837161
0.13240729635182408	-1.5464530977852058	-0.14654695641217574	0.017036765309560255	1.482328044781471
0.13290694652673662	-1.546591930326852	-0.14710409674281236	0.017100739290600717	1.4822275092421608
0.13340659670164917	-1.5467308198805438	-0.14766128420527924	0.017164709585002214	1.4821270608186563
0.13390624687656172	-1.5468697663875326	-0.1482185189853505	0.01722867617666953	1.482026699576175
0.13440589705147427	-1.5470087697732626	-0.14877580126758128	0.017292639049328075	1.4819264255648288
0.1349055472263868	-1.547147829987589	-0.14933313123828362	0.017356598186870024	1.4818262388585426
0.13540519740129936	-1.5472869469600818	-0.14989050908311127	0.017420553573072473	1.4817261395114112
0.1359048475762119	-1.5474261206132884	-0.15044793498664674	0.017484505191550124	1.4816261275711464
0.13640449775112443	-1.5475653509195122	-0.1510054091370837	0.017548453026299916	1.4815262031338159
0.13690414792603697	-1.5477046377741919	-0.1515629317176888	0.01761239706070628	1.4814263662209362
0.13740379810094952	-1.547843981151921	-0.15212050291727586	0.017676337278761046	1.4813266169309385
0.13790344827586207	-1.5479833809593353	-0.15267812292033928	0.017740273663913994	1.4812269552963473
0.13840309845077461	-1.548122837133445	-0.15323579191241704	0.017804206199698466	1.481127381379789
0.13890274862568716	-1.5482623496278687	-0.1537935100809723	0.017868134869832304	1.4810278952598317
0.1394023988005997	-1.5484019183703153	-0.15435127761180983	0.01793205965780095	1.48092849699003
0.13990204897551226	-1.5485415432967533	-0.15490909469344138	0.017995980547363694	1.4808291866311842
0.14040169915042477	-1.5486812243419812	-0.15546696151023814	0.018059897521761847	1.4807299642449305
0.14090134932533732	-1.5488209614420212	-0.1560248782484605	0.018123810564415407	1.4806308298934732
0.14140099950024987	-1.5489607545264086	-0.15658284509672302	0.018187719658976014	1.4805317836316665
0.14190064967516242	-1.5491006035394224	-0.1571408622413121	0.01825162478878731	1.480432825530323
0.14240029985007496	-1.5492405084127991	-0.15769892986938702	0.01831552593725269	1.4803339556475035
0.1428999500249875	-1.549380469083895	-0.15825704816792097	0.018379423087714123	1.480235174047153
0.14339960019990006	-1.5495204854795483	-0.15881521732300402	0.018443316223370355	1.480136480783268
0.1438992503748126	-1.5496605575448195	-0.15937343752443214	0.018507205327808546	1.4800378759266195
0.14439890054972515	-1.5498006852204083	-0.15993170895782702	0.01857109038409275	1.4799393595456465
0.14489855072463767	-1.5499408684144078	-0.16049003181017674	0.01863497137540149	1.479840931675743
0.14539820089955022	-1.5500811070827538	-0.16104840627121442	0.018698848285192242	1.4797425923991447
0.14589785107446276	-1.5502214011602633	-0.16160683252698171	0.018762721096453598	1.479644341778773
0.1463975012493753	-1.5503617505710117	-0.16216531076578028	0.018826589792392635	1.4795461798659917
0.14689715142428786	-1.5505021552657396	-0.1627238411756893	0.01889045435615098	1.4794481067391287
0.1473968015992004	-1.5506426151527668	-0.16328242394418496	0.018954314770755713	1.479350122434524
0.14789645177411295	-1.550783130192449	-0.163841059260404	0.01901817101938722	1.4792522270400361
0.1483961019490255	-1.5509237003014127	-0.16439974731158188	0.019082023084961135	1.4791544206008014
0.14889575212393802	-1.5510643254259493	-0.16495848828643658	0.019145870950523922	1.4790567031911717
0.14939540229885057	-1.5512050054986926	-0.16551728237472807	0.019209714599198607	1.478959074871566
0.1498950524737631	-1.5513457404485775	-0.16607612976279046	0.01927355401367011	1.4788615357004076
0.15039470264867566	-1.551486530205758	-0.16663503064062887	0.01933738917700384	1.4787640857359092
0.1508943528235882	-1.551627374711188	-0.16719398519687753	0.019401220072064927	1.4786667250478907
0.15139400299850075	-1.5517682738943983	-0.16775299361984117	0.01946504668163632	1.4785694536950817
0.1518936531734133	-1.5519092276918482	-0.16831205609901753	0.019528868988595665	1.4784722717428123
0.15239330334832585	-1.5520502360295052	-0.16887117282315112	0.019592686975689323	1.4783751792464426
0.15289295352323837	-1.5521912988588722	-0.1694303439822682	0.019656500625769707	1.4782781762865147
0.15339260369815091	-1.552332416093702	-0.1699895697652321	0.0197203099215081	1.478181262906509
0.15389225387306346	-1.552473587679965	-0.17054885036127382	0.019784114845576743	1.4780844391821788
0.154391904047976	-1.5526148135363647	-0.17110818595913038	0.01984791538054441	1.477987705162411
0.15489155422288856	-1.552756093608925	-0.1716675767502328	0.019911711509248056	1.4778910609224387
0.1553912043978011	-1.5528974278306091	-0.17222702292336772	0.019975503214174236	1.477794506525796
0.15589085457271365	-1.5530388161283566	-0.17278652466884692	0.020039290477939873	1.477698042029516
0.1563905047476262	-1.5531802584331866	-0.1733460821755045	0.020103073282947026	1.477601667495571
0.15689015492253874	-1.5533217546771636	-0.17390569563401828	0.020166851611765027	1.4775053829863645
0.15738980509745126	-1.5534633048050004	-0.17446536523559145	0.02023062544697951	1.4774091885769305
0.1578894552723638	-1.5536049087357515	-0.17502509116928483	0.020294394770881526	1.4773130843177786
0.15838910544727636	-1.5537465664045806	-0.17558487362576153	0.020358159565902437	1.4772170702750342
0.1588887556221889	-1.553888277750804	-0.17614471279645885	0.0204219198145172	1.4771211465188436
0.15938840579710145	-1.5540300427028697	-0.1767046088709949	0.020485675498944294	1.477025313109487
0.159888055972014	-1.554171861183108	-0.17726456204010324	0.02054942660148379	1.476929570100838
0.16038770614692655	-1.5543137331327408	-0.1778245724950913	0.02061317310445718	1.4768339175656295
0.1608873563218391	-1.5544556584857323	-0.17838464042729799	0.0206769149901423	1.4767383555695268
0.1613870064967516	-1.5545976371666803	-0.17894476602694126	0.020740652240640308	1.4766428841695274
0.16188665667166416	-1.5547396691103632	-0.1795049494863555	0.020804384838249916	1.4765475034320925
0.1623863068465767	-1.5548817542445892	-0.18006519099555146	0.020868112764954694	1.476452213417946
0.16288595702148925	-1.5550238925083357	-0.18062549074693077	0.020931836002967105	1.476357014198146
0.1633856071964018	-1.5551660838310746	-0.18118584893174972	0.02099555453431936	1.476261905834956
0.16388525737131435	-1.5553083281347342	-0.18174626574156758	0.02105926834103013	1.4761668883831707
0.1643849075462269	-1.555450625361902	-0.18230674136860492	0.02112297740514834	1.4760719619181832
0.16488455772113944	-1.555592975438929	-0.18286727600501965	0.02118668170866606	1.4759771264993788
0.16538420789605196	-1.5557353782902126	-0.18342786984164802	0.02125038123337492	1.4758823821849911
0.1658838580709645	-1.5558778338541552	-0.1839885230716241	0.02131407596128388	1.4757877290464678
0.16638350824587705	-1.5560203420654959	-0.18454923588723077	0.021377765874255	1.4756931671521876
0.1668831584207896	-1.5561629028415458	-0.18511000848046116	0.021441450954066493	1.4755986965534322
0.16738280859570215	-1.5563055161249317	-0.18567084104397993	0.021505131182527476	1.4755043173267433
0.1678824587706147	-1.5564481818428706	-0.18623173377101065	0.02156880654146051	1.475410029533213
0.16838210894552724	-1.556590899911193	-0.18679268685295825	0.02163247701242865	1.4753158332235634
0.1688817591204398	-1.5567336702797478	-0.18735370048383423	0.02169614257724863	1.4752217284816311
0.16938140929535234	-1.5568764928655083	-0.18791477485608826	0.02175980321750448	1.4751277153592655
0.16988105947026486	-1.5570193676108106	-0.18847591016364787	0.02182345891490298	1.4750337939332685
0.1703807096451774	-1.5571622944286023	-0.18903710659861822	0.021887109650888158	1.4749399642520595
0.17088035982008995	-1.5573052732620054	-0.18959836435483204	0.021950755407055714	1.4748462263937192
0.1713800099950025	-1.5574483040354399	-0.19015968362641572	0.022014396164982467	1.474752580417708
0.17187966016991504	-1.5575913866818216	-0.1907210646064822	0.02207803190607925	1.4746590263926618
0.1723793103448276	-1.5577345211248228	-0.19128250748871592	0.022141662611770658	1.4745655643779423
0.17287896051974014	-1.5578777072943495	-0.19184401246659968	0.022205288263407875	1.4744721944394674
0.17337861069465269	-1.558020945120913	-0.19240557973477135	0.022268908842423562	1.4743789166434793
0.1738782608695652	-1.5581642345310418	-0.19296720948700619	0.022332524330099558	1.4742857310528454
0.17437791104447775	-1.5583075754566238	-0.19352890191776106	0.02239613470774503	1.4741926377357275
0.1748775612193903	-1.5584509678322682	-0.1940906572215811	0.022459739956627877	1.4740996367632042
0.17537721139430285	-1.5585944115723998	-0.19465247559268745	0.022523340057924373	1.4740067281865263
0.1758768615692154	-1.5587379066148297	-0.1952143572253112	0.02258693499276281	1.4739139120805829
0.17637651174412794	-1.5588814528832378	-0.1957763023144476	0.022650524742305	1.4738211885060135
0.1768761619190405	-1.5590250503098158	-0.1963383110556268	0.02271410928772271	1.4737285575319783
0.17737581209395303	-1.559168698819773	-0.19690038364319168	0.02277768860999797	1.4736360192214077
0.17787546226886558	-1.5593123983405888	-0.19746252027225544	0.022841262690148575	1.4735435736394022
0.1783751124437781	-1.5594561488021699	-0.19802472113846029	0.0229048315092002	1.4734512208534947
0.17887476261869065	-1.5595999501356599	-0.19858698643710745	0.02296839504808639	1.4733589609328457
0.1793744127936032	-1.5597438022547465	-0.19914931636310787	0.023031953287640163	1.4732667939295552
0.17987406296851574	-1.5598877051016904	-0.19971171111287442	0.023095506208816854	1.4731747199239
0.1803737131434283	-1.5600316585971081	-0.20027417088198976	0.02315905379241989	1.4730827389751004
0.18087336331834084	-1.5601756626698748	-0.20083669586614566	0.023222596019212338	1.4729908511508365
0.18137301349325338	-1.560319717247081	-0.20139928626215509	0.02328613287003127	1.4728990565167495
0.18187266366816593	-1.560463822251586	-0.20196194226482056	0.023349664325428385	1.472807355135377
0.18237231384307845	-1.56060797761702	-0.2025246640713514	0.023413190366178036	1.4727157470792203
0.182871964017991	-1.5607521832596143	-0.20308745187805843	0.023476710972894377	1.4726242324040049
0.18337161419290354	-1.5608964391195532	-0.20365030588171473	0.0235402261261929	1.4725328111894775
0.1838712643678161	-1.5610407451134134	-0.20421322627871477	0.023603735806587253	1.4724414834921657
0.18437091454272864	-1.5611851011700844	-0.20477621326595144	0.023667239994594403	1.4723502493809517
0.18487056471764118	-1.5613295072148121	-0.20533926704044791	0.023730738670690258	1.472259108921261
0.18537021489255373	-1.5614739631766963	-0.205902387799459	0.023794231815321917	1.4721680621825244
0.18586986506746628	-1.5616184689784622	-0.20646557573998078	0.02385771940885002	1.472077109228156
0.1863695152423788	-1.5617630245473588	-0.20702883105971556	0.02392120143166049	1.4719862501260383
0.18686916541729134	-1.5619076298050474	-0.20759215395559083	0.02398467786399338	1.471895484939054
0.1873688155922039	-1.5620522846832723	-0.20815554462598393	0.02404814868619959	1.4718048137397934
0.18786846576711644	-1.5621969891021268	-0.2087190032682586	0.024111613878455493	1.4717142365898839
0.18836811594202899	-1.562341742991738	-0.20928253008042344	0.02417507342095586	1.4716237535609684
0.18886776611694153	-1.5624865462720965	-0.20984612526063784	0.024238527293853895	1.4715333647147313
0.18936741629185408	-1.5626313988694933	-0.21040978900691093	0.024301975477229263	1.471443070119486
0.18986706646676663	-1.5627763007134434	-0.2109735215179968	0.024365417951189777	1.4713528698467047
0.19036671664167917	-1.5629212517230004	-0.21153732299198627	0.02442885469570793	1.4712627639579345
0.1908663668165917	-1.5630662518214915	-0.21210119362735655	0.02449228569074314	1.4711727525190923
0.19136601699150424	-1.5632113009398623	-0.21266513362357115	0.024555710916310595	1.4710828356035448
0.1918656671664168	-1.5633563989942045	-0.21322914317864933	0.02461913035219963	1.4709930132706883
0.19236531734132933	-1.5635015459158015	-0.21379322249242064	0.024682543978350374	1.4709032855945885
0.19286496751624188	-1.563646741625616	-0.21435737176358707	0.02474595177451364	1.470813652639742
0.19336461769115443	-1.5637919860494087	-0.21492159119189022	0.024809353720500797	1.4707241144752512
0.19386426786606697	-1.5639372791054895	-0.21548588097638838	0.0248727497959847	1.4706346711633267
0.19436391804097952	-1.5640826207260687	-0.21605024131695874	0.024936139980674794	1.4705453227799992
0.19486356821589204	-1.564228010822852	-0.2166146724130798	0.02499952425417176	1.4704560693812123
0.1953632183908046	-1.5643734493300216	-0.21717917446495455	0.025062902596103193	1.470366911045362
0.19586286856571714	-1.5645189361645415	-0.21774374767243077	0.025126274985993055	1.4702778478340293
0.19636251874062968	-1.5646644712515843	-0.2183083922358465	0.025189641403362485	1.4701888798170664
0.19686216891554223	-1.5648100545145562	-0.21887310835548357	0.025253001827665534	1.4701000070628523
0.19736181909045478	-1.5649556858711045	-0.21943789623176518	0.02531635623831068	1.4700112296342067
0.19786146926536732	-1.5651013652496368	-0.22000275606511283	0.02537970461464735	1.4699225476049982
0.19836111944027987	-1.5652470925704545	-0.22056768805670712	0.02544304693604901	1.4698339610409152
0.19886076961519242	-1.5653928677582243	-0.22113269240762276	0.025506383181816625	1.4697454700123365
0.19936041979010494	-1.5655386907306568	-0.22169776931832127	0.025569713331118484	1.4696570745832223
0.19986006996501748	-1.5656845614092043	-0.222262918990022	0.025633037363148304	1.4695687748212205
0.20035972013993003	-1.5658304797202	-0.22282814162463851	0.025696355257117973	1.4694805707988352
0.20085937031484258	-1.5659764455828282	-0.22339343742346288	0.02575966699210513	1.4693924625819643
0.20135902048975513	-1.566122458919386	-0.22395880658794737	0.025822972547143958	1.4693044502398298
0.20185867066466767	-1.5662685196492443	-0.22452424932009912	0.025886271901268756	1.4692165338387582
0.20235832083958022	-1.566414627698439	-0.22508976582199475	0.02594956503346036	1.4691287134519986
0.20285797101449277	-1.5665607829818815	-0.2256553562953926	0.026012851922598224	1.469040989142084
0.20335762118940529	-1.5667069854229803	-0.22622102094270974	0.026076132547575365	1.4689533609800447
0.20385727136431783	-1.5668532349412465	-0.226786759966301	0.026139406887213563	1.4688658290333194
0.20435692153923038	-1.566999531458857	-0.22735257356875543	0.026202674920298243	1.4687783933721978
0.20485657171414293	-1.5671458749000673	-0.2279184619532773	0.02626593662562153	1.4686910540690623
0.20535622188905547	-1.567292265175894	-0.2284844253217121	0.026329191981754114	1.468603811183925
0.20585587206396802	-1.5674387022151965	-0.22905046387805333	0.026392440967450716	1.4685166647940036
0.20635552223888057	-1.5675851859317969	-0.22961657782465486	0.0264556835612118	1.4684296149624685
0.20685517241379311	-1.5677317162489337	-0.23018276736558557	0.026518919741670418	1.468342661761451
0.20735482258870563	-1.5678782930858786	-0.2307490327040608	0.026582149487296702	1.468255805259777
0.20785447276361818	-1.568024916359059	-0.23131537404335514	0.026645372776501895	1.468169045523687
0.20835412293853073	-1.5681715859935694	-0.23188179158789202	0.0267085895877645	1.4680823826278873
0.20885377311344328	-1.5683183019018543	-0.23244828554083796	0.026771799899351755	1.4679958166352598
0.20935342328835582	-1.5684650640081075	-0.23301485610702993	0.026835003689657737	1.4679093476200114
0.20985307346326837	-1.5686118722290197	-0.23358150349039028	0.026898200936904895	1.4678229756495318
0.21035272363818092	-1.5687587264827896	-0.2341482278952124	0.026961391619292025	1.4677367007928526
0.21085237381309346	-1.5689056266900845	-0.2347150295264088	0.02702457571502244	1.4676505231214998
0.211352023988006	-1.5690525727662776	-0.23528190858838327	0.027087753202173902	1.4675644427022188
0.21185167416291853	-1.5691995646297572	-0.23584886528598828	0.02715092405880893	1.4674784596048758
0.21235132433783108	-1.5693466022018656	-0.23641589982485844	0.0272140882630125	1.467392573902248
0.21285097451274362	-1.5694936853977353	-0.23698301240944616	0.027277245792666674	1.467306785661716
0.21335062468765617	-1.5696408141361575	-0.2375502032456765	0.027340396625754076	1.4672210949539748
0.21385027486256872	-1.5697879883347838	-0.2381174725388051	0.027403540740113332	1.4671355018491758
0.21434992503748126	-1.5699352079079758	-0.23868482049433382	0.027466678113542302	1.4670500064143697
0.2148495752123938	-1.5700824727775822	-0.2392522473185391	0.027529808723860363	1.466964608724067
0.21534922538730636	-1.570229782855808	-0.23981975321701918	0.02759293254873924	1.4668793088437249
0.21584887556221888	-1.5703771380645832	-0.24038733839625767	0.027656049565884865	1.4667941068484542
0.21634852573713143	-1.5705245383165942	-0.2409550030624542	0.027719159752899812	1.4667090028045413
0.21684817591204397	-1.570671983529825	-0.24152274742215085	0.027782263087357782	1.4666239967837336
0.21734782608695652	-1.5708194736200471	-0.24209057168191375	0.027845359546765328	1.4665390888558612
0.21784747626186907	-1.5709670085042495	-0.24265847604874863	0.02790844910860966	1.4664542790920903
0.2183471264367816	-1.5711145880981696	-0.24322646072943874	0.02797153175028266	1.4663695675627406
0.21884677661169416	-1.5712622123166833	-0.24379452593122067	0.02803460744915745	1.4662849543373822
0.2193464267866067	-1.5714098810772412	-0.24436267186139826	0.02809767618254521	1.4662004394884462
0.21984607696151923	-1.5715575942933941	-0.2449308987273026	0.028160737927688737	1.4661160230847594
0.22034572713643177	-1.5717053518803434	-0.24549920673686612	0.028223792661828794	1.4660317051968494
0.22084537731134432	-1.5718531537561622	-0.24606759609781492	0.02828684036211255	1.4659474858985309
0.22134502748625687	-1.572000999832571	-0.2466360670180523	0.028349881005634476	1.46586336525749
0.22184467766116941	-1.572148890025993	-0.2472046197058096	0.02841291456945611	1.465779343346299
0.22234432783608196	-1.5722968242510345	-0.24777325436934694	0.02847594103057014	1.4656954202360144
0.2228439780109945	-1.5724448024199251	-0.24834197121708948	0.02853896036591547	1.4656115959955596
0.22334362818590706	-1.5725928244494733	-0.24891077045784932	0.028601972552404025	1.4655278706985952
0.2238432783608196	-1.5727408902517135	-0.24947965230020205	0.028664977566847345	1.465444244414424
0.22434292853573212	-1.5728889997424007	-0.2500486169533686	0.028727975386058466	1.4653607172161158
0.22484257871064467	-1.5730371528328775	-0.2506176646263508	0.028790965986751734	1.4652772891727386
0.22534222888555722	-1.573185349440471	-0.251186795528806	0.028853949345644253	1.4651939603593929
0.22584187906046976	-1.5733335894733576	-0.2517560098697851	0.02891692543930877	1.4651107308426041
0.2263415292353823	-1.5734818728481639	-0.25232530785917084	0.02897989424434097	1.4650276006973244
0.22684117941029486	-1.5736301994779986	-0.25289468970697865	0.02904285573727695	1.4649445699952492
0.2273408295852074	-1.573778569274858	-0.2534641556230974	0.029105809894564096	1.4648616388073454
0.22784047976011995	-1.5739269821491428	-0.25403370581749696	0.029168756692584435	1.4647788072032744
0.22834012993503247	-1.574075438015223	-0.2546033405007455	0.029231696107714245	1.4646960752567435
0.22883978010994502	-1.574223936785776	-0.2551730598836495	0.029294628116281633	1.4646134430399875
0.22933943028485756	-1.5743724783720623	-0.2557428641764654	0.02935755269447723	1.4645309106244009
0.2298390804597701	-1.5745210626843509	-0.2563127535900928	0.029420469818488885	1.464448478080433
0.23033873063468266	-1.5746696896381243	-0.2568827283361889	0.029483379464516225	1.4643661454837575
0.2308383808095952	-1.5748183591409246	-0.257452788625317	0.029546281608557247	1.464283912902913
0.23133803098450775	-1.574967071106435	-0.2580229346691893	0.02960917622666577	1.4642017804124197
0.2318376811594203	-1.5751158254443862	-0.2585931666794172	0.02967206329480681	1.4641197480832195
0.23233733133433285	-1.5752646220659732	-0.2591634848677895	0.029734942788889614	1.464037815987985
0.23283698150924537	-1.5754134608807993	-0.2597338894460926	0.029797814684745964	1.4639559841981329
0.2333366316841579	-1.5755623418016038	-0.2603043806266674	0.029860678958194428	1.4638742527883217
0.23383628185907046	-1.5757112647372111	-0.2608749586216426	0.029923535584951252	1.4637926218297204
0.234335932033983	-1.5758602295967632	-0.26144562364363216	0.02998638454071022	1.4637110913939473
0.23483558220889555	-1.5760092362911895	-0.26201637590520566	0.030049225801083115	1.4636296615547757
0.2353352323838081	-1.5761582847306315	-0.26258721561928156	0.03011205934164292	1.4635483323853808
0.23583488255872065	-1.5763073748240768	-0.2631581429989513	0.030174885137903715	1.4634671039580525
0.2363345327336332	-1.576456506479518	-0.26372915825710536	0.03023770316527832	1.4633859763445196
0.23683418290854572	-1.576605679608449	-0.26430026160772874	0.030300513399225352	1.463304949619886
0.23733383308345826	-1.5767548941187524	-0.26487145326385136	0.030363315815015928	1.463224023856407
0.2378334832583708	-1.5769041499175782	-0.26544273343945757	0.030426110387949297	1.4631431991255355
0.23833313343328336	-1.5770534469152329	-0.26601410234849826	0.0304888970932427	1.4630624755022532
0.2388327836081959	-1.5772027850189032	-0.2665855602049226	0.030551675906032565	1.4629818530587697
0.23933243378310845	-1.5773521641359385	-0.2671571072230614	0.03061444680141853	1.4629013318676436
0.239832083958021	-1.5775015841764572	-0.26772874361772936	0.030677209754475486	1.4628209120043498
0.24033173413293354	-1.5776510450468224	-0.26830046960338627	0.030739964740156868	1.462740593541114
0.24083138430784606	-1.5778005466517018	-0.2688722853945865	0.03080271173334552	1.4626603765487776
0.2413310344827586	-1.577950088904299	-0.2694441912070116	0.030865450708973216	1.4625802611065999
0.24183068465767116	-1.5780996717055356	-0.2700161872553091	0.030928181641770087	1.4625002472823432
0.2423303348325837	-1.5782492949661031	-0.27058827375526046	0.03099090450651582	1.4624203351534268
0.24282998500749625	-1.5783989585917113	-0.27116045092242064	0.031053619277881316	1.4623405247927361
0.2433296351824088	-1.5785486624871485	-0.2717327189724289	0.031116325930464664	1.462260816272559
0.24382928535732135	-1.5786984065603786	-0.27230507812149407	0.0311790244388471	1.46218120966848
0.2443289355322339	-1.578848190716798	-0.272877528585596	0.031241714777500724	1.4621017050539764
0.24482858570714644	-1.578998014861057	-0.2734500705811554	0.03130439692086434	1.4620223025019499
0.24532823588205896	-1.5791478789007791	-0.2740227043248858	0.03136707084332777	1.4619430020885202
0.2458278860569715	-1.5792977827387618	-0.274595430033316	0.031429736519175175	1.4618638038854195
0.24632753623188405	-1.579447726282699	-0.27516824792352734	0.031492393922671155	1.4617847079694155
0.2468271864067966	-1.5795977094341207	-0.2757411582124262	0.03155504302797464	1.461705714411544
0.24732683658170915	-1.5797477321006705	-0.27631416111759655	0.03161768380923909	1.4616268232890428
0.2478264867566217	-1.57989779418466	-0.27688725685633836	0.03168031624049972	1.4615480346743037
0.24832613693153424	-1.5800478955917299	-0.277460445646624	0.031742940295784054	1.4614693486431327
0.2488257871064468	-1.5801980362253774	-0.2780337277061013	0.031805555948997664	1.461390765269707
0.2493254372813593	-1.5803482159893827	-0.2786071032530275	0.03186816317402955	1.4613122846285926
0.24982508745627185	-1.580498434786	-0.27918057250552647	0.03193076194466786	1.4612339067932654
0.2503247376311844	-1.5806486925201138	-0.2797541356821616	0.031993352234665616	1.4611556318400218
0.25082438780609695	-1.5807989890944862	-0.2803277930016622	0.03205593401770773	1.4610774598433376
0.2513240379810095	-1.5809493244111126	-0.280901544682844	0.032118507267402396	1.4609993908772625
0.25182368815592204	-1.5810996983732446	-0.28147539094476237	0.03218107195729887	1.460921425017383
0.2523233383308346	-1.5812501108836778	-0.28204933200685167	0.0322436280609021	1.4608435623390443
0.25282298850574714	-1.581400561844366	-0.2826233680883873	0.032306175551611915	1.4607658029172028
0.2533226386806597	-1.5815510511564284	-0.28319749940908595	0.032368714402790155	1.460688146826169
0.25382228885557223	-1.5817015787214044	-0.2837717261886874	0.03243124458771396	1.4606105941410525
0.2543219390304848	-1.5818521444414075	-0.2843460486474882	0.03249376607963537	1.460533144937679
0.2548215892053973	-1.5820027482178467	-0.28492046700564316	0.03255627885170226	1.4604557992916223
0.2553212393803099	-1.5821533899514126	-0.2854949814835883	0.03261878287700543	1.4603785572780006
0.25582088955522236	-1.58230406954182	-0.2860695923018501	0.0326812781285569	1.4603014189713066
0.2563205397301349	-1.5824547868912862	-0.2866442996816259	0.03274376457935602	1.4602243844486378
0.25682018990504746	-1.5826055419002083	-0.28721910384382404	0.032806242202279956	1.4601474537857897
0.25731984007996	-1.582756334467021	-0.28779400500963975	0.032868710970147694	1.4600706270568584
0.25781949025487255	-1.5829071644918826	-0.2883690034004841	0.032931170855713586	1.4599939043379684
0.2583191404297851	-1.5830580318746388	-0.28894409923816666	0.03299362183168645	1.4599172857051543
0.25881879060469765	-1.5832089365155562	-0.289519292744605	0.03305606387069713	1.4598407712352228
0.2593184407796102	-1.5833598783127594	-0.2900945841417965	0.03311849694529408	1.4597643610031983
0.25981809095452274	-1.583510857164253	-0.29066997365195996	0.033180921027959595	1.4596880550842875
0.2603177411294353	-1.5836618729697332	-0.29124546149766994	0.03324333609112549	1.4596118535556395
0.26081739130434783	-1.5838129256270428	-0.2918210479016154	0.03330574210714422	1.4595357564928981
0.2613170414792604	-1.5839640150350267	-0.2923967330866367	0.033368139048293985	1.4594597639730502
0.26181669165417293	-1.5841151410903893	-0.2929725172758479	0.03343052688679076	1.4593838760712208
0.2623163418290855	-1.584266303691068	-0.2935484006926712	0.03349290559479322	1.4593080928640434
0.262815992003998	-1.5844175027351741	-0.2941243835605071	0.033555275144365335	1.4592324144287443
0.26331564217891057	-1.5845687381195779	-0.2947004661032624	0.03361763550753423	1.4591568408414903
0.26381529235382306	-1.5847200097402059	-0.29527664854467567	0.03367998665621485	1.4590813721779878
0.2643149425287356	-1.584871317494842	-0.295852931109002	0.03374232856228724	1.4590060085159906
0.26481459270364816	-1.5850226612789968	-0.2964293140205301	0.03380466119754061	1.4589307499313704
0.2653142428785607	-1.5851740409886563	-0.29700579750386397	0.0338669845337056	1.458855596500752
0.26581389305347325	-1.585325456520577	-0.2975823817838985	0.033929298542451525	1.458780548301819
0.2663135432283858	-1.5854769077696176	-0.29815906708545026	0.03399160319534359	1.458705605410806
0.26681319340329834	-1.585628394631094	-0.2987358536338246	0.03405389846390691	1.4586307679046062
0.2673128435782109	-1.5857799169996385	-0.29931274165430616	0.034116184319568976	1.458556035859857
0.26781249375312344	-1.5859314747710962	-0.29988973137266983	0.03417846073371701	1.458481409354617
0.268312143928036	-1.586083067839796	-0.30046682301481337	0.0342407276776557	1.458406888465792
0.26881179410294853	-1.5862346960991607	-0.3010440168065528	0.034302985122584166	1.4583324732698377
0.2693114442778611	-1.5863863594441212	-0.3016213129744535	0.03436523303968948	1.458258163844817
0.2698110944527736	-1.5865380577679171	-0.30219871174467366	0.03442747140001605	1.4581839602677025
0.2703107446276862	-1.58668979096395	-0.30277621334416177	0.03448970017459951	1.4581098626157059
0.2708103948025987	-1.586841558926645	-0.30335381799984407	0.03455191933437638	1.4580358709675063
0.27131004497751127	-1.586993361546861	-0.3039315259386417	0.034614128850183404	1.457961985398635
0.2718096951524238	-1.5871451987186265	-0.30450933738801794	0.03467632869282157	1.4578882059879967
0.2723093453273363	-1.587297070334554	-0.30508725257571034	0.034738518833023556	1.4578145328133858
0.27280899550224885	-1.5874489762857795	-0.305665271729215	0.03480069924139616	1.4577409659516556
0.2733086456771614	-1.5876009164651428	-0.30624339507672227	0.03486286988852559	1.457667505481497
0.27380829585207395	-1.5877528907643872	-0.30682162284649944	0.03492503074490717	1.4575941514809039
0.2743079460269865	-1.587904899073927	-0.3073999552668293	0.03498718178093792	1.4575209040269672
0.27480759620189904	-1.5880569412855696	-0.30797839256652704	0.03504932296697534	1.4574477631983775
0.2753072463768116	-1.5882090172893013	-0.30855693497433756	0.035111454273268214	1.4573747290724726
0.27580689655172413	-1.5883611269765183	-0.3091355827194939	0.03517357567002021	1.4573018017282282
0.2763065467266367	-1.5885132702360545	-0.3097143360311614	0.03523568712732563	1.4572289812425219
0.27680619690154923	-1.588665446960113	-0.31029319513912873	0.03529778861524902	1.457156267695782
0.2773058470764618	-1.588817657036123	-0.310872160272942	0.03535988010372439	1.4570836611641982
0.2778054972513743	-1.5889699003550357	-0.3114512316627706	0.035421961562655396	1.4570111617276658
0.27830514742628687	-1.5891221768050374	-0.3120304095387663	0.0354840329618406	1.456938769463761
0.2788047976011994	-1.5892744862758115	-0.3126096941314408	0.035546094271017264	1.456866484451853
0.27930444777611196	-1.589426828655765	-0.31318908567142495	0.03560814545983289	1.4567943067704288
0.2798040979510245	-1.58957920383154	-0.31376858438953303	0.03567018649785164	1.4567222364965737
0.28030374812593706	-1.5897316116930613	-0.3143481905170074	0.03573221735458416	1.4566502737109333
0.28080339830084955	-1.5898840521273556	-0.3149279042851057	0.0357942379994377	1.4565784184916912
0.2813030484757621	-1.5900365250216593	-0.3155077259255438	0.03585624840176708	1.4565066709174954
0.28180269865067464	-1.5901890302635755	-0.316087655669986	0.03591824853081752	1.4564350310678427
0.2823023488255872	-1.590341567739194	-0.31666769375054965	0.035980238355779494	1.456363499020969
0.28280199900049974	-1.5904941373353356	-0.3172478403994675	0.03604221784575206	1.4562920748562527
0.2833016491754123	-1.5906467389381747	-0.31782809584930616	0.036104186969766076	1.4562207586527378
0.28380129935032483	-1.5907993724335587	-0.3184084603325474	0.036166145696737664	1.4561495504896405
0.2843009495252374	-1.5909520377080797	-0.31898893408257023	0.03622809399557714	1.456078450446991
0.2848005997001499	-1.5911047346455665	-0.3195695173321472	0.036290031835020324	1.456007458602781
0.2853002498750625	-1.5912574631324017	-0.32015021031499075	0.03635195918380239	1.455936575037616
0.285799900049975	-1.591410223052628	-0.32073101326453257	0.036413876010519645	1.4558657998303448
0.28629955022488757	-1.5915630142907926	-0.3213119264148564	0.03647578228373395	1.4557951330605052
0.2867992003998001	-1.5917158367315087	-0.32189294999997453	0.03653767797189228	1.4557245748082028
0.28729885057471266	-1.5918686902573151	-0.3224740842541922	0.03659956304336528	1.455654125151804
0.2877985007496252	-1.5920215747535686	-0.32305532941218157	0.03666143746645803	1.4555837841728163
0.28829815092453775	-1.5921744901017807	-0.32363668570870835	0.036723301209375635	1.4555135519493194
0.2887978010994503	-1.592327436185686	-0.3242181533788654	0.03678515424025222	1.4554434285619582
0.2892974512743628	-1.5924804128886816	-0.32479973265800594	0.036846996527141664	1.4553734140914008
0.28979710144927534	-1.5926334200917347	-0.3253814237815297	0.036908828037992475	1.4553035086163346
0.2902967516241879	-1.592786457677614	-0.3259632269852943	0.036970648740695375	1.4552337122175338
0.29079640179910043	-1.5929395255272356	-0.32654514250517175	0.037032458603031816	1.4551640249743893
0.291296051974013	-1.5930926235232954	-0.32712717057756396	0.03709425759273269	1.4550944469683287
0.29179570214892553	-1.5932457515458565	-0.32770931143895976	0.03715604567742642	1.4550249782785794
0.2922953523238381	-1.5933989094751595	-0.32829156532589404	0.03721782282463592	1.4549556189850177
0.2927950024987506	-1.5935520971936261	-0.32887393247559443	0.0372795890018508	1.4548863691698877
0.29329465267366317	-1.593705314579031	-0.3294564131249915	0.03734134417641341	1.4548172289113903
0.2937943028485757	-1.5938585615130145	-0.3300390075117123	0.0374030883156337	1.4547481982917896
0.29429395302348826	-1.5940118378738517	-0.33062171587338424	0.037464821386707314	1.454679277390463
0.2947936031984008	-1.5941651435415114	-0.3312045384478904	0.03752654335674676	1.4546104662888693
0.29529325337331336	-1.5943184783942246	-0.33178747547351534	0.03758825419279485	1.454541765067039
0.2957929035482259	-1.5944718423105257	-0.3323705271885465	0.03764995386178169	1.454473173805803
0.29629255372313845	-1.5946252351695236	-0.3329536938317519	0.03771164233057733	1.4544046925868548
0.296792203898051	-1.5947786568479503	-0.3335369756419645	0.037773319565943486	1.454336321489971
0.2972918540729635	-1.5949321072240696	-0.3341203728583612	0.0378349855345666	1.454268060596816
0.29779150424787604	-1.5950855861742699	-0.33470388572032717	0.03789664020304023	1.4541999099875795
0.2982911544227886	-1.595239093576512	-0.33528751446752175	0.03795828353787434	1.4541318697444146
0.29879080459770113	-1.5953926293061933	-0.33587125933977713	0.038019915505480895	1.4540639399473272
0.2992904547726137	-1.5955461932401245	-0.33645512057723426	0.03808153607219127	1.4539961206781145
0.2997901049475262	-1.595699785254645	-0.3370390984204187	0.03814314520426286	1.4539284120184366
0.3002897551224388	-1.5958534052244264	-0.3376231931097805	0.038204742867827324	1.4538608140488223
0.3007894052973513	-1.5960070530247727	-0.3382074048862282	0.038266329028950545	1.4537933268507441
0.30128905547226387	-1.5961607285311517	-0.3387917339909397	0.03832790365361111	1.4537259505062325
0.3017887056471764	-1.5963144316174702	-0.3393761806653057	0.038389466707692575	1.45365868509617
0.30228835582208896	-1.5964681621585421	-0.3399607451509574	0.03845101815698788	1.4535915307027596
0.3027880059970015	-1.5966219200273497	-0.3405454276896739	0.038512557967186785	1.4535244874068154
0.30328765617191406	-1.596775705097909	-0.3411302285237061	0.03857408610391323	1.4534575552905011
0.3037873063468266	-1.5969295172437081	-0.3417151478954895	0.03863560253269227	1.4533907344358874
0.30428695652173915	-1.5970833563371274	-0.34230018604749957	0.038697107218933414	1.4533240249244372
0.3047866066966517	-1.597237222250171	-0.34288534322269215	0.03875860012797906	1.4532574268375447
0.30528625687156424	-1.5973911148556221	-0.34347061966426407	0.0388200812250788	1.4531909402578072
0.30578590704647673	-1.5975450340252122	-0.344056015615567	0.03888155047537826	1.45312456526722
0.3062855572213893	-1.5976989796301355	-0.3446415313203173	0.038943007843941946	1.4530583019476073
0.30678520739630183	-1.5978529515412834	-0.34522716702229594	0.03900445329572039	1.4529921503809895
0.3072848575712144	-1.5980069496295861	-0.3458129229658708	0.039065886795607074	1.4529261106496967
0.3077845077461269	-1.5981609737652802	-0.34639879939531715	0.03912730830836319	1.4528601828359353
0.30828415792103947	-1.5983150238190056	-0.3469847965554652	0.039188717798688905	1.4527943670226062
0.308783808095952	-1.5984690996594648	-0.34757091469108314	0.03925011523115374	1.4527286632912253
0.30928345827086456	-1.5986232011558554	-0.34815715404740016	0.03931150057025526	1.45266307172414
0.3097831084457771	-1.5987773281775182	-0.3487435148699945	0.039372873780406166	1.4525975924042247
0.31028275862068966	-1.5989314805930517	-0.3493299974045292	0.03943423482590438	1.4525322254141122
0.3107824087956022	-1.599085658270313	-0.34991660189698365	0.03949558367095779	1.4524669708360902
0.31128205897051475	-1.5992398610776348	-0.35050332859361133	0.03955692027968058	1.4524018287533476
0.3117817091454273	-1.5993940888816311	-0.35109017774085743	0.039618244616081634	1.452336799247806
0.31228135932033985	-1.5995483415498226	-0.35167714958556323	0.03967955664408894	1.4522718824026684
0.3127810094952524	-1.5997026189491348	-0.3522642443747658	0.039740856327526046	1.4522070783010022
0.31328065967016494	-1.5998569209461184	-0.35285146235580356	0.03980214363012315	1.452142387025914
0.3137803098450775	-1.6000112474060297	-0.3534388037761498	0.03986341851549806	1.4520778086597006
0.31427996001999	-1.6001655981942735	-0.35402626888358263	0.03992468094717543	1.4520133432852262
0.3147796101949025	-1.6003199731765414	-0.3546138579262876	0.039985930888597636	1.4519489909860182
0.3152792603698151	-1.6004743722177353	-0.3552015711525736	0.0400471683030926	1.45188475184531
0.3157789105447276	-1.6006287951822076	-0.3557894088111526	0.04010839315390394	1.4518206259461641
0.31627856071964017	-1.600783241933469	-0.35637737115074686	0.04016960540414772	1.4517566133713495
0.3167782108945527	-1.6009377123362118	-0.35696545842069	0.04023080501687907	1.4516927142051146
0.31727786106946526	-1.6010922062525201	-0.3575536708702343	0.04029199195501329	1.4516289285296837
0.3177775112443778	-1.6012467235467696	-0.3581420087493021	0.040353166181411215	1.4515652564298538
0.31827716141929036	-1.601401264080133	-0.3587304723076503	0.040414327658783424	1.4515016979878386
0.3187768115942029	-1.6015558277152	-0.3593190617955869	0.04047547634977159	1.4514382532876018
0.31927646176911545	-1.6017104143138268	-0.3599077774636071	0.04053661221690675	1.4513749224128552
0.319776111944028	-1.601865023737419	-0.36049661956252144	0.04059773522262298	1.4513117054472886
0.32027576211894054	-1.6020196558466926	-0.36108558834335686	0.040658845329246136	1.4512486024743754
0.3207754122938531	-1.602174310502478	-0.3616746840574038	0.04071994249899918	1.4511856135781604
0.32127506246876564	-1.6023289875643332	-0.3622639069562506	0.040781026694004276	1.4511227388418546
0.3217747126436782	-1.6024836868927343	-0.36285325729188844	0.04084209787629586	1.45105997834999
0.32227436281859073	-1.6026384083468668	-0.3634427353163333	0.04090315600777706	1.4509973321863692
0.3227740129935032	-1.6027931517851768	-0.3640323412820249	0.0409642010502631	1.4509348004344436
0.32327366316841577	-1.6029479170668335	-0.3646220754416826	0.04102523296546664	1.450872383178852
0.3237733133433283	-1.603102704050148	-0.36521193804828533	0.04108625171499375	1.4508100805038384
0.32427296351824086	-1.6032575125919177	-0.36580192935500166	0.04114725726033519	1.4507478924926263
0.3247726136931534	-1.6034123425501396	-0.3663920496154308	0.041208249562894775	1.4506858192300427
0.32527226386806596	-1.6035671937820164	-0.36698229908336516	0.04126922858396128	1.4506238608006194
0.3257719140429785	-1.6037220661431548	-0.36757267801280247	0.04133019428470857	1.4505620172877831
0.32627156421789105	-1.6038769594906972	-0.3681631866582359	0.041391146626229613	1.4505002887768785
0.3267712143928036	-1.6040318736793204	-0.36875382527417605	0.04145208556948048	1.4504386753513556
0.32727086456771615	-1.6041868085651418	-0.3693445941156285	0.04151301107533532	1.4503771770964924
0.3277705147426287	-1.6043417640025917	-0.3699354934377774	0.041573923104548736	1.4503157940963864
0.32827016491754124	-1.6044967398456906	-0.37052652349600823	0.04163482161775897	1.450254526435236
0.3287698150924538	-1.6046517359498835	-0.3711176845462623	0.04169570657552768	1.4501933741990245
0.32926946526736633	-1.6048067521672742	-0.3717089768444611	0.04175657793827265	1.4501323374709882
0.3297691154422789	-1.604961788351421	-0.3723004006469551	0.04181743566632041	1.4500714163362394
0.33026876561719143	-1.6051168443556818	-0.37289195621037347	0.041878279719888105	1.4500106108801745
0.3307684157921039	-1.605271920031554	-0.3734836437915789	0.04193911005907648	1.4499499211868199
0.33126806596701647	-1.6054270152311636	-0.3740754636477935	0.041999926643885445	1.449889347341287
0.331767716141929	-1.6055821298059207	-0.37466741603637976	0.04206072943418879	1.4498288894285172
0.33226736631684156	-1.6057372636071439	-0.37525950121527957	0.042121518389781586	1.4497685475337145
0.3327670164917541	-1.6058924164853858	-0.3758517194424265	0.04218229347031585	1.4497083217419324
0.33326666666666666	-1.6060475882901986	-0.3764440709761068	0.04224305463533859	1.4496482121376795
0.3337663168415792	-1.6062027788721303	-0.3770365560750533	0.04230380184430368	1.4495882188068863
0.33426596701649175	-1.6063579880796357	-0.37762917499809906	0.0423645350565309	1.449528341833953
0.3347656171914043	-1.6065132157622741	-0.3782219280044757	0.04242525423124084	1.4494685813048382
0.33526526736631684	-1.6066684617677731	-0.3788148153535925	0.042485959327527786	1.4494089373042018
0.3357649175412294	-1.6068237259446352	-0.37940783730532773	0.042546650304393065	1.4493494099179025
0.33626456771614194	-1.6069790081395914	-0.3800009941196177	0.04260732712069802	1.4492899992306179
0.3367642178910545	-1.6071343082004872	-0.38059428605701234	0.042667989735226244	1.4492307053285056
0.33726386806596703	-1.6072896259735192	-0.3811877133780509	0.042728638106612975	1.4491715282966995
0.3377635182408796	-1.6074449613047943	-0.38178127634368947	0.042789272193392375	1.4491124682206917
0.3382631684157921	-1.607600314040005	-0.38237497521512	0.04284989195397724	1.4490535251860885
0.3387628185907047	-1.6077556840245435	-0.38296881025399554	0.04291049734668286	1.448994699278626
0.33926246876561716	-1.607911071102838	-0.3835627817219932	0.04297108832967888	1.448935990583699
0.3397621189405297	-1.608066475119543	-0.38415688988141516	0.04303166486105482	1.4488773991872923
0.34026176911544226	-1.6082218959180583	-0.38475113499449765	0.043092226898743556	1.4488189251748012
0.3407614192903548	-1.6083773333423825	-0.38534551732417116	0.043152774400604645	1.448760568632559
0.34126106946526735	-1.608532787234703	-0.385940037133254	0.04321330732433475	1.4487023296457735
0.3417607196401799	-1.6086882574382662	-0.3865346946852146	0.043273825627551915	1.4486442083010764
0.34226036981509245	-1.608843743793988	-0.38712949024347904	0.04333432926771719	1.4485862046834235
0.342760019990005	-1.6089992461445428	-0.38772442407221425	0.04339481820222275	1.4485283188798652
0.34325967016491754	-1.6091547643301538	-0.38831949643539043	0.043455292388286076	1.4484705509757225
0.3437593203398301	-1.6093102981916478	-0.38891470759768815	0.04351575178305023	1.4484129010572675
0.34425897051474263	-1.609465847568848	-0.38951005782380443	0.043576196343507186	1.4483553692104105
0.3447586206896552	-1.60962141230173	-0.39010554737894176	0.04363662602655106	1.4482979555216513
0.34525827086456773	-1.6097769922291019	-0.390701176528499	0.04369704078894295	1.4482406600768885
0.3457579210394803	-1.6099325871898562	-0.3912969455382013	0.04375744058732597	1.4481834829626241
0.3462575712143928	-1.6100881970217595	-0.3918928546740398	0.043817825378216775	1.4481264242647738
0.34675722138930537	-1.6102438215626182	-0.3924889042023334	0.043878195118013046	1.4480694840698147
0.3472568715642179	-1.61039946064971	-0.3930850943898009	0.04393854976300018	1.4480126624641847
0.3477565217391304	-1.6105551141198422	-0.3936814255033772	0.043998889269331105	1.4479559595344216
0.34825617191404296	-1.610710781808923	-0.39427789781018113	0.044059213593021875	1.4478993753667486
0.3487558220889555	-1.610866463552842	-0.39487451157794007	0.04411952268999763	1.447842910047779
0.34925547226386805	-1.6110221591863145	-0.3954712670743706	0.04417981651602455	1.447786563663619
0.3497551224387806	-1.611177868544983	-0.39606816456780264	0.044240095026778614	1.4477303363017213
0.35025477261369314	-1.6113335914620246	-0.3966652043265531	0.04430035817777387	1.447674228047739
0.3507544227886057	-1.6114893277716171	-0.3972623866195078	0.04436060592442877	1.4476182389887644
0.35125407296351824	-1.6116450773066908	-0.39785971171569895	0.044420838222017194	1.4475623692112516
0.3517537231384308	-1.6118008399005381	-0.3984571798846588	0.044481055025708274	1.447506618802486
0.35225337331334333	-1.611956615384631	-0.3990547913959815	0.044541256290516	1.4474509878485808
0.3527530234882559	-1.6121124035909695	-0.3996525465197844	0.0446014419713512	1.447395476436638
0.3532526736631684	-1.6122682043503787	-0.4002504455263153	0.0446616120229767	1.4473400846532114
0.353752323838081	-1.6124240174938749	-0.4008484886863635	0.044721766400052605	1.4472848125855027
0.3542519740129935	-1.6125798428512166	-0.401446676270789	0.04478190505708362	1.4472296603201116
0.35475162418790607	-1.6127356802525046	-0.40204500855099384	0.044842027948470975	1.4471746279444404
0.3552512743628186	-1.6128915295262012	-0.40264348579849235	0.04490213502846341	1.4471197155448916
0.35575092453773116	-1.613047390501152	-0.4032421082852002	0.044962226251190215	1.4470649232087784
0.35625057471264365	-1.613203263005439	-0.40384087628343573	0.04502230157065923	1.4470102510231715
0.3567502248875562	-1.6133591468663373	-0.40443979006566977	0.045082360940729795	1.4469556990749675
0.35724987506246875	-1.6135150419108497	-0.40503884990482064	0.04514240431514419	1.4469012674512984
0.3577495252373813	-1.6136709479656293	-0.4056380560740651	0.04520243164750696	1.4468469562395405
0.35824917541229384	-1.613826864856097	-0.40623740884690185	0.04526244289129011	1.4467927655263986
0.3587488255872064	-1.6139827924083783	-0.40683690849721577	0.04532243799984161	1.4467386953998311
0.35924847576211894	-1.6141387304464323	-0.40743655529905165	0.04538241692635754	1.4466847459462597
0.3597481259370315	-1.6142946787950725	-0.4080363495269803	0.04544237962392399	1.446630917253452
0.36024777611194403	-1.614450637277801	-0.4086362914557407	0.04550232604547598	1.446577209408502
0.3607474262868566	-1.6146066057178647	-0.4092363813604733	0.045562256143822914	1.4465236224987907
0.3612470764617691	-1.6147625839378974	-0.40983661951659217	0.0456221698716341	1.4464701566116853
0.36174672663668167	-1.6149185717601364	-0.4104370061998935	0.045682067181450015	1.446416811834712
0.3622463768115942	-1.615074569005929	-0.41103754168642737	0.04574194802566749	1.4463635882551154
0.36274602698650676	-1.6152305754961178	-0.41163822625259	0.0458018123565494	1.446310485960212
0.3632456771614193	-1.615386591051429	-0.4122390601751715	0.04586166012622989	1.446257505037757
0.36374532733633186	-1.615542615491557	-0.4128400437312109	0.04592149128669703	1.4462046455750943
0.3642449775112444	-1.6156986486357259	-0.41344117719804696	0.04598130578979865	1.4461519076596958
0.3647446276861569	-1.615854690302943	-0.41404246085348184	0.046041103587259186	1.4460992913793513
0.36524427786106944	-1.6160107403112642	-0.4146438949755219	0.046100884630650985	1.446046796821544
0.365743928035982	-1.61616679847819	-0.4152454798425426	0.04616064887141159	1.445994424073775
0.36624357821089454	-1.6163228646206873	-0.41584721573320493	0.04622039626083441	1.44594217322363
0.3667432283858071	-1.616478938555399	-0.4164491029265791	0.04628012675008152	1.4458900443589344
0.36724287856071963	-1.616635020098244	-0.4170511417020762	0.04633984029017534	1.4458380375673834
0.3677425287356322	-1.6167911090643972	-0.41765333233931295	0.04639953683198388	1.4457861529365836
0.3682421789105447	-1.6169472052687044	-0.4182556751183635	0.04645921632624715	1.4457343905543634
0.3687418290854573	-1.617103308525117	-0.41885817031956313	0.046518878723555215	1.4456827505082894
0.3692414792603698	-1.6172594186472937	-0.419460818223615	0.0465785239743598	1.4456312328862313
0.36974112943528237	-1.617415535448265	-0.42006361911154383	0.046638152028968156	1.445579837776043
0.3702407796101949	-1.6175716587404	-0.42066657326473994	0.046697762837547376	1.4455285652655137
0.37074042978510746	-1.6177277883352874	-0.4212696809648104	0.046757356350107734	1.4454774154423164
0.37124007996002	-1.6178839240443283	-0.42187294249387597	0.046816932516534446	1.4454263883944753
0.37173973013493256	-1.6180400656781737	-0.4224763581342942	0.046876491286556916	1.4453754842099233
0.3722393803098451	-1.6181962130467142	-0.4230799281687578	0.0469360326097587	1.4453247029764518
0.3727390304847576	-1.618352365959369	-0.4236836528803241	0.04699555643558034	1.4452740447819896
0.37323868065967014	-1.6185085242248396	-0.42428753255237106	0.047055062713313854	1.4452235097143749
0.3737383308345827	-1.618664687651495	-0.4248915674686105	0.047114551392104076	1.4451730978617465
0.37423798100949524	-1.6188208560468733	-0.4254957579131278	0.04717402242095166	1.4451228093120176
0.3747376311844078	-1.6189770292174892	-0.42610010417023714	0.047233475748696616	1.445072644152753
0.37523728135932033	-1.6191332069704474	-0.42670460652482844	0.04729291132405717	1.445022602472645
0.3757369315342329	-1.6192893891110034	-0.42730926526189605	0.04735232909557546	1.4449726843592607
0.3762365817091454	-1.6194455754443986	-0.4279140806668888	0.04741172901165683	1.4449228899007442
0.37673623188405797	-1.6196017657749604	-0.4285190530255246	0.04747111102054828	1.4448732191849907
0.3772358820589705	-1.6197579599068066	-0.42912418262404356	0.047530475070365424	1.4448236723002483
0.37773553223388306	-1.6199141576431308	-0.4297294697488228	0.047589821109050696	1.4447742493345699
0.3782351824087956	-1.6200703587863756	-0.4303349146866586	0.047649149084402195	1.4447249503758648
0.37873483258370816	-1.620226563138561	-0.4309405177247113	0.04770845894406828	1.444675775512257
0.3792344827586207	-1.6203827705012375	-0.43154627915051413	0.04776775063554725	1.4446267248320368
0.37973413293353325	-1.6205389806749138	-0.43215219925189485	0.04782702410617835	1.4445777984231196
0.3802337831084458	-1.6206951934596474	-0.4327582783170255	0.047886279303146685	1.4445289963736219
0.38073343328335835	-1.6208514086550587	-0.43336451663446374	0.04794551617348722	1.4444803187718607
0.38123308345827084	-1.6210076260594897	-0.43397091449305797	0.048004734664072984	1.444431765705548
0.3817327336331834	-1.6211638454715611	-0.43457747218211606	0.04806393472163445	1.4443833372632908
0.38223238380809593	-1.6213200666884007	-0.43518418999118974	0.04812311629273365	1.444335033532899
0.3827320339830085	-1.6214762895072035	-0.4357910682102587	0.048182279323785174	1.4442868546028829
0.383231684157921	-1.6216325137237804	-0.43639810712953564	0.048241423761033	1.4442388005610751
0.3837313343328336	-1.62178873913362	-0.43700530703972573	0.04830054955057853	1.4441908714955927
0.3842309845077461	-1.6219449655319327	-0.43761266823182676	0.04835965663835947	1.4441430674949682
0.38473063468265867	-1.6221011927127096	-0.43822019099721293	0.04841874497015596	1.4440953886471704
0.3852302848575712	-1.6222574204692206	-0.43882787562748893	0.04847781449157599	1.444047835040169
0.38572993503248376	-1.6224136485945295	-0.4394357224147894	0.048536865148086576	1.444000406762328
0.3862295852073963	-1.6225698768809496	-0.44004373165157806	0.04859589688499137	1.4439531039019449
0.38672923538230886	-1.622726105119778	-0.44065190363054507	0.048654909647418955	1.4439059265470318
0.3872288855572214	-1.6228823331017328	-0.4412602386448256	0.048713903380345557	1.4438588747856627
0.38772853573213395	-1.6230385606171198	-0.44186873698793167	0.048772878028587804	1.4438119487061734
0.3882281859070465	-1.6231947874555634	-0.44247739895374305	0.048831833536800484	1.4437651483968974
0.38872783608195904	-1.6233510134055327	-0.4430862248364374	0.04889076984946788	1.4437184739457192
0.3892274862568716	-1.6235072382551756	-0.443695214930552	0.04894968691091116	1.4436719254408932
0.3897271364317841	-1.6236634617918928	-0.4443043695310517	0.049008584665293745	1.4436255029705847
0.39022678660669663	-1.623819683802352	-0.44491368893318534	0.04906746305660609	1.443579206622951
0.3907264367816092	-1.6239759040726136	-0.4455231734326346	0.04912632202868035	1.4435330364862053
0.3912260869565217	-1.6241321223877672	-0.446132823325352	0.0491851615251727	1.4434869926483223
0.39172573713143427	-1.6242883385327445	-0.4467426389078199	0.04924398148959067	1.4434410751977496
0.3922253873063468	-1.6244445522911082	-0.4473526204766587	0.049302781865249806	1.443395284222356
0.39272503748125936	-1.6246007634460187	-0.44796276832900467	0.049361562595313914	1.4433496198102493
0.3932246876561719	-1.624756971780192	-0.44857308276238345	0.04942032362278123	1.4433040820497862
0.39372433783108446	-1.6249131770752634	-0.4491835640745816	0.049479064890469215	1.4432586710289936
0.394223988005997	-1.625069379111873	-0.44979421256373064	0.04953778634102288	1.443213386835617
0.39472363818090955	-1.6252255776708322	-0.45040502852848946	0.04959648791693503	1.4431682295582229
0.3952232883558221	-1.6253817725315556	-0.4510160122677596	0.049655169560513315	1.443123199284742
0.39572293853073465	-1.6255379634728158	-0.45162716408084863	0.04971383121389778	1.4430782961031625
0.3962225887056472	-1.6256941502727729	-0.4522384842674366	0.049772472819056834	1.4430335201015776
0.39672223888055974	-1.6258503327085922	-0.45284997312750863	0.04983109431777887	1.4429888713678303
0.3972218890554723	-1.6260065105572465	-0.45346163096151754	0.04988969565168991	1.442944349990257
0.39772153923038484	-1.6261626835942973	-0.4540734580702083	0.04994827676223242	1.4428999560565325
0.3982211894052973	-1.6263188515951745	-0.45468545475476946	0.05000683759068285	1.4428556896549036
0.3987208395802099	-1.6264750143341722	-0.4552976213167174	0.05006537807813685	1.4428115508732249
0.3992204897551224	-1.6266311715848356	-0.4559099580579389	0.050123898165514005	1.4427675397993325
0.39972013993003497	-1.6267873231202168	-0.4565224652806893	0.05018239779355715	1.4427236565213097
0.4002197901049475	-1.6269434687123616	-0.45713514328761223	0.05024087690283283	1.4426799011269602
0.40071944027986006	-1.627099608132873	-0.4577479923817785	0.050299335433735895	1.442636273704361
0.4012190904547726	-1.6272557411520143	-0.45836101286650877	0.05035777332646852	1.442592774341041
0.40171874062968516	-1.627411867540015	-0.45897420504566105	0.050416190521071595	1.4425494031251744
0.4022183908045977	-1.6275679870656174	-0.4595875692232872	0.05047458695738635	1.442506160144265
0.40271804097951025	-1.6277240994974085	-0.4602011057039694	0.05053296257509003	1.4424630454863487
0.4032176911544228	-1.627880204602836	-0.4608148147926021	0.0505913173136718	1.4424200592390966
0.40371734132933534	-1.6280363021485267	-0.46142869679444054	0.05064965111243677	1.442377201490118
0.4042169915042479	-1.6281923919006605	-0.4620427520151655	0.05070796391051322	1.4423344723273128
0.40471664167916044	-1.6283484736242448	-0.4626569807608168	0.05076625564684344	1.4422918718381712
0.405216291854073	-1.6285045470838704	-0.4632713833378254	0.05082452626018772	1.4422494001105242
0.40571594202898553	-1.6286606120430789	-0.4638859600530012	0.050882775689121355	1.4422070572319134
0.406215592203898	-1.6288166682645646	-0.46450071121348	0.05094100387202852	1.4421648432898229
0.40671524237881057	-1.6289727155105724	-0.4651156371268816	0.050999210747118995	1.4421227583720098
0.4072148925537231	-1.6291287535420107	-0.46573073810111165	0.05105739625240492	1.4420808025657028
0.40771454272863566	-1.6292847821197438	-0.46634601444458307	0.05111556032572574	1.4420389759588113
0.4082141929035482	-1.6294408010027162	-0.4669614664658754	0.05117370290470835	1.4419972786381812
0.40871384307846076	-1.6295968099503688	-0.46757709447425877	0.051231823926825286	1.4419557106918117
0.4092134932533733	-1.6297528087203197	-0.4681928987791103	0.0512899233293294	1.441914272206769
0.40971314342828585	-1.6299087970697987	-0.46880887969037494	0.05134800104930306	1.4418729632704381
0.4102127936031984	-1.6300647747550256	-0.46942503751823905	0.051406057023623046	1.4418317839700365
0.41071244377811095	-1.6302207415317531	-0.4700413725734477	0.05146409118899296	1.441790734393032
0.4112120939530235	-1.6303766971544151	-0.4706578851669907	0.051522103481909	1.4417498146264185
0.41171174412793604	-1.6305326413768335	-0.4712745756102645	0.05158009383867699	1.441709024757364
0.4122113943028486	-1.630688573952305	-0.4718914442151977	0.05163806219542464	1.4416683648732453
0.41271104447776114	-1.630844494632783	-0.4725084912939031	0.051696008488063716	1.441627835060977
0.4132106946526737	-1.6310004031694534	-0.4731257171590051	0.05175393265232357	1.4415874354074516
0.41371034482758623	-1.63115629931293	-0.4737431221235064	0.051811834623737674	1.4415471659998005
0.4142099950024988	-1.631312182813051	-0.4743607065008359	0.05186971433764667	1.4415070269251677
0.41470964517741127	-1.6314680534181005	-0.47497847060469717	0.051927571729181145	1.4414670182699945
0.4152092953523238	-1.631623910876354	-0.4755964147493228	0.05198540673328955	1.441427140121471
0.41570894552723636	-1.6317797549346154	-0.47621453924923995	0.0520432192847108	1.441387392566165
0.4162085957021489	-1.6319355853392135	-0.47683284441944324	0.05210100931799286	1.4413477756909543
0.41670824587706146	-1.6320914018354342	-0.4774513305752714	0.05215877676747863	1.4413082895825111
0.417207896051974	-1.6322472041676983	-0.47806999803250716	0.05221652156731528	1.4412689343274405
0.41770754622688655	-1.6324029920795278	-0.4786888471072865	0.05227424365144431	1.4412297100122886
0.4182071964017991	-1.6325587653135314	-0.4793078781161336	0.05233194295360446	1.4411906167235176
0.41870684657671164	-1.6327145236116507	-0.4799270913760584	0.05238961940734106	1.4411516545477114
0.4192064967516242	-1.6328702667147592	-0.4805464872043657	0.052447272945985224	1.4411128235712598
0.41970614692653674	-1.6330259943626777	-0.48116606591878847	0.05250490350266639	1.4410741238803162
0.4202057971014493	-1.6331817062946472	-0.4817858278375012	0.0525625110103141	1.4410355555612753
0.42070544727636183	-1.6333374022489335	-0.48240577327906453	0.05262009540165063	1.4409971187003991
0.4212050974512744	-1.6334930819627365	-0.48302590256241074	0.052677656609188356	1.4409588133837345
0.4217047476261869	-1.633648745172529	-0.48364621600689217	0.05273519456523496	1.4409206396974383
0.4222043978010995	-1.6338043916137739	-0.4842667139322653	0.05279270920188994	1.440882597727501
0.422704047976012	-1.6339600210209417	-0.48488739665867436	0.052850200451042606	1.440844687559774
0.4232036981509245	-1.6341156331278397	-0.4855082645067148	0.05290766824437793	1.4408069092802784
0.42370334832583706	-1.6342712276671056	-0.48612931779734064	0.05296511251336568	1.4407692629747368
0.4242029985007496	-1.6344268043705252	-0.4867505568519138	0.05302253318926492	1.440731748728876
0.42470264867566215	-1.6345823629690255	-0.48737198199223736	0.05307993020312686	1.4406943666284064
0.4252022988505747	-1.6347379031924048	-0.4879935935404564	0.05313730348578301	1.4406571167587998
0.42570194902548725	-1.634893424769888	-0.4886153918192149	0.05319465296786184	1.440619999205781
0.4262015992003998	-1.6350489274292905	-0.4892373771514571	0.05325197857976562	1.4405830140545743
0.42670124937531234	-1.6352044108978812	-0.48985954986066776	0.05330928025169614	1.4405461613906747
0.4272008995502249	-1.6353598749017477	-0.4904819102705974	0.05336655791362434	1.4405094412993278
0.42770054972513744	-1.6355153191659917	-0.49110445870550523	0.053423811495314624	1.4404728538656262
0.42820019990005	-1.6356707434150175	-0.4917271954900449	0.05348104092631314	1.4404363991748526
0.42869985007496253	-1.6358261473718534	-0.4923501209492207	0.053538246135940847	1.4404000773118153
0.4291995002498751	-1.6359815307589964	-0.4929732354085342	0.05359542705330949	1.4403638883616436
0.4296991504247876	-1.6361368932976803	-0.49359653919383606	0.05365258360730398	1.440327832409115
0.43019880059970017	-1.6362922347083475	-0.49422003263144415	0.0537097157265946	1.4402919095390825
0.4306984507746127	-1.636447554710207	-0.49484371604801225	0.053766823339621905	1.4402561198360897
0.43119810094952526	-1.6366028530218235	-0.4954675897707158	0.05382390637461587	1.4402204633848876
0.43169775112443776	-1.636758129360477	-0.49609165412705264	0.05388096475957347	1.440184940269877
0.4321974012993503	-1.6369133834424798	-0.496715909444946	0.053937998422268874	1.440149550575389
0.43269705147426285	-1.6370686149833718	-0.49734035605277876	0.053995007290256566	1.4401142943858682
0.4331967016491754	-1.6372238236975238	-0.49796499427935453	0.05405199129086541	1.440079171785495
0.43369635182408794	-1.6373790092983402	-0.4985898244538429	0.054108950351193015	1.440044182858414
0.4341960019990005	-1.637534171498157	-0.4992148469058663	0.05416588439811299	1.440009327688599
0.43469565217391304	-1.63768931000827	-0.4998400619654224	0.05422279335826659	1.4399746063599175
0.4351953023488256	-1.6378444245391712	-0.500465469963027	0.05427967715807667	1.4399400189563112
0.43569495252373813	-1.6379995148000426	-0.5010910712295017	0.05433653572372404	1.4399055655613775
0.4361946026986507	-1.6381545804991584	-0.5017168660961391	0.05439336898116447	1.439871246258714
0.4366942528735632	-1.638309621343941	-0.5023428548946826	0.05445017685612553	1.4398370611319786
0.4371939030484758	-1.6384646370405276	-0.5029690379572647	0.054506959274098626	1.4398030102644874
0.4376935532233883	-1.6386196272938724	-0.5035954156163877	0.05456371616033631	1.4397690937393282
0.43819320339830087	-1.6387745918084375	-0.5042219882051026	0.05462044743987107	1.439735311639985
0.4386928535732134	-1.6389295302870492	-0.5048487560567686	0.05467715303748742	1.4397016640492852
0.43919250374812596	-1.639084442431773	-0.505475719505215	0.0547338328777393	1.439668151050228
0.43969215392303845	-1.639239327943686	-0.5061028788847357	0.05479048688494817	1.4396347727257452
0.440191804097951	-1.6393941865225294	-0.5067302345299373	0.05484711498318584	1.4396015291584343
0.44069145427286355	-1.6395490178671221	-0.5073577867759654	0.05490371709629736	1.4395684204308663
0.4411911044477761	-1.6397038216752367	-0.5079855359583246	0.0549602931478815	1.4395354466255597
0.44169075462268864	-1.6398585976436755	-0.5086134824130341	0.05501684306130597	1.439502607824974
0.4421904047976012	-1.6400133454677757	-0.5092416264764046	0.05507336675968242	1.4394699041111276
0.44269005497251374	-1.640168064842085	-0.5098699684852633	0.0551298641658901	1.4394373355661745
0.4431897051474263	-1.6403227554601656	-0.5104985087769011	0.05518633520256891	1.4394049022722335
0.44368935532233883	-1.6404774170140133	-0.5111272476889193	0.055242779792101564	1.4393726043108777
0.4441890054972514	-1.6406320491950583	-0.5117561855594486	0.05529919785663731	1.4393404417640498
0.4446886556721639	-1.6407866516933407	-0.5123853227270361	0.05535558931807738	1.4393084147132817
0.44518830584707647	-1.6409412241976886	-0.5130146595306068	0.05541195409807057	1.4392765232398943
0.445687956021989	-1.641095766396068	-0.513644196309591	0.055468292118025994	1.4392447674253006
0.44618760619690156	-1.6412502779751665	-0.5142739334037852	0.055524603299097273	1.4392131473506486
0.4466872563718141	-1.6414047586206018	-0.5149038711534801	0.05558088756219443	1.4391816630969794
0.44718690654672666	-1.6415592080166974	-0.5155340098993135	0.05563714482796805	1.439150314745067
0.4476865567216392	-1.6417136258469205	-0.5161643499824584	0.055693375016828126	1.439119102375785
0.4481862068965517	-1.641868011793437	-0.5167948917444787	0.05574957804892716	1.4390880260697219
0.44868585707146424	-1.6420223655371322	-0.5174256355273174	0.05580575384415854	1.4390570859072107
0.4491855072463768	-1.642176686758054	-0.5180565816734647	0.05586190232217309	1.4390262819687074
0.44968515742128934	-1.6423309751348274	-0.5186877305257706	0.05591802340235797	1.4389956143342821
0.4501848075962019	-1.6424852303449284	-0.51931908242752	0.0559741170038438	1.4389650830838727
0.45068445777111443	-1.6426394520649084	-0.5199506377224833	0.05603018304550942	1.4389346882974867
0.451184107946027	-1.642793639969808	-0.5205823967548244	0.056086221445969885	1.4389044300546558
0.4516837581209395	-1.6429477937336712	-0.5212143598691441	0.056142232123581444	1.4388743084349405
0.4521834082958521	-1.6431019130294737	-0.5218465274105405	0.05619821499644612	1.438844323517832
0.4526830584707646	-1.6432559975287357	-0.5224788997244884	0.056254169982397566	1.4388144753824232
0.45318270864567717	-1.6434100469019093	-0.5231114771569217	0.05631009699900948	1.4387847641077598
0.4536823588205897	-1.6435640608181978	-0.5237442600542134	0.05636599596359194	1.4387551897726754
0.45418200899550226	-1.6437180389458084	-0.5243772487632183	0.05642186679319534	1.438725752456033
0.4546816591704148	-1.6438719809514315	-0.525010443631153	0.05647770940459592	1.4386964522362504
0.45518130934532736	-1.6440258865006767	-0.5256438450057358	0.056533523714309905	1.4386672891916863
0.4556809595202399	-1.6441797552579858	-0.5262774532351204	0.0565893096385855	1.438638263400584
0.45618060969515245	-1.6443335868865412	-0.5269112686679059	0.056645067093402585	1.4386093749409807
0.45668025987006494	-1.6444873810482237	-0.5275452916530996	0.05670079599446801	1.438580623890679
0.4571799100449775	-1.6446411374037229	-0.5281795225402043	0.056756496257223184	1.4385520103273322
0.45767956021989004	-1.6447948556124483	-0.5288139616791249	0.05681216779683371	1.4385235343283913
0.4581792103948026	-1.6449485353327122	-0.5294486094202482	0.05686781052819669	1.438495195971264
0.45867886056971513	-1.6451021762212885	-0.5300834661143725	0.056923424365931244	1.4384669953329006
0.4591785107446277	-1.6452557779339567	-0.5307185321127719	0.05697900922438565	1.4384389324903222
0.4596781609195402	-1.6454093401250962	-0.5313538077671476	0.05703456501762989	1.438411007520231
0.46017781109445277	-1.6455628624478205	-0.5319892934296486	0.057090091659457366	1.438383220499146
0.4606774612693653	-1.6457163445540661	-0.5326249894529133	0.057145589063387695	1.4383555715034766
0.46117711144427787	-1.6458697860942342	-0.5332608961899444	0.057201057142652716	1.4383280606092166
0.4616767616191904	-1.6460231867176807	-0.5338970139942675	0.05725649581021214	1.4383006878923774
0.46217641179410296	-1.6461765460724478	-0.5345333432198447	0.05731190497874307	1.438273453428757
0.4626760619690155	-1.6463298638051973	-0.535169884221077	0.057367284560639185	1.4382463572938746
0.46317571214392805	-1.6464831395612143	-0.5358066373527968	0.05742263446800859	1.4382193995629842
0.4636753623188406	-1.6466363729846245	-0.536443602970328	0.057477954612679495	1.4381925803112683
0.46417501249375315	-1.646789563718167	-0.5370807814294126	0.05753324490619103	1.438165899613646
0.4646746626686657	-1.646942711403221	-0.5377181730862762	0.057588505259798646	1.4381393575447758
0.4651743128435782	-1.6470958156798317	-0.5383557782975599	0.057643735584466255	1.4381129541791158
0.46567396301849073	-1.6472488761867716	-0.5389935974203671	0.05769893579087016	1.4380866895909672
0.4661736131934033	-1.6474018925614908	-0.539631630812293	0.0577541057894003	1.438060563854418
0.4666732633683158	-1.6475548644399867	-0.5402698788313536	0.05780924549015185	1.4380345770432423
0.4671729135432284	-1.6477077914569103	-0.5409083418359988	0.05786435480292584	1.4380087292310098
0.4676725637181409	-1.6478606732456227	-0.5415470201851791	0.05791943363723429	1.4379830204911173
0.46817221389305347	-1.648013509438118	-0.5421859142382914	0.05797448190229392	1.4379574508967354
0.468671864067966	-1.6481662996649014	-0.5428250243551482	0.05802949950702129	1.4379320205207076
0.46917151424287856	-1.648319043555178	-0.54346435089606	0.05808448636004041	1.437906729435704
0.4696711644177911	-1.6484717407368386	-0.5441038942217954	0.05813944236967736	1.4378815777142324
0.47017081459270366	-1.6486243908362157	-0.5447436546935361	0.05819436744395443	1.4378565654284148
0.4706704647676162	-1.6487769934783927	-0.5453836326729803	0.05824926149059938	1.4378316926502566
0.47117011494252875	-1.6489295482869206	-0.5460238285222474	0.058304124417034434	1.437806959451408
0.4716697651174413	-1.649082054883973	-0.5466642426038908	0.058358956130376755	1.437782365903319
0.47216941529235384	-1.649234512890484	-0.5473048752810155	0.058413756537448965	1.437757912077332
0.4726690654672664	-1.6493869219256043	-0.5479457269170763	0.05846852554475672	1.4377335980442216
0.4731687156421789	-1.649539281607398	-0.5485867978760625	0.05852326305850755	1.4377094238748276
0.47366836581709143	-1.6496915915522716	-0.5492280885224067	0.058577968984599	1.437685389639515
0.474168015992004	-1.6498438513753049	-0.5498695992209698	0.05863264322861697	1.437661495408526
0.4746676661669165	-1.649996060690038	-0.5505113303371149	0.058687285695841016	1.437637741251731
0.47516731634182907	-1.650148219108555	-0.551153282236622	0.058741896291235	1.4376141272387617
0.4756669665167416	-1.6503003262416431	-0.5517954552858179	0.05879647491945901	1.4375906534391092
0.47616661669165417	-1.6504523816983503	-0.5524378498513739	0.058851021484847006	1.4375673199217784
0.4766662668665667	-1.6506043850864305	-0.5530804663005161	0.05890553589142749	1.4375441267556477
0.47716591704147926	-1.6507563360121333	-0.5537233050009086	0.05896001804291013	1.4375210740093107
0.4776655672163918	-1.6509082340801573	-0.5543663663206592	0.059014467842684805	1.4374981617510307
0.47816521739130435	-1.6510600788936327	-0.555009650628345	0.05906888519382306	1.437475390048718
0.4786648675662169	-1.6512118700543894	-0.5556531582930223	0.05912326999907833	1.4374527589702
0.47916451774112945	-1.6513636071626334	-0.5562968896842339	0.05917762216088445	1.4374302685828946
0.479664167916042	-1.651515289816982	-0.556940845171923	0.059231941581346	1.4374079189538886
0.48016381809095454	-1.6516669176146581	-0.557585025126556	0.05928622816224984	1.437385710150085
0.4806634682658671	-1.6518184901511874	-0.5582294299190389	0.05934048180505427	1.4373636422379368
0.48116311844077964	-1.6519700070207122	-0.5588740599207284	0.05939470241089023	1.4373417152837646
0.4816627686156921	-1.652121467815755	-0.5595189155034874	0.05944888988056437	1.4373199293534966
0.4821624187906047	-1.652272872127283	-0.5601639970396364	0.05950304411455316	1.4372982845127622
0.4826620689655172	-1.6524242195446694	-0.560809304901923	0.059557165012998715	1.4372767808268676
0.48316171914042977	-1.652575509655742	-0.5614548394636246	0.05961125247571728	1.4372554183608057
0.4836613693153423	-1.6527267420467908	-0.5621006010984259	0.05966530640218636	1.4372341971793228
0.48416101949025486	-1.6528779163025253	-0.5627465901805332	0.05971932669155398	1.437213117346829
0.4846606696651674	-1.65302903200594	-0.5633928070845667	0.059773313242626726	1.4371921789273123
0.48516031984007996	-1.653180088738548	-0.5640392521856716	0.05982726595387977	1.4371713819845333
0.4856599700149925	-1.6533310860802064	-0.5646859258594187	0.059881184723445294	1.4371507265818957
0.48615962018990505	-1.6534820236092427	-0.5653328284818816	0.05993506944911901	1.4371302127825456
0.4866592703648176	-1.653632900902118	-0.5659799604295569	0.059988920028350025	1.4371098406490672
0.48715892053973014	-1.653783717534024	-0.5666273220794736	0.06004273635825216	1.4370896102440478
0.4876585707146427	-1.6539344730782135	-0.5672749138090729	0.06009651833558812	1.437069521629456
0.48815822088955524	-1.6540851671063868	-0.5679227359963084	0.06015026585677977	1.4370495748669905
0.4886578710644678	-1.6542357991886463	-0.5685707890195849	0.06020397881790023	1.437029770018071
0.48915752123938033	-1.6543863688934104	-0.5692190732577835	0.0602576571146749	1.4370101071437402
0.4896571714142929	-1.6545368757873318	-0.5698675890902435	0.06031130064247771	1.4369905863045962
0.49015682158920537	-1.6546873194355403	-0.5705163368968026	0.06036490929633459	1.4369712075610233
0.4906564717641179	-1.6548376994014247	-0.5711653170577525	0.06041848297091702	1.436951970972999
0.49115612193903047	-1.6549880152465275	-0.5718145299538365	0.06047202156053988	1.436932876599988
0.491655772113943	-1.6551382665309662	-0.5724639759663357	0.06052552495916993	1.4369139245013398
0.49215542228885556	-1.6552884528128788	-0.5731136554769172	0.060578993060407774	1.436895114735797
0.4926550724637681	-1.6554385736489434	-0.5737635688678049	0.060632425757504535	1.4368764473619515
0.49315472263868065	-1.655588628593872	-0.5744137165216362	0.06068582294334485	1.4368579224377993
0.4936543728135932	-1.6557386172008133	-0.5750640988215392	0.060739184510454604	1.4368395400211216
0.49415402298850575	-1.6558885390211464	-0.5757147161511451	0.06079251035099943	1.4368213001692713
0.4946536731634183	-1.656038393604358	-0.5763655688944882	0.06084580035677348	1.4368032029390967
0.49515332333833084	-1.6561881804984029	-0.5770166574361506	0.06089905441921298	1.436785248387256
0.4956529735132434	-1.6563378992492708	-0.5776679821611647	0.06095227242938392	1.4367674365698164
0.49615262368815594	-1.6564875494013145	-0.5783195434550125	0.061005454277981735	1.436749767542599
0.4966522738630685	-1.6566371304970622	-0.5789713417036927	0.061058599855335335	1.4367322413609591
0.49715192403798103	-1.6567866420772153	-0.5796233772936258	0.06111170905139672	1.436714858079833
0.4976515742128936	-1.6569360836806557	-0.5802756506117558	0.061164781755749	1.4366976177537059
0.4981512243878061	-1.6570854548445266	-0.5809281620454768	0.06121781785759845	1.436680520436729
0.4986508745627186	-1.6572347551041995	-0.5815809119826774	0.061270817245776786	1.4366635661826757
0.49915052473763116	-1.6573839839930788	-0.5822339008116925	0.06132377980873449	1.4366467550447648
0.4996501749125437	-1.6575331410427305	-0.5828871289213403	0.06137670543454328	1.4366300870757793
0.5001498250874563	-1.6576822257831045	-0.5835405967009564	0.061429594010898474	1.43661356232829
0.5006494752623688	-1.6578312377421094	-0.5841943045403055	0.0614824454251077	1.436597180854258
0.5011491254372814	-1.6579801764457058	-0.5848482528296067	0.06153525956409185	1.4365809427051286
0.5016487756121939	-1.6581290414182432	-0.5855024419596442	0.06158803631439525	1.4365648479321296
0.5021484257871065	-1.658277832181978	-0.5861568723215821	0.06164077556216503	1.4365488965858673
0.502648075962019	-1.658426548257396	-0.5868115443071265	0.0616934771931658	1.4365330887165881
0.5031477261369315	-1.658575189162979	-0.5874664583084148	0.06174614109276681	1.4365174243739949
0.5036473763118441	-1.6587237544154976	-0.5881216147180994	0.06179876714594944	1.436501903607514
0.5041470264867566	-1.6588722435295669	-0.5887770139292913	0.06185135523729838	1.436486526465872
0.5046466766616692	-1.659020656017994	-0.5894326563355522	0.0619039052510008	1.4364712929974597
0.5051463268365817	-1.6591689913917393	-0.5900885423309793	0.06195641707085243	1.4364562032502592
0.5056459770114943	-1.6593172491596442	-0.5907446723100948	0.062008890580244606	1.4364412572716203
0.5061456271864068	-1.659465428828765	-0.5914010466679243	0.0620613256621713	1.436426455108574
0.5066452773613194	-1.6596135299040073	-0.5920576657999481	0.06211372219922121	1.4364117968074819
0.5071449275362319	-1.6597615518884659	-0.5927145301021385	0.062166080073581244	1.4363972824143771
0.5076445777111445	-1.6599094942832346	-0.5933716399709529	0.06221839916703345	1.4363829119747749
0.508144227886057	-1.6600573565873866	-0.5940289958033185	0.06227067936095167	1.436368685533665
0.5086438780609696	-1.660205138297897	-0.5946865979966165	0.062322920536298135	1.4363546031354475
0.509143528235882	-1.6603528389099815	-0.5953444469487444	0.06237512257362914	1.4363406648242545
0.5096431784107947	-1.660500457916551	-0.5960025430580402	0.062427285353083645	1.4363268706434285
0.5101428285857071	-1.6606479948086685	-0.596660886723339	0.06247940875438934	1.436313220635981
0.5106424787606197	-1.6607954490753876	-0.5973194783439583	0.0625314926568585	1.4362997148444239
0.5111421289355322	-1.6609428202035321	-0.5979783183196633	0.06258353693938201	1.4362863533105776
0.5116417791104447	-1.661090107677986	-0.5986374070507203	0.0626355414804341	1.436273136075846
0.5121414292853573	-1.6612373109815557	-0.5992967449378541	0.06268750615806623	1.4362600631810931
0.5126410794602698	-1.661384429595002	-0.5999563323823153	0.06273943084991118	1.4362471346666625
0.5131407296351824	-1.6615314629969182	-0.600616169785743	0.06279131543316858	1.4362343505723107
0.5136403798100949	-1.6616784106638494	-0.6012762575503285	0.06284315978461877	1.4362217109372668
0.5141400299850075	-1.6618252720702922	-0.6019365960787296	0.0628949637806126	1.4362092158002713
0.51463968015992	-1.661972046688395	-0.6025971857740166	0.06294672729706406	1.4361968651993073
0.5151393303348326	-1.6621187339884569	-0.6032580270398102	0.06299845020946315	1.4361846591720453
0.5156389805097451	-1.6622653334385207	-0.6039191202801867	0.0630501323928634	1.4361725977554813
0.5161386306846577	-1.6624118445044334	-0.6045804658996732	0.06310177372188003	1.4361606809860044
0.5166382808595702	-1.6625582666499028	-0.605242064303292	0.06315337407069259	1.4361489088994397
0.5171379310344828	-1.6627045993365268	-0.60590391589655	0.06320493331304222	1.4361372815310924
0.5176375812093953	-1.662850842023627	-0.6065660210853814	0.06325645132222385	1.4361257989156024
0.5181372313843079	-1.6629969941683902	-0.6072283802762567	0.06330792797109484	1.4361144610870535
0.5186368815592204	-1.6631430552258604	-0.6078909938761016	0.06335936313206599	1.4361032680790025
0.519136531734133	-1.663289024648748	-0.6085538622922958	0.06341075667709867	1.4360922199242914
0.5196361819090455	-1.6634349018875716	-0.6092169859327142	0.06346210847770699	1.436081316655181
0.520135832083958	-1.66358068639061	-0.6098803652056626	0.06351341840495048	1.4360705583033326
0.5206354822588706	-1.663726377603933	-0.6105440005199859	0.06356468632944168	1.4360599448998042
0.5211351324337831	-1.6638719749713882	-0.6112078922849813	0.06361591212133663	1.436049476475074
0.5216347826086957	-1.6640174779344472	-0.6118720409103998	0.06366709565033232	1.4360391530588943
0.5221344327836082	-1.6641628859323518	-0.6125364468064658	0.0637182367856672	1.4360289746804327
0.5226340829585208	-1.6643081984020776	-0.6132011103838929	0.06376933539612063	1.4360189413682385
0.5231337331334333	-1.664453414778193	-0.6138660320538417	0.06382039135000643	1.436009053150122
0.5236333833083459	-1.664598534493087	-0.6145312122279833	0.06387140451517788	1.4359993100533623
0.5241330334832583	-1.664743556976784	-0.6151966513184408	0.06392237475901943	1.4359897121045542
0.524632683658171	-1.6648884816569236	-0.615862349737808	0.06397330194844662	1.4359802593295827
0.5251323338330834	-1.6650333079588333	-0.6165283078991339	0.06402418594990286	1.4359709517537107
0.525631984007996	-1.665178035305495	-0.6171945262159689	0.06407502662936157	1.4359617894015306
0.5261316341829085	-1.6653226631173879	-0.6178610051023037	0.06412582385231802	1.4359527722968362
0.5266312843578211	-1.665467190812768	-0.6185277449726064	0.06417657748379188	1.4359439004628998
0.5271309345327336	-1.6656116178074438	-0.6191947462418403	0.064227287388326	1.4359351739222388
0.5276305847076461	-1.665755943514883	-0.619862009325422	0.06427795342998091	1.4359265926967517
0.5281302348825587	-1.6659001673459422	-0.6205295346392202	0.06432857547233156	1.435918156807446
0.5286298850574712	-1.6660442887091922	-0.6211973225995886	0.06437915337846987	1.435909866274765
0.5291295352323838	-1.6661883070107224	-0.6218653736233231	0.06442968701099777	1.435901721118411
0.5296291854072963	-1.6663322216541934	-0.622533688127741	0.0644801762320326	1.4358937213573721
0.5301288355822089	-1.666476032040761	-0.6232022665305759	0.06453062090319542	1.4358858670098966
0.5306284857571214	-1.666619737569153	-0.6238711092500652	0.0645810208856169	1.435878158093534
0.531128135932034	-1.6667633376354893	-0.62454021670486	0.06463137603992654	1.4358705946250088
0.5316277861069465	-1.6669068316334958	-0.6252095893141266	0.06468168622626078	1.4358631766203895
0.5321274362818591	-1.6670502189543321	-0.6258792274974777	0.06473195130425342	1.4358559040949543
0.5326270864567716	-1.6671934989866377	-0.6265491316749828	0.0647821711330356	1.4358487770632393
0.5331267366316842	-1.6673366711165032	-0.6272193022671892	0.0648323455712345	1.4358417955390057
0.5336263868065967	-1.6674797347274233	-0.6278897396950907	0.06488247447696872	1.4358349595352138
0.5341260369815093	-1.6676226892004244	-0.6285604443801642	0.06493255770785004	1.4358282690641404
0.5346256871564218	-1.6677655339138697	-0.6292314167443391	0.06498259512097751	1.4358217241372024
0.5351253373313344	-1.6679082682434974	-0.6299026572099762	0.06503258657293341	1.4358153247650107
0.5356249875062469	-1.6680508915625307	-0.6305741661999557	0.06508253191978994	1.4358090709574491
0.5361246376811594	-1.6681934032414862	-0.6312459441375718	0.06513243101709636	1.4358029627235351
0.536624287856072	-1.6683358026483235	-0.6319179914465948	0.0651822837198831	1.435797000071547
0.5371239380309845	-1.6684780891482325	-0.6325903085512425	0.06523208988265634	1.4357911830088286
0.5376235882058971	-1.6686202621038988	-0.6332628958762082	0.06528184935939924	1.4357855115420552
0.5381232383808096	-1.6687623208751974	-0.6339357538466242	0.065331562003565	1.4357799856769418
0.5386228885557222	-1.668904264819371	-0.6346088828880797	0.06538122766807743	1.4357746054184237
0.5391225387306346	-1.6690460932909734	-0.6352822834266507	0.06543084620533063	1.4357693707705947
0.5396221889055473	-1.6691878056418314	-0.6359559558888308	0.065480417467181	1.4357642817367027
0.5401218390804597	-1.669329401220963	-0.6366299007015618	0.0655299413049467	1.435759338319058
0.5406214892553723	-1.6694708793748168	-0.6373041182922916	0.06557941756941216	1.435754540519266
0.5411211394302848	-1.6696122394468862	-0.637978609088854	0.06562884611081314	1.4357498883378834
0.5416207896051974	-1.6697534807780576	-0.6386533735195986	0.06567822677884744	1.4357453817747357
0.5421204397801099	-1.6698946027062513	-0.639328412013261	0.06572755942265958	1.4357410208285935
0.5426200899550225	-1.6700356045667837	-0.6400037249990802	0.06577684389085078	1.4357368054975226
0.543119740129935	-1.6701764856920287	-0.6406793129067154	0.0658260800314673	1.435732735778565
0.5436193903048476	-1.670317245411516	-0.6413551761662631	0.06587526769200025	1.4357288116678442
0.5441190404797601	-1.6704578830520536	-0.6420313152083177	0.0659244067193893	1.4357250331606703
0.5446186906546726	-1.670598397937456	-0.6427077304638521	0.06597349696000834	1.4357214002513203
0.5451183408295852	-1.6707387893887033	-0.6433844223643247	0.06602253825967344	1.435717912933162
0.5456179910044977	-1.6708790567240286	-0.644061391341663	0.06607153046363928	1.4357145711987578
0.5461176411794103	-1.6710191992584933	-0.6447386378281683	0.06612047341658642	1.4357113750394777
0.5466172913543228	-1.671159216304435	-0.6454161622566299	0.06616936696263118	1.4357083244459126
0.5471169415292354	-1.6712991071712557	-0.6460939650602787	0.0662182109453181	1.4357054194076926
0.5476165917041479	-1.6714388711652843	-0.6467720466727632	0.0662670052076145	1.4357026599133553
0.5481162418790605	-1.6715785075900078	-0.6474504075282002	0.06631574959191393	1.4357000459505724
0.548615892053973	-1.6717180157458762	-0.6481290480611152	0.06636444394002752	1.4356975775059795
0.5491155422288856	-1.6718573949303681	-0.6488079687064817	0.06641308809318508	1.4356952545652382
0.5496151924037981	-1.671996644437945	-0.6494871698997087	0.06646168189203143	1.4356930771129959
0.5501148425787107	-1.672135763559953	-0.65016665207663	0.06651022517662247	1.4356910451328015
0.5506144927536232	-1.6722747515849232	-0.6508464156735516	0.06655871778642837	1.4356891586074045
0.5511141429285358	-1.6724136077981344	-0.6515264611271682	0.06660715956032158	1.4356874175183327
0.5516137931034483	-1.6725523314817947	-0.6522067888746066	0.06665555033657884	1.435685821846087
0.5521134432783609	-1.6726909219151174	-0.6528873993534373	0.06670388995288032	1.4356843715702101
0.5526130934532734	-1.6728293783741879	-0.6535682930016666	0.06675217824630554	1.435683066669165
0.5531127436281859	-1.6729677001319228	-0.6542494702577135	0.06680041505332848	1.4356819071203077
0.5536123938030985	-1.6731058864581323	-0.6549309315604279	0.06684860020981719	1.4356808928999534
0.554112043978011	-1.673243936619485	-0.6556126773490751	0.06689673355102949	1.4356800239833531
0.5546116941529236	-1.6733818498794515	-0.6562947080633553	0.0669448149116118	1.4356793003446346
0.555111344327836	-1.6735196254983122	-0.6569770241433788	0.06699284412559434	1.4356787219568308
0.5556109945027486	-1.6736572627332107	-0.6576596260296981	0.06704082102639186	1.4356782887919233
0.5561106446776611	-1.6737947608379948	-0.6583425141632547	0.06708874544679526	1.4356780008207155
0.5566102948525737	-1.673932119063289	-0.6590256889854242	0.06713661721897321	1.4356778580128937
0.5571099450274862	-1.6740693366564523	-0.6597091509379824	0.06718443617446662	1.4356778603370013
0.5576095952023988	-1.674206412861675	-0.6603929004631495	0.06723220214419007	1.4356780077605333
0.5581092453773113	-1.6743433469197286	-0.6610769380035363	0.06727991495842303	1.4356783002497073
0.5586088955522239	-1.6744801380681	-0.6617612640021487	0.06732757444680872	1.4356787377696054
0.5591085457271364	-1.674616785540995	-0.6624458789024301	0.06737518043835439	1.4356793202841716
0.559608195902049	-1.6747532885693184	-0.6631307831482368	0.06742273276142713	1.4356800477562053
0.5601078460769615	-1.6748896463805085	-0.6638159771837937	0.06747023124374579	1.4356809201472205
0.5606074962518741	-1.6750258581987163	-0.6645014614537788	0.06751767571238664	1.435681937417603
0.5611071464267866	-1.6751619232446755	-0.6651872364032315	0.06756506599377227	1.4356830995265197
0.5616067966016991	-1.675297840735621	-0.6658733024775977	0.06761240191367181	1.435684406431825
0.5621064467766117	-1.6754336098855462	-0.666559660122754	0.06765968329720196	1.4356858580903273
0.5626060969515242	-1.6755692299047817	-0.6672463097849377	0.06770690996881558	1.435687454457387
0.5631057471264368	-1.6757047000003469	-0.6679332519108013	0.06775408175230568	1.4356891954872664
0.5636053973013493	-1.675840019375753	-0.6686204869473988	0.06780119847080036	1.4356910811329406
0.5641050474762619	-1.675975187230922	-0.6693080153421531	0.0678482599467563	1.4356931113460365
0.5646046976511744	-1.6761102027623396	-0.6699958375428852	0.0678952660019597	1.4356952860769832
0.565104347826087	-1.6762450651628784	-0.6706839539978163	0.06794221645752212	1.4356976052748427
0.5656039980009995	-1.676379773622006	-0.671372365155556	0.06798911113387857	1.4357000688875299
0.5661036481759121	-1.6765143273254042	-0.6720610714650705	0.06803594985077863	1.4357026768614483
0.5666032983508246	-1.6766487254552693	-0.672750073375733	0.06808273242729015	1.4357054291417832
0.5671029485257372	-1.6767829671901626	-0.6734393713372883	0.06812945868179245	1.4357083256723724
0.5676025987006497	-1.6769170517050287	-0.6741289657998641	0.06817612843197424	1.435711366395727
0.5681022488755623	-1.6770509781711547	-0.6748188572139742	0.0682227414948307	1.435714551252998
0.5686018990504748	-1.6771847457561362	-0.6755090460304799	0.06826929768665708	1.4357178801839647
0.5691015492253874	-1.677318353623839	-0.676199532700635	0.06831579682304915	1.435721353126984
0.5696011994002999	-1.6774518009344606	-0.6768903176760479	0.06836223871889754	1.4357249700190813
0.5701008495752123	-1.6775850868444313	-0.6775814014087111	0.06840862318838631	1.43572873079584
0.570600499750125	-1.677718210506528	-0.6782727843509856	0.06845495004498958	1.4357326353915392
0.5711001499250374	-1.6778511710695965	-0.6789644669555714	0.06850121910146402	1.4357366837388825
0.57159980009995	-1.6779839676787998	-0.6796564496755574	0.06854743016985167	1.4357408757692462
0.5720994502748625	-1.678116599475432	-0.6803487329643713	0.06859358306147129	1.4357452114125155
0.5725991004497751	-1.6782490655969649	-0.6810413172757958	0.06863967758691701	1.4357496905971354
0.5730987506246876	-1.6783813651770236	-0.6817342030639914	0.06868571355605707	1.435754313250079
0.5735984007996002	-1.678513497345339	-0.6824273907834348	0.06873169077802489	1.4357590792968427
0.5740980509745127	-1.6786454612277475	-0.6831208808889835	0.06877760906122157	1.4357639886614184
0.5745977011494253	-1.6787772559461995	-0.6838146738358325	0.06882346821330905	1.4357690412663362
0.5750973513243378	-1.678908880618642	-0.6845087700795126	0.068869268041206	1.4357742370325477
0.5755970014992504	-1.6790403343590825	-0.6852031700758963	0.06891500835108541	1.435779575879501
0.5760966516741629	-1.6791716162775456	-0.685897874281202	0.06896068894837173	1.4357850577251015
0.5765963018490755	-1.6793027254801034	-0.686592883151985	0.06900630963773677	1.4357906824857574
0.577095952023988	-1.6794336610686529	-0.6872881971451151	0.06905187022309309	1.4357964500761675
0.5775956021989006	-1.6795644221412651	-0.6879838167178322	0.06909737050759798	1.4358023604096672
0.5780952523738131	-1.679695007791699	-0.688679742327665	0.06914281029363971	1.4358084133977682
0.5785949025487256	-1.6798254171097995	-0.6893759744324855	0.06918818938284176	1.435814608950561
0.5790945527236382	-1.679955649181203	-0.6900725134904868	0.06923350757605547	1.4358209469764216
0.5795942028985507	-1.680085703087449	-0.6907693599601881	0.06927876467335786	1.4358274273821392
0.5800938530734633	-1.6802155779058658	-0.6914665143004051	0.06932396047404518	1.435834050072818
0.5805935032483758	-1.6803452727096595	-0.6921639769702904	0.06936909477663339	1.4358408149519608
0.5810931534232884	-1.680474786567742	-0.6928617484292806	0.06941416737884884	1.4358477219213248
0.5815928035982009	-1.680604118544927	-0.6935598291371627	0.06945917807763245	1.4358547708811038
0.5820924537731135	-1.6807332677016424	-0.6942582195539829	0.06950412666912603	1.4358619617296726
0.582592103948026	-1.680862233094098	-0.6949569201401152	0.06954901294867585	1.4358692943637585
0.5830917541229386	-1.680991013774205	-0.6956559313562254	0.06959383671082588	1.435876768678362
0.5835914042978511	-1.6811196087895515	-0.6963552536632835	0.06963859774931484	1.4358843845667475
0.5840910544727637	-1.6812480171833206	-0.6970548875225255	0.06968329585706894	1.4358921419203814
0.5845907046476762	-1.681376237994418	-0.6977548333955096	0.06972793082620417	1.4359000406290496
0.5850903548225888	-1.6815042702572536	-0.6984550917440504	0.06977250244801553	1.4359080805806685
0.5855900049975012	-1.6816321130018894	-0.6991556630302689	0.06981701051297859	1.4359162616614265
0.5860896551724138	-1.6817597652539402	-0.6998565477165679	0.06986145481074331	1.435924583755702
0.5865893053473263	-1.6818872260344824	-0.7005577462655908	0.06990583513012633	1.4359330467459965
0.5870889555222388	-1.68201449436014	-0.7012592591402735	0.06995015125911205	1.4359416505130094
0.5875886056971514	-1.6821415692430475	-0.7019610868038436	0.06999440298484906	1.4359503949356092
0.5880882558720639	-1.682268449690739	-0.7026632297197615	0.07003859009364027	1.4359592798907583
0.5885879060469765	-1.6823951347062025	-0.7033656883517564	0.07008271237094303	1.4359683052535566
0.589087556221889	-1.682521623287832	-0.7040684631638265	0.07012676960136485	1.4359774708972053
0.5895872063968016	-1.6826479144293915	-0.7047715546202141	0.07017076156865733	1.4359867766929935
0.5900868565717141	-1.6827740071199866	-0.7054749631854079	0.07021468805571256	1.4359962225102698
0.5905865067466267	-1.6828999003440832	-0.706178689324161	0.07025854884456072	1.4360058082164697
0.5910861569215392	-1.6830255930813913	-0.7068827335014463	0.07030234371636201	1.4360155336770224
0.5915858070964518	-1.6831510843069608	-0.7075870961824968	0.07034607245140678	1.4360253987554434
0.5920854572713643	-1.6832763729910334	-0.7082917778327633	0.07038973482910682	1.4360354033132081
0.5925851074462769	-1.6834014580991299	-0.7089967789179509	0.07043333062799559	1.4360455472098375
0.5930847576211894	-1.6835263385918842	-0.7097020999039587	0.07047685962571802	1.4360558303027604
0.593584407796102	-1.6836510134251406	-0.710407741256932	0.07052032159903125	1.436066252447406
0.5940840579710145	-1.6837754815499046	-0.7111137034432296	0.07056371632379828	1.4360768134971724
0.594583708145927	-1.6838997419122463	-0.7118199869294265	0.07060704357498288	1.4360875133033386
0.5950833583208396	-1.6840237934533595	-0.7125265921823029	0.07065030312664582	1.436098351715138
0.5955830084957521	-1.6841476351094895	-0.7132335196688561	0.07069349475194053	1.4361093285796924
0.5960826586706647	-1.6842712658118442	-0.7139407698562636	0.07073661822310624	1.4361204437419428
0.5965823088455772	-1.68439468448675	-0.7146483432119375	0.07077967331146881	1.4361316970447984
0.5970819590204898	-1.6845178900553608	-0.7153562402034221	0.07082265978742669	1.436143088328892
0.5975816091954023	-1.684640881433931	-0.7160644612985273	0.0708655774204594	1.4361546174328106
0.5980812593703149	-1.6847636575334917	-0.7167730069651798	0.07090842597910893	1.4361662841928409
0.5985809095452274	-1.684886217260055	-0.7174818776715307	0.07095120523098612	1.4361780884431405
0.59908055972014	-1.6850085595143947	-0.7181910738858689	0.07099391494275747	1.4361900300155594
0.5995802098950525	-1.6851306831922535	-0.7189005960766988	0.07103655488014911	1.4362021087398338
0.600079860069965	-1.6852525871840094	-0.7196104447126414	0.07107912480793195	1.4362143244432863
0.6005795102448775	-1.685374270374905	-0.7203206202625059	0.07112162448992486	1.4362266769510619
0.6010791604197901	-1.6854957316449315	-0.7210311231952565	0.07116405368898737	1.4362391660860039
0.6015788105947026	-1.685616969868724	-0.7217419539800088	0.07120641216701294	1.4362517916685846
0.6020784607696152	-1.6857379839155942	-0.7224531130859924	0.071248699684924	1.436264553516949
0.6025781109445277	-1.6858587726495868	-0.7231646009826284	0.0712909160026725	1.4362774514469587
0.6030777611194402	-1.6859793349292869	-0.7238764181394429	0.07133306087922782	1.436290485272037
0.6035774112943528	-1.6860996696078998	-0.7245885650260968	0.07137513407257541	1.4363036548032548
0.6040770614692653	-1.6862197755331407	-0.725301042112366	0.07141713533971	1.4363169598492251
0.6045767116441779	-1.6863396515473013	-0.7260138498681729	0.07145906443663379	1.4363304002161807
0.6050763618190904	-1.6864592964871117	-0.7267269887635206	0.07150092111834612	1.4363439757078647
0.605576011994003	-1.6865787091838205	-0.7274404592685527	0.07154270513884428	1.4363576861255969
0.6060756621689155	-1.6866978884630308	-0.7281542618534896	0.07158441625111246	1.4363715312681484
0.6065753123438281	-1.686816833144824	-0.7288683969886744	0.07162605420712187	1.4363855109318575
0.6070749625187406	-1.6869355420435888	-0.7295828651445184	0.07166761875782093	1.4363996249104807
0.6075746126936532	-1.687054013968027	-0.7302976667915329	0.07170910965313251	1.436413872995218
0.6080742628685657	-1.6871722477211721	-0.7310128024003073	0.07175052664194834	1.436428254974718
0.6085739130434783	-1.6872902421003482	-0.7317282724415103	0.07179186947212393	1.4364427706350806
0.6090735632183908	-1.687407995897062	-0.7324440773858798	0.071833137890472	1.4364574197597375
0.6095732133933034	-1.6875255078969884	-0.7331602177041909	0.07187433164275583	1.436472202129475
0.6100728635682159	-1.6876427768800624	-0.7338766938673228	0.0719154504736895	1.4364871175225062
0.6105725137431285	-1.6877598016202446	-0.7345935063461553	0.07195649412692416	1.4365021657142814
0.611072163918041	-1.6878765808856733	-0.7353106556116552	0.07199746234505068	1.436517346477627
0.6115718140929535	-1.6879931134384736	-0.7360281421347951	0.07203835486958692	1.436532659582591
0.6120714642678661	-1.6881093980348514	-0.7367459663866014	0.07207917144097765	1.4365481047965283
0.6125711144427786	-1.6882254334250122	-0.7374641288381273	0.07211991179858684	1.436563681884043
0.6130707646176912	-1.6883412183530342	-0.738182629960425	0.07216057568068925	1.436579390606882
0.6135704147926037	-1.6884567515569988	-0.73890147022457	0.07220116282446917	1.4365952307240655
0.6140700649675163	-1.688572031768818	-0.7396206501016513	0.0722416729660125	1.4366112019917283
0.6145697151424288	-1.688687057714289	-0.7403401700627459	0.07228210584030073	1.4366273041632003
0.6150693653173414	-1.6888018281130013	-0.7410600305789358	0.07232246118120632	1.4366435369889103
0.6155690154922538	-1.6889163416783297	-0.7417802321212765	0.07236273872148528	1.436659900216406
0.6160686656671664	-1.6890305971173647	-0.7425007751608096	0.07240293819277188	1.436676393590294
0.6165683158420789	-1.6891445931309068	-0.7432216601685389	0.07244305932557289	1.4366930168522416
0.6170679660169915	-1.6892583284134348	-0.7439428876154446	0.07248310184926211	1.4367097697409659
0.617567616191904	-1.68937180165305	-0.7446644579724623	0.07252306549207363	1.4367266519921864
0.6180672663668166	-1.6894850115314135	-0.7453863717104701	0.07256294998109492	1.4367436633385833
0.6185669165417291	-1.689597956723787	-0.7461086293002993	0.07260275504226307	1.4367608035098427
0.6190665667166417	-1.6897106358988925	-0.7468312312127091	0.07264248040035602	1.4367780722325374
0.6195662168915542	-1.68982304771897	-0.7475541779183954	0.07268212577898882	1.4367954692301939
0.6200658670664667	-1.6899351908396447	-0.7482774698879578	0.07272169090060418	1.4368129942231795
0.6205655172413793	-1.690047063909984	-0.7490011075919233	0.07276117548647003	1.4368306469287673
0.6210651674162918	-1.6901586655723857	-0.7497250915007213	0.0728005792566705	1.4368484270610409
0.6215648175912044	-1.690269994462558	-0.7504494220846767	0.07283990193010051	1.436866334330887
0.6220644677661169	-1.6903810492095301	-0.7511740998140082	0.07287914322445989	1.4368843684460217
0.6225641179410295	-1.6904918284354964	-0.7518991251588021	0.07291830285624465	1.436902529110854
0.623063768115942	-1.6906023307559113	-0.7526244985890339	0.07295738054074397	1.436920816026587
0.6235634182908546	-1.6907125547793282	-0.7533502205745302	0.07299637599202999	1.4369392288910698
0.6240630684657671	-1.6908224991074499	-0.7540762915849828	0.07303528892295456	1.4369577673988756
0.6245627186406797	-1.6909321623350535	-0.7548027120899332	0.07307411904514076	1.4369764312412272
0.6250623688155922	-1.691041543049933	-0.7555294825587602	0.07311286606897659	1.4369952201059606
0.6255620189905048	-1.6911506398328595	-0.756256603460663	0.07315152970360725	1.4370141336775022
0.6260616691654173	-1.6912594512575585	-0.7569840752646769	0.07319010965693046	1.4370331716368552
0.6265613193403299	-1.6913679758906888	-0.7577118984396509	0.073228605635589	1.4370523336615946
0.6270609695152424	-1.691476212291718	-0.7584400734542313	0.07326701734496247	1.437071619425761
0.627560619690155	-1.6915841590129417	-0.7591686007768511	0.07330534448916046	1.4370910285998997
0.6280602698650675	-1.6916918145994686	-0.759897480875753	0.07334358677101903	1.4371105608510428
0.62855992003998	-1.691799177589105	-0.7606267142189468	0.07338174389208986	1.4371302158426271
0.6290595702148926	-1.6919062465123416	-0.7613563012742041	0.07341981555263417	1.4371499932344887
0.629559220389805	-1.6920130198922916	-0.7620862425090514	0.07345780145161562	1.437169892682821
0.6300588705647177	-1.6921194962447486	-0.7628165383907958	0.07349570128669666	1.437189913840233
0.6305585207396301	-1.692225674077937	-0.76354718938644	0.07353351475422394	1.4372100563555408
0.6310581709145427	-1.6923315518926556	-0.7642781959627429	0.07357124154922791	1.4372303198739043
0.6315578210894552	-1.692437128182166	-0.7650095585861852	0.07360888136541316	1.4372507040367386
0.6320574712643678	-1.6925424014321284	-0.7657412777229434	0.07364643389514991	1.4372712084816752
0.6325571214392803	-1.692647370120532	-0.7664733538388956	0.07368389882946737	1.4372918328424908
0.6330567716141929	-1.6927520327177672	-0.7672057873996299	0.07372127585804879	1.4373125767492063
0.6335564217891054	-1.6928563876864398	-0.7679385788703914	0.07375856466921978	1.437333439827917
0.634056071964018	-1.6929604334813773	-0.7686717287161036	0.07379576494994315	1.4373544217008112
0.6345557221389305	-1.693064168549611	-0.7694052374013435	0.07383287638581124	1.4373755219861726
0.6350553723138431	-1.693167591330298	-0.770139105390348	0.07386989866103835	1.437396740298313
0.6355550224887556	-1.6932707002546517	-0.77087333314698	0.07390683145845202	1.4374180762475224
0.6360546726636682	-1.6933734937459313	-0.7716079211347256	0.07394367445948566	1.4374395294400804
0.6365543228385807	-1.6934759702193969	-0.7723428698167034	0.07398042734417258	1.4374610994782129
0.6370539730134932	-1.6935781280822266	-0.7730781796556309	0.074017089791136	1.437482785960038
0.6375536231884058	-1.6936799657334463	-0.773813851113797	0.07405366147757977	1.4375045884795181
0.6380532733633183	-1.6937814815639785	-0.7745498846531057	0.07409014207928549	1.4375265066265033
0.6385529235382309	-1.6938826739564852	-0.7752862807350075	0.07412653127059929	1.4375485399866144
0.6390525737131434	-1.6939835412853663	-0.7760230398205246	0.07416282872442677	1.437570688141243
0.639552223888056	-1.6940840819166765	-0.7767601623702127	0.07419903411222264	1.4375929506674952
0.6400518740629685	-1.6941842942081609	-0.7774976488441822	0.074235147103986	1.437615327138235
0.6405515242378811	-1.6942841765090781	-0.7782354997020465	0.07427116736824789	1.437637817121935
0.6410511744127936	-1.6943837271602333	-0.7789737154029471	0.07430709457206625	1.437660420182716
0.6415508245877062	-1.6944829444939065	-0.7797122964055133	0.07434292838101585	1.437683135880298
0.6420504747626187	-1.6945818268337887	-0.7804512431678715	0.07437866845918072	1.437705963769957
0.6425501249375313	-1.6946803724949198	-0.7811905561476099	0.07441431446914462	1.4377289034024756
0.6430497751124438	-1.6947785797836445	-0.7819302358017761	0.07444986607198283	1.43775195432412
0.6435494252873564	-1.6948764469975846	-0.782670282586885	0.07448532292725542	1.4377751160766212
0.6440490754622689	-1.6949739724255317	-0.7834106969588652	0.07452068469299526	1.4377983881971008
0.6445487256371815	-1.6950711543474593	-0.7841514793730886	0.07455595102570295	1.437821770218084
0.645048375812094	-1.6951679910343742	-0.7848926302843163	0.07459112158033407	1.4378452616673851
0.6455480259870064	-1.6952644807483352	-0.7856341501467167	0.0746261960102935	1.4378688620681326
0.646047676161919	-1.6953606217424075	-0.7863760394138471	0.0746611739674263	1.4378925709387418
0.6465473263368315	-1.6954564122605156	-0.7871182985386104	0.07469605510200557	1.4379163877927992
0.6470469765117441	-1.695551850537491	-0.7878609279732923	0.07473083906272807	1.4379403121391103
0.6475466266866566	-1.695646934798931	-0.7886039281694992	0.07476552549670099	1.4379643434815912
0.6480462768615692	-1.6957416632611908	-0.7893472995781703	0.0748001140494351	1.4379884813192718
0.6485459270364817	-1.6958360341312908	-0.7900910426495601	0.07483460436483474	1.4380127251462227
0.6490455772113943	-1.6959300456069144	-0.7908351578332169	0.0748689960851892	1.4380370744515774
0.6495452273863068	-1.696023695876257	-0.7915796455779734	0.07490328885116188	1.4380615287193892
0.6500448775612194	-1.6961169831180718	-0.7923245063319424	0.0749374823017834	1.4380860874287027
0.6505445277361319	-1.6962099055015067	-0.7930697405424677	0.07497157607443855	1.4381107500534145
0.6510441779110445	-1.6963024611861	-0.7938153486561437	0.07500556980485919	1.4381355160622802
0.651543828085957	-1.696394648321743	-0.7945613311187957	0.07503946312711511	1.438160384918897
0.6520434782608696	-1.6964864650485505	-0.7953076883754479	0.07507325567360225	1.438185356081597
0.6525431284357821	-1.6965779094968436	-0.7960544208703143	0.07510694707503407	1.4382104290034463
0.6530427786106947	-1.6966689797870877	-0.7968015290468001	0.07514053696043224	1.4382356031322037
0.6535424287856072	-1.6967596740297786	-0.7975490133474508	0.07517402495711432	1.43826087791023
0.6540420789605197	-1.696849990325463	-0.7982968742139711	0.07520741069068719	1.4382862527745222
0.6545417291354323	-1.6969399267646001	-0.799045112087191	0.07524069378503442	1.4383117271565973
0.6550413793103448	-1.6970294814275297	-0.7997937274070508	0.07527387386230695	1.4383373004824813
0.6555410294852574	-1.6971186523843964	-0.8005427206125812	0.0753069505429125	1.4383629721726543
0.6560406796601699	-1.697207437695089	-0.8012920921419007	0.07533992344550614	1.4383887416420047
0.6565403298350825	-1.6972958354091998	-0.8020418424321929	0.07537279218697991	1.438414608299815
0.657039980009995	-1.6973838435658797	-0.8027919719196644	0.07540555638244995	1.438440571549637
0.6575396301849076	-1.697471460193858	-0.8035424810395676	0.07543821564524925	1.438466630789327
0.6580392803598201	-1.6975586833113274	-0.8042933702261573	0.07547076958691527	1.438492785410955
0.6585389305347327	-1.6976455109258854	-0.8050446399126839	0.07550321781717975	1.4385190348007637
0.6590385807096452	-1.6977319410344798	-0.8057962905313665	0.07553555994395778	1.438545378339143
0.6595382308845578	-1.6978179716232906	-0.806548322513382	0.07556779557333652	1.4385718154005194
0.6600378810594703	-1.6979036006677148	-0.8073007362888379	0.07559992430956451	1.4385983453533797
0.6605375312343829	-1.6979888261322909	-0.8080535322867736	0.07563194575504217	1.4386249675601936
0.6610371814092953	-1.698073645970589	-0.8088067109351214	0.07566385951030845	1.438651681377347
0.6615368315842078	-1.6981580581251576	-0.8095602726606893	0.07569566517403042	1.4386784861550976
0.6620364817591204	-1.6982420605274693	-0.8103142178891499	0.07572736234299235	1.4387053812375463
0.6625361319340329	-1.6983256510978155	-0.8110685470450194	0.07575895061208421	1.4387323659625535
0.6630357821089455	-1.6984088277452833	-0.8118232605516417	0.07579042957429095	1.4387594396617311
0.663535432283858	-1.6984915883675935	-0.8125783588311482	0.07582179882067851	1.4387866016603172
0.6640350824587706	-1.6985739308511432	-0.8133338423044757	0.0758530579403863	1.4388138512772202
0.6645347326336831	-1.698655853070828	-0.8140897113913032	0.07588420652061134	1.4388411878248852
0.6650343828085957	-1.6987373528900043	-0.8148459665100596	0.0759152441465988	1.4388686106092607
0.6655340329835082	-1.6988184281604335	-0.8156026080778958	0.07594617040162994	1.4388961189297724
0.6660336831584208	-1.698899076722175	-0.816359636510661	0.07597698486700956	1.4389237120792404
0.6665333333333333	-1.698979296403529	-0.817117052222889	0.0760076871220547	1.4389513893438417
0.6670329835082459	-1.69905908502093	-0.817874855627766	0.0760382767440816	1.4389791500030233
0.6675326336831584	-1.6991384403788854	-0.8186330471371096	0.07606875330839354	1.4390069933294736
0.668032283858071	-1.6992173602699232	-0.8193916271613665	0.07609911638827004	1.4390349185890783
0.6685319340329835	-1.6992958424744582	-0.8201505961095634	0.07612936555495226	1.4390629250408247
0.6690315842078961	-1.6993738847607516	-0.8209099543893054	0.07615950037763225	1.4390910119367744
0.6695312343828086	-1.6994514848847893	-0.8216697024067307	0.0761895204234383	1.4391191785219684
0.6700308845577211	-1.6995286405902754	-0.8224298405665237	0.07621942525742569	1.439147424034438
0.6705305347326337	-1.6996053496084416	-0.8231903692718507	0.07624921444255943	1.4391757477050586
0.6710301849075462	-1.6996816096580616	-0.8239512889243679	0.07627888753970517	1.4392041487575564
0.6715298350824588	-1.6997574184453303	-0.8247125999241882	0.07630844410761484	1.4392326264084312
0.6720294852573713	-1.699832773663725	-0.8254743026698362	0.07633788370291131	1.4392611798668442
0.6725291354322839	-1.699907672994034	-0.826236397558272	0.07636720588008006	1.4392898083346548
0.6730287856071964	-1.699982114104165	-0.8269988849848166	0.0763964101914512	1.4393185110062683
0.673528435782109	-1.7000560946491083	-0.8277617653431528	0.07642549618718825	1.439347287068617
0.6740280859570215	-1.7001296122708431	-0.8285250390253001	0.07645446341527451	1.4393761357010886
0.6745277361319341	-1.700202664598253	-0.8292887064215871	0.07648331142149943	1.4394050560754728
0.6750273863068466	-1.7002752492470055	-0.830052767920615	0.07651203974944382	1.4394340473558584
0.6755270364817592	-1.7003473638195299	-0.8308172239092608	0.07654064794046855	1.4394631086986378
0.6760266866566716	-1.700419005904834	-0.8315820747726052	0.07656913553369671	1.4394922392523588
0.6765263368315843	-1.7004901730785011	-0.8323473208939586	0.07659750206600384	1.4395214381577248
0.6770259870064967	-1.7005608629025344	-0.8331129626547912	0.07662574707200018	1.4395507045474902
0.6775256371814093	-1.7006310729253005	-0.8338790004347325	0.07665387008401872	1.43958003754641
0.6780252873563218	-1.7007008006814384	-0.8346454346115375	0.07668187063210036	1.4396094362711807
0.6785249375312343	-1.700770043691693	-0.8354122655610401	0.07670974824397708	1.4396388998303038
0.6790245877061469	-1.7008387994629615	-0.8361794936571756	0.07673750244506247	1.439668427324148
0.6795242378810594	-1.7009070654880516	-0.8369471192718851	0.07676513275843111	1.4396980178447467
0.680023888055972	-1.7009748392456738	-0.8377151427751414	0.07679263870480772	1.4397276704758037
0.6805235382308845	-1.7010421182003042	-0.8384835645348941	0.07682001980255067	1.4397573842925877
0.6810231884057971	-1.701108899802109	-0.8392523849170512	0.07684727556763732	1.4397871583618864
0.6815228385807096	-1.7011751814868334	-0.8400216042854388	0.07687440551364834	1.439816991741914
0.6820224887556222	-1.7012409606756935	-0.84079122300178	0.07690140915175248	1.4398468834822393
0.6825221389305347	-1.7013062347753032	-0.8415612414256696	0.07692828599069235	1.4398768326237263
0.6830217891054473	-1.7013710011775516	-0.8423316599145328	0.07695503553676718	1.4399068381984548
0.6835214392803598	-1.7014352572594875	-0.8431024788235955	0.07698165729381742	1.4399368992296198
0.6840210894552724	-1.7014990003832584	-0.8438736985058631	0.07700815076321013	1.439967014731502
0.6845207396301849	-1.7015622278959435	-0.8446453193120714	0.07703451544382085	1.4399971837093317
0.6850203898050975	-1.7016249371295376	-0.8454173415906858	0.07706075083202094	1.440027405159287
0.68552003998001	-1.7016871254007482	-0.8461897656878342	0.07708685642165741	1.4400576780683363
0.6860196901549226	-1.7017487900109638	-0.846962591947297	0.07711283170403958	1.4400880014142248
0.6865193403298351	-1.7018099282461054	-0.8477358207104656	0.07713867616792111	1.4401183741653516
0.6870189905047476	-1.7018705373765073	-0.8485094523163051	0.07716438929948297	1.440148795280691
0.6875186406796602	-1.7019306146568578	-0.8492834871013374	0.07718997058231873	1.4401792637097435
0.6880182908545727	-1.7019901573260672	-0.850057925399594	0.0772154194974164	1.4402097783924455
0.6885179410294853	-1.7020491626071275	-0.8508327675425881	0.07724073552314116	1.440240338259055
0.6890175912043978	-1.7021076277070328	-0.8516080138592674	0.0772659181352185	1.4402709422300957
0.6895172413793104	-1.7021655498166481	-0.8523836646759962	0.07729096680671683	1.4403015892162674
0.6900168915542229	-1.7022229261106059	-0.8531597203165077	0.07731588100803045	1.4403322781183545
0.6905165417291355	-1.702279753747189	-0.8539361811018746	0.0773406602068616	1.4403630078271517
0.691016191904048	-1.7023360298682182	-0.8547130473504776	0.0773653038682033	1.4403937772233728
0.6915158420789606	-1.7023917515989158	-0.8554903193779492	0.07738981145432021	1.4404245851775506
0.692015492253873	-1.7024469160478175	-0.8562679974971604	0.07741418242473214	1.4404554305499737
0.6925151424287856	-1.7025015203066307	-0.8570460820181756	0.07743841623619539	1.440486312190575
0.6930147926036981	-1.7025555614501318	-0.8578245732482038	0.07746251234268381	1.4405172289388648
0.6935144427786107	-1.7026090365359992	-0.8586034714915679	0.07748647019537037	1.4405481796237836
0.6940140929535232	-1.7026619426047649	-0.8593827770496733	0.07751028924260987	1.4405791630636953
0.6945137431284358	-1.7027142766796441	-0.8601624902209627	0.07753396892991894	1.4406101780662433
0.6950133933033483	-1.702766035766403	-0.8609426113008721	0.07755750869995723	1.4406412234282422
0.6955130434782608	-1.70281721685327	-0.8617231405817989	0.07758090799250893	1.4406722979356332
0.6960126936531734	-1.7028678169107767	-0.8625040783530562	0.07760416624446294	1.4407034003633425
0.6965123438280859	-1.7029178328916372	-0.8632854249008286	0.0776272828897931	1.4407345294752067
0.6970119940029985	-1.7029672617306508	-0.8640671805081521	0.07765025735954074	1.4407656840238914
0.697511644177911	-1.7030161003445177	-0.8648493454548349	0.07767308908179166	1.4407968627507513
0.6980112943528236	-1.7030643456317487	-0.8656319200174503	0.07769577748165897	1.4408280643857643
0.6985109445277361	-1.7031119944725426	-0.8664149044692834	0.07771832198126252	1.4408592876474433
0.6990105947026487	-1.703159043728569	-0.8671982990802645	0.07774072199970598	1.440890531242656
0.6995102448775612	-1.703205490242981	-0.8679821041169719	0.07776297695306167	1.4409217938666588
0.7000098950524738	-1.7032513308401294	-0.8687663198425429	0.07778508625434472	1.4409530742028545
0.7005095452273863	-1.703296562325527	-0.8695509465166619	0.07780704931349573	1.4409843709227834
0.7010091954022989	-1.703341181485661	-0.8703359843954872	0.07782886553735817	1.4410156826859712
0.7015088455772114	-1.7033851850878636	-0.8711214337316239	0.07785053432965743	1.441047008139834
0.702008495752124	-1.703428569880204	-0.8719072947740856	0.07787205509098116	1.4410783459196006
0.7025081459270365	-1.7034713325912947	-0.8726935677682194	0.07789342721875545	1.4411096946481499
0.7030077961019491	-1.7035134699301768	-0.8734802529556801	0.07791465010722433	1.4411410529359425
0.7035074462768616	-1.703554978586191	-0.8742673505743856	0.07793572314742891	1.4411724193809063
0.7040070964517741	-1.703595855228793	-0.875054860858446	0.07795664572718294	1.441203792568306
0.7045067466266867	-1.7036360965074302	-0.8758427840381386	0.07797741723105264	1.441235171070641
0.7050063968015992	-1.7036756990514215	-0.8766311203398515	0.07799803704033458	1.441266553447558
0.7055060469765118	-1.7037146594697208	-0.8774198699860155	0.07801850453302969	1.44129793824567
0.7060056971514242	-1.703752974350893	-0.878209033195094	0.07803881908382596	1.4413293239985372
0.7065053473263369	-1.7037906402628338	-0.8789986101814818	0.07805898006406997	1.4413607092264449
0.7070049975012493	-1.7038276537527253	-0.8797886011555014	0.07807898684174806	1.4413920924363839
0.707504647676162	-1.7038640113468	-0.8805790063233154	0.07809883878145991	1.441423472121854
0.7080042978510744	-1.7038997095502244	-0.8813698258868893	0.07811853524439633	1.44145484676278
0.708503948025987	-1.7039347448469453	-0.8821610600439387	0.07813807558831548	1.4414862148254022
0.7090035982008995	-1.7039691136995059	-0.882952708987867	0.07815745916751833	1.441517574762116
0.7095032483758121	-1.7040028125489093	-0.8837447729077229	0.07817668533282505	1.4415489250113833
0.7100028985507246	-1.7040358378144458	-0.884537251988133	0.07819575343155008	1.4415802639975872
0.7105025487256372	-1.7040681858935287	-0.8853301464092521	0.07821466280747758	1.4416115901309157
0.7110021989005497	-1.7040998531615532	-0.886123456346718	0.07823341280083775	1.4416429018072434
0.7115018490754623	-1.704130835971667	-0.8869171819715574	0.07825200274827857	1.441674197407956
0.7120014992503748	-1.704161130654697	-0.8877113234501806	0.07827043198284506	1.4417054752998986
0.7125011494252873	-1.7041907335188868	-0.8885058809442735	0.07828869983394934	1.4417367338351612
0.7130007996001999	-1.704219640849797	-0.8893008546107775	0.07830680562734822	1.4417679713510152
0.7135004497751124	-1.7042478489100963	-0.8900962446018036	0.07832474868511546	1.4417991861697377
0.714000099950025	-1.7042753539393973	-0.8908920510645866	0.07834252832561606	1.441830376598494
0.7144997501249375	-1.704302152154071	-0.8916882741414136	0.07836014386347934	1.4418615409291808
0.7149994002998501	-1.704328239747096	-0.8924849139695686	0.07837759460957336	1.4418926774383263
0.7154990504747626	-1.704353612887847	-0.8932819706812722	0.07839487987097686	1.4419237843869057
0.7159987006496752	-1.7043782677219548	-0.8940794444036165	0.07841199895095327	1.441954860020247
0.7164983508245877	-1.7044022003710724	-0.8948773352584896	0.0784289511489217	1.4419859025678392
0.7169980009995003	-1.7044254069327427	-0.8956756433625309	0.07844573576043108	1.4420169102432316
0.7174976511744128	-1.7044478834801788	-0.8964743688270506	0.07846235207713091	1.4420478812438626
0.7179973013493254	-1.7044696260621037	-0.8972735117579732	0.0784787993867443	1.4420788137509333
0.7184969515242379	-1.7044906307025363	-0.8980730722557616	0.07849507697303844	1.4421097059292396
0.7189966016991505	-1.704510893400615	-0.8988730504153545	0.07851118411579641	1.4421405559270306
0.719496251874063	-1.7045304101304015	-0.8996734463260955	0.0785271200907885	1.4421713618758594
0.7199959020489756	-1.7045491768406993	-0.9004742600716693	0.07854288416974291	1.4422021218904393
0.7204955522238881	-1.7045671894548426	-0.9012754917300291	0.0785584756203165	1.4422328340684694
0.7209952023988005	-1.7045844438705053	-0.9020771413733193	0.07857389370606445	1.4422634964905001
0.7214948525737132	-1.7046009359594936	-0.9028792090678094	0.0785891376864106	1.4422941072197533
0.7219945027486256	-1.704616661567555	-0.9036816948738197	0.07860420681661737	1.4423246643019785
0.7224941529235382	-1.704631616514196	-0.9044845988456606	0.07861910034775609	1.4423551657653153
0.7229938030984507	-1.7046457965924247	-0.9052879210315314	0.07863381752667394	1.442385609620077
0.7234934532733633	-1.7046591975685867	-0.9060916614734715	0.07864835759596488	1.4424159938586267
0.7239931034482758	-1.704671815182145	-0.9068958202072697	0.07866271979393771	1.442446316455205
0.7244927536231884	-1.7046836451454674	-0.9077003972623932	0.07867690335458405	1.4424765753657587
0.7249924037981009	-1.704694683143598	-0.9085053926618971	0.07869090750754598	1.4425067685277593
0.7254920539730135	-1.7047049248340969	-0.9093108064223798	0.07870473147808611	1.4425368938600802
0.725991704147926	-1.704714365846745	-0.9101166385538567	0.07871837448705155	1.4425669492627509
0.7264913543228386	-1.7047230017833952	-0.9109228890597187	0.07873183575084412	1.4425969326168535
0.7269910044977511	-1.7047308282177103	-0.9117295579366292	0.07874511448138534	1.4426268417843013
0.7274906546726637	-1.7047378406949505	-0.9125366451744465	0.0787582098860836	1.4426566746076743
0.7279903048475762	-1.7047440347317688	-0.9133441507561489	0.07877112116780079	1.4426864289100612
0.7284899550224888	-1.70474940581593	-0.9141520746577344	0.07878384752481678	1.44271610249482
0.7289896051974013	-1.704753949406177	-0.9149604168481589	0.07879638815079772	1.4427456931454952
0.7294892553723138	-1.7047576609318726	-0.9157691772892167	0.07880874223475745	1.4427751986255026
0.7299889055472264	-1.7047605357928823	-0.9165783559354875	0.07882090896102616	1.4428046166780593
0.7304885557221389	-1.7047625693592692	-0.9173879527342229	0.07883288750921258	1.4428339450259253
0.7309882058970515	-1.7047637569710763	-0.9181979676252741	0.07884467705416928	1.442863181371237
0.731487856071964	-1.7047640939380895	-0.9190084005409868	0.07885627676595619	1.4428923233953082
0.7319875062468766	-1.7047635755395978	-0.9198192514061239	0.0788676858098049	1.4429213687584472
0.7324871564217891	-1.7047621970241362	-0.9206305201377644	0.07887890334608091	1.4429503150997458
0.7329868065967017	-1.704759953609247	-0.9214422066452107	0.07888992853024722	1.4429791600368846
0.7334864567716142	-1.7047568404812234	-0.922254310829894	0.07890076051282648	1.443007901165928
0.7339861069465268	-1.704752852794863	-0.9230668325852776	0.07891139843936322	1.4430365360611308
0.7344857571214393	-1.7047479856732155	-0.923879771796766	0.07892184145038618	1.4430650622747245
0.7349854072963519	-1.704742234207323	-0.9246931283416024	0.07893208868136924	1.443093477336722
0.7354850574712644	-1.7047355934559507	-0.9255069020887633	0.07894213926269242	1.4431217787546813
0.735984707646177	-1.70472805844534	-0.9263210928988675	0.07895199231960288	1.4431499640135226
0.7364843578210895	-1.7047196241689417	-0.9271357006240722	0.07896164697217543	1.4431780305753061
0.7369840079960019	-1.7047102855871366	-0.927950725107969	0.07897110233527202	1.4432059758790026
0.7374836581709145	-1.7047000376269759	-0.928766166185474	0.07898035751850138	1.4432337973402847
0.737983308345827	-1.7046888751819034	-0.929582023682734	0.0789894116261783	1.4432614923513063
0.7384829585207396	-1.7046767931114968	-0.9303982974170119	0.0789982637572829	1.4432890582804858
0.7389826086956521	-1.704663786241161	-0.9312149871965791	0.07900691300541791	1.4433164924722635
0.7394822588705647	-1.704649849361869	-0.9320320928206092	0.07901535845876737	1.4433437922468828
0.7399819090454772	-1.7046349772298814	-0.9328496140790726	0.07902359920005458	1.4433709549001683
0.7404815592203898	-1.7046191645664281	-0.9336675507526033	0.07903163430649754	1.4433979777032628
0.7409812093953023	-1.7046024060574725	-0.9344859026124158	0.07903946284976802	1.4434248579024416
0.7414808595702149	-1.7045846963533675	-0.9353046694201681	0.07904708389594595	1.4434515927188185
0.7419805097451274	-1.7045660300685925	-0.9361238509278533	0.07905449650547601	1.4434781793481475
0.74248015992004	-1.7045464017814482	-0.9369434468776875	0.07906169973312341	1.4435046149605597
0.7429798100949525	-1.7045258060337471	-0.937763457001978	0.07906869262792789	1.4435308967003189
0.7434794602698651	-1.7045042373305295	-0.9385838810230211	0.07907547423315947	1.4435570216855842
0.7439791104447776	-1.7044816901397235	-0.9394047186529585	0.07908204358627116	1.44358298700813
0.7444787606196902	-1.704458158891882	-0.9402259695936798	0.07908839971885412	1.443608789733142
0.7449784107946027	-1.7044336379798222	-0.9410476335366689	0.07909454165658925	1.4436344268989054
0.7454780609695152	-1.7044081217583484	-0.9418697101629102	0.07910046841920142	1.4436598955165827
0.7459777111444278	-1.7043816045439013	-0.942692199142731	0.0791061790204102	1.4436851925699343
0.7464773613193403	-1.7043540806142634	-0.943515100135693	0.0791116724678829	1.4437103150150659
0.7469770114942529	-1.704325544208214	-0.9443384127904516	0.07911694776318505	1.4437352597801443
0.7474766616691654	-1.7042959895252054	-0.9451621367446269	0.07912200390173128	1.4437600237651373
0.747976311844078	-1.704265410725044	-0.9459862716246716	0.07912683987273615	1.4437846038415516
0.7484759620189905	-1.7042338019275105	-0.9468108170457219	0.07913145465916217	1.443808996852103
0.7489756121939031	-1.7042011572120983	-0.9476357726114881	0.07913584723767216	1.4438331996105254
0.7494752623688156	-1.7041674706175913	-0.9484611379140866	0.07914001657857483	1.4438572089011996
0.7499749125437282	-1.7041327361417724	-0.9492869125339183	0.07914396164577506	1.443881021478925
0.7504745627186407	-1.7040969477410437	-0.950113096039519	0.07914768139672047	1.4439046340686037
0.7509742128935533	-1.7040600993300852	-0.95093968798741	0.07915117478234912	1.4439280433649502
0.7514738630684658	-1.7040221847815016	-0.9517666879219656	0.07915444074703605	1.4439512460322073
0.7519735132433784	-1.7039831979254438	-0.9525940953752521	0.07915747822853884	1.4439742387038277
0.7524731634182908	-1.7039431325492786	-0.9534219098668902	0.07916028615794446	1.4439970179821984
0.7529728135932034	-1.7039019823972008	-0.9542501309039009	0.07916286345961314	1.4440195804383265
0.7534724637681159	-1.7038597411698273	-0.9550787579805317	0.07916520905112177	1.4440419226114842
0.7539721139430284	-1.7038164025238978	-0.9559077905781403	0.07916732184321064	1.4440640410089811
0.754471764117941	-1.7037719600718277	-0.9567372281650036	0.0791692007397236	1.4440859321057773
0.7549714142928535	-1.7037264073813665	-0.9575670701961804	0.07917084463755314	1.4441075923442004
0.7554710644677661	-1.7036797379751802	-0.958397316113333	0.0791722524265802	1.4441290181336037
0.7559707146426786	-1.7036319453304811	-0.9592279653445765	0.07917342298961735	1.4441502058500502
0.7564703648175912	-1.7035830228786322	-0.9600590173043132	0.07917435520234929	1.4441711518359794
0.7569700149925037	-1.7035329640047359	-0.9608904713930617	0.07917504793327229	1.4441918523998771
0.7574696651674163	-1.7034817620472245	-0.9617223269972818	0.07917550004363408	1.4442123038159127
0.7579693153423288	-1.7034294102974936	-0.9625545834892243	0.07917571038737388	1.444232502323658
0.7584689655172414	-1.7033759019994283	-0.9633872402267325	0.07917567781105873	1.4442524441276576
0.7589686156921539	-1.703321230349036	-0.9642202965530758	0.07917540115382274	1.44427212539715
0.7594682658670665	-1.7032653884940105	-0.9650537517967899	0.07917487924730388	1.444291542265684
0.759967916041979	-1.7032083695332896	-0.965887605271462	0.07917411091557905	1.4443106908307533
0.7604675662168916	-1.7031501665166522	-0.9667218562755813	0.07917309497510143	1.4443295671534588
0.7609672163918041	-1.7030907724442694	-0.9675565040923306	0.07917183023463437	1.444348167258126
0.7614668665667167	-1.7030301802662613	-0.9683915479894153	0.07917031549518576	1.4443664871319357
0.7619665167416292	-1.7029683828822715	-0.9692269872188699	0.07916854954994228	1.444384522724563
0.7624661669165417	-1.702905373141004	-0.970062821016862	0.0791665311842016	1.4444022699477914
0.7629658170914543	-1.7028411438397637	-0.9708990486035016	0.0791642591753042	1.4444197246751151
0.7634654672663668	-1.7027756877240123	-0.9717356691826404	0.07916173229256557	1.4444368827413705
0.7639651174412794	-1.7027089974869105	-0.972572681941683	0.07915894929720671	1.4444537399423556
0.7644647676161919	-1.7026410657688242	-0.9734100860513697	0.07915590894228342	1.4444702920343964
0.7649644177911045	-1.7025718851568827	-0.9742478806655945	0.0791526099726165	1.44448653473398
0.765464067966017	-1.7025014481844776	-0.9750860649211704	0.07914905112471897	1.4445024637173376
0.7659637181409296	-1.702429747330793	-0.9759246379376474	0.07914523112672467	1.444518074620037
0.766463368315842	-1.7023567750203052	-0.9767635988170779	0.07914114869831432	1.4445333630365584
0.7669630184907547	-1.7022825236223114	-0.9776029466438203	0.0791368025506424	1.4445483245198973
0.7674626686656671	-1.702206985450387	-0.9784426804843025	0.07913219138626078	1.4445629545811
0.7679623188405797	-1.702130152761941	-0.9792827993868225	0.07912731389904541	1.444577248688891
0.7684619690154922	-1.7020520177576577	-0.9801233023813076	0.07912216877411793	1.4445912022691854
0.7689616191904048	-1.701972572580996	-0.9809641884790982	0.07911675468776894	1.4446048107046816
0.7694612693653173	-1.701891809317679	-0.9818054566727125	0.0791110703073805	1.4446180693344008
0.7699609195402299	-1.7018097199951545	-0.9826471059356209	0.07910511429134617	1.4446309734532563
0.7704605697151424	-1.7017262965820714	-0.9834891352220088	0.07909888528899207	1.4446435183115798
0.7709602198900549	-1.7016415309877282	-0.9843315434665342	0.07909238194049507	1.4446556991146655
0.7714598700649675	-1.7015554150615377	-0.9851743295840908	0.07908560287680184	1.4446675110223046
0.77195952023988	-1.701467940592483	-0.9860174924695618	0.0790785467195464	1.4446789491483185
0.7724591704147926	-1.7013790993085491	-0.9868610309975765	0.07907121208096596	1.4446900085600913
0.7729588205897051	-1.7012888828761674	-0.9877049440222521	0.07906359756381708	1.4447006842780605
0.7734584707646177	-1.7011972828996378	-0.9885492303769455	0.07905570176128963	1.4447109712752517
0.7739581209395302	-1.7011042909205696	-0.9893938888739977	0.07904752325692144	1.4447208644767766
0.7744577711144428	-1.701009898417285	-0.9902389183044636	0.0790390606245099	1.4447303587593354
0.7749574212893553	-1.700914096804241	-0.9910843174378597	0.07903031242802437	1.444739448950711
0.7754570714642679	-1.7008168774314274	-0.9919300850218868	0.07902127722151663	1.4447481298292544
0.7759567216391804	-1.7007182315837606	-0.9927762197821601	0.07901195354902982	1.4447563961233674
0.776456371814093	-1.7006181504805014	-0.993622720421943	0.07900233994450893	1.444764242510982
0.7769560219890055	-1.7005166252746124	-0.9944695856218588	0.07899243493170663	1.4447716636190322
0.7774556721639181	-1.7004136470521485	-0.9953168140396156	0.07898223702409056	1.4447786540229075
0.7779553223388306	-1.700309206831617	-0.9961644043097108	0.0789717447247482	1.4447852082459198
0.7784549725137432	-1.7002032955633672	-0.9970123550431511	0.07896095652629248	1.444791320758747
0.7789546226886557	-1.7000959041289163	-0.9978606648271561	0.0789498709107637	1.4447969859788732
0.7794542728635682	-1.6999870233403258	-0.9987093322248607	0.07893848634953271	1.4448021982700539
0.7799539230384808	-1.6998766439395245	-0.9995583557750111	0.07892680130320123	1.4448069519417008
0.7804535732133933	-1.6997647565976484	-1.0004077339916613	0.0789148142215019	1.4448112412483383
0.7809532233883059	-1.6996513519143746	-1.0012574653638626	0.0789025235431974	1.4448150603890004
0.7814528735632184	-1.6995364204172416	-1.0021075483553563	0.0788899276959778	1.4448184035066713
0.781952523738131	-1.6994199525609424	-1.0029579814042433	0.07887702509635626	1.4448212646876393
0.7824521739130434	-1.6993019387266552	-1.00380876292267	0.07886381414956513	1.4448236379609418
0.782951824087956	-1.6991823692213206	-1.0046598912965043	0.07885029324944938	1.4448255172977056
0.7834514742628685	-1.6990612342769247	-1.0055113648849905	0.07883646077835872	1.444826896610557
0.7839511244377811	-1.6989385240498072	-1.0063631820204348	0.07882231510704032	1.4448277697529928
0.7844507746126936	-1.6988142286199006	-1.0072153410078473	0.07880785459452753	1.4448281305187316
0.7849504247876062	-1.6986883379900166	-1.0080678401246095	0.07879307758802975	1.4448279726410824
0.7854500749625187	-1.6985608420850742	-1.0089206776201078	0.07877798242281857	1.444827289792271
0.7859497251374313	-1.6984317307513799	-1.0097738517154018	0.07876256742211567	1.4448260755828186
0.7864493753123438	-1.6983009937558324	-1.0106273606028453	0.07874683089697611	1.4448243235608296
0.7869490254872564	-1.69816862078517	-1.0114812024457387	0.07873077114617241	1.4448220272113554
0.7874486756621689	-1.6980346014451828	-1.0123353753779452	0.07871438645607642	1.4448191799556875
0.7879483258370814	-1.6978989252599228	-1.0131898775035262	0.07869767510054006	1.4448157751506665
0.788447976011994	-1.697761581670897	-1.0140447068963572	0.07868063534077362	1.4448118060879798
0.7889476261869065	-1.6976225600362846	-1.0148998615997487	0.07866326542522542	1.4448072659934683
0.7894472763618191	-1.6974818496300816	-1.0157553396260506	0.07864556358945547	1.4448021480263848
0.7899469265367316	-1.697339439641301	-1.0166111389562584	0.07862752805601218	1.4447964452786748
0.7904465767116442	-1.6971953191731153	-1.0174672575396126	0.07860915703430413	1.4447901507742387
0.7909462268865567	-1.697049477242031	-1.018323693293193	0.07859044872047313	1.4447832574681878
0.7914458770614693	-1.696901902777007	-1.0191804441015062	0.07857140129726285	1.4447757582460803
0.7919455272363818	-1.6967525846186	-1.0200375078160697	0.07855201293388828	1.4447676459231642
0.7924451774112944	-1.6966015115180801	-1.020894882254985	0.0785322817859019	1.4447589132435932
0.7929448275862069	-1.696448672136589	-1.0217525652025137	0.0785122059950612	1.4447495528796943
0.7934444777611195	-1.6962940550441115	-1.0226105544086237	0.07849178368918693	1.444739557431021
0.793944127936032	-1.6961376487186954	-1.023468847588577	0.07847101298202984	1.4447289194237318
0.7944437781109446	-1.6959794415455418	-1.0243274424224627	0.07844989197313205	1.44471763130972
0.7949434282858571	-1.69581942181588	-1.025186336554731	0.07842841874767696	1.4447056854656362
0.7954430784607697	-1.6956575777263059	-1.026045527593772	0.0784065913763578	1.4446930741923272
0.7959427286356822	-1.6954938973775628	-1.0269050131114001	0.07838440791522153	1.4446797897137127
0.7964423788105947	-1.6953283687737792	-1.0277647906424179	0.07836186640553025	1.444665824176144
0.7969420289855073	-1.6951609798213565	-1.028624857684112	0.07833896487360704	1.4446511696473938
0.7974416791604197	-1.6949917183280458	-1.0294852116957829	0.07831570133068791	1.4446358181158476
0.7979413293353323	-1.6948205720019034	-1.0303458500982294	0.07829207377276755	1.4446197614895588
0.7984409795102448	-1.694647528450324	-1.0312067702732755	0.0782680801804468	1.4446029915954064
0.7989406296851574	-1.6944725751789538	-1.0320679695632242	0.0782437185187738	1.4445855001781034
0.7994402798600699	-1.6942956995907665	-1.0329294452703852	0.07821898673709006	1.4445672788994095
0.7999399300349825	-1.6941168889847953	-1.0337911946565022	0.07819388276886133	1.4445483193369453
0.800439580209895	-1.6939361305553429	-1.0346532149422742	0.0781684045315263	1.4445286129835466
0.8009392303848076	-1.693753411390681	-1.0355155033067658	0.07814254992632311	1.4445081512460456
0.8014388805597201	-1.6935687184720423	-1.0363780568868977	0.0781163168381255	1.4444869254444146
0.8019385307346327	-1.6933820386725504	-1.037240872776871	0.07808970313527626	1.444464926810771
0.8024381809095452	-1.6931933587560324	-1.0381039480276197	0.07806270666941255	1.4444421464883412
0.8029378310844578	-1.6930026653759336	-1.0389672796462233	0.07803532527529497	1.4444185755304784
0.8034374812593703	-1.6928099450741574	-1.039830864595338	0.07800755677063174	1.4443942048996081
0.8039371314342828	-1.6926151842798747	-1.040694699792605	0.07797939895589918	1.4443690254661803
0.8044367816091954	-1.6924183693083878	-1.0415587821100534	0.07795084961416383	1.444343028007623
0.8049364317841079	-1.6922194863599664	-1.0424231083735007	0.07792190651090075	1.4443162032073265
0.8054360819590205	-1.6920185215185382	-1.0432876753619311	0.07789256739380426	1.444288541653443
0.805935732133933	-1.6918154607505607	-1.0441524798068704	0.0778628299926049	1.4442600338378637
0.8064353823088456	-1.6916102899037553	-1.0450175183917572	0.07783269201887812	1.4442306701551015
0.8069350324837581	-1.6914029947058788	-1.0458827877513093	0.07780215116585323	1.4442004409011595
0.8074346826586707	-1.6911935607634192	-1.0467482844708562	0.07777120510821685	1.444169336272381
0.8079343328335832	-1.6909819735602756	-1.0476140050856806	0.07773985150191422	1.4441373463642089
0.8084339830084958	-1.69076821845659	-1.0484799460803582	0.07770808798395457	1.4441044611701834
0.8089336331834083	-1.6905522806873194	-1.049346103888066	0.07767591217220392	1.4440706705806157
0.8094332833583209	-1.6903341453609206	-1.0502124748898893	0.07764332166518027	1.4440359643814036
0.8099329335332334	-1.6901137974580251	-1.0510790554141325	0.07761031404184664	1.4440003322528339
0.810432583708146	-1.6898912218300568	-1.0519458417355838	0.07757688686139944	1.4439637637683307
0.8109322338830585	-1.6896664031978683	-1.0528128300748125	0.07754303766305584	1.4439262483931992
0.8114318840579711	-1.6894393261502634	-1.053680016597425	0.07750876396583345	1.4438877754833137
0.8119315342328836	-1.6892099751427245	-1.0545473974133253	0.07747406326833753	1.443848334283937
0.812431184407796	-1.6889783344957945	-1.0554149685759446	0.07743893304853043	1.4438079139282496
0.8129308345827087	-1.6887443883937368	-1.0562827260814813	0.07740337076351118	1.443766503436131
0.8134304847576211	-1.688508120883026	-1.0571506658681218	0.07736737384928526	1.443724091712797
0.8139301349325337	-1.6882695158708574	-1.0580187838152455	0.0773309397205331	1.4436806675474174
0.8144297851074462	-1.6880285571236335	-1.0588870757426234	0.07729406577037516	1.4436362196117611
0.8149294352823588	-1.687785228265378	-1.0597555374095884	0.07725674937013127	1.4435907364587057
0.8154290854572713	-1.687539512776299	-1.0606241645142227	0.07721898786908458	1.4435442065209791
0.8159287356321839	-1.6872913939910368	-1.0614929526925017	0.07718077859422835	1.4434966181094948
0.8164283858070964	-1.6870408550972618	-1.0623618975174467	0.07714211885002681	1.4434479594121288
0.816928035982009	-1.6867878791339035	-1.0632309944982428	0.07710300591815639	1.4433982184920362
0.8174276861569215	-1.6865324489895943	-1.0641002390793777	0.07706343705725373	1.4433473832862742
0.8179273363318341	-1.6862745474009746	-1.06496962663972	0.07702340950265582	1.4432954416042179
0.8184269865067466	-1.686014156951031	-1.065839152491631	0.07698292046613815	1.4432423811260326
0.8189266366816592	-1.6857512600673707	-1.0667088118800179	0.0769419671356476	1.4431881894011023
0.8194262868565717	-1.6854858390205012	-1.067578599981414	0.07690054667503277	1.4431328538464316
0.8199259370314843	-1.685217875922089	-1.0684485119030094	0.07685865622377068	1.443076361745047
0.8204255872063968	-1.6849473527231849	-1.0693185426816876	0.07681629289668916	1.443018700244364
0.8209252373813093	-1.6846742512124067	-1.070188687283041	0.07677345378368394	1.4429598563545019
0.8214248875562219	-1.684398553014127	-1.071058940600364	0.07673013594943394	1.4428998169466167
0.8219245377311344	-1.68412023958662	-1.071929297453643	0.07668633643311068	1.4428385687511815
0.822424187906047	-1.683839292220242	-1.0727997525885182	0.07664205224808741	1.442776098356316
0.8229238380809595	-1.6835556920354386	-1.0736703006752333	0.07659728038163573	1.4427123922059224
0.8234234882558721	-1.6832694199808895	-1.0745409363075733	0.07655201779462674	1.4426474365979802
0.8239231384307846	-1.6829804568315938	-1.0754116540017773	0.0765062614212259	1.4425812176827673
0.8244227886056972	-1.6826887831867736	-1.076282448195434	0.0764600081685755	1.4425137214609125
0.8249224387806097	-1.6823943794679792	-1.0771533132463609	0.07641325491648417	1.4424449337816254
0.8254220889555223	-1.6820972259170366	-1.0780242434314786	0.07636599851710542	1.4423748403408119
0.8259217391304348	-1.6817973025939628	-1.078895232945641	0.07631823579461083	1.4423034266791095
0.8264213893053474	-1.681494589374896	-1.0797662759004605	0.07626996354486124	1.4422306781799645
0.8269210394802599	-1.6811890659499988	-1.0806373663231221	0.07622117853507233	1.4421565800676972
0.8274206896551725	-1.6808807118212796	-1.0815084981551584	0.07617187750347347	1.4420811174054284
0.827920339830085	-1.680569506300445	-1.082379665251223	0.07612205715896392	1.4420042750931117
0.8284199900049976	-1.680255428506716	-1.08325086137783	0.07607171418076408	1.4419260378654741
0.82891964017991	-1.6799384573645266	-1.0841220802120808	0.07602084521805656	1.4418463902898637
0.8294192903548225	-1.6796185716013465	-1.0849933153403648	0.07596944688963045	1.4417653167642135
0.8299189405297351	-1.6792957497453207	-1.0858645602570423	0.07591751578351193	1.441682801514821
0.8304185907046476	-1.6789699701229406	-1.0867358083630974	0.07586504845659281	1.441598828594168
0.8309182408795602	-1.6786412108567912	-1.0876070529647892	0.07581204143425929	1.4415133818788162
0.8314178910544727	-1.6783094498629791	-1.088478287272247	0.07575849120999989	1.44142644506696
0.8319175412293853	-1.6779746648488425	-1.089349504398071	0.07570439424502376	1.4413380016763027
0.8324171914042978	-1.6776368333104712	-1.0902206973558923	0.07564974696786585	1.4412480350417125
0.8329168415792104	-1.6772959325301287	-1.0910918590589191	0.07559454577398154	1.4411565283127608
0.8334164917541229	-1.6769519395738401	-1.0919629823184502	0.07553878702534701	1.4410634644514828
0.8339161419290355	-1.6766048312887345	-1.0928340598423736	0.07548246705004043	1.4409688262298805
0.834415792103948	-1.6762545843004932	-1.0937050842336136	0.07542558214182712	1.4408725962274356
0.8349154422788606	-1.675901175010662	-1.0945760479885902	0.07536812855972971	1.440774756828657
0.8354150924537731	-1.6755445795940365	-1.0954469434956247	0.07531010252760009	1.440675290220552
0.8359147426286857	-1.6751847739958838	-1.0963177630333094	0.07525150023367717	1.4405741783899808
0.8364143928035982	-1.6748217339292368	-1.0971884987688867	0.07519231783014302	1.4404714031211328
0.8369140429785108	-1.6744554348720815	-1.0980591427565627	0.07513255143266961	1.4403669459928066
0.8374136931534233	-1.6740858520644861	-1.0989296869358054	0.0750721971199565	1.4402607883756982
0.8379133433283358	-1.6737129605057914	-1.09980012312962	0.07501125093326728	1.4401529114298026
0.8384129935032484	-1.6733367349516743	-1.1006704430427832	0.07494970887595419	1.4400432961014171
0.8389126436781609	-1.6729571499111555	-1.1015406382600499	0.07488756691297369	1.4399319231204926
0.8394122938530735	-1.672574179643625	-1.1024107002443215	0.07482482097039864	1.4398187729976786
0.839911944027986	-1.6721877981557793	-1.103280620334806	0.0747614669349193	1.4397038260214472
0.8404115942028986	-1.6717979791985786	-1.1041503897451108	0.07469750065334078	1.4395870622550866
0.8409112443778111	-1.6714046962640572	-1.105019999561324	0.07463291793206613	1.4394684615338647
0.8414108945527237	-1.6710079225821737	-1.105889440740061	0.07456771453657587	1.4393480034617336
0.8419105447276362	-1.6706076311175722	-1.1067587041064582	0.07450188619089775	1.4392256674083572
0.8424101949025488	-1.6702037945663148	-1.1076277803521564	0.07443542857706689	1.4391014325059919
0.8429098450774613	-1.6697963853525284	-1.1084966600332191	0.07436833733457777	1.4389752776461884
0.8434094952523739	-1.6693853756251449	-1.109365333568054	0.07430060805983256	1.438847181476728
0.8439091454272863	-1.6689707372543012	-1.1102337912352296	0.0742322363055663	1.4387171223980606
0.844408795602199	-1.6685524418280204	-1.1111020231713318	0.07416321758028	1.4385850785601622
0.8449084457771114	-1.6681304606486171	-1.1119700193687196	0.07409354734765133	1.4384510278590499
0.845408095952024	-1.6677047647291394	-1.1128377696732752	0.07402322102594329	1.4383149479333401
0.8459077461269365	-1.6672753247897405	-1.1137052637820783	0.07395223398739839	1.4381768161606814
0.846407396301849	-1.6668421112540082	-1.1145724912410842	0.0738805815576261	1.438036609654255
0.8469070464767616	-1.666405094245198	-1.1154394414427153	0.07380825901497715	1.4378943052590993
0.8474066966516741	-1.6659642435824569	-1.116306103623427	0.07373526158990898	1.4377498795484103
0.8479063468265867	-1.6655195287769629	-1.1171724668612302	0.07366158446434033	1.4376033088198101
0.8484059970014992	-1.6650709190280866	-1.1180385200731595	0.07358722277099819	1.437454569091586
0.8489056471764118	-1.664618383219287	-1.1189042520126962	0.07351217159274417	1.437303636098673
0.8494052973513243	-1.6641618899141972	-1.1197696512671467	0.07343642596190035	1.4371504852888843
0.8499049475262369	-1.6637014073525223	-1.1206347062549649	0.07335998085955968	1.4369950918188212
0.8504045977011494	-1.6632369034458356	-1.1214994052230158	0.07328283121487887	1.4368374305497758
0.850904247876062	-1.66276834577342	-1.1223637362438188	0.0732049719043713	1.436677476043686
0.8514038980509745	-1.6622957015779756	-1.1232276872126947	0.07312639775117444	1.4365152025588592
0.8519035482258871	-1.6618189377612633	-1.1240912458448893	0.07304710352431461	1.4363505840457222
0.8524031984007996	-1.6613380208797124	-1.1249543996726241	0.07296708393795422	1.4361835941424812
0.8529028485757122	-1.6608529171399342	-1.125817136042106	0.07288633365062655	1.436014206170695
0.8534024987506247	-1.6603635923942153	-1.1266794421104582	0.07280484726446033	1.4358423931308084
0.8539021489255373	-1.6598700121358252	-1.1275413048426053	0.07272261932438288	1.4356681276975356
0.8544017991004498	-1.6593721414944325	-1.1284027110080936	0.0726396443173214	1.4354913822152715
0.8549014492753623	-1.6588699452312508	-1.1292636471778434	0.07255591667137645	1.435312128693316
0.8554010994502749	-1.6583633877342956	-1.1301240997208557	0.07247143075499371	1.4351303388011345
0.8559007496251874	-1.6578524330134004	-1.1309840548008183	0.07238618087610982	1.4349459838634009
0.8564003998001	-1.6573370446953117	-1.1318434983726746	0.0723001612812935	1.4347590348550787
0.8569000499750125	-1.6568171860185643	-1.1327024161791273	0.07221336615486047	1.4345694623963936
0.8573997001499251	-1.6562928198283726	-1.1335607937470285	0.07212578961798191	1.4343772367475869
0.8578993503248376	-1.6557639085714486	-1.134418616383754	0.07203742572777361	1.434182327803836
0.8583990004997502	-1.655230414290643	-1.1352758691734564	0.07194826847636515	1.4339847050898027
0.8588986506746626	-1.6546922986195987	-1.136132536973277	0.07185831178995701	1.4337843377543078
0.8593983008495752	-1.6541495227772778	-1.1369886044094495	0.07176754952785869	1.4335811945647798
0.8598979510244877	-1.6536020475624067	-1.1378440558733511	0.07167597548150847	1.4333752439016878
0.8603976011994003	-1.6530498333478654	-1.1386988755174527	0.07158358337347825	1.4331664537528437
0.8608972513743128	-1.65249284007493	-1.139553047251194	0.07149036685645611	1.4329547917075787
0.8613969015492254	-1.6519310272474739	-1.1404065547367677	0.07139631951221277	1.4327402249508698
0.8618965517241379	-1.6513643539260163	-1.1412593813848162	0.07130143485054537	1.4325227202572814
0.8623962018990505	-1.6507927787218235	-1.1421115103500536	0.07120570630821135	1.432302243984977
0.862895852073963	-1.6502162597906926	-1.1429629245267652	0.07110912724782706	1.4320787620693975
0.8633955022488755	-1.6496347548268184	-1.143813606544229	0.07101169095675912	1.4318522400169098
0.8638951524237881	-1.6490482210565256	-1.1446635387620487	0.0709133906459905	1.4316226428984844
0.8643948025987006	-1.6484566152318056	-1.145512703265374	0.07081421944896057	1.431389935343061
0.8648944527736132	-1.6478598936239317	-1.1463610818600112	0.07071417042039481	1.4311540815308892
0.8653941029485257	-1.6472580120167333	-1.147208656067452	0.07061323653509526	1.4309150451867305
0.8658937531234383	-1.6466509256999782	-1.1480554071197595	0.07051141068672456	1.4306727895729154
0.8663934032983508	-1.6460385894625669	-1.1489013159543897	0.07040868568655857	1.430427277482381
0.8668930534732634	-1.6454209575855605	-1.149746363208856	0.07030505426221284	1.4301784712314376
0.8673927036481759	-1.6447979838352358	-1.150590529215302	0.07020050905635411	1.4299263326524994
0.8678923538230885	-1.644169621455828	-1.1514337939949308	0.07009504262537199	1.429670823086575
0.868392003998001	-1.6435358231624007	-1.1522761372523542	0.06998864743804176	1.4294119033758337
0.8688916541729136	-1.6428965411334002	-1.1531175383697678	0.06988131587414845	1.4291495338558116
0.8693913043478261	-1.6422517270031731	-1.1539579764010124	0.06977304022308838	1.4288836743475255
0.8698909545227387	-1.6416013318543623	-1.1547974300655188	0.06966381268244362	1.4286142841495426
0.8703906046976512	-1.6409453062102137	-1.1556358777420992	0.06955362535653076	1.4283413220298355
0.8708902548725637	-1.6402836000266545	-1.1564732974625909	0.06944247025491312	1.4280647462174527
0.8713899050474763	-1.639616162684347	-1.157309666905373	0.06933033929089163	1.427784514394061
0.8718895552223888	-1.6389429429805549	-1.158144963388716	0.06921722427996028	1.4275005836853367
0.8723892053973014	-1.638263889120947	-1.1589791638640048	0.06910311693823577	1.427212910652249
0.8728888555722139	-1.6375789487111443	-1.1598122449087644	0.06898800888084743	1.426921451282039
0.8733885057471265	-1.6368880687482927	-1.1606441827195657	0.0688718916203053	1.4266261609791688
0.873888155922039	-1.6361911956123665	-1.1614749531047268	0.06875475656482632	1.4263269945559993
0.8743878060969515	-1.6354882750573507	-1.1623045314768756	0.06863659501662674	1.4260239062233693
0.874887456271864	-1.6347792522024027	-1.1631328928453168	0.06851739817018992	1.425716849580939
0.8753871064467766	-1.634064071522684	-1.1639600118082147	0.06839715711048377	1.4254057776073374
0.8758867566216891	-1.6333426768401784	-1.1647858625446057	0.06827586281115179	1.4250906426501915
0.8763864067966017	-1.6326150113143445	-1.1656104188062033	0.06815350613266542	1.4247713964158875
0.8768860569715142	-1.631881017432549	-1.166433653909019	0.06803007782043238	1.4244479899592108
0.8773857071464268	-1.6311406370004218	-1.167255540724757	0.06790556850287256	1.424120373672649
0.8778853573213393	-1.6303938111320129	-1.1680760516720232	0.06777996868944891	1.423788497275644
0.8783850074962519	-1.629640480239793	-1.1688951587073082	0.06765326876865765	1.423452309803547
0.8788846576711644	-1.62888058402455	-1.1697128333157447	0.06752545900598082	1.4231117595963854
0.8793843078460769	-1.628114061465015	-1.1705290465016376	0.06739652954178638	1.4227667942873796
0.8798839580209895	-1.6273408508074119	-1.171343768778757	0.0672664703891914	1.4224173607912125
0.880383608195902	-1.6265608895547994	-1.172156970160382	0.0671352714318758	1.4220634052921188
0.8808832583708146	-1.6257741144562854	-1.172968620149119	0.06700292242185171	1.4217048732318291
0.8813829085457271	-1.624980461495981	-1.1737786877264171	0.06686941297718059	1.421341709296961
0.8818825587206397	-1.6241798658818858	-1.1745871413418552	0.06673473257964598	1.4209738574065442
0.8823822088955522	-1.6233722620344972	-1.17539394890212	0.06659887057237082	1.4206012606989198
0.8828818590704648	-1.622557583575325	-1.1761990777597429	0.06646181615738674	1.4202238615187661
0.8833815092453773	-1.6217357633151448	-1.177002494701492	0.06632355839314655	1.419841601403471
0.8838811594202899	-1.620906733242143	-1.1778041659365028	0.06618408619198553	1.4194544210695643
0.8843808095952024	-1.6200704245098065	-1.1786040570840688	0.0660433883175234	1.4190622603985812
0.884880459770115	-1.6192267674246512	-1.179402133161119	0.06590145338200902	1.4186650584228466
0.8853801099450275	-1.6183756914337775	-1.1801983585693732	0.06575826984360833	1.4182627533109124
0.8858797601199401	-1.6175171251121925	-1.1809926970821178	0.06561382600362872	1.4178552823525443
0.8863794102948526	-1.616650996149959	-1.1817851118306777	0.06546811000368086	1.4174425819437264
0.8868790604697652	-1.6157772313391616	-1.1825755652904713	0.06532110982278028	1.4170245875710097
0.8873787106446777	-1.6148957565606061	-1.183364019266701	0.06517281327437602	1.4166012337956593
0.8878783608195902	-1.6140064967703764	-1.1841504348796563	0.0650232080033173	1.416172454237498
0.8883780109945028	-1.6131093759862205	-1.184934772549632	0.06487228148275152	1.415738181558586
0.8888776611694152	-1.6122043172735692	-1.1857169919813406	0.06472002101094211	1.4152983474459282
0.8893773113443278	-1.6112912427315802	-1.1864970521480183	0.06456641370802602	1.4148528825947497
0.8898769615192403	-1.61037007347873	-1.1872749112749506	0.06441144651268096	1.4144017166904954
0.8903766116941529	-1.6094407296384121	-1.1880505268226336	0.0642551061787302	1.4139447783911472
0.8908762618690654	-1.6085031303241168	-1.1888238554693809	0.06409737927165207	1.413481995308681
0.891375912043978	-1.6075571936245934	-1.1895948530934777	0.06393825216502223	1.4130132939904363
0.8918755622188905	-1.606602836588617	-1.1903634747547767	0.06377771103685873	1.4125385998998572
0.8923752123938031	-1.6056399752096682	-1.1911296746757998	0.06361574186588859	1.412057837396983
0.8928748625687156	-1.6046685244103465	-1.191893406222244	0.06345233042772369	1.4115709297183947
0.8933745127436282	-1.6036883980265553	-1.1926546218829368	0.0632874622909414	1.4110777989568506
0.8938741629185407	-1.6026995087914688	-1.1934132732491802	0.06312112281307311	1.4105783660402569
0.8943738130934533	-1.6017017683192956	-1.194169310993473	0.06295329713649465	1.4100725507104201
0.8948734632683658	-1.6006950870888572	-1.1949226848476107	0.06278397018422087	1.4095602715011994
0.8953731134432784	-1.5996793744268332	-1.1956733435800764	0.06261312665558752	1.4090414457160716
0.8958727636181909	-1.5986545384909414	-1.196421234972778	0.06244075102183873	1.408515989405422
0.8963724137931034	-1.5976204862527832	-1.1971663057970563	0.062266827521595694	1.4079838173432213
0.896872063968016	-1.5965771234805202	-1.19790850178891	0.06209134015621846	1.4074448430029551
0.8973717141429285	-1.595524354721374	-1.1986477676235159	0.06191427268505097	1.4068989785335488
0.8978713643178411	-1.5944620832838212	-1.1993840468888501	0.061735608620543676	1.406346134734015
0.8983710144927536	-1.5933902112197122	-1.2001172820585653	0.0615553312232596	1.4057862210282783
0.8988706646676662	-1.5923086393060397	-1.200847414463907	0.0613734234967451	1.405219145438741
0.8993703148425787	-1.5912172670266251	-1.2015743842647884	0.06118986818227676	1.4046448145597346
0.8998699650174913	-1.5901159925536115	-1.2022981304198876	0.061004647753477054	1.404063133530093
0.9003696151924038	-1.589004712728653	-1.2030185906557742	0.06081774441077821	1.403474006005195
0.9008692653673164	-1.5878833230440508	-1.2037357014349972	0.0606291400757568	1.402877334128211
0.9013689155422289	-1.5867517176236499	-1.2044493979231348	0.0604388163853134	1.4022730185009986
0.9018685657171415	-1.585609789203588	-1.2051596139546985	0.06024675468570362	1.4016609581538024
0.902368215892054	-1.5844574291128815	-1.2058662819979125	0.060052936026410646	1.401041050514654
0.9028678660669666	-1.5832945272538832	-1.2065693331182732	0.05985734115385702	1.4004131913781086
0.903367516241879	-1.5821209720825926	-1.207268696940845	0.059659950504951015	1.3997772748725699
0.9038671664167917	-1.5809366505888145	-1.2079643016112633	0.05946074420045469	1.3991331934278217
0.9043668165917041	-1.579741448276261	-1.2086560737553163	0.05925970203818406	1.3984808377405291
0.9048664667666166	-1.5785352491425664	-1.2093439384372036	0.05905680348601835	1.3978200967406098
0.9053661169415292	-1.577317935659156	-1.2100278191161775	0.05885202767472321	1.3971508575547953
0.9058657671164417	-1.5760893887511438	-1.210707637601724	0.05864535339057728	1.3964730054710228
0.9063654172913543	-1.5748494877771058	-1.2113833140070334	0.05843675906779628	1.3957864239005668
0.9068650674662668	-1.573598110508946	-1.212054766700857	0.058226222780751846	1.3950909943404763
0.9073647176411794	-1.5723351331116848	-1.2127219122575064	0.05801372223597097	1.3943865963341795
0.9078643678160919	-1.5710604301233124	-1.2133846654050107	0.057799234763914555	1.393673107431224
0.9083640179910045	-1.5697738744347602	-1.2140429389713756	0.057582737310527356	1.3929504031467401
0.908863668165917	-1.5684753372698783	-1.2146966438287103	0.05736420642854633	1.3922183569187037
0.9093633183408296	-1.5671646881656516	-1.2153456888353005	0.05714361826856759	1.3914768400652524
0.9098629685157421	-1.5658417949525114	-1.215989980775379	0.056920948569856675	1.390725721739861
0.9103626186906547	-1.564506523734894	-1.2166294242965943	0.05669617265089299	1.3899648688864223
0.9108622688655672	-1.5631587388721084	-1.2172639218449985	0.05646926539965215	1.389194146192335
0.9113619190404798	-1.5617983029594094	-1.2178933735974322	0.05624020126359273	1.3884134160407176
0.9118615692153923	-1.5604250768095402	-1.2185176773912427	0.056008954239364174	1.3876225384613876
0.9123612193903049	-1.5590389194346614	-1.2191367286511308	0.05577549786220666	1.3868213710807349
0.9128608695652174	-1.557639688028752	-1.2197504203129859	0.05553980519504176	1.386009769069474
0.9133605197401299	-1.5562272379505873	-1.2203586427446371	0.05530184881723599	1.3851875850903617
0.9138601699150425	-1.5548014227073668	-1.2209612836632473	0.05506160081303699	1.3843546692430346
0.914359820089955	-1.5533620939390274	-1.2215582280492736	0.05481903275965522	1.3835108690087368
0.9148594702648676	-1.5519091014033661	-1.2221493580567466	0.0545741157149904	1.382656029192523
0.9153591204397801	-1.5504422929620905	-1.2227345529197033	0.05432682020498833	1.381789991864113
0.9158587706146927	-1.548961514567858	-1.2233136888546188	0.05407711621060581	1.3809125962981899
0.9163584207896052	-1.547466610252392	-1.223886638958478	0.0538249731543789	1.380023678911155
0.9168580709645178	-1.5459574221159313	-1.224453273102439	0.053570359886579655	1.3791230731977795
0.9173577211394303	-1.5444337903179646	-1.2250134578207024	0.05331324467093585	1.3782106096656297
0.9178573713143429	-1.5428955530695383	-1.2255670561943912	0.053053595169910296	1.3772861157675138
0.9183570214892554	-1.5413425466271942	-1.2261139277301019	0.05279137842951483	1.3763494158311829
0.918856671664168	-1.5397746052888048	-1.2266539282329716	0.05252656086364253	1.3754003309896525
0.9193563218390804	-1.5381915613913892	-1.2271869096737422	0.05225910823790426	1.3744386791063705
0.919855972013993	-1.5365932453111895	-1.2277127200496536	0.05198898565294468	1.3734642747006078
0.9203556221889055	-1.5349794854661676	-1.228231203238722	0.051716157527221654	1.3724769288696084
0.9208552723638181	-1.5333501083211694	-1.2287421988470486	0.05144058757922324	1.3714764492088711
0.9213549225387306	-1.5317049383960728	-1.229245542048721	0.05116223880911185	1.3704626397297321
0.9218545727136431	-1.5300437982770652	-1.2297410634179222	0.05088107347975477	1.369435300775246
0.9223542228885557	-1.5283665086315104	-1.2302285887527245	0.050597053097137266	1.3683942289330948
0.9228538730634682	-1.5266728882265221	-1.2307079388900812	0.05031013839011177	1.3673392169454925
0.9233535232383808	-1.524962753951866	-1.2311789295115372	0.050020289289481	1.3662700536182857
0.9238531734132933	-1.5232359208472683	-1.2316413709389649	0.04972746490636405	1.3651865237236884
0.9243528235882059	-1.5214922021348158	-1.2320950679198754	0.04943162350983428	1.3640884079101323
0.9248524737631184	-1.5197314092566498	-1.2325398194014465	0.04913272250379021	1.3629754825842506
0.925352123938031	-1.5179533519186963	-1.2329754182928294	0.04883071840302899	1.3618475198278348
0.9258517741129435	-1.5161578381406708	-1.2334016512146504	0.04852556680849114	1.3607042872772954
0.9263514242878561	-1.5143446743132094	-1.2338182982352313	0.048217222381642	1.3595455480196617
0.9268510744627686	-1.5125136652624995	-1.2342251325923754	0.04790563881795211	1.3583710604742492
0.9273507246376812	-1.5106646143232731	-1.2346219204000164	0.04759076881943622	1.357180578280979
0.9278503748125937	-1.5087973234207486	-1.2350084203385334	0.04727256406621836	1.3559738501744243
0.9283500249875063	-1.5069115931624057	-1.2353843833278244	0.04695097518707201	1.354750619862571
0.9288496751624188	-1.5050072229403735	-1.2357495521818411	0.04662595172889588	1.3535106258959175
0.9293493253373314	-1.5030840110454655	-1.2361036612434677	0.04629744212508076	1.352253601541038
0.9298489755122439	-1.501141754793683	-1.236446435998235	0.045965393662714224	1.3509792746264944
0.9303486256871564	-1.4991802506665464	-1.2367775926656963	0.045629752448571426	1.3496873674193064
0.930848275862069	-1.4971992944661496	-1.2370968377665972	0.045290463373844694	1.3483775965030789
0.9313479260369815	-1.4951986814864595	-1.2374038676644243	0.044947470077547284	1.347049672538989
0.9318475762118941	-1.4931782067021127	-1.2376983680794185	0.044600714908537155	1.3457033002074235
0.9323472263868066	-1.4911376649763057	-1.2379800135731573	0.04425013888609402	1.3443381780109247
0.9328468765617192	-1.4890768512893418	-1.2382484670015783	0.04389568165898519	1.342953998111986
0.9333465267366317	-1.4869955609896834	-1.238503378934261	0.04353728146294904	1.3415504460476533
0.9338461769115443	-1.48489359006946	-1.2387443870375765	0.0431748750765268	1.3401272018362174
0.9343458270864567	-1.4827707354663768	-1.2389711154189222	0.042808397775157644	1.338683934460816
0.9348454772613694	-1.4806267953944512	-1.2391831739294958	0.042437783283457264	1.3372203120511044
0.9353451274362818	-1.478461569705987	-1.2393801574224181	0.042062963725601574	1.3357359911524076
0.9358447776111944	-1.4762748602873514	-1.2395616449629778	0.041683869573709946	1.334230622067773
0.9363444277861069	-1.4740664714915648	-1.239727198987578	0.04130042959414381	1.3327038473499375
0.9368440779610195	-1.471836210610703	-1.2398763644075488	0.04091257079161147	1.3311553016662052
0.937343728135932	-1.4695838883914458	-1.2400086676537843	0.04052021835096904	1.3295846115486394
0.9378433783108446	-1.4673093195975497	-1.2401236156579687	0.04012329557661583	1.3279913951777016
0.9383430284857571	-1.465012323622863	-1.2402206947654977	0.039721723829349395	1.3263752621203715
0.9388426786606696	-1.4626927251593875	-1.240299369575441	0.039315422460554576	1.3247358131014102
0.9393423288355822	-1.4603503549245391	-1.2403590817017733	0.03890430874360025	1.3230726397214485
0.9398419790104947	-1.457985050452822	-1.2403992484506072	0.038488297802288206	1.3213853242056228
0.9403416291854073	-1.4555966569566077	-1.2404192614068068	0.038067302536211836	1.3196734391052836
0.9408412793603198	-1.4531850282620347	-1.2404184849240414	0.03764123354285166	1.3179365470216262
0.9413409295352324	-1.4507500278253358	-1.2403962545106888	0.03720999903625014	1.316174200293004
0.9418405797101449	-1.4482915298363885	-1.2403518751051528	0.03677350476206964	1.3143859406873188
0.9423402298850575	-1.4458094204153498	-1.2402846192315744	0.03633165390884713	1.3125712990735174
0.94283988005997	-1.4433035989100622	-1.2401937250296144	0.035884347015242554	1.3107297950849293
0.9433395302348826	-1.4407739793004517	-1.240078394147315	0.03543148187305302	1.3088609367637398
0.9438391804097951	-1.4382204917183328	-1.2399377894910768	0.03497295342576583	1.306964220200401
0.9443388305847077	-1.4356430840895236	-1.2397710328210896	0.03450865366240058	1.3050391291473575
0.9448384807596202	-1.4330417239063953	-1.239577202184269	0.03403847150638048	1.3030851346294998
0.9453381309345328	-1.430416400138535	-1.239355329174822	0.03356229269913733	1.301101694527028
0.9458377811094453	-1.4277671252892168	-1.2391043960129726	0.03307999967816862	1.2990882531492114
0.9463374312843578	-1.42509393760495	-1.238823332432616	0.032591471449208105	1.2970442407873126
0.9468370814592704	-1.422396903445054	-1.238511012369117	0.032096583452177745	1.2949690732498966
0.9473367316341829	-1.4196761198170524	-1.2381662504389785	0.031595207420555146	1.2928621513773353
0.9478363818090955	-1.416931717082849	-1.2377877982044312	0.031087211233751716	1.2907228605369143
0.948336031984008	-1.4141638618387653	-1.2373743402172173	0.030572458762101462	1.2885505700954885
0.9488356821589206	-1.4113727599704702	-1.236924489838019	0.030050809703997445	1.2863446328696886
0.949335332333833	-1.4085586598810436	-1.236436784830535	0.02952211941469982	1.2841043845521023
0.9498349825087457	-1.4057218558866118	-1.2359096827325857	0.02898623872630031	1.281829143111593
0.9503346326836581	-1.402862691769847	-1.2353415560110381	0.028443013758288026	1.2795182081673075
0.9508342828585707	-1.3999815644757807	-1.2347306870126682	0.027892285718126287	1.2771708603345775
0.9513339330334832	-1.3970789279276175	-1.2340752627296123	0.027333890691195312	1.2747863605410403
0.9518335832083958	-1.3941552969317992	-1.2333733694059918	0.026767659419424078	1.2723639493106345
0.9523332333833083	-1.3912112511322965	-1.2326229870223382	0.026193417067862292	1.269902846015588
0.9528328835582209	-1.3882474389616533	-1.2318219837051323	0.02561098297841008	1.2674022480924603
0.9533325337331334	-1.3852645815230715	-1.230968110122519	0.0250201704098307	1.2648613302210763
0.953832183908046	-1.3822634763225432	-1.230058993942566	0.0244207862631381	1.2622792434646177
0.9543318340829585	-1.3792450007516923	-1.2290921344475614	0.023812630791356097	1.259655114367938
0.954831484257871	-1.376210115202245	-1.2280648974172836	0.02319549729256086	1.2569880440114976
0.9553311344327836	-1.373159865672086	-1.226974510415569	0.02256917178505637	1.25427710701888
0.9558307846076961	-1.3700953856991605	-1.225818058636842	0.02193343266341054	1.2515213505147738
0.9563304347826087	-1.3670178974355074	-1.2245924814924638	0.021288050333978677	1.248719793029538
0.9568300849575212	-1.3639287116513024	-1.2232945701404285	0.020632786828452845	1.245871423349516
0.9573297351324338	-1.3608292264345638	-1.2219209661825041	0.01996739539379719	1.242975199305431
0.9578293853073463	-1.3577209243355788	-1.2204681617722106	0.019291620056845787	1.2400300464999208
0.9583290354822589	-1.3546053676895622	-1.2189325013889019	0.018605195161646413	1.2370348569660916
0.9588286856571714	-1.35148419184701	-1.217310185538478	0.017907844877485403	1.2339884877550418
0.959328335832084	-1.3483590960462934	-1.2155972766347038	0.017199282675329913	1.230889759446865
0.9598279860069965	-1.3452318316811762	-1.2137897072941457	0.016479210770238537	1.227737454579468
0.9603276361819091	-1.3421041877566322	-1.2118832912408715	0.01574731952702998	1.224530315991058
0.9608272863568216	-1.3389779733776688	-1.2098737369575265	0.01500328682629455	1.2212670450687229
0.9613269365317342	-1.3358549972003286	-1.2077566641406896	0.01424677738750326	1.2179462998978559
0.9618265867066467	-1.332737043871055	-1.2055276229145555	0.013477442045704158	1.2145666933046484
0.9623262368815593	-1.3296258476061356	-1.203182115633386	0.012694916977931613	1.2111267907845134
0.9628258870564718	-1.3265230632017773	-1.2007156209606353	0.011898822875063695	1.2076251083078455
0.9633255372313843	-1.3234302349173797	-1.1981236197593477	0.011088764054457282	1.204060109994268
0.9638251874062969	-1.320348763828841	-1.1954016221725108	0.010264327508202544	1.200430205645641
0.9643248375812093	-1.3172798743919587	-1.192545195125177	0.00942508188130436	1.1967337481270628
0.964824487756122	-1.314224581080006	-1.1895499893560402	0.008570576373511794	1.192969030584408
0.9653241379310344	-1.3111836560408217	-1.1864117649974317	0.007700339557839994	1.189134283485483
0.965823788105947	-1.3081575987618594	-1.1831264146829694	0.006813878108084739	1.1852276714712766
0.9663234382808595	-1.30514660870311	-1.1796899831787393	0.0059106754267760795	1.1812472900017184
0.9668230884557721	-1.30215056178351	-1.1760986826138737	0.0049901901640794265	1.177191161779788
0.9673227386306846	-1.2991689914531201	-1.172348902525419	0.004051854617056714	1.1730572329353146
0.9678223888055972	-1.2962010748926445	-1.1684372141255084	0.003095072997503335	1.1688433689486595
0.9683220389805097	-1.2932456246370523	-1.1643603684302746	0.002119219555176619	1.164547350292174
0.9688216891554223	-1.290301085680204	-1.160115288142468	0.0011236365416712939	1.1601668677650023
0.9693213393303348	-1.287365537819672	-1.1556990534331069	0.0001076319984034113	1.1556995174945626
0.9698209895052474	-1.284436702786409	-1.1511088820005249	-0.000929522649855546	1.1511427955749476
0.9703206396801599	-1.2815119555541854	-1.1463421039810093	-0.001988595216834768	1.146494092309342
0.9708202898550725	-1.2785883388822987	-1.141396132430653	-0.0030703956155633282	1.1417506860200923
0.971319940029985	-1.275662580304239	-1.1362684301854087	-0.004175778984799386	1.1369097363859775
0.9718195902048975	-1.2727311105256336	-1.13095647393451	-0.005305649111282528	1.131968277261544
0.9723192403798101	-1.2697900823011954	-1.1254577163157609	-0.00646096218212478	1.1269232089283336
0.9728188905547226	-1.266835388897373	-1.1197695467675999	-0.007642730906364737	1.1217712897219652
0.9733185407296352	-1.2638626813367202	-1.1138892517629897	-0.008852029050274912	1.11650912697209
0.9738181909045477	-1.260867383726731	-1.107813974916848	-0.0100899964373714	1.111133167185035
0.9743178410794603	-1.2578447060999645	-1.101540677311657	-0.011357844471634945	1.1056396853898018
0.9748174912543728	-1.254789654311325	-1.0950660982365723	-0.0126568622512053	1.1000247735584496
0.9753171414292854	-1.2516970366438562	-1.0883867163897705	-0.013988423350208544	1.0942843280000107
0.9758167916041979	-1.2485614668689597	-1.0814987114588057	-0.015353993358537866	1.0884140356145253
0.9763164417791105	-1.2453773635856302	-1.074397925869888	-0.0167551382839433	1.0824093588773218
0.976816091954023	-1.242138945707524	-1.0670798263877064	-0.018193533937943734	1.0762655194076134
0.9773157421289356	-1.2388402240069483	-1.059539465148036	-0.019670976447652328	1.069977479953276
0.9778153923038481	-1.2354749886281442	-1.0517714396169286	-0.02118939406023227	1.0635399246006987
0.9783150424787607	-1.2320367924741766	-1.0437698508861346	-0.022750860436356192	1.056947236990218
0.9788146926536732	-1.228518930343833	-1.0355282596321604	-0.02435760966490019	1.0501934762847298
0.9793143428285858	-1.224914413644813	-1.0270396389801086	-0.026012053274734114	1.0432723506003272
0.9798139930034983	-1.2212159404487681	-1.0182963234182214	-0.027716799572677853	1.0361771875619663
0.9803136431784107	-1.217415860568063	-1.009289952798459	-0.029474675702123202	1.0289009015928252
0.9808132933533233	-1.2135061352392	-1.000011410325814	-0.031288752897534806	1.0214359574811545
0.9813129435282358	-1.2094782908716442	-0.9904507532764355	-0.03316237551038533	1.013774329691024
0.9818125937031484	-1.2053233661851825	-0.9805971349820829	-0.03509919450745919	1.0059074567899344
0.9823122438780609	-1.201031851880276	-0.9704387163648334	-0.03710320630025684	0.9978261902540472
0.9828118940529735	-1.1965936217877808	-0.9599625649852287	-0.03917879796420693	0.9895207367749351
0.983311544227886	-1.1919978541900462	-0.9491545391605689	-0.04133080016175398	0.9809805930253982
0.9838111944027986	-1.1872329417108665	-0.9379991541909088	-0.043564549412097704	0.9721944716371936
0.9843108445777111	-1.1822863877938499	-0.9264794270649027	-0.04588596177704476	0.9631502168917703
0.9848104947526237	-1.1771446873347715	-0.9145766951568454	-0.04830162059165052	0.953834708311584
0.9853101449275362	-1.1717931884550323	-0.9022704033062683	-0.050818881608147584	0.9442337499486355
0.9858097951024488	-1.1662159316781677	-0.8895378521992463	-0.053445999911211135	0.9343319426744294
0.9863094452773613	-1.160395461846474	-0.8763538990167735	-0.05619228430124467	0.9241125361513978
0.9868090954522739	-1.1543126069240728	-0.8626905986928093	-0.05906828667594463	0.9135572563683528
0.9873087456271864	-1.147946216289694	-0.8485167705594091	-0.06208603648597051	0.9026461035949414
0.987808395802099	-1.141272849097938	-0.8337974702412924	-0.06525933392710981	0.8913571142737506
0.9883080459770115	-1.1342664006082626	-0.81849333978077	-0.06860412066648996	0.8796660786143704
0.988807696151924	-1.1268976507926	-0.8025597991708604	-0.07213895438444096	0.8675462033259534
0.9893073463268366	-1.119133714673711	-0.785946028238297	-0.07588562453643409	0.8549677058015864
0.9898069965017491	-1.1109373671817737	-0.7685936666926332	-0.0798699636342501	0.8418973218251882
0.9903066466766617	-1.1022662060540307	-0.7504351280392682	-0.08412293463893014	0.8282977030319488
0.9908062968515742	-1.093071603231219	-0.7313913728603484	-0.08868211711529782	0.8141266721977292
0.9913059470264868	-1.0832973764705092	-0.7113689060238857	-0.09359378419398567	0.7993362928601626
0.9918055972013993	-1.0728780855529538	-0.6902556270485951	-0.09891588104455863	0.7838716930645601
0.9923052473763119	-1.061736816784825	-0.6679149268681511	-0.10472242699614821	0.7676695584286642
0.9928048975512244	-1.0497822576316715	-0.6441769918776622	-0.11111025887461477	0.7506561727230812
0.993304547726137	-1.036904766958049	-0.6188254357351778	-0.11820981663745216	0.7327448271655232
0.9938041979010495	-1.022970992060823	-0.5915756239111191	-0.12620333780105686	0.7138323294088237
0.9943038480759621	-1.0078163289133433	-0.5620370446095813	-0.13535769150556362	0.6937941959501043
0.9948034982508746	-0.9912340861520552	-0.529641788802416	-0.14608912537590013	0.6724778627456671
0.9953031484257872	-0.9729594363456476	-0.4934903291478225	-0.15910763357233565	0.6496928104654446
0.9958027986006996	-0.9526447848144534	-0.45194940526155186	-0.17580422817979496	0.6251956912126819
0.9963024487756122	-0.929820307966689	-0.4011917426159654	-0.1996878954545512	0.5986669607936419
0.9968020989505247	-0.9038273025335283	-0.3214816186260388	-0.25006142084358235	0.5696722056234951
1.0 0.0 0.0 0.0 0.0


==> figures/freqplots/l3freqplot/l3m2modefreqs.dat <==
0.0004996501749125437	-1.5148659655106527	-0.0002451233331166882	1.5143757189282887
0.0009993003498250874	-1.5115324843545628	-0.0004866048353281829	1.5105592753529762
0.0014989505247376311	-1.5129100328659038	-0.0007298550166996603	1.5114503250921338
0.0019986006996501747	-1.5126737685451104	-0.000972957113327584	1.5107278596729872
0.0024982508745627187	-1.5130763817941864	-0.001216321659722952	1.5106437489339215
0.0029979010494752623	-1.5132978568538065	-0.0014595791417422726	1.510378716643567
0.0034975512243878063	-1.5135651301317434	-0.0017028468076873554	1.5101594652164758
0.0039972013993003494	-1.513808063698912	-0.001946115374939602	1.5099158757900855
0.004496851574212894	-1.5140508832733681	-0.002189386974627101	1.5096721703225349
0.0049965017491254374	-1.514284303626125	-0.002432651238036747	1.5094190848238471
0.005496151924037981	-1.5145310121087467	-0.0026759243842306183	1.5091792747106445
0.005995802098950525	-1.5147740849982727	-0.002919200073459316	1.5089358294407929
0.006495452273863068	-1.515015905504029	-0.0031624758634151992	1.5086911376103866
0.006995102448775613	-1.515258469333687	-0.0034057569385850628	1.508447185060458
0.007494752623688156	-1.5155003337051731	-0.003649037099086907	1.5082025419106242
0.007994402798600699	-1.5157428855987758	-0.003892323575119325	1.5079585811831984
0.008494052973513244	-1.5159845992210454	-0.004135611190122957	1.5077137879396938
0.008993703148425788	-1.5162266457138724	-0.004378902079811659	1.507469329553017
0.009493353323338331	-1.5164694025773768	-0.004622198182949826	1.5072255801481724
0.009993003498250875	-1.516711301109758	-0.004865496237686271	1.506980978048757
0.010492653673163418	-1.5169533079787492	-0.0051087995126005824	1.5067364838879433
0.010992303848075962	-1.5171953290960956	-0.0053521054004878445	1.5064920092941063
0.011491954022988506	-1.517437292371461	-0.00559541676928199	1.506247476943354
0.01199160419790105	-1.5176792474324488	-0.005838732131774105	1.506002939940043
0.012491254372813593	-1.517920960980599	-0.006082051862050851	1.5057581647397256
0.012990904547726136	-1.5181626425304326	-0.006325376558011817	1.5055133601636432
0.01349055472263868	-1.5184044088658344	-0.006568706574480146	1.5052686427885682
0.013990204897551225	-1.5186460167000084	-0.006812041671853197	1.5050237703091178
0.014489855072463769	-1.518887595996285	-0.007055382097969616	1.504778872695538
0.014989505247376312	-1.5191290626442833	-0.007298728015262768	1.5045338660149783
0.015489155422288856	-1.519370539847571	-0.007542080080378092	1.5042888726604224
0.015988805597201398	-1.5196119041623484	-0.007785438028459462	1.5040437702201652
0.01648845577211394	-1.5198532054984548	-0.008028802047188307	1.50379860873135
0.01698810594702649	-1.5200944775853302	-0.00827217243759302	1.5035534218240654
0.017487756121939032	-1.5203356944550563	-0.008515549564889013	1.503308183302605
0.017987406296851575	-1.5205768309961836	-0.008758933337961195	1.5030628687403975
0.01848705647176412	-1.5208178771053458	-0.009002324085763208	1.5028174678788917
0.018986706646676663	-1.5210589297631145	-0.009245722109105075	1.5025720776000862
0.019486356821589206	-1.5212998828367847	-0.00948912735525194	1.5023265923793003
0.01998600699650175	-1.5215407865915311	-0.009732540252637905	1.5020810621278666
0.020485657171414293	-1.5217816258445591	-0.00997596079119981	1.5018354721859875
0.020985307346326837	-1.522022402169529	-0.010219389323980109	1.5015898239242194
0.02148495752123938	-1.5222631169652165	-0.010462825957651335	1.5013441190310088
0.021984607696151924	-1.5225037618520483	-0.010706270857236555	1.5010983492997634
0.022484257871064468	-1.5227443402644278	-0.010949724263805844	1.5008525181858696
0.02298390804597701	-1.5229848806989434	-0.011193186503054849	1.5006066540378298
0.023483558220889555	-1.5232253525937416	-0.011436657580556293	1.5003607267857115
0.0239832083958021	-1.52346575667739	-0.011680137715997317	1.5001147372219727
0.024482858570714642	-1.5237060936090046	-0.011923627144124357	1.499868686039557
0.024982508745627185	-1.5239463785440537	-0.012167126082585572	1.4996225884621013
0.02548215892053973	-1.5241865999587862	-0.012410634710243208	1.4993764331114932
0.025981809095452273	-1.5244267570724195	-0.0126541531765908	1.4991302194114395
0.026481459270364816	-1.5246668624671036	-0.012897681761983117	1.498883959887024
0.02698110944527736	-1.5249068974759816	-0.013141220552783368	1.4986376362021243
0.027480759620189903	-1.5251468693387014	-0.013384769803316775	1.4983912555914567
0.02798040979510245	-1.5253867843664883	-0.013628329707632678	1.4981448244819273
0.028480059970014994	-1.5256266353226962	-0.013871900483253883	1.4978983357055773
0.028979710144927538	-1.5258664233430412	-0.01411548224777766	1.49765179066678
0.02947936031984008	-1.5261061487916632	-0.014359075248289058	1.4974051897394314
0.029979010494752625	-1.5263458110438703	-0.014602679664436406	1.4971585324435168
0.030478660669665168	-1.5265854181237681	-0.014846295737692559	1.4969118268243413
0.030978310844577712	-1.526824954044033	-0.015089923578696852	1.4966650571772346
0.031477961019490255	-1.5270644343608741	-0.015333563443593492	1.4964182390504914
0.031977611194402795	-1.5273038454413659	-0.015577215489962288	1.496171359000115
0.03247726136931534	-1.527543196921351	-0.015820879951678746	1.495924426698653
0.03297691154422788	-1.527782487596178	-0.01606455697457069	1.4956774411541833
0.03347656171914043	-1.5280217127560647	-0.016308246785946036	1.4954303977067227
0.03397621189405298	-1.5282608793221173	-0.01655194960457201	1.4951833033445026
0.03447586206896552	-1.5284999814886788	-0.0167956655622212	1.494936152502855
0.034975512243878064	-1.528739016592438	-0.017039394863326913	1.4946889426142602
0.035475162418790604	-1.528977991626008	-0.01728313774278709	1.4944416807064433
0.03597481259370315	-1.5292169056029723	-0.01752689438056872	1.4941943659379044
0.03647446276861569	-1.5294557548616445	-0.017770664961973295	1.4939469947812325
0.03697411294352824	-1.5296945414225769	-0.018014449684245527	1.4936995693675557
0.03747376311844078	-1.5299332630191962	-0.018258248730613547	1.4934520875689072
0.037973413293353325	-1.5301719242619394	-0.018502062316962525	1.4932045540692502
0.038473063468265865	-1.5304105220377073	-0.01874589062812214	1.4929569658910418
0.03897271364317841	-1.5306490540331386	-0.018989733850503107	1.4927093208534108
0.03947236381809095	-1.530887523577107	-0.01923359218463585	1.492461622389702
0.0399720139930035	-1.531125929488553	-0.019477465823051363	1.4922138694393114
0.04047166416791604	-1.5313642718328688	-0.019721354975733543	1.491966062153302
0.04097131434282859	-1.5316025516416858	-0.01996525981349267	1.4917182017274353
0.04147096451774113	-1.5318407666514697	-0.020209180559610383	1.4914702859573756
0.041970614692653674	-1.5320789185311057	-0.020453117376238963	1.4912223166936571
0.042470264867566214	-1.5323170062513793	-0.02069707047490302	1.490974292989995
0.04296991504247876	-1.5325550308417615	-0.02094104005168161	1.4907262159898382
0.0434695652173913	-1.5327929905553581	-0.02118502629420435	1.4904780840771767
0.04396921539230385	-1.5330308868511417	-0.021429029406580605	1.49022989880911
0.044468865567216395	-1.533268717988869	-0.02167304956938635	1.4899816585905794
0.044968515742128935	-1.5335064864688948	-0.02191708699667873	1.4897333660004142
0.04546816591704148	-1.533744189898395	-0.022161141865492097	1.489485018798233
0.04596781609195402	-1.5339818301839698	-0.022405214388196527	1.4892366189726736
0.04646746626686657	-1.5342194047500486	-0.02264930474189149	1.4889881641006688
0.04696711644177911	-1.5344569150931244	-0.022893413128396444	1.488739655782044
0.04746676661669166	-1.534694361374415	-0.023137539747371292	1.4884910942857237
0.0479664167916042	-1.5349317426207303	-0.023381684785260835	1.4882424787727089
0.048466066966516744	-1.5351690601993846	-0.023625848445503885	1.4879938107107344
0.048965717141429284	-1.5354063125527233	-0.023870030918005925	1.487745088669608
0.04946536731634183	-1.535643500527511	-0.024114232407680514	1.4874963135937622
0.04996501749125437	-1.5358806233885816	-0.024358453092900443	1.4872474848988126
0.05046466766616692	-1.5361176813759194	-0.024602693182708007	1.4869986029143545
0.05096431784107946	-1.5363546744176322	-0.024846952863142903	1.486749667704205
0.051463968015992005	-1.53659160331057	-0.025091232341856586	1.4865006801578675
0.051963618190904545	-1.5368284661537273	-0.025335531798513628	1.4862516385229274
0.05246326836581709	-1.537065264619833	-0.025579851439051827	1.4860025445684786
0.05296291854072963	-1.537301997654284	-0.025824191458967426	1.4857533973571297
0.05346256871564218	-1.5375386649975762	-0.02606855204185538	1.4855041967705507
0.05396221889055472	-1.5377752678840917	-0.026312933404664302	1.4852549441178151
0.05446186906546727	-1.5380118048052107	-0.026557335722612173	1.4850056380483947
0.05496151924037981	-1.5382482762227154	-0.026801759198042712	1.4847562791281668
0.055461169415292354	-1.538484682286191	-0.027046204030469843	1.4845068676165771
0.0559608195902049	-1.5387210229422201	-0.027290670409745914	1.4842574035895015
0.05646046976511744	-1.538957297900402	-0.02753515853960109	1.4840078868581923
0.05696011994002999	-1.5391935072213168	-0.027779668607129417	1.4837583176183018
0.05745977011494253	-1.5394296503884632	-0.02802420081029752	1.4835086954667454
0.057959420289855075	-1.5396657280782526	-0.02826875535016432	1.4832590211873884
0.058459070464767615	-1.539901739933739	-0.028513332418035657	1.4830092945502968
0.05895872063968016	-1.5401376855437985	-0.02875793220834479	1.4827595152652293
0.0594583708145927	-1.5403735653154442	-0.029002554921951283	1.4825096838474343
0.05995802098950525	-1.5406093789999957	-0.029247200748182118	1.4822598001796081
0.06045767116441779	-1.5408451263191392	-0.029491869891721128	1.4820098640842385
0.060957321339330336	-1.5410808077582525	-0.029736562543743565	1.481759876174722
0.06145697151424288	-1.5413164227178022	-0.02998127890073071	1.4815098359689773
0.061956621689155424	-1.541551971216774	-0.03022601915347929	1.4812597436150023
0.062456271864067964	-1.5417874534433231	-0.030470783509205627	1.4810095993972912
0.06295592203898051	-1.5420228690344517	-0.03071557215855212	1.4807594030824143
0.06345557221389306	-1.54225821796004	-0.03096038529478166	1.4805091547647573
0.06395522238880559	-1.542493500325462	-0.031205223117956215	1.4802588546607611
0.06445487256371814	-1.5427287161208154	-0.0314500858248949	1.4800085028782108
0.06495452273863069	-1.5429638650144462	-0.03169497361230681	1.4797580992034731
0.06545417291354323	-1.5431989471094525	-0.031939886672319014	1.4795076438670214
0.06595382308845577	-1.5434339623864486	-0.0321848252097587	1.4792571369515886
0.06645347326336831	-1.543668910544301	-0.03242978941018522	1.4790065782968054
0.06695312343828086	-1.5439037917753897	-0.032674779482383	1.4787559681895834
0.0674527736131934	-1.5441386057368098	-0.03291979561205201	1.4785053064277993
0.06795242378810595	-1.544373352502621	-0.03316483799905032	1.4782545931981874
0.06845207396301849	-1.5446080322078208	-0.033409906848138694	1.4780038287387811
0.06895172413793103	-1.54484264448887	-0.03365500234848005	1.4777530128203589
0.06945137431284358	-1.5450771893139825	-0.03390012469694504	1.4775021455302404
0.06995102448775613	-1.545311666662536	-0.03414527409241631	1.4772512269630442
0.07045067466266866	-1.5455460765980449	-0.034390450730794726	1.4770002573036638
0.07095032483758121	-1.5457804188921356	-0.03463565481195216	1.476749236437282
0.07144997501249375	-1.546014693483016	-0.03488088652919597	1.4764981644289763
0.0719496251874063	-1.5462489003975197	-0.03512614608285421	1.476247041418587
0.07244927536231884	-1.546483039479794	-0.03537143366768783	1.475995867374539
0.07294892553723138	-1.5467171106074602	-0.03561674948480643	1.4757446422862064
0.07344857571214393	-1.5469511139564118	-0.035862093728634865	1.4754933664548162
0.07394822588705648	-1.5471850491400676	-0.03610746659441438	1.4752420396175667
0.07444787606196901	-1.547418916340573	-0.03635286828394681	1.4749906620675273
0.07494752623688156	-1.5476527153726363	-0.03659829899321805	1.4747392337420677
0.0754471764117941	-1.5478864461505726	-0.03684375891851767	1.4744877546777486
0.07594682658670665	-1.548120108603722	-0.03708924825998304	1.4742362249186347
0.07644647676161918	-1.548353702702834	-0.03733476721112498	1.473984644563633
0.07694612693653173	-1.5485872284281053	-0.037580315974461855	1.473733013703263
0.07744577711144428	-1.5488206855863624	-0.0378258947448248	1.473481332270192
0.07794542728635682	-1.5490540741621914	-0.03807150372110697	1.473229600366934
0.07844507746126937	-1.54928739413377	-0.03831714310071871	1.4729778180927366
0.0789447276361819	-1.5495206453871924	-0.03856281308454481	1.472725985447982
0.07944437781109445	-1.5497538278271437	-0.038808513865194245	1.4724741024683732
0.079944027986007	-1.5499869414432226	-0.039054245645900126	1.4722221692534845
0.08044367816091955	-1.550219986119483	-0.03930000862151651	1.471970185814262
0.08094332833583208	-1.5504529617334213	-0.039545802989871745	1.4717181521493294
0.08144297851074463	-1.5506858683598614	-0.03979162895290929	1.4714660684466399
0.08194262868565717	-1.5509187058674643	-0.04003748670733959	1.471213934698589
0.08244227886056972	-1.5511514740463554	-0.04028337644862143	1.4709617508217105
0.08294192903548225	-1.5513841729506024	-0.040529298378810766	1.4707095169835376
0.0834415792103948	-1.5516168025558732	-0.04077525269678145	1.470457233279741
0.08394122938530735	-1.551849362768418	-0.04102123959839694	1.4702048997427695
0.0844408795602199	-1.5520818533043508	-0.04126725928204772	1.469952516210029
0.08494052973513243	-1.5523142744637608	-0.041513311950380105	1.469700083094728
0.08544017991004497	-1.552546625860255	-0.04175939779868146	1.4694476001383363
0.08593983008495752	-1.5527789075520435	-0.04200551702635425	1.4691950675190018
0.08643948025987007	-1.5530111195111882	-0.042251669833294	1.46894248532792
0.0869391304347826	-1.5532432615623133	-0.042497856417893526	1.4686898535120116
0.08743878060969515	-1.5534753336638225	-0.042744076979522594	1.468437172150261
0.0879384307846077	-1.553707335785142	-0.04299033171774785	1.4681844413324836
0.08843808095952024	-1.5539392678128598	-0.043236620830457005	1.4679316610691981
0.08893773113443279	-1.5541711296825773	-0.04348294451737537	1.4676788314164761
0.08943738130934532	-1.5544029213601824	-0.04372930297869096	1.4674259524599689
0.08993703148425787	-1.554634642696156	-0.04397569641324133	1.4671730241727912
0.09043668165917042	-1.5548662936722588	-0.04422212501910594	1.4669200466611012
0.09093633183408296	-1.555097874222216	-0.04446858899787772	1.4666670199761918
0.0914359820089955	-1.5553293842569782	-0.04471508854899355	1.466413944151094
0.09193563218390804	-1.5555608235978837	-0.04496162386929179	1.466160819134608
0.09243528235882059	-1.5557921923453442	-0.045208195161385745	1.465907645143359
0.09293493253373314	-1.556023490409071	-0.04545480262600764	1.4656544222071894
0.09343458270864567	-1.5562547175786587	-0.045701446460089244	1.4654011502435977
0.09393423288355822	-1.55648587384576	-0.04594812686434875	1.465147829364852
0.09443388305847077	-1.5567169592157573	-0.04619484404001126	1.4648944596961624
0.09493353323338331	-1.5569479735293712	-0.046441598187247246	1.464641041200345
0.09543318340829585	-1.557178916685335	-0.04668838950286647	1.4643875739051904
0.0959328335832084	-1.5574097887222313	-0.04693521819152834	1.4641340579629147
0.09643248375812094	-1.5576405894222345	-0.04718208445055742	1.463880493284121
0.09693213393303349	-1.5578713188672553	-0.04742898848294697	1.4636268800681476
0.09743178410794602	-1.5581019768432751	-0.047675930486708984	1.46337321822848
0.09793143428285857	-1.5583325633610108	-0.04792291066257059	1.4631195078982198
0.09843108445777111	-1.5585630783123137	-0.048169929212383875	1.462865749089537
0.09893073463268366	-1.5587935216471402	-0.048416986336896645	1.4626119418751662
0.09943038480759621	-1.5590238932584974	-0.04866408223574745	1.4623580862733176
0.09993003498250874	-1.559254193117669	-0.048911217110336976	1.4621041823772172
0.10042968515742129	-1.559484421052585	-0.04915839116119943	1.461850230138644
0.10092933533233384	-1.559714577062439	-0.04940560458843145	1.461596229681819
0.10142898550724638	-1.559944661086064	-0.0496528575958983	1.4613421810632803
0.10192863568215892	-1.5601746730094128	-0.04990015038209052	1.4610880842976433
0.10242828585707146	-1.5604046127795932	-0.050147483149509176	1.4608339394529235
0.10292793603198401	-1.5606344802763328	-0.05039485609834907	1.4605797465345776
0.10342758620689656	-1.5608642755039048	-0.05064226943175213	1.4603255056670108
0.10392723638180909	-1.5610939983151877	-0.050889723350078124	1.4600712168289691
0.10442688655672164	-1.5613236486823028	-0.05113721805463327	1.4598168801168452
0.10492653673163418	-1.561553226430466	-0.05138475374644925	1.4595624954808515
0.10542618690654673	-1.5617827316199602	-0.051632330628717756	1.459308063102303
0.10592583708145926	-1.5620121641121552	-0.05187994890276173	1.4590535829674918
0.10642548725637181	-1.5622415238088885	-0.052127608769817924	1.458799055103615
0.10692513743128436	-1.5624708106482363	-0.05237531043230836	1.4585444795720053
0.1074247876061969	-1.5627000245685114	-0.05262305409205861	1.4582898564356752
0.10792443778110944	-1.5629291655165758	-0.05287083995189157	1.4580351857644485
0.10842408795602199	-1.563158233321004	-0.053118668212298936	1.4577804675147121
0.10892373813093453	-1.5633872279893914	-0.05336653907692077	1.4575257018159278
0.10942338830584708	-1.5636161494213314	-0.05361445274758897	1.4572708886933676
0.10992303848075961	-1.5638449975266455	-0.05386240942715503	1.4570160281807556
0.11042268865567216	-1.56407377222918	-0.05411040931725904	1.4567611203285262
0.11092233883058471	-1.564302473486624	-0.05435845262132714	1.4565061652176645
0.11142198900549725	-1.5645311011679064	-0.05460653954173866	1.4562511628426993
0.1119216391804098	-1.5647596552288352	-0.054854670281315875	1.4559961132844614
0.11242128935532233	-1.5649881355621142	-0.05510284504235784	1.4557410165619515
0.11292093953023488	-1.5652165421430921	-0.055351064029180004	1.4554858727730942
0.11342058970514743	-1.5654448748265768	-0.05559932744289212	1.455230681901878
0.11392023988005998	-1.5656731336057625	-0.05584763548900149	1.4549754440622336
0.11441989005497251	-1.5659013183229025	-0.05609598836809484	1.4547201592271652
0.11491954022988506	-1.566129428967682	-0.056344386284970155	1.4544648275090484
0.1154191904047976	-1.5663574654075327	-0.056592829442729545	1.4542094489015909
0.11591884057971015	-1.566585427614373	-0.05684131804522143	1.4539540235018298
0.11641849075462268	-1.566813315462779	-0.0570898522951043	1.4536985513120522
0.11691814092953523	-1.567041128881062	-0.05733843239643728	1.4534430323857879
0.11741779110444778	-1.5672688678058193	-0.05758705855303213	1.4531874667856264
0.11791744127936032	-1.5674965321767154	-0.05783573096891248	1.4529318545770817
0.11841709145427286	-1.5677241218741467	-0.05808444984750584	1.4526761957678287
0.1189167416291854	-1.5679516368339377	-0.05833321539334326	1.4524204904190798
0.11941639180409795	-1.5681790769928725	-0.058582027810504735	1.4521647385941916
0.1199160419790105	-1.5684064422071007	-0.05883088730211022	1.4519089402780292
0.12041569215392303	-1.568633732481299	-0.059079794073864815	1.4516530955992049
0.12091534232883558	-1.568860947690482	-0.05932874832943696	1.4513972045609325
0.12141499250374813	-1.5690880877548847	-0.059577750273064854	1.4511412672108255
0.12191464267866067	-1.56931515260419	-0.05982680010969258	1.4508852836048272
0.12241429285357322	-1.5695421421361733	-0.0600758980435471	1.4506292537686716
0.12291394302848575	-1.569769056303033	-0.06032504428033893	1.4503731777798798
0.1234135932033983	-1.5699958949961776	-0.06057423902386782	1.450117055659248
0.12391324337831085	-1.570222658149991	-0.060823482479524946	1.4498608874676906
0.1244128935532234	-1.5704493456682542	-0.06107277485203291	1.4496046732371255
0.12491254372813593	-1.5706759574843725	-0.0613221163471202	1.449348413027402
0.12541219390304847	-1.5709024935013922	-0.06157150716934959	1.4490921068706113
0.12591184407796102	-1.5711289536668513	-0.06182094752500513	1.4488357548402293
0.12641149425287357	-1.5713553378522946	-0.062070437617906454	1.4485793569389025
0.12691114442778612	-1.5715816460292675	-0.062319977655503116	1.4483229132624018
0.12741079460269866	-1.5718078780736628	-0.06256956784171538	1.4480664238181231
0.12791044477761118	-1.5720340339099441	-0.062819208382749	1.4478098886578075
0.12841009495252373	-1.57226011346824	-0.06306889948499939	1.4475533078387903
0.12890974512743628	-1.5724861166602577	-0.06331864135385873	1.4472966814022794
0.12940939530234882	-1.5727120434134576	-0.06356843419561212	1.4470400094037716
0.12990904547726137	-1.572937893624155	-0.06381827821604043	1.446783291868907
0.13040869565217392	-1.5731636672222868	-0.06406817362170694	1.446526528855721
0.13090834582708646	-1.5733893641202223	-0.06431812061859593	1.4462697204061339
0.131407996001999	-1.5736149842403564	-0.06456811941300716	1.4460128665717809
0.13190764617691153	-1.5738405274969578	-0.06481817021220108	1.445755967394556
0.13240729635182408	-1.5740659937964685	-0.06506827322186377	1.445499022911982
0.13290694652673662	-1.5742913830716647	-0.06531842864961887	1.4452420331843805
0.13340659670164917	-1.5745166952300214	-0.06556863670179619	1.444984998249653
0.13390624687656172	-1.5747419301921304	-0.06581889758550243	1.4447279181575945
0.13440589705147427	-1.5749670878624744	-0.06606921150736506	1.4444707929431515
0.1349055472263868	-1.5751921681701788	-0.06631957867485563	1.4442136226645743
0.13540519740129936	-1.5754171710239164	-0.0665699992952143	1.4439564073604212
0.1359048475762119	-1.5756420963250417	-0.06682047357526934	1.443699147063073
0.13640449775112443	-1.5758669440252338	-0.0670710017235189	1.443441841852272
0.13690414792603697	-1.5760917139983641	-0.06732158394633195	1.4431844917344578
0.13740379810094952	-1.5763164061983637	-0.06757222045260945	1.4429270967914758
0.13790344827586207	-1.5765410205103747	-0.06782291144939388	1.442669657040355
0.13840309845077461	-1.5767655568499783	-0.06807365714425945	1.4424121725278634
0.13890274862568716	-1.5769900151496519	-0.06832445774570003	1.442154643316175
0.1394023988005997	-1.5772143953155922	-0.0685753134615363	1.4418970694428344
0.13990204897551226	-1.5774386972627297	-0.06882622450085311	1.4416394509519361
0.14040169915042477	-1.5776629209038677	-0.06907719107096953	1.4413817878893103
0.14090134932533732	-1.5778870661533484	-0.06932821338010618	1.4411240803008614
0.14140099950024987	-1.5781111329194648	-0.06957929163759011	1.4408663282245653
0.14190064967516242	-1.5783351211246353	-0.0698304260517879	1.440608531714799
0.14240029985007496	-1.5785590306788764	-0.07008161683151636	1.4403506908129626
0.1428999500249875	-1.5787828614976862	-0.07033286418557813	1.4400928055663156
0.14339960019990006	-1.5790066134858038	-0.07058416832245025	1.4398348760123398
0.1438992503748126	-1.5792302865668486	-0.07083552945232043	1.4395769022043454
0.14439890054972515	-1.5794538806591183	-0.07108694778359664	1.4393188841942188
0.14489855072463767	-1.5796773956486079	-0.07133842352535223	1.4390608220005197
0.14539820089955022	-1.5799008314695195	-0.07158995688795343	1.4388027156878418
0.14589785107446276	-1.5801241880341297	-0.0718415480801976	1.4385445653023086
0.1463975012493753	-1.580347465244404	-0.07209319731194809	1.4382863708779445
0.14689715142428786	-1.5805706630287666	-0.07234490479304488	1.4380281324756625
0.1473968015992004	-1.58079378127313	-0.07259667073312089	1.4377698501145788
0.14789645177411295	-1.5810168199155683	-0.07284849534262498	1.4375115238647633
0.1483961019490255	-1.581239778850062	-0.07310037883122482	1.4372531537540547
0.14889575212393802	-1.5814626580004074	-0.07335232140932077	1.4369947398390375
0.14939540229885057	-1.5816854572769155	-0.07360432328784146	1.4367362821621006
0.1498950524737631	-1.5819081765854062	-0.07385638467626944	1.436477780764385
0.15039470264867566	-1.5821308158336098	-0.07410850578578258	1.4362192356859185
0.1508943528235882	-1.5823533749396477	-0.07436068682702598	1.4359606469785637
0.15139400299850075	-1.5825758538101045	-0.07461292801056743	1.4357020146831503
0.1518936531734133	-1.582798252358641	-0.07486522954757606	1.435443338846759
0.15239330334832585	-1.5830205704882154	-0.07511759164895686	1.4351846195066476
0.15289295352323837	-1.5832428081274328	-0.07537001452626083	1.4349258567248375
0.15339260369815091	-1.583464965166934	-0.07562249839058685	1.434667050526604
0.15389225387306346	-1.583687041529474	-0.07587504345327771	1.4344082009692685
0.154391904047976	-1.5839090371104394	-0.07612764992552341	1.4341493080834227
0.15489155422288856	-1.5841309518329383	-0.07638031801978637	1.433890371925253
0.1553912043978011	-1.5843527856064141	-0.07663304794742891	1.4336313925398363
0.15589085457271365	-1.5845745383345489	-0.07688583992056043	1.433372369965362
0.1563905047476262	-1.584796209924696	-0.07713869415071148	1.4331133042452338
0.15689015492253874	-1.5850178002855548	-0.07739161085030291	1.4328541954228053
0.15738980509745126	-1.5852393093384616	-0.07764459023206635	1.4325950435538461
0.1578894552723638	-1.5854607369786429	-0.07789763250785282	1.4323358486701192
0.15838910544727636	-1.585682083117635	-0.0781507378903021	1.4320766108185314
0.1588887556221889	-1.5859033476711963	-0.07840390659247308	1.4318173300497667
0.15938840579710145	-1.5861245305437819	-0.07865713882669198	1.4315580064050404
0.159888055972014	-1.586345631633905	-0.0789104348058528	1.4312986399188685
0.16038770614692655	-1.586566650858943	-0.07916379474318515	1.4310392306443827
0.1608873563218391	-1.5867875881289648	-0.07941721885200681	1.4307797786276104
0.1613870064967516	-1.5870084433443838	-0.07967070734521339	1.4305202839061435
0.16188665667166416	-1.5872292164161224	-0.07992426043671708	1.4302607465264627
0.1623863068465767	-1.5874499072475823	-0.08017787833947669	1.430001166529819
0.16288595702148925	-1.587670515753718	-0.08043156126759034	1.4297415439671548
0.1633856071964018	-1.587891041839687	-0.08068530943472382	1.4294818788808614
0.16388525737131435	-1.5881114854031073	-0.08093912305475269	1.4292221713057593
0.1643849075462269	-1.5883318463622407	-0.08119300234192997	1.4289624212969947
0.16488455772113944	-1.588552124619073	-0.08144694751055442	1.4287026288937235
0.16538420789605196	-1.5887723200732815	-0.08170095877441785	1.4284427941342044
0.1658838580709645	-1.5889924326388971	-0.08195503634841278	1.4281829170692821
0.16638350824587705	-1.5892124622260382	-0.08220918044713313	1.4279229977468864
0.1668831584207896	-1.5894324087273133	-0.08246339128511851	1.4276630361979232
0.16738280859570215	-1.5896522720606137	-0.08271766907729401	1.427403032478267
0.1678824587706147	-1.5898720521285088	-0.08297201403890711	1.4271429866282082
0.16838210894552724	-1.590091748821757	-0.08322642638447675	1.4268828986780737
0.1688817591204398	-1.5903113620654736	-0.08348090632976808	1.4266227686905388
0.16938140929535234	-1.590530891751609	-0.08373545408992449	1.4263625966967064
0.16988105947026486	-1.590750337797607	-0.08399006988083382	1.4261023827521537
0.1703807096451774	-1.5909697000911667	-0.08424475391764807	1.4258421268845416
0.17088035982008995	-1.591188978550325	-0.08449950641637666	1.4255818291506395
0.1713800099950025	-1.5914081730744687	-0.0847543275932344	1.425321489588538
0.17187966016991504	-1.5916272835711454	-0.08500921766407282	1.4250611082456552
0.1723793103448276	-1.591846309938737	-0.08526417684507567	1.424800685159987
0.17287896051974014	-1.5920652520817014	-0.08551920535242254	1.42454022037605
0.17337861069465269	-1.5922841099052627	-0.0857743034028879	1.4242797139383692
0.1738782608695652	-1.592502883310411	-0.08602947121294602	1.4240191658882542
0.17437791104447775	-1.5927215722035315	-0.0862847089994589	1.4237585762720781
0.1748775612193903	-1.5929401764936546	-0.08654001697941266	1.42349794513905
0.17537721139430285	-1.5931586960695554	-0.08679539536972619	1.423237272518645
0.1758768615692154	-1.5933771308432174	-0.08705084438741661	1.4229765584638383
0.17637651174412794	-1.5935954807126265	-0.08730636424991856	1.422715803013178
0.1768761619190405	-1.593813745584273	-0.0875619551749919	1.422455006213523
0.17737581209395303	-1.5940319253573598	-0.08781761737995353	1.4221941681057544
0.17787546226886558	-1.5942500199334262	-0.08807335108254781	1.4219332887326805
0.1783751124437781	-1.594468029216456	-0.08832915650084024	1.4216723681393606
0.17887476261869065	-1.5946859531115078	-0.08858503385283219	1.4214114063725045
0.1793744127936032	-1.594903791506091	-0.08884098335643133	1.4211504034618634
0.17987406296851574	-1.5951215443163975	-0.08909700523030895	1.4208893594648586
0.1803737131434283	-1.5953392114368066	-0.08935309969284676	1.4206282744180758
0.18087336331834084	-1.5955567927698593	-0.08960926696256555	1.4203671483664533
0.18137301349325338	-1.5957742882164718	-0.08986550725856958	1.420105981352586
0.18187266366816593	-1.5959916976728366	-0.0901218207991585	1.4198447734163937
0.18237231384307845	-1.596209021046291	-0.09037820780379088	1.4195835246071087
0.182871964017991	-1.5964262582265798	-0.09063466849160802	1.4193222349574144
0.18337161419290354	-1.5966434091273016	-0.0908912030820553	1.419060904523759
0.1838712643678161	-1.5968604736383896	-0.09114781179448887	1.4187995333395034
0.18437091454272864	-1.5970774516620534	-0.09140449484858043	1.4185381214501445
0.18487056471764118	-1.5972943430968187	-0.09166125246414723	1.4182766688976574
0.18537021489255373	-1.5975111478450084	-0.09191808486120061	1.4180151757279003
0.18586986506746628	-1.5977278658024618	-0.09217499225972461	1.4177536419807493
0.1863695152423788	-1.5979444968695824	-0.09243197488010851	1.417492067700315
0.18686916541729134	-1.598161040940965	-0.0926890329424864	1.4172304529258606
0.1873688155922039	-1.5983774979214587	-0.09294616666773024	1.4169687977059258
0.18786846576711644	-1.5985938677040177	-0.09320337627634882	1.4167071020783204
0.18836811594202899	-1.59881015019163	-0.09346066198923282	1.4164453660906262
0.18886776611694153	-1.599026345277145	-0.09371802402742666	1.4161835897804222
0.18936741629185408	-1.5992424528595623	-0.09397546261200325	1.4159217731918767
0.18986706646676663	-1.5994584728411612	-0.09423297796445955	1.4156599163720747
0.19036671664167917	-1.5996744051135832	-0.09449057030608614	1.4153980193583253
0.1908663668165917	-1.5998902495727214	-0.0947482398584398	1.4151360821921484
0.19136601699150424	-1.600106006122168	-0.09500598684361132	1.4148741049222013
0.1918656671664168	-1.6003216746503468	-0.09526381148313762	1.4146120875835182
0.19236531734132933	-1.6005372550610906	-0.09552171399945915	1.4143500302252665
0.19286496751624188	-1.6007527472476402	-0.09577969461460573	1.4140879328872984
0.19336461769115443	-1.6009681511081437	-0.0960377535511645	1.4138257956137612
0.19386426786606697	-1.6011834665331048	-0.09629589103151054	1.4135636184420488
0.19436391804097952	-1.6013986934269435	-0.09655410727848432	1.413301401423074
0.19486356821589204	-1.601613831673509	-0.09681240251483351	1.4130391445877948
0.1953632183908046	-1.6018288811790775	-0.09707077696373484	1.4127768479893015
0.19586286856571714	-1.602043841832638	-0.09732923084829385	1.4125145116639817
0.19636251874062968	-1.6022587135313555	-0.09758776439193388	1.4122521356562878
0.19686216891554223	-1.6024734961705458	-0.09784637781814902	1.4119897200091724
0.19736181909045478	-1.6026881896397345	-0.09810507135058916	1.4117272647599715
0.19786146926536732	-1.6029027938390679	-0.09836384521300673	1.4114647699569705
0.19836111944027987	-1.6031173086606978	-0.09862269962958295	1.4112022356400828
0.19886076961519242	-1.6033317340010114	-0.09888163482455231	1.4109396618538697
0.19936041979010494	-1.6035460697492623	-0.09914065102197149	1.4106770486365963
0.19986006996501748	-1.6037603157984965	-0.09939974844633308	1.410414396029972
0.20035972013993003	-1.6039744720466733	-0.09965892732253864	1.4101517040803264
0.20085937031484258	-1.6041885383844259	-0.09991818787530894	1.4098889728275128
0.20135902048975513	-1.6044025147054284	-0.10017753032953658	1.409626202314605
0.20185867066466767	-1.6046164009004757	-0.1004369549104575	1.4093633925816167
0.20235832083958022	-1.604830196866918	-0.10069646184344216	1.4091005436753858
0.20285797101449277	-1.6050439024908907	-0.10095605135381311	1.4088376556321118
0.20335762118940529	-1.605257517667027	-0.10121572366729012	1.4085747284962469
0.20385727136431783	-1.605471042285986	-0.10147547900966351	1.4083117623086352
0.20435692153923038	-1.6056844762410412	-0.10173531760692989	1.4080487571128544
0.20485657171414293	-1.6058978194275717	-0.1019952396854608	1.4077857129543716
0.20535622188905547	-1.6061110717274234	-0.10225524547111879	1.4075226298666155
0.20585587206396802	-1.6063242330405452	-0.10251533519083127	1.407259507899581
0.20635552223888057	-1.6065373032515045	-0.10277550907089136	1.4069963470896245
0.20685517241379311	-1.6067502822545021	-0.10303576733846054	1.4067331474815652
0.20735482258870563	-1.6069631699395308	-0.1032961102204221	1.406469909117087
0.20785447276361818	-1.6071759661936793	-0.10355653794378648	1.4062066320352404
0.20835412293853073	-1.607388670912806	-0.10381705073618239	1.4059433162831785
0.20885377311344328	-1.607601283979844	-0.10407764882477621	1.4056799618965392
0.20935342328835582	-1.6078138052896669	-0.10433833243758661	1.4054165689217855
0.20985307346326837	-1.6080262347294139	-0.10459910180232578	1.4051531373987665
0.21035272363818092	-1.608238572187712	-0.1048599571469757	1.4048896673688303
0.21085237381309346	-1.6084508175556818	-0.10512089869989916	1.4046261588756097
0.211352023988006	-1.608662970718991	-0.105381926689335	1.404362611958058
0.21185167416291853	-1.60887503156631	-0.1056430413438279	1.4040990266580768
0.21235132433783108	-1.6090869999893191	-0.10590424289237704	1.4038354030202327
0.21285097451274362	-1.609298875873195	-0.10616553156355933	1.4035717410839554
0.21335062468765617	-1.6095106591069692	-0.10642690758671289	1.403308040891577
0.21385027486256872	-1.6097223495783128	-0.10668837119098501	1.403044302484998
0.21434992503748126	-1.6099339471715912	-0.10694992260573634	1.4027805259029302
0.2148495752123938	-1.6101454517786873	-0.1072115620607836	1.4025167111912773
0.21534922538730636	-1.610356863281668	-0.10747328978574314	1.4022528583870482
0.21584887556221888	-1.6105681815723611	-0.10773510601073864	1.4019889675365977
0.21634852573713143	-1.6107794065332641	-0.10799701096586904	1.4017250386775257
0.21684817591204397	-1.6109905380521228	-0.10825900488149746	1.4014610718527352
0.21734782608695652	-1.611201576014398	-0.10852108798810453	1.4011970671031684
0.21784747626186907	-1.6114125203067693	-0.10878326051647567	1.4009330244709466
0.2183471264367816	-1.6116233708145344	-0.10904552269740604	1.4006689439973556
0.21884677661169416	-1.611834127422144	-0.10930787476200046	1.4004048257227804
0.2193464267866067	-1.6120447900165324	-0.10957031694150565	1.4001406696903904
0.21984607696151923	-1.6122553584806776	-0.10983284946728729	1.399876475939716
0.22034572713643177	-1.6124658326992338	-0.1100954725710896	1.399612244511792
0.22084537731134432	-1.6126762125595788	-0.11035818648467832	1.3993479754509235
0.22134502748625687	-1.6128864979427269	-0.11062099144000394	1.399083668795232
0.22184467766116941	-1.6130966887343456	-0.11088388766927725	1.3988193245875753
0.22234432783608196	-1.6133067848182154	-0.11114687540483247	1.3985549428692508
0.2228439780109945	-1.6135167860757023	-0.11140995487918658	1.3982905236793495
0.22334362818590706	-1.6137266923927134	-0.11167312632514476	1.3980260670615345
0.2238432783608196	-1.6139365036502757	-0.1119363899755156	1.3977615730551471
0.22434292853573212	-1.6141462197331593	-0.11219974606351009	1.3974970417030743
0.22484257871064467	-1.6143558405216156	-0.11246319482235169	1.3972324730442294
0.22534222888555722	-1.614565365901892	-0.11272673648567309	1.3969678671233252
0.22584187906046976	-1.61477479575093	-0.11299037128694422	1.396703223976645
0.2263415292353823	-1.6149841299541499	-0.11325409946012528	1.3964385436486058
0.22684117941029486	-1.6151933683934174	-0.11351792123934694	1.3961738261803134
0.2273408295852074	-1.61540251094938	-0.11378183685879759	1.3959090716121314
0.22784047976011995	-1.615611557501027	-0.11404584655281527	1.395644279983062
0.22834012993503247	-1.615820507931329	-0.11430995055612224	1.39537945133594
0.22883978010994502	-1.6160293621215343	-0.11457414910366091	1.3951145857120388
0.22933943028485756	-1.616238119951282	-0.11483844243024457	1.3948496831518773
0.2298390804597701	-1.6164467812992749	-0.11510283077108721	1.3945847436948404
0.23033873063468266	-1.6166553460494573	-0.1153673143618605	1.3943197673852787
0.2308383808095952	-1.6168638140775775	-0.11563189343786053	1.394054754260667
0.23133803098450775	-1.6170721852656307	-0.11589656823501618	1.3937897043641079
0.2318376811594203	-1.6172804594915773	-0.1161613389893255	1.3935246177351257
0.23233733133433285	-1.6174886366347816	-0.11642620593698486	1.3932594944148782
0.23283698150924537	-1.6176967165729381	-0.11669116931430616	1.3929943344432318
0.2333366316841579	-1.6179046991868822	-0.11695622935796912	1.3927291378630957
0.23383628185907046	-1.618112584353428	-0.11722138630467456	1.3924639047139207
0.234335932033983	-1.618320371949722	-0.11748664039145791	1.3921986350354423
0.23483558220889555	-1.6185280618545828	-0.1177519918554568	1.391933328869503
0.2353352323838081	-1.6187356539460342	-0.11801744093408234	1.3916679862572277
0.23583488255872065	-1.618943148100899	-0.11828298786494175	1.3914026072387686
0.2363345327336332	-1.6191505441948855	-0.11854863288567281	1.3911371918537325
0.23683418290854572	-1.6193578421073138	-0.11881437623452293	1.3908717401447703
0.23733383308345826	-1.6195650417136331	-0.11908021814943404	1.3906062521518867
0.2378334832583708	-1.619772142888678	-0.1193461588688918	1.3903407279140187
0.23833313343328336	-1.619979145510316	-0.11961219863149244	1.3900751674735734
0.2388327836081959	-1.620186049453234	-0.11987833767595045	1.389809570870161
0.23933243378310845	-1.6203928545922686	-0.12014457624127234	1.3895439381436028
0.239832083958021	-1.6205995608050134	-0.1204109145668049	1.3892782693364572
0.24033173413293354	-1.6208061679651813	-0.12067735289185719	1.3890125644881008
0.24083138430784606	-1.621012675944726	-0.12094389145590168	1.3887468236364626
0.2413310344827586	-1.6212190846242214	-0.12121053049904383	1.3884810468275275
0.24183068465767116	-1.6214253938717493	-0.12147727026104181	1.3882152340960598
0.2423303348325837	-1.621631603565233	-0.1217441109822916	1.3879493854861036
0.24282998500749625	-1.6218377135775164	-0.12201105290320836	1.38768350103721
0.2433296351824088	-1.6220437237804601	-0.12227809626436878	1.387417580788275
0.24382928535732135	-1.6222496340491028	-0.1225452413067314	1.3871516247812883
0.2443289355322339	-1.622455444255802	-0.12281248827127601	1.386885633056161
0.24482858570714644	-1.6226611542721758	-0.1230798373993038	1.3866196056520814
0.24532823588205896	-1.6228667639727654	-0.12334728893237533	1.3863535426113238
0.2458278860569715	-1.6230722732271967	-0.1236148431120909	1.3860874439718045
0.24632753623188405	-1.6232776819099801	-0.12388250018042876	1.3858213097762688
0.2468271864067966	-1.6234829898893863	-0.12415026037940984	1.385555140061768
0.24732683658170915	-1.6236881970398016	-0.12441812395149103	1.3852889348713078
0.2478264867566217	-1.623893303230176	-0.12468609113912489	1.3850226942431063
0.24832613693153424	-1.6240983083328138	-0.12495416218519499	1.3847564182185719
0.2488257871064468	-1.624303212217736	-0.12522233733256738	1.3844901068375293
0.2493254372813593	-1.6245080147552824	-0.12549061682450796	1.3842237601400023
0.24982508745627185	-1.624712715814163	-0.12575900090435121	1.383957378164921
0.2503247376311844	-1.624917315265699	-0.1260274898157599	1.3836909609538715
0.25082438780609695	-1.6251218129790541	-0.12629608380259802	1.383424508546549
0.2513240379810095	-1.6253262088225582	-0.12656478310889765	1.3831580209821641
0.25182368815592204	-1.6255305026657507	-0.12683358797892968	1.3828914983013552
0.2523233383308346	-1.625734694377706	-0.12710249865726386	1.3826249405443864
0.25282298850574714	-1.625938783826545	-0.12737151538853017	1.3823583477511368
0.2533226386806597	-1.626142770879562	-0.12764063841768533	1.3820917199606921
0.25382228885557223	-1.6263466554043868	-0.127909867989829	1.3818250572128903
0.2543219390304848	-1.6265504372692408	-0.1281792043504415	1.3815583595481014
0.2548215892053973	-1.6267541163415347	-0.12844864774507242	1.381291627006442
0.2553212393803099	-1.6269576924879305	-0.1287181984195284	1.381024859627464
0.25582088955522236	-1.627161165574058	-0.1289878566197887	1.3807580574500402
0.2563205397301349	-1.6273645354680757	-0.1292576225922679	1.380491220515425
0.25682018990504746	-1.62756780203619	-0.12952749658338417	1.380224348863612
0.25731984007996	-1.6277709651426333	-0.12979747883981513	1.3799574425327936
0.25781949025487255	-1.6279740246533008	-0.13006756960847177	1.379690501563088
0.2583191404297851	-1.6281769804337762	-0.13033776913657671	1.3794235259943883
0.25881879060469765	-1.628379832349989	-0.1306080776715371	1.3791565158672852
0.2593184407796102	-1.6285825802656777	-0.13087849546092892	1.3788894712205433
0.25981809095452274	-1.628785224044416	-0.13114902275256232	1.3786223920930123
0.2603177411294353	-1.6289877635514427	-0.13141965979454498	1.3783552785253494
0.26081739130434783	-1.6291901986500934	-0.13169040683516972	1.3780881305566473
0.2613170414792604	-1.6293925292046396	-0.1319612641229357	1.377820948227256
0.26181669165417293	-1.6295947550771976	-0.13223223190659855	1.3775537315755708
0.2623163418290855	-1.6297968761310868	-0.13250331043519037	1.3772864806413752
0.262815992003998	-1.6299988922297008	-0.13277449995787294	1.3770191954650022
0.26331564217891057	-1.6302008032352204	-0.13304580072416963	1.3767518760855746
0.26381529235382306	-1.6304026090087718	-0.13331721298366742	1.3764845225417606
0.2643149425287356	-1.6306043094133347	-0.13358873698632479	1.3762171348740933
0.26481459270364816	-1.6308059043095606	-0.13386037298225203	1.3759497131211966
0.2653142428785607	-1.6310073935585447	-0.13413212122184026	1.3756822573223222
0.26581389305347325	-1.6312087770221202	-0.13440398195575187	1.3754147675176673
0.2663135432283858	-1.631410054560133	-0.1346759554347528	1.3751472437459675
0.26681319340329834	-1.631611226032897	-0.13494804190996806	1.3748796860464598
0.2673128435782109	-1.6318122912999566	-0.13522024163265442	1.3746120944580924
0.26781249375312344	-1.6320132502220699	-0.13549255485443015	1.374344469021068
0.268312143928036	-1.632214102658429	-0.13576498182710856	1.3740768097743759
0.26881179410294853	-1.6324148484672265	-0.13603752280260817	1.3738091167565432
0.2693114442778611	-1.6326154875082117	-0.13631017803332565	1.3735413900074693
0.2698110944527736	-1.632816019639291	-0.13658294777161822	1.3732736295660368
0.2703107446276862	-1.6330164447186022	-0.1368558322703381	1.3730058354711339
0.2708103948025987	-1.6332167626052077	-0.13712883178247368	1.3727380077630749
0.27131004497751127	-1.6334169731545471	-0.13740194656115018	1.3724701464790134
0.2718096951524238	-1.6336170762252222	-0.13767517685988387	1.3722022516592802
0.2723093453273363	-1.6338170716744043	-0.13794852293245574	1.371934323343005
0.27280899550224885	-1.6340169593576614	-0.13822198503268335	1.371666361568402
0.2733086456771614	-1.6342167391323055	-0.1384955634148414	1.3713983663753044
0.27380829585207395	-1.6344164108544923	-0.1387692583333836	1.3711303378028004
0.2743079460269865	-1.6346159743789743	-0.13904307004291522	1.370862275889038
0.27480759620189904	-1.6348154295619073	-0.13931699879842788	1.3705941806735917
0.2753072463768116	-1.6350147762575418	-0.13959104485502644	1.3703260521946703
0.27580689655172413	-1.6352140143215366	-0.13986520846818298	1.3700578904919554
0.2763065467266367	-1.6354131436069117	-0.14013948989348393	1.3697896956030273
0.27680619690154923	-1.6356121639700647	-0.14041388938694666	1.3695214675688008
0.2773058470764618	-1.6358110752625288	-0.14068840720462228	1.3692532064260088
0.2778054972513743	-1.6360098773393652	-0.14096304360299397	1.368984912214874
0.27830514742628687	-1.6362085700528068	-0.14123779883868262	1.3687165849732874
0.2788047976011994	-1.6364071532565543	-0.14151267316862176	1.3684482247407945
0.27930444777611196	-1.636605626802984	-0.14178766684994631	1.3681798315560023
0.2798040979510245	-1.636803990542675	-0.14206278014002066	1.3679114054560482
0.28030374812593706	-1.6370022443294543	-0.14233801329655665	1.36764294648146
0.28080339830084955	-1.6372003880141996	-0.14261336657741944	1.3673744546702866
0.2813030484757621	-1.6373984214480022	-0.1428888402408306	1.3671059300608923
0.28180269865067464	-1.6375963444822175	-0.1431644345451418	1.3668373726924583
0.2823023488255872	-1.6377941569667103	-0.14344014974905633	1.3665687826027713
0.28280199900049974	-1.637991858752005	-0.14371598611148353	1.3663001598306903
0.2833016491754123	-1.6381894496879692	-0.14399194389163328	1.366031504414626
0.28380129935032483	-1.638386929624042	-0.1442680233488318	1.3657628163931457
0.2843009495252374	-1.6385842984104948	-0.14454422474295922	1.3654940958053723
0.2848005997001499	-1.6387815558946572	-0.14482054833377653	1.3652253426885215
0.2853002498750625	-1.6389787019264892	-0.14509699438162196	1.3649565570821371
0.285799900049975	-1.6391757363534918	-0.14537356314686053	1.3646877390240564
0.28629955022488757	-1.6393726590237132	-0.14565025489030387	1.364418888552607
0.2867992003998001	-1.6395694697851642	-0.14592706987288834	1.3641500057066647
0.28729885057471266	-1.6397661684837797	-0.1462040083558335	1.363881090523275
0.2877985007496252	-1.6399627549682674	-0.14648107060068435	1.3636121430424761
0.28829815092453775	-1.6401592290834681	-0.14675825686917793	1.3633431633008526
0.2887978010994503	-1.6403555906763985	-0.1470355674233588	1.3630741513374163
0.2892974512743628	-1.6405518395937106	-0.14731300252554472	1.36280510719111
0.28979710144927534	-1.6407479756795775	-0.1475905624382286	1.3625360308988688
0.2902967516241879	-1.6409439987799581	-0.14786824742426913	1.3622669224995487
0.29079640179910043	-1.6411399087389007	-0.1481460577466876	1.3619977820306028
0.291296051974013	-1.6413357054022322	-0.14842399366890402	1.3617286095313377
0.29179570214892553	-1.6415313886131093	-0.14870205545453205	1.3614594050388316
0.2922953523238381	-1.6417269582147889	-0.14898024336736745	1.3611901685907566
0.2927950024987506	-1.6419224140527378	-0.14925855767167884	1.3609209002269347
0.29329465267366317	-1.6421177559676843	-0.14953699863175518	1.3606515999832207
0.2937943028485757	-1.6423129838042347	-0.14981556651236472	1.3603822678992963
0.29429395302348826	-1.642508097403582	-0.1500942615784313	1.3601129040119475
0.2947936031984008	-1.6427030966085592	-0.1503730840951588	1.3598435083599325
0.29529325337331336	-1.6428979812602829	-0.15065203432808877	1.3595740809804653
0.2957929035482259	-1.6430927512000784	-0.15093111254292838	1.3593046219115192
0.29629255372313845	-1.6432874062698561	-0.15121031900576357	1.3590351311917768
0.296792203898051	-1.6434819463091033	-0.1514896539828686	1.358765608857972
0.2972918540729635	-1.6436763711588076	-0.1517691177408383	1.3584960549485976
0.29779150424787604	-1.6438706806580594	-0.15204871054652142	1.3582264695006039
0.2982911544227886	-1.6440648746474744	-0.15232843266705748	1.357956852552787
0.29879080459770113	-1.6442589529650853	-0.15260828436982335	1.3576872041417463
0.2992904547726137	-1.6444529154502998	-0.15288826592250254	1.3574175243057494
0.2997901049475262	-1.6446467619420537	-0.1531683775931152	1.3571478130828047
0.3002897551224388	-1.6448404922775353	-0.15344861964981155	1.3568780705097891
0.3007894052973513	-1.6450341062945644	-0.15372899236111467	1.3566082966243729
0.30128905547226387	-1.6452276038310951	-0.1540094959958356	1.3563384914646834
0.3017887056471764	-1.6454209847234993	-0.15429013082304507	1.3560686550676313
0.30228835582208896	-1.6456142488090053	-0.15457089711209154	1.355798787471345
0.3027880059970015	-1.6458073959229829	-0.1548517951325545	1.3555288887125159
0.30328765617191406	-1.646000425901833	-0.15513282515439492	1.3552589588290271
0.3037873063468266	-1.646193338581387	-0.15541398744782486	1.354988997858594
0.30428695652173915	-1.6463861337963086	-0.15569528228324225	1.3547190058382945
0.3047866066966517	-1.6465788113809028	-0.15597670993142845	1.354448982804992
0.30528625687156424	-1.6467713711702099	-0.1562582706634452	1.3541789287966548
0.30578590704647673	-1.6469638129981778	-0.15653996475059245	1.3539088438505893
0.3062855572213893	-1.6471561366982168	-0.1568217924645029	1.3536387280038165
0.30678520739630183	-1.6473483421033657	-0.15710375407701044	1.3533685812935066
0.3072848575712144	-1.6475404290467388	-0.15738584986038237	1.353098403756968
0.3077845077461269	-1.6477323973606635	-0.1576680800870171	1.3528281954313819
0.30828415792103947	-1.6479242468778925	-0.15795044502973438	1.3525579563544512
0.308783808095952	-1.6481159774291738	-0.1582329449614961	1.352287686562501
0.30928345827086456	-1.6483075888457535	-0.1585155801556451	1.3520173860925377
0.3097831084457771	-1.6484990809590048	-0.15879835088585464	1.3517470549819774
0.31028275862068966	-1.6486904535995068	-0.15908125742600987	1.351476693267952
0.3107824087956022	-1.648881706597084	-0.1593643000503103	1.3512063009871453
0.31128205897051475	-1.6490728397820058	-0.1596474790332555	1.3509358781770433
0.3117817091454273	-1.6492638529828014	-0.15993079464960222	1.3506654248738026
0.31228135932033985	-1.649454746028893	-0.16021424717446348	1.3503949411147278
0.3127810094952524	-1.6496455187490726	-0.1604978368832153	1.3501244269369153
0.31328065967016494	-1.6498361709717404	-0.16078156405154492	1.3498538823774002
0.3137803098450775	-1.650026702523966	-0.16106542895537493	1.3495833074723604
0.31427996001999	-1.650217113232946	-0.16134943187094303	1.3493127022584346
0.3147796101949025	-1.6504074029261584	-0.16163357307484782	1.3490420667727931
0.3152792603698151	-1.6505975714302468	-0.1619178528439213	1.348771401052262
0.3157789105447276	-1.6507876185713137	-0.16220227145535285	1.3485007051333744
0.31627856071964017	-1.65097754417455	-0.16248682918651583	1.348229979052347
0.3167782108945527	-1.6511673480663562	-0.16277152631523908	1.3479592228466872
0.31727786106946526	-1.6513570300704612	-0.1630563631194906	1.3476884365518944
0.3177775112443778	-1.6515465900129094	-0.1633413398777241	1.3474176202058266
0.31827716141929036	-1.6517360277164717	-0.1636264568684941	1.3471467738438045
0.3187768115942029	-1.6519253430053478	-0.16391171437078678	1.3468758975027206
0.31927646176911545	-1.652114535702969	-0.16419711266385317	1.3466049912191502
0.319776111944028	-1.6523036056323084	-0.16448265202726703	1.3463340550295466
0.32027576211894054	-1.6524925526156216	-0.16476833274088096	1.3460630889700742
0.3207754122938531	-1.6526813764752453	-0.16505415508484983	1.345792093077373
0.32127506246876564	-1.6528700770322502	-0.16534011933964268	1.3455210673871683
0.3217747126436782	-1.6530586541086068	-0.1656262257860957	1.3452500119363657
0.32227436281859073	-1.6532471075249418	-0.16591247470523934	1.344978926761127
0.3227740129935032	-1.6534354371011561	-0.1661988663784762	1.3447078118971374
0.32327366316841577	-1.6536236426578435	-0.1664854010875228	1.3444366673811687
0.3237733133433283	-1.6538117240147223	-0.16677207911439607	1.344165493249517
0.32427296351824086	-1.6539996809899766	-0.1670589007413809	1.3438942895373998
0.3247726136931534	-1.6541875134029869	-0.16734586625114564	1.3436230562814997
0.32527226386806596	-1.654375221072303	-0.167632975926631	1.3433517935181332
0.3257719140429785	-1.6545628038148685	-0.1679202300510538	1.3430805012824567
0.32627156421789105	-1.6547502614491614	-0.16820762890804544	1.3428091796113817
0.3267712143928036	-1.654937593791153	-0.16849517278142814	1.342537828539921
0.32727086456771615	-1.6551248006582584	-0.1687828619554391	1.3422664481047548
0.3277705147426287	-1.6553118818661858	-0.16907069671458147	1.3419950383413337
0.32827016491754124	-1.6554988372302035	-0.16935867734363788	1.3417235992851373
0.3287698150924538	-1.655685666567014	-0.1696468041278347	1.3414521309732552
0.32926946526736633	-1.6558723696899522	-0.16993507735257232	1.3411806334400496
0.3297691154422789	-1.6560589464137894	-0.17022349730363895	1.3409091067216123
0.33026876561719143	-1.6562453965530795	-0.1705120642671399	1.3406375508542265
0.3307684157921039	-1.6564317199205156	-0.17080077852947273	1.3403659658727518
0.33126806596701647	-1.6566179163294015	-0.1710896403773907	1.340094351813008
0.331767716141929	-1.6568039855922898	-0.17137865009790298	1.339822708710598
0.33226736631684156	-1.6569899275216828	-0.17166780797847084	1.3395510366012262
0.3327670164917541	-1.6571757419292477	-0.17195711430674596	1.3392793355204298
0.33326666666666666	-1.6573614286256633	-0.1722465693707296	1.3390076055031055
0.3337663168415792	-1.6575469874226014	-0.1725361734588218	1.3387358465854289
0.33426596701649175	-1.657732418129617	-0.17282592685965778	1.338464058802024
0.3347656171914043	-1.6579177205573554	-0.17311582986225163	1.3381922421889358
0.33526526736631684	-1.6581028945146226	-0.17340588275588864	1.3379203967808746
0.3357649175412294	-1.6582879398110009	-0.17369608583026366	1.3376485226135968
0.33626456771614194	-1.6584728562542663	-0.17398643937529132	1.3373766197216646
0.3367642178910545	-1.6586576436533425	-0.17427694368136204	1.3371046881409367
0.33726386806596703	-1.65884230181545	-0.17456759903905686	1.336832727906249
0.3377635182408796	-1.6590268305477307	-0.17485840573934203	1.3365607390526728
0.3382631684157921	-1.6592112296568928	-0.175149364073489	1.336288721615322
0.3387628185907047	-1.659395498949364	-0.17544047433317453	1.3360166756293081
0.33926246876561716	-1.6595796382305559	-0.1757317368102853	1.3357446011293874
0.3397621189405297	-1.6597636473061528	-0.17602315179718928	1.3354724981507309
0.34026176911544226	-1.6599475259805192	-0.17631471958642417	1.3352003667279317
0.3407614192903548	-1.660131274058672	-0.17660644047104174	1.3349282068963237
0.34126106946526735	-1.6603148913437507	-0.17689831474424222	1.3346560186901437
0.3417607196401799	-1.6604983776399944	-0.17719034269972317	1.3343838021448653
0.34226036981509245	-1.6606817327492667	-0.17748252463136013	1.3341115572943008
0.342760019990005	-1.660864956475239	-0.17777486083357005	1.3338392841741393
0.34325967016491754	-1.661048048619054	-0.17806735160088016	1.3335669828183985
0.3437593203398301	-1.6612310089825246	-0.1783599972283418	1.333294653261848
0.34425897051474263	-1.6614138373664031	-0.1786527980112179	1.3330222955388862
0.3447586206896552	-1.6615965335716225	-0.1789457542452037	1.3327499096843562
0.34525827086456773	-1.6617790973979338	-0.17923886622628613	1.3324774957324503
0.3457579210394803	-1.6619615286451654	-0.1795321342508063	1.332205053717864
0.3462575712143928	-1.662143827112021	-0.1798255586154285	1.3319325836746405
0.34675722138930537	-1.662325992597235	-0.18011913961717257	1.331660085637284
0.3472568715642179	-1.6625080248990363	-0.18041287755344437	1.331387559640154
0.3477565217391304	-1.6626899238151565	-0.1807067727219551	1.331115005717644
0.34825617191404296	-1.662871689142415	-0.18100082542070567	1.3308424239037864
0.3487558220889555	-1.6630533206776625	-0.1812950359481786	1.3305698142328346
0.34925547226386805	-1.6632348182165215	-0.18158940460306044	1.3302971767385403
0.3497551224387806	-1.6634161815555826	-0.1818839316845261	1.3300245114558231
0.35025477261369314	-1.6635974104889348	-0.1821786174919488	1.3297518184178188
0.3507544227886057	-1.6637785048117022	-0.1824734623251725	1.3294790976589428
0.35125407296351824	-1.663959464317736	-0.18276846648431552	1.3292063492129302
0.3517537231384308	-1.6641402888012784	-0.18306363026993516	1.3289335731142111
0.35225337331334333	-1.664320978054725	-0.18335895398282415	1.3286607693960333
0.3527530234882559	-1.6645015318710263	-0.18365443792422628	1.3283879380924872
0.3532526736631684	-1.6646819500419352	-0.183950082395655	1.3281150792370842
0.353752323838081	-1.6648622323594344	-0.18424588769908198	1.3278421928638329
0.3542519740129935	-1.6650423786142152	-0.1845418541367231	1.3275692790061275
0.35475162418790607	-1.665222388597349	-0.18483798201125473	1.3272963376980165
0.3552512743628186	-1.665402262098248	-0.18513427162561508	1.3270233689725244
0.35575092453773116	-1.6655819989067189	-0.1854307232831415	1.3267503728634764
0.35625057471264365	-1.665761598811828	-0.18572733728756663	1.3264773494043505
0.3567502248875562	-1.6659410616018155	-0.18602411394290813	1.3262042986284137
0.35724987506246875	-1.6661203870646755	-0.1863210535536022	1.3259312205690494
0.3577495252373813	-1.6662995749880465	-0.18661815642441956	1.325658115259819
0.35824917541229384	-1.6664786251583514	-0.18691542286049104	1.3253849827335322
0.3587488255872064	-1.666657537362722	-0.18721285316734393	1.3251118230241443
0.35924847576211894	-1.6668363113861246	-0.18751044765079117	1.3248386361640487
0.3597481259370315	-1.6670149470144067	-0.18780820661710582	1.3245654221868357
0.36024777611194403	-1.667193444032097	-0.18810613037285479	1.324292181125388
0.3607474262868566	-1.6673718022234902	-0.18840421922500647	1.3240189130127717
0.3612470764617691	-1.6675500213722667	-0.18870247348087352	1.32374561788197
0.36174672663668167	-1.6677281012617324	-0.18900089344816234	1.3234722957660263
0.3622463768115942	-1.667906041674307	-0.18929947943491485	1.3231989466976481
0.36274602698650676	-1.6680838423919184	-0.18959823174955087	1.3229255707095227
0.3632456771614193	-1.668261503196397	-0.1898971507008926	1.3226521678346759
0.36374532733633186	-1.668439023868548	-0.19019623659809576	1.3223787381056673
0.3642449775112444	-1.6686164041887126	-0.19049548975067615	1.3221052815551098
0.3647446276861569	-1.6687936439370459	-0.19079491046858296	1.3218317982158145
0.36524427786106944	-1.6689707428927534	-0.19109449906208203	1.3215582881202437
0.365743928035982	-1.669147700834504	-0.19139425584183062	1.321284751300788
0.36624357821089454	-1.6693245175404414	-0.19169418111884137	1.321011187789855
0.3667432283858071	-1.6695011927884094	-0.19199427520453818	1.3207375976199849
0.36724287856071963	-1.6696777263555516	-0.19229453841072527	1.320463980823515
0.3677425287356322	-1.6698541180182584	-0.19259497104952739	1.320190337432643
0.3682421789105447	-1.6700303675526327	-0.1928955734335036	1.3199166674796787
0.3687418290854573	-1.6702064747338912	-0.1931963458755588	1.3196429709966144
0.3692414792603698	-1.670382439336975	-0.19349728868899405	1.319369248015651
0.36974112943528237	-1.670558261136218	-0.19379840218748473	1.3190954985689043
0.3702407796101949	-1.6707339399053152	-0.19409968668510139	1.3188217226883372
0.37074042978510746	-1.6709094754171843	-0.19440114249624266	1.318547920405753
0.37124007996002	-1.6710848674446028	-0.1947027699357713	1.3182740917531792
0.37173973013493256	-1.6712601157596019	-0.19500456931888854	1.3180002367625023
0.3722393803098451	-1.6714352201334748	-0.19530654096117844	1.3177263554653913
0.3727390304847576	-1.6716101803370707	-0.19560868517862315	1.31745244789357
0.37323868065967014	-1.6717849961405395	-0.19591100228758257	1.3171785140786
0.3737383308345827	-1.671959667313718	-0.19621349260480253	1.3169045540522655
0.37423798100949524	-1.6721341936256455	-0.19651615644743123	1.316630567846045
0.3747376311844078	-1.672308574844347	-0.19681899413295337	1.3163565554910233
0.37523728135932033	-1.6724828107384857	-0.19712200597935398	1.3160825170192658
0.3757369315342329	-1.672656901074881	-0.19742519230489694	1.3158084524617142
0.3762365817091454	-1.672830845620368	-0.1977285534282902	1.315534361849772
0.37673623188405797	-1.6730046441408912	-0.19803208966860006	1.3152602452145443
0.3772358820589705	-1.6731782964022375	-0.1983358013453666	1.3149861025873673
0.37773553223388306	-1.6733518021692597	-0.19863968877843072	1.3147119339993572
0.3782351824087956	-1.6735251612061106	-0.19894375228806058	1.3144377394814037
0.37873483258370816	-1.6736983732765418	-0.199247992194929	1.3141635190645227
0.3792344827586207	-1.6738714381438706	-0.19955240882011785	1.313889272779821
0.37973413293353325	-1.6740443555704014	-0.1998570024850816	1.3136150006579719
0.3802337831084458	-1.6742171253180096	-0.200161773511672	1.3133407027297763
0.38073343328335835	-1.6743897471481695	-0.20046672222215783	1.313066379026152
0.38123308345827084	-1.6745622208211104	-0.2007718489391788	1.3127920295773625
0.3817327336331834	-1.6747345460973757	-0.20107715398582912	1.3125176544144528
0.38223238380809593	-1.674906722736044	-0.20138263768555298	1.3122432535676392
0.3827320339830085	-1.6750787504962963	-0.2016883003622355	1.3119688270677377
0.383231684157921	-1.6752506291359546	-0.20199414234010882	1.3116943749448546
0.3837313343328336	-1.6754223584125727	-0.2023001639438733	1.311419897229271
0.3842309845077461	-1.6755939380834441	-0.20260636549861036	1.311145393951622
0.38473063468265867	-1.675765367904694	-0.20291274732981435	1.3108708651419119
0.3852302848575712	-1.675936647631739	-0.20321930976333183	1.3105963108301062
0.38572993503248376	-1.6761077770198525	-0.20352605312549743	1.3103217310464452
0.3862295852073963	-1.6762787558235943	-0.20383297774304232	1.3100471258210447
0.38672923538230886	-1.6764495837965219	-0.20414008394304842	1.3097724951836975
0.3872288855572214	-1.676620260691675	-0.20444737205304764	1.3094978391641718
0.38772853573213395	-1.676790786261714	-0.20475484240099356	1.3092231577924174
0.3882281859070465	-1.6769611602586643	-0.20506249531525655	1.3089484510983116
0.38872783608195904	-1.677131382433431	-0.20537033112459052	1.3086737191112388
0.3892274862568716	-1.6773014525366372	-0.205678350158166	1.3083989618608798
0.3897271364317841	-1.6774713703182111	-0.20598655274559807	1.3081241793767426
0.39022678660669663	-1.677641135527378	-0.20629493921688385	1.307849371688281
0.3907264367816092	-1.6778107479128135	-0.2066035099024691	1.3075745388249191
0.3912260869565217	-1.677980207222253	-0.20691226513317595	1.307299680815804
0.39172573713143427	-1.678149513203342	-0.2072212052403221	1.3070247976904388
0.3922253873063468	-1.6783186656023705	-0.2075303305555413	1.306749889477751
0.39272503748125936	-1.678487664165301	-0.20783964141095715	1.306474956206797
0.3932246876561719	-1.678656508637691	-0.2081491381391271	1.3061999979068093
0.39372433783108446	-1.6788251987640577	-0.20845882107298233	1.3059250146066579
0.394223988005997	-1.6789937342879724	-0.2087686905458668	1.3056500063348744
0.39472363818090955	-1.6791621149532392	-0.20907874689162478	1.3053749731207003
0.3952232883558221	-1.6793303405023057	-0.20938899044446682	1.3050999149927127
0.39572293853073465	-1.6794984106770348	-0.20969942153904655	1.3048248319794766
0.3962225887056472	-1.6796663252187243	-0.21001004051044708	1.3045497241095965
0.39672223888055974	-1.6798340838677261	-0.21032084769414958	1.3042745914113842
0.3972218890554723	-1.6800016863642582	-0.21063184342611052	1.303999433913551
0.39772153923038484	-1.6801691324471795	-0.21094302804267734	1.3037242516441154
0.3982211894052973	-1.680336421855274	-0.21125440188066377	1.3034490446315792
0.3987208395802099	-1.6805035543262439	-0.2115659652772932	1.303173812904009
0.3992204897551224	-1.6806705295971005	-0.21187771857022103	1.3028985564893936
0.39972013993003497	-1.6808373474044112	-0.21218966209753543	1.3026232754159064
0.4002197901049475	-1.6810040074837995	-0.21250179619776322	1.3023479697113818
0.40071944027986006	-1.681170509570514	-0.21281412120989288	1.3020726394038522
0.4012190904547726	-1.681336853398508	-0.21312663747328967	1.3017972845207828
0.40171874062968516	-1.681503038701773	-0.21343934532783132	1.3015219050901747
0.4022183908045977	-1.6816690652128623	-0.21375224511375024	1.3012465011393575
0.40271804097951025	-1.6818349326642414	-0.2140653371717871	1.3009710726960895
0.4032176911544228	-1.6820006407873032	-0.21437862184309364	1.3006956197877273
0.40371734132933534	-1.6821661893126765	-0.21469209946925324	1.3004201424415167
0.4042169915042479	-1.6823315779706076	-0.21500577039231425	1.300144640684921
0.40471664167916044	-1.6824968064902415	-0.2153196349547562	1.29986911454495
0.405216291854073	-1.6826618746003639	-0.21563369349950956	1.2995935640488896
0.40571594202898553	-1.6828267820287872	-0.21594794636994719	1.2993179892236884
0.406215592203898	-1.6829915285025272	-0.21626239390986213	1.2990423900961958
0.40671524237881057	-1.6831561137482374	-0.21657703646354204	1.2987667666934544
0.4072148925537231	-1.6833205374912925	-0.21689187437567528	1.298491119041953
0.40771454272863566	-1.6834847994571005	-0.217206907991459	1.298215447168769
0.4082141929035482	-1.683648899369202	-0.21752213765643566	1.2979397510999346
0.40871384307846076	-1.6838128369517373	-0.21783756371674243	1.2976640308624894
0.4092134932533733	-1.6839766119270636	-0.2181531865188382	1.2973882864825703
0.40971314342828585	-1.6841402240172494	-0.21846900640971717	1.2971125179865335
0.4102127936031984	-1.6843036729433993	-0.21878502373676184	1.296836725400556
0.41071244377811095	-1.6844669584262566	-0.2191012388478867	1.2965609087509673
0.4112120939530235	-1.6846300801853	-0.21941765209139522	1.296285068063617
0.41171174412793604	-1.6847930379394755	-0.21973426381605646	1.2960092033644741
0.4122113943028486	-1.684955831407295	-0.2200510743711619	1.2957333146796237
0.41271104447776114	-1.685118460305985	-0.2203680841063672	1.2954574020347058
0.4132106946526737	-1.6852809243520992	-0.22068529337184078	1.2951814654552567
0.41371034482758623	-1.6854432232616967	-0.22100270251820772	1.294905504967006
0.4142099950024988	-1.6856053567501392	-0.22132031189656978	1.2946295205956364
0.41470964517741127	-1.6857673245313176	-0.22163812185843407	1.2943535123661287
0.4152092953523238	-1.6859291263191964	-0.22195613275583653	1.2940774803041166
0.41570894552723636	-1.686090761826353	-0.22227434494122944	1.2938014244346028
0.4162085957021489	-1.6862522307649759	-0.2225927587675647	1.2935253447828312
0.41670824587706146	-1.6864135328462937	-0.22291137458823718	1.2932492413738141
0.417207896051974	-1.686574667780762	-0.2232301927571296	1.2929731142324408
0.41770754622688655	-1.6867356352780192	-0.2235492136285739	1.292696963383511
0.4182071964017991	-1.6868964350468765	-0.22386843755736682	1.2924207888517005
0.41870684657671164	-1.6870570667955844	-0.2241878648988158	1.2921445906617437
0.4192064967516242	-1.6872175302313959	-0.2245074960086522	1.2918683688381682
0.41970614692653674	-1.68737782506061	-0.22482733124309115	1.2915921234052172
0.4202057971014493	-1.6875379509890445	-0.2251473709588418	1.2913158543873264
0.42070544727636183	-1.6876979077216292	-0.22546761551308075	1.2910395618087616
0.4212050974512744	-1.687857694962325	-0.2257880652634452	1.2907632456935452
0.4217047476261869	-1.6880173124144586	-0.22610872056805845	1.290486906065768
0.4222043978010995	-1.6881767597804433	-0.2264295817855205	1.290210542949315
0.422704047976012	-1.6883360367618017	-0.22675064927490285	1.2899341563679048
0.4232036981509245	-1.6884951430594914	-0.2270719233957788	1.289657746345371
0.42370334832583706	-1.688654078373396	-0.22739340450817988	1.2893813129052323
0.4242029985007496	-1.688812842402652	-0.22771509297262088	1.289104856070974
0.42470264867566215	-1.6889714348456353	-0.2280369891501152	1.2888283758660208
0.4252022988505747	-1.6891298553996967	-0.2283590934021296	1.2885518723135467
0.42570194902548725	-1.6892881037617187	-0.2286814060906588	1.288275345436916
0.4262015992003998	-1.6894461796272762	-0.22900392757813168	1.2879987952589993
0.42670124937531234	-1.689604082691514	-0.2293266582275256	1.2877222218028603
0.4272008995502249	-1.689761812648483	-0.22964959840224	1.28744562509133
0.42770054972513744	-1.689919369191378	-0.2299727484662065	1.2871690051470288
0.42820019990005	-1.6900767520127935	-0.23029610878384138	1.2868923619927377
0.42869985007496253	-1.6902339608040557	-0.23061967972002204	1.2866156956507586
0.4291995002498751	-1.6903909952560783	-0.23094346164015853	1.2863390061436581
0.4296991504247876	-1.6905478550586202	-0.2312674549101236	1.2860622934936454
0.43019880059970017	-1.6907045399007654	-0.23159165989630914	1.2857855577229598
0.4306984507746127	-1.690861049470475	-0.23191607696556585	1.2855087988535325
0.43119810094952526	-1.6910173834551874	-0.23224070648529058	1.285232016907442
0.43169775112443776	-1.691173541541171	-0.23256554882333366	1.2849552119064254
0.4321974012993503	-1.69132952341384	-0.23289060434804823	1.2846783838721194
0.43269705147426285	-1.691485328757958	-0.23321587342830782	1.2844015328262395
0.4331967016491754	-1.6916409572572482	-0.23354135643348617	1.2841246587902164
0.43369635182408794	-1.6917964085945767	-0.23386705373343605	1.2838477617854367
0.4341960019990005	-1.6919516824518726	-0.23419296569852713	1.2835708418330878
0.43469565217391304	-1.6921067785101382	-0.23451909269961357	1.283293898954243
0.4351953023488256	-1.6922616964497146	-0.23484543510809916	1.2830169331700032
0.43569495252373813	-1.6924164359497438	-0.23517199329584015	1.282739944501141
0.4361946026986507	-1.6925709966885911	-0.2354987676352229	1.2824629329683952
0.4366942528735632	-1.6927253783439047	-0.23582575849915605	1.2821858985925414
0.4371939030484758	-1.6928795805921748	-0.23615296626104026	1.2819088413940087
0.4376935532233883	-1.693033603108832	-0.23648039129476167	1.2816317613929977
0.43819320339830087	-1.6931874455689582	-0.2368080339747773	1.2813546586100513
0.4386928535732134	-1.6933411076461302	-0.23713589467600033	1.2810775330650854
0.43919250374812596	-1.693494589013293	-0.23746397377387957	1.2808003847781524
0.43969215392303845	-1.6936478893425528	-0.2377922716443961	1.2805232137692208
0.440191804097951	-1.6938010083047956	-0.2381207886639942	1.2802460200579433
0.44069145427286355	-1.6939539455701478	-0.23844952520968538	1.2799688036639094
0.4411911044477761	-1.6941067008078086	-0.23877848165896864	1.2796915646066571
0.44169075462268864	-1.694259273686173	-0.2391076583899014	1.2794143029056453
0.4421904047976012	-1.6944116638722864	-0.2394370557809964	1.2791370185799131
0.44269005497251374	-1.6945638710325628	-0.2397666742113291	1.2788597116486082
0.4431897051474263	-1.6947158948325816	-0.2400965140605125	1.278582382130829
0.44368935532233883	-1.6948677349364873	-0.24042657570862547	1.2783050300451586
0.4441890054972514	-1.695019391008015	-0.2407568595363196	1.278027655410514
0.4446886556721639	-1.6951708627096624	-0.2410873659247624	1.2777502582454066
0.44518830584707647	-1.695322149702857	-0.24141809525562294	1.2774728385681493
0.445687956021989	-1.695473251648328	-0.2417490479111318	1.2771953963971272
0.44618760619690156	-1.695624168205665	-0.242080224274018	1.2769179317504769
0.4466872563718141	-1.6957748990335566	-0.24241162472756597	1.276640444646214
0.44718690654672666	-1.6959254437895404	-0.24274324965555194	1.2763629351021155
0.4476865567216392	-1.6960758021304654	-0.24307509944233072	1.2760854031360294
0.4481862068965517	-1.6962259737120335	-0.24340717447276825	1.2758078487655353
0.44868585707146424	-1.6963759581888247	-0.24373947513223873	1.2755302720079826
0.4491855072463768	-1.69652575521475	-0.24407200180670316	1.2752526728808136
0.44968515742128934	-1.6966753644424544	-0.24440475488262192	1.2749750514011187
0.4501848075962019	-1.6968247855236016	-0.24473773474699173	1.2746974075858608
0.45068445777111443	-1.6969740181090927	-0.24507094178737124	1.2744197414520682
0.451184107946027	-1.6971230618484932	-0.24540437639183474	1.2741420530163208
0.4516837581209395	-1.6972719163905303	-0.24573803894899865	1.273864342295235
0.4521834082958521	-1.6974205813830434	-0.2460719298480472	1.2735866093053543
0.4526830584707646	-1.6975690564725845	-0.24640604947867678	1.2733088540628572
0.45318270864567717	-1.6977173413048081	-0.246740398231137	1.2730310765838828
0.4536823588205897	-1.6978654355242992	-0.24707497649622137	1.272753276884377
0.45418200899550226	-1.6980133387748237	-0.24740978466528926	1.2724754549803146
0.4546816591704148	-1.698161050698803	-0.2477448231302084	1.272197610887273
0.45518130934532736	-1.6983085709377612	-0.24808009228342257	1.271919744620767
0.4556809595202399	-1.6984558991322352	-0.24841559251792186	1.2716418561962204
0.45618060969515245	-1.6986030349216892	-0.24875132422724766	1.2713639456288721
0.45668025987006494	-1.6987499779444575	-0.24908728780547615	1.2710860129337573
0.4571799100449775	-1.698896727837886	-0.2494234836472593	1.270808058125773
0.45767956021989004	-1.6990432842382142	-0.24975991214778379	1.2705300812196494
0.4581792103948026	-1.6991896467807803	-0.2500965737028089	1.2702520822300893
0.45867886056971513	-1.6993358150995717	-0.25043346870863153	1.269974061171374
0.4591785107446277	-1.6994817888277758	-0.250770597562122	1.2696960180578765
0.4596781609195402	-1.6996275675973718	-0.25110796066069857	1.2694179529036866
0.46017781109445277	-1.6997731510392677	-0.2514455584023393	1.2691398657227404
0.4606774612693653	-1.6999185387833968	-0.251783391185602	1.2688617565288831
0.46117711144427787	-1.7000637304583475	-0.2521214594095671	1.2685836253356049
0.4616767616191904	-1.7002087256918725	-0.25245976347391247	1.2683054721564253
0.46217641179410296	-1.7003535241106043	-0.25279830377887474	1.2680272970046857
0.4626760619690155	-1.700498125340006	-0.25313708072524976	1.2677490998934955
0.46317571214392805	-1.7006425290043647	-0.25347609471439086	1.2674708808357371
0.4636753623188406	-1.7007867347270174	-0.25381534614823836	1.2671926398442503
0.46417501249375315	-1.7009307421301205	-0.25415483542928585	1.2669143769316638
0.4646746626686657	-1.70107455083469	-0.25449456296061074	1.2666360921103776
0.4651743128435782	-1.7012181604606087	-0.25483452914584453	1.2663577853926429
0.46567396301849073	-1.7013615706267045	-0.25517473438919663	1.2660794567905995
0.4661736131934033	-1.7015047809507031	-0.25551517909546634	1.2658011063162031
0.4666732633683158	-1.7016477910490946	-0.2558558636700124	1.2655227339811603
0.4671729135432284	-1.701790600537236	-0.25619678851876004	1.265244339797022
0.4676725637181409	-1.7019332090294212	-0.25653795404823226	1.2649659237752031
0.46817221389305347	-1.7020756161388022	-0.2568793606655268	1.264687485926949
0.468671864067966	-1.7022178214772583	-0.25722100877830134	1.264409026263239
0.46917151424287856	-1.7023598246556055	-0.2575628987948134	1.2641305447949243
0.4696711644177911	-1.7025016252835672	-0.2579050311239036	1.2638520415327468
0.47017081459270366	-1.702643222969542	-0.25824740617497416	1.2635735164871327
0.4706704647676162	-1.7027846173209107	-0.25859002435803924	1.2632949696684321
0.47117011494252875	-1.7029258079437595	-0.25893288608368	1.2630164010867133
0.4716697651174413	-1.7030667944430231	-0.2592759917630541	1.2627378107519085
0.47216941529235384	-1.7032075764226482	-0.2596193418079495	1.2624591986738793
0.4726690654672664	-1.7033481534850317	-0.2599629366306906	1.2621805648620201
0.4731687156421789	-1.7034885252317242	-0.2603067766442287	1.2619019093258272
0.47366836581709143	-1.7036286912628682	-0.26065086226209616	1.2616232320743999
0.474168015992004	-1.7037686511775152	-0.26099519389840503	1.261344533116789
0.4746676661669165	-1.7039084045734365	-0.26133977196787794	1.261065812461735
0.47516731634182907	-1.7040479510471898	-0.26168459688581297	1.2607870701178225
0.4756669665167416	-1.7041872901942938	-0.262029669068143	1.260508306093544
0.47616661669165417	-1.7043264216087715	-0.2623749889313435	1.2602295203970157
0.4766662668665667	-1.7044653448836182	-0.26272055689253077	1.259950713036277
0.47716591704147926	-1.7046040596105798	-0.26306637336940997	1.2596718840191679
0.4776655672163918	-1.7047425653801078	-0.2634124387802768	1.2593930333532832
0.47816521739130435	-1.7048808617813511	-0.26375875354403144	1.259114161045946
0.4786648675662169	-1.7050189484024194	-0.2641053180801859	1.2588352671044718
0.47916451774112945	-1.7051568248300697	-0.26445213280886476	1.2585563515358464
0.479664167916042	-1.7052944906497336	-0.26479919815076947	1.2582774143468318
0.48016381809095454	-1.7054319454457199	-0.2651465145272347	1.257998455544075
0.4806634682658671	-1.7055691888009175	-0.2654940823601904	1.2577194751338718
0.48116311844077964	-1.7057062202970936	-0.26584190207217057	1.257440473122478
0.4816627686156921	-1.7058430395146877	-0.26618997408633677	1.257161449515843
0.4821624187906047	-1.705979646032858	-0.2665382988264576	1.2568824043197115
0.4826620689655172	-1.7061160394294441	-0.26688687671689726	1.2566033375396144
0.48316171914042977	-1.7062522192810354	-0.2672357081826614	1.2563242491808533
0.4836613693153423	-1.7063881851629557	-0.26758479364934523	1.2560451392485932
0.48416101949025486	-1.7065239366492455	-0.2679341335431839	1.2557660077477537
0.4846606696651674	-1.706659473312516	-0.26828372829100544	1.2554868546829538
0.48516031984007996	-1.706794794724195	-0.2686335783202827	1.2552076800586711
0.4856599700149925	-1.7069299004543423	-0.26898368405908907	1.2549284838791468
0.48615962018990505	-1.7070647900717888	-0.26933404593613547	1.2546492661484643
0.4866592703648176	-1.7071994631437977	-0.26968466438073196	1.2543700268702718
0.48715892053973014	-1.7073339192366634	-0.27003553982284495	1.2540907660483107
0.4876585707146427	-1.7074681579150468	-0.27038667269303596	1.2538114836858403
0.48815822088955524	-1.707602178742367	-0.27073806342251333	1.2535321797859555
0.4886578710644678	-1.7077359812807436	-0.27108971244310476	1.2532528543515884
0.48915752123938033	-1.7078695650909321	-0.2714416201872692	1.2529735073854225
0.4896571714142929	-1.7080029297322323	-0.27179378708808866	1.2526941388898194
0.49015682158920537	-1.7081360747627374	-0.27214621357929036	1.252414748867043
0.4906564717641179	-1.708268999739118	-0.2724989000952256	1.2521353373190818
0.49115612193903047	-1.7084017042165187	-0.27285184707086857	1.2518559042475506
0.491655772113943	-1.7085341877489881	-0.27320505494186126	1.2515764496540571
0.49215542228885556	-1.7086664498889095	-0.27355852414444015	1.2512969735397579
0.4926550724637681	-1.708798490187547	-0.2739122551155202	1.2510174759057746
0.49315472263868065	-1.7089303081945222	-0.2742662482926248	1.2507379567527839
0.4936543728135932	-1.709061903458226	-0.2746205041139289	1.2504584160813783
0.49415402298850575	-1.7091932755256245	-0.274975023018261	1.2501788538918646
0.4946536731634183	-1.709324423942116	-0.27532980544505875	1.2498992701841987
0.49515332333833084	-1.709455348251918	-0.27568485183444	1.2496196649582738
0.4956529735132434	-1.7095860479976306	-0.27604016262715464	1.2493400382135504
0.49615262368815594	-1.7097165227205489	-0.2763957382645897	1.249060389949392
0.4966522738630685	-1.709846771960504	-0.2767515791887981	1.2487807201648413
0.49715192403798103	-1.7099767952558445	-0.2771076858424583	1.2485010288586913
0.4976515742128936	-1.7101065921434624	-0.27746405866891977	1.248221316029425
0.4981512243878061	-1.7102361621588618	-0.277820698112174	1.24794158167536
0.4986508745627186	-1.7103655048361348	-0.27817760461687424	1.2476618257945842
0.49915052473763116	-1.710494619707769	-0.2785347786283127	1.24738204838481
0.4996501749125437	-1.7106235063047828	-0.2788922205924412	1.247102249443476
0.5001498250874563	-1.7107521641569428	-0.2792499309558888	1.2468224289679593
0.5006494752623688	-1.7108805927923456	-0.27960791016592046	1.246542586955217
0.5011491254372814	-1.7110087917375096	-0.2799661586704489	1.2462627234018664
0.5016487756121939	-1.71113676051773	-0.28032467691809	1.2459828383044573
0.5021484257871065	-1.7112644986565742	-0.28068346535807664	1.2457029316591224
0.502648075962019	-1.71139200567623	-0.28104252444033506	1.2454230034617964
0.5031477261369315	-1.7115192810972628	-0.28140185461543443	1.2451430537080646
0.5036473763118441	-1.711646324438913	-0.2817614563346298	1.2448630823934088
0.5041470264867566	-1.7117731352186636	-0.28212133004983087	1.2445830895128063
0.5046466766616692	-1.7118997129525717	-0.2824814762136069	1.2443030750610926
0.5051463268365817	-1.712026057155256	-0.28284189527922293	1.2440230390328715
0.5056459770114943	-1.7121521673396076	-0.2832025877005899	1.243742981422323
0.5061456271864068	-1.7122780430171383	-0.2835635539323051	1.2434629022234986
0.5066452773613194	-1.7124036836976169	-0.28392479442962637	1.2431828014299897
0.5071449275362319	-1.7125290888894027	-0.28428630964849494	1.2429026790352513
0.5076445777111445	-1.712654258099275	-0.28464810004553215	1.2426225350324278
0.508144227886057	-1.7127791908324015	-0.2850101660780324	1.242342369414345
0.5086438780609696	-1.7129038865922737	-0.2853725082039572	1.242062182173463
0.509143528235882	-1.7130283448810384	-0.28573512688196917	1.2417819733021631
0.5096431784107947	-1.7131525651989647	-0.2860980225713913	1.2415017427922768
0.5101428285857071	-1.7132765470449083	-0.28646119573224127	1.241221490635512
0.5106424787606197	-1.713400289916133	-0.28682464682522313	1.2409412168232925
0.5111421289355322	-1.713523793308115	-0.2871883763117102	1.24066092134659
0.5116417791104447	-1.7136470567148268	-0.2875523846537744	1.2403806041961745
0.5121414292853573	-1.7137700796285988	-0.28791667231416834	1.240100265362516
0.5126410794602698	-1.7138928615401716	-0.2882812397563541	1.2398199048357812
0.5131407296351824	-1.7140154019385452	-0.288646087444445	1.239539522605808
0.5136403798100949	-1.7141377003111402	-0.2890112158432804	1.2392591186621265
0.5141400299850075	-1.7142597561437707	-0.2893766254183878	1.23897869299402
0.51463968015992	-1.7143815689203623	-0.2897423166359581	1.23869824559028
0.5151393303348326	-1.7145031381234537	-0.2901082899629148	1.2384177764396096
0.5156389805097451	-1.7146244632337901	-0.29047454586686705	1.2381372855302943
0.5161386306846577	-1.7147455437303851	-0.2908410848161104	1.2378567728502723
0.5166382808595702	-1.714866379090586	-0.29120790727964835	1.2375762383871722
0.5171379310344828	-1.7149869687901054	-0.29157501372719047	1.2372956821283527
0.5176375812093953	-1.7151073123028497	-0.29194240462912596	1.2370151040607928
0.5181372313843079	-1.7152274091010808	-0.292310080456574	1.2367345041711555
0.5186368815592204	-1.7153472586553966	-0.2926780416813514	1.2364538824458546
0.519136531734133	-1.7154668604345518	-0.29304628877597017	1.2361732388708682
0.5196361819090455	-1.715586213905602	-0.2934148222136583	1.235892573431861
0.520135832083958	-1.7157053185338487	-0.29378364246833377	1.2356118861141927
0.5206354822588706	-1.7158241737828974	-0.29415275001465313	1.2353311769028767
0.5211351324337831	-1.7159427791146267	-0.29452214532797544	1.2350504457826423
0.5216347826086957	-1.7160611339890457	-0.29489182888436155	1.2347696927377856
0.5221344327836082	-1.716179237864442	-0.2952618011605875	1.2344889177523122
0.5226340829585208	-1.7162970901973533	-0.2956320626341512	1.2342081208098936
0.5231337331334333	-1.7164146904424276	-0.2960026137832544	1.2339273018937746
0.5236333833083459	-1.7165320380526539	-0.2963734550868355	1.2336464609869577
0.5241330334832583	-1.7166491324791824	-0.29674458702454193	1.2333655980720732
0.524632683658171	-1.7167659731713076	-0.2971160100767407	1.2330847131313465
0.5251323338330834	-1.716882559576541	-0.2974877247245142	1.232803806146701
0.525631984007996	-1.7169988911405896	-0.29785973144968053	1.2325228770996983
0.5261316341829085	-1.7171149673071986	-0.29823203073476723	1.232241925971427
0.5266312843578211	-1.71723078751843	-0.2986046230630329	1.2319609527427786
0.5271309345327336	-1.7173463512144527	-0.29897750891847336	1.2316799573942048
0.5276305847076461	-1.7174616578336397	-0.2993506887858064	1.2313989399058718
0.5281302348825587	-1.7175767068123207	-0.29972416315046935	1.2311179002574026
0.5286298850574712	-1.7176914975850905	-0.3000979324986394	1.2308368384281838
0.5291295352323838	-1.717806029584627	-0.3004719973172141	1.230555754397202
0.5296291854072963	-1.7179203022417566	-0.3008463580938483	1.2302746481430735
0.5301288355822089	-1.7180343149853683	-0.3012210153169092	1.2299935196440313
0.5306284857571214	-1.7181480672425027	-0.3015959694755165	1.229712368877952
0.531128135932034	-1.7182615584381677	-0.3019712210595028	1.2294311958222535
0.5316277861069465	-1.7183747879955718	-0.30234677055946313	1.2291500004540585
0.5321274362818591	-1.71848775533594	-0.30272261846672277	1.2288687827500568
0.5326270864567716	-1.718600459878574	-0.3030987652733463	1.2285875426865704
0.5331267366316842	-1.7187129010408284	-0.30347521147214596	1.2283062802395215
0.5336263868065967	-1.7188250782380592	-0.30385195755666994	1.2280249953843978
0.5341260369815093	-1.718936990883765	-0.30422900402122277	1.2277436880963897
0.5346256871564218	-1.7190486383893921	-0.3046063513608497	1.227462358350213
0.5351253373313344	-1.7191600201643762	-0.30498400007133	1.2271810061201764
0.5356249875062469	-1.7192711356162609	-0.3053619506492194	1.2268996313802332
0.5361246376811594	-1.7193819841505094	-0.30574020359180243	1.226618234103884
0.536624287856072	-1.7194925651706525	-0.3061187593971241	1.226336814264288
0.5371239380309845	-1.7196028780780912	-0.30649761856397534	1.2260553718340765
0.5376235882058971	-1.7197129222723573	-0.30687678159191195	1.2257739067856166
0.5381232383808096	-1.7198226971508161	-0.3072562489812349	1.2254924190907361
0.5386228885557222	-1.7199322021088492	-0.3076360212330033	1.225210908720902
0.5391225387306346	-1.720041436539806	-0.30801609884904824	1.2249293756471555
0.5396221889055473	-1.7201503998349594	-0.30839648233194417	1.2246478198401256
0.5401218390804597	-1.7202590913834395	-0.308777172185022	1.2243662412699416
0.5406214892553723	-1.720367510572475	-0.3091581689124011	1.224084639906447
0.5411211394302848	-1.7204756567870074	-0.309539473018932	1.223803015718898
0.5416207896051974	-1.720583529410055	-0.3099210850102604	1.2235213686762425
0.5421204397801099	-1.7206911278223451	-0.3103030053927666	1.2232396987468528
0.5426200899550225	-1.7207984514026915	-0.3106852346736257	1.222958005898826
0.543119740129935	-1.7209054995276545	-0.31106777336076624	1.2226762900997084
0.5436193903048476	-1.7210122715716483	-0.3114506219628816	1.2223945513165944
0.5441190404797601	-1.7211187669070684	-0.3118337809894607	1.222112789516218
0.5446186906546726	-1.7212249849040189	-0.3122172509507333	1.2218310046647727
0.5451183408295852	-1.7213309249304887	-0.31260103235772135	1.2215491967280172
0.5456179910044977	-1.721436586352431	-0.312985125722235	1.221267365671372
0.5461176411794103	-1.7215419685333484	-0.3133695315568256	1.220985511459576
0.5466172913543228	-1.7216470708347529	-0.3137542503748461	1.2207036340570774
0.5471169415292354	-1.7217518926159499	-0.31413928269042896	1.2204217334278542
0.5476165917041479	-1.721856433233909	-0.3145246290184736	1.2201398095353042
0.5481162418790605	-1.721960692043504	-0.3149102898746768	1.2198578623424587
0.548615892053973	-1.7220646683973189	-0.31529626577550457	1.219575891811838
0.5491155422288856	-1.7221683616457173	-0.31568255723821237	1.2192938979055028
0.5496151924037981	-1.722271771136809	-0.31606916478084046	1.219011880585023
0.5501148425787107	-1.7223748962163539	-0.3164560889222103	1.2187298398114068
0.5506144927536232	-1.7224777362280643	-0.3168433301819523	1.2184477755453744
0.5511141429285358	-1.7225802905131802	-0.31723088908046404	1.2181656877469964
0.5516137931034483	-1.7226825584106484	-0.3176187661389337	1.2178835763758469
0.5521134432783609	-1.722784539257208	-0.31800696187934985	1.217601441391094
0.5526130934532734	-1.7228862323872676	-0.3183954768244963	1.2173192827513795
0.5531127436281859	-1.7229876371328632	-0.3187843114979446	1.2170371004148077
0.5536123938030985	-1.7230887528237284	-0.3191734664240647	1.2167548943390032
0.554112043978011	-1.7231895787872653	-0.31956294212801994	1.216472664481107
0.5546116941529236	-1.7232901143484949	-0.3199527391357763	1.2161904107977106
0.555111344327836	-1.7233903588300696	-0.3203428579740938	1.2159081332448964
0.5556109945027486	-1.7234903115523341	-0.32073329917054505	1.215625831778285
0.5561106446776611	-1.7235899718331682	-0.3211240632534897	1.2153435063529192
0.5566102948525737	-1.7236893389880725	-0.32151515075209774	1.2150611569233227
0.5571099450274862	-1.7237884123301237	-0.32190656219633745	1.2147787834434938
0.5576095952023988	-1.723887191170083	-0.32229829811699756	1.2144963858669793
0.5581092453773113	-1.7239856748161553	-0.3226903590456614	1.2142139641466818
0.5586088955522239	-1.7240838625741177	-0.32308274551471455	1.2139315182349981
0.5591085457271364	-1.724181753747343	-0.32347545805736416	1.213649048083807
0.559608195902049	-1.7242793476367761	-0.32386849720763183	1.2133665536444849
0.5601078460769615	-1.7243766435407801	-0.3242618635003328	1.2130840348677772
0.5606074962518741	-1.7244736407553232	-0.3246555574711166	1.2128014917039343
0.5611071464267866	-1.7245703385738451	-0.32504957965643083	1.2125189241026608
0.5616067966016991	-1.7246667362871952	-0.32544393059353766	1.2122363320130098
0.5621064467766117	-1.7247628331838865	-0.32583861082053445	1.2119537153836493
0.5626060969515242	-1.724858628549689	-0.3262336208763154	1.2116710741624874
0.5631057471264368	-1.724954121667979	-0.3266289613006062	1.2113884082970086
0.5636053973013493	-1.7250493118195553	-0.32702463263395554	1.2111057177340998
0.5641050474762619	-1.7251441982825633	-0.32742063541772193	1.2108230024200026
0.5646046976511744	-1.7252387803326525	-0.32781697019409195	1.2105402623004622
0.565104347826087	-1.7253330572428112	-0.3282136375060793	1.2102574973205613
0.5656039980009995	-1.7254270282835729	-0.3286106378975287	1.2099747074249483
0.5661036481759121	-1.7255206927226545	-0.3290079719130936	1.2096918925574998
0.5666032983508246	-1.7256140498252523	-0.329405640098268	1.2094090526615904
0.5671029485257372	-1.7257070988539065	-0.32980364299937137	1.2091261876799915
0.5676025987006497	-1.725799839068522	-0.3302019811635555	1.208843297554886
0.5681022488755623	-1.72589226972634	-0.330600655138807	1.2085603822278468
0.5686018990504748	-1.7259843900819027	-0.3309996654739337	1.2082774416398416
0.5691015492253874	-1.7260761993870337	-0.33139901271858513	1.207994475731179
0.5696011994002999	-1.7261676968908954	-0.33179869742323964	1.2077114844416048
0.5701008495752123	-1.7262588818399076	-0.33219872013921786	1.20742846771021
0.570600499750125	-1.726349753477856	-0.33259908141868166	1.2071454254755527
0.5711001499250374	-1.7264403110456372	-0.332999781814617	1.2068623576754332
0.57159980009995	-1.7265305537815026	-0.3334008218808638	1.2065792642471076
0.5720994502748625	-1.7266204809208856	-0.333802202172093	1.206296145127162
0.5725991004497751	-1.72671009169645	-0.33420392324381687	1.2060130002515586
0.5730987506246876	-1.7267993853380854	-0.3346059856524019	1.2057298295556085
0.5735984007996002	-1.7268883610728483	-0.33500838995504234	1.2054466329739841
0.5740980509745127	-1.7269770181249902	-0.3354111367097914	1.2051634104406908
0.5745977011494253	-1.727065355715959	-0.33581422647554615	1.2048801618891187
0.5750973513243378	-1.7271533730642976	-0.3362176598120459	1.2045968872519426
0.5755970014992504	-1.727241069385708	-0.3366214372798788	1.2043135864611938
0.5760966516741629	-1.727328443893028	-0.3370255594404865	1.20403025944824
0.5765963018490755	-1.7274154957962526	-0.3374300268561628	1.2037469061438215
0.577095952023988	-1.7275022243023375	-0.3378348400900413	1.2034635264778712
0.5775956021989006	-1.7275886286155429	-0.33823999970613156	1.2031801203798422
0.5780952523738131	-1.7276747079369643	-0.33864550626927414	1.2028966877782832
0.5785949025487256	-1.727760461464931	-0.3390513603451769	1.2026132286012257
0.5790945527236382	-1.7278458883947263	-0.33945756250040177	1.202329742775914
0.5795942028985507	-1.7279309879187066	-0.33986411330237065	1.202046230228937
0.5800938530734633	-1.7280157592261907	-0.34027101331935505	1.2017626908861376
0.5805935032483758	-1.7281002015035642	-0.34067826312049754	1.201479124672707
0.5810931534232884	-1.72818431393411	-0.34108586327578627	1.2011955315130476
0.5815928035982009	-1.7282680956982162	-0.34149381435609416	1.2009119113309545
0.5820924537731135	-1.7283515459730971	-0.341902116933133	1.200628264049403
0.582592103948026	-1.7284346639329713	-0.34231077157949086	1.2003445895906828
0.5830917541229386	-1.728517448748982	-0.3427197788686185	1.200060887876358
0.5835914042978511	-1.7285998995891938	-0.34312913937483563	1.1997771588272563
0.5840910544727637	-1.7286820156185068	-0.3435388536733158	1.1994934023634263
0.5845907046476762	-1.728763795998804	-0.3439489223401181	1.1992096184042491
0.5850903548225888	-1.7288452398887362	-0.3443593459521542	1.1989258068682702
0.5855900049975012	-1.7289263464438809	-0.34477012508721855	1.1986419676733462
0.5860896551724138	-1.7290071148166526	-0.3451812603239774	1.1983581007365678
0.5865893053473263	-1.7290875441562155	-0.3455927522419515	1.1980742059742162
0.5870889555222388	-1.7291676336085875	-0.3460046014215452	1.1977902833018403
0.5875886056971514	-1.7292473823166095	-0.34641680844404665	1.197506332634224
0.5880882558720639	-1.729326789419839	-0.34682937389160295	1.1972223538853397
0.5885879060469765	-1.7294058540546198	-0.3472422983472421	1.1969383469684023
0.589087556221889	-1.729484575354042	-0.3476555823948724	1.1966543117958253
0.5895872063968016	-1.7295629524479155	-0.3480692266192752	1.1963702482792358
0.5900868565717141	-1.7296409844627498	-0.34848323160610906	1.196086156329447
0.5905865067466267	-1.7297186705217866	-0.34889759794191977	1.195802035856492
0.5910861569215392	-1.72979600974489	-0.3493123262141226	1.1955178867695597
0.5915858070964518	-1.7298730012486532	-0.34972741701102467	1.1952337089770702
0.5920854572713643	-1.7299496441462587	-0.350142870921806	1.1949495023865826
0.5925851074462769	-1.7300259375475826	-0.3505586885365417	1.1946652669048765
0.5930847576211894	-1.7301018805590298	-0.35097487044617454	1.1943810024378398
0.593584407796102	-1.7301774722836474	-0.3513914172425423	1.1940967088905552
0.5940840579710145	-1.7302527118210829	-0.35180832951836793	1.193812386167287
0.594583708145927	-1.7303275982675024	-0.352225607867259	1.1935280341714092
0.5950833583208396	-1.7304021307156536	-0.35264325288371035	1.193243652805486
0.5955830084957521	-1.7304763082548096	-0.35306126516310843	1.192959241971206
0.5960826586706647	-1.7305501299706905	-0.3534796453017187	1.1926748015693505
0.5965823088455772	-1.7306235949456266	-0.35389839389671457	1.1923903314999211
0.5970819590204898	-1.730696702258279	-0.3543175115461306	1.192105831661945
0.5975816091954023	-1.7307694509839295	-0.35473699884893	1.191821301953671
0.5980812593703149	-1.7308418401941572	-0.3551568564049352	1.1915367422723706
0.5985809095452274	-1.7309138689570653	-0.35557708481488365	1.1912521525144897
0.59908055972014	-1.730985536337064	-0.35599768468038817	1.190967532575506
0.5995802098950525	-1.7310568413950942	-0.3564186566039792	1.1906828823501043
0.600079860069965	-1.7311277831883014	-0.35684000118905707	1.190398201731929
0.6005795102448775	-1.7311983607702819	-0.3572617190399325	1.190113490613792
0.6010791604197901	-1.7312685731909718	-0.35768381076181455	1.1898287488875896
0.6015788105947026	-1.7313384194965615	-0.3581062769608029	1.18954397644423
0.6020784607696152	-1.7314078987295314	-0.35852911824388833	1.189259173173707
0.6025781109445277	-1.731477009928726	-0.3589523352189801	1.1889743389651206
0.6030777611194402	-1.7315457521291757	-0.35937592849487365	1.1886894737065858
0.6035774112943528	-1.731614124362176	-0.3597998986812659	1.188404577285277
0.6040770614692653	-1.7316821256552068	-0.36022424638875056	1.1881196495873865
0.6045767116441779	-1.7317497550319985	-0.360648972228834	1.1878346904981731
0.6050763618190904	-1.7318170115124085	-0.3610740768139091	1.1875496999018955
0.605576011994003	-1.7318838941125188	-0.3614995607572867	1.1872646776818738
0.6060756621689155	-1.7319504018444787	-0.36192542467316735	1.1869796237203865
0.6065753123438281	-1.7320165337166422	-0.3623516691766669	1.18669453789879
0.6070749625187406	-1.7320822887334122	-0.3627782948837959	1.1864094200974042
0.6075746126936532	-1.7321476658952588	-0.36320530241147253	1.186124270195522
0.6080742628685657	-1.7322126641987483	-0.36363269237752166	1.1858390880714578
0.6085739130434783	-1.7322772826365143	-0.36406046540067594	1.1855538736025355
0.6090735632183908	-1.7323415201971681	-0.3644886221005726	1.1852686266650112
0.6095732133933034	-1.732405375865293	-0.36491716309774547	1.1849833471340887
0.6100728635682159	-1.7324688486215498	-0.3653460890136559	1.1846980348840164
0.6105725137431285	-1.732531937442455	-0.36577540047065055	1.1844126897879124
0.611072163918041	-1.7325946413005506	-0.36620509809200447	1.184127311717905
0.6115718140929535	-1.7326569591642234	-0.3666351825018841	1.183841900545017
0.6120714642678661	-1.7327188899978119	-0.36706565432537674	1.1835564561392429
0.6125711144427786	-1.7327804327615408	-0.36749651418847934	1.1832709783695121
0.6130707646176912	-1.7328415864114068	-0.36792776271808714	1.1829854671036066
0.6135704147926037	-1.7329023498993243	-0.3683594005420137	1.1826999222083052
0.6140700649675163	-1.7329627221729669	-0.3687914282889832	1.1824143435492216
0.6145697151424288	-1.7330227021758324	-0.3692238465886278	1.182128730990927
0.6150693653173414	-1.7330822888471722	-0.3696566560714951	1.1818430843968468
0.6155690154922538	-1.7331414811219885	-0.3700898573690399	1.181557403629312
0.6160686656671664	-1.7332002779309883	-0.3705234511136282	1.1812716885495065
0.6165683158420789	-1.7332586782005877	-0.3709574379385385	1.1809859390174955
0.6170679660169915	-1.733316680852895	-0.3713918184779639	1.180700154892208
0.617567616191904	-1.7333742848056708	-0.37182659336700963	1.1804143360314283
0.6180672663668166	-1.7334314889722822	-0.37226176324168886	1.1801284822917657
0.6185669165417291	-1.7334882922617538	-0.37269732873893435	1.1798425935287082
0.6190665667166417	-1.7335446935786487	-0.3731332904965859	1.179556669596527
0.6195662168915542	-1.7336006918231346	-0.3735696491534024	1.179270710348355
0.6200658670664667	-1.733656285890874	-0.37400640534904656	1.1789847156361026
0.6205655172413793	-1.7337114746730902	-0.37444355972410276	1.1786986853105224
0.6210651674162918	-1.7337662570564747	-0.37488111292006565	1.178412619221144
0.6215648175912044	-1.733820631923186	-0.37531906557934386	1.1781265172162816
0.6220644677661169	-1.7338745981508659	-0.3757574183452622	1.1778403791430712
0.6225641179410295	-1.7339281546125123	-0.3761961718620511	1.177554204847364
0.623063768115942	-1.7339813001765831	-0.3766353267748637	1.1772679941738278
0.6235634182908546	-1.7340340337068478	-0.3770748837297581	1.1769817469658457
0.6240630684657671	-1.734086354062468	-0.3775148433737123	1.176695463065577
0.6245627186406797	-1.7341382600979254	-0.3779552063546169	1.1764091423139225
0.6250623688155922	-1.7341897506629869	-0.378395973321275	1.1761227845505053
0.6255620189905048	-1.734240824602679	-0.37883714492339865	1.1758363896136657
0.6260616691654173	-1.734291480757288	-0.3792787218116178	1.175549957340457
0.6265613193403299	-1.7343417179623488	-0.3797207046374777	1.175263487566672
0.6270609695152424	-1.7343915350485437	-0.38016309405343096	1.1749769801267504
0.627560619690155	-1.7344409308417323	-0.3806058907128389	1.1746904348538383
0.6280602698650675	-1.7344899041629611	-0.38104909526998676	1.1744038515797903
0.62855992003998	-1.7345384538283628	-0.3814927083800663	1.1741172301350948
0.6290595702148926	-1.7345865786491599	-0.38193673069917844	1.1738305703489158
0.629559220389805	-1.734634277431622	-0.38238116288433305	1.1735438720490499
0.6300588705647177	-1.734681548977141	-0.3828260055934677	1.1732571350619971
0.6305585207396301	-1.734728392082002	-0.38327125948540786	1.1729703592128002
0.6310581709145427	-1.734774805537543	-0.3837169252199029	1.1726835443251797
0.6315578210894552	-1.7348207881300615	-0.3841630034576128	1.1723966902214837
0.6320574712643678	-1.7348663386407692	-0.3846094948601009	1.1721097967226322
0.6325571214392803	-1.734911455845746	-0.3850564000898388	1.1718228636481156
0.6330567716141929	-1.7349561385160241	-0.3855037198102183	1.1715358908161153
0.6335564217891054	-1.7350003854174256	-0.3859514546855274	1.1712488780432604
0.634056071964018	-1.7350441953105877	-0.3863996053809651	1.1709618251448248
0.6345557221389305	-1.7350875669509636	-0.38684817256263726	1.17067473193463
0.6350553723138431	-1.7351304990887613	-0.3872971568975594	1.1703875982250256
0.6355550224887556	-1.735172990468903	-0.3877465590536479	1.1701004238268937
0.6360546726636682	-1.7352150398310229	-0.3881963796997235	1.169813208549656
0.6365543228385807	-1.7352566459094514	-0.3886466195055186	1.169525952201254
0.6370539730134932	-1.7352978074331478	-0.3890972791416664	1.169238654588131
0.6375536231884058	-1.7353385231256493	-0.3895483592796928	1.1689513155151965
0.6380532733633183	-1.7353787917051484	-0.38999986059204184	1.1686639347858943
0.6385529235382309	-1.7354186118843453	-0.3904517837520474	1.1683765122021132
0.6390525737131434	-1.7354579823704794	-0.3909041294339491	1.168089047564207
0.639552223888056	-1.7354969018652557	-0.39135689831287973	1.167801540670964
0.6400518740629685	-1.735535369064909	-0.39181009106488085	1.167513991319668
0.6405515242378811	-1.7355733826600461	-0.39226370836688157	1.1672263993059855
0.6410511744127936	-1.735610941335701	-0.3927177508967145	1.1669387644240177
0.6415508245877062	-1.7356480437712871	-0.3931722193331049	1.1666510864662878
0.6420504747626187	-1.7356846886405486	-0.39362711435567516	1.1663633652237004
0.6425501249375313	-1.7357208746115296	-0.3940824366449368	1.1660756004855573
0.6430497751124438	-1.7357566003465446	-0.39453818688229236	1.1657877920395194
0.6435494252873564	-1.7357918645021795	-0.3949943657500441	1.1654999396716308
0.6440490754622689	-1.7358266657292016	-0.3954509739313742	1.1652120431662738
0.6445487256371815	-1.7358610026725996	-0.39590801211036386	1.1649241023062065
0.645048375812094	-1.7358948739714537	-0.3963654809719706	1.164636116872453
0.6455480259870064	-1.7359282782589807	-0.396823381202044	1.1643480866444007
0.646047676161919	-1.7359612141625116	-0.3972817134873231	1.1640600113997468
0.6465473263368315	-1.7359936803033655	-0.39774047851541783	1.1637718909144616
0.6470469765117441	-1.7360256752969245	-0.39819967697483283	1.1634837249628094
0.6475466266866566	-1.736057197752516	-0.3986593095549446	1.1631955133173226
0.6480462768615692	-1.7360882462734257	-0.39911937694601074	1.1629072557487814
0.6485459270364817	-1.736118819456835	-0.39957987983916665	1.1626189520262094
0.6490455772113943	-1.7361489158938364	-0.40004081892642407	1.1623306019168937
0.6495452273863068	-1.7361785341693161	-0.400502194900666	1.1620422051863026
0.6500448775612194	-1.7362076728620182	-0.4009640084556554	1.1617537615981421
0.6505445277361319	-1.7362363305444086	-0.4014262602860148	1.1614652709143027
0.6510441779110445	-1.7362645057826969	-0.4018889510872398	1.1611767328948301
0.651543828085957	-1.7362921971368233	-0.40235208155569785	1.1608881472979948
0.6520434782608696	-1.7363194031603593	-0.4028156523886164	1.1605995138801777
0.6525431284357821	-1.7363461224005103	-0.40327966428408657	1.1603108323959201
0.6530427786106947	-1.736372353398086	-0.40374411794106524	1.1600221025978983
0.6535424287856072	-1.7363980946874076	-0.40420901405935944	1.1597333242368817
0.6540420789605197	-1.736423344796359	-0.40467435333964163	1.159444497061775
0.6545417291354323	-1.7364481022462759	-0.40514013648343655	1.1591556208195515
0.6550413793103448	-1.7364723655519367	-0.40560636419312146	1.1588666952552666
0.6555410294852574	-1.7364961332215185	-0.406073037171922	1.1585777201120273
0.6560406796601699	-1.7365194037565654	-0.40654015612391636	1.158288695131004
0.6565403298350825	-1.736542175651968	-0.40700772175403127	1.1579996200514018
0.657039980009995	-1.7365644473958566	-0.4074757347680265	1.1577104946104249
0.6575396301849076	-1.7365862174696418	-0.40794419587251207	1.1574213185433055
0.6580392803598201	-1.7366074843479333	-0.40841310577493406	1.1571320915832544
0.6585389305347327	-1.7366282464985057	-0.4088824651835762	1.1568428134614563
0.6590385807096452	-1.736648502382279	-0.4093522748075552	1.1565534839070901
0.6595382308845578	-1.7366682504532254	-0.40982253535681773	1.1562641026472222
0.6600378810594703	-1.7366874891583817	-0.41029324754213675	1.1559746694069073
0.6605375312343829	-1.7367062169378116	-0.41076441207511866	1.1556851839091025
0.6610371814092953	-1.7367244322245163	-0.4112360296681869	1.1553956458746446
0.6615368315842078	-1.7367421334444246	-0.4117081010345849	1.1551060550222916
0.6620364817591204	-1.736759319016353	-0.41218062688837337	1.1548164110686463
0.6625361319340329	-1.7367759873519444	-0.41265360794442724	1.1545267137281745
0.6630357821089455	-1.7367921368556705	-0.41312704491843677	1.1542369627132048
0.663535432283858	-1.7368077659247034	-0.41360093852689034	1.153947157733844
0.6640350824587706	-1.736822872948989	-0.4140752894870942	1.1536572984980686
0.6645347326336831	-1.7368374563110989	-0.4145500985171454	1.15336738471161
0.6650343828085957	-1.7368515143862318	-0.4150253663359428	1.153077416077971
0.6655340329835082	-1.7368650455421817	-0.41550109366318083	1.1527873922984382
0.6660336831584208	-1.73687804813927	-0.4159772812193446	1.152497313072031
0.6665333333333333	-1.7368905205303187	-0.4164539297257089	1.1522071780955088
0.6670329835082459	-1.7369024610605786	-0.4169310399043308	1.151916987063322
0.6675326336831584	-1.7369138680677016	-0.4174086124780457	1.1516267396676172
0.668032283858071	-1.7369247398817211	-0.41788664817047355	1.1513364355982514
0.6685319340329835	-1.7369350748249537	-0.41836514770600103	1.1510460745427147
0.6690315842078961	-1.7369448712119921	-0.41884411180978837	1.1507556561861294
0.6695312343828086	-1.7369541273496196	-0.41932354120775434	1.1504651802112578
0.6700308845577211	-1.7369628415368397	-0.41980343662659136	1.1501746462984945
0.6705305347326337	-1.736971012064721	-0.4202837987937369	1.1498840541257875
0.6710301849075462	-1.7369786372164415	-0.42076462843738976	1.1495934033686637
0.6715298350824588	-1.7369857152672132	-0.42124592628649904	1.1493026937002406
0.6720294852573713	-1.7369922444841712	-0.42172769307074764	1.1490119247911037
0.6725291354322839	-1.7369982231264476	-0.4222099295205745	1.148721096309452
0.6730287856071964	-1.7370036494450103	-0.42269263636714394	1.1484302079208977
0.673528435782109	-1.7370085216826632	-0.4231758143423541	1.1481392592885609
0.6740280859570215	-1.7370128380739984	-0.4236594641788314	1.1478482500730498
0.6745277361319341	-1.7370165968453397	-0.4241435866099254	1.1475571799323916
0.6750273863068466	-1.737019796214666	-0.4246281823696991	1.147266048522042
0.6755270364817592	-1.7370224343916303	-0.42511325219293733	1.1469748554948853
0.6760266866566716	-1.737024509577406	-0.4255987968151196	1.1466836005011418
0.6765263368315843	-1.737026019964736	-0.42608481697244144	1.1463922831884512
0.6770259870064967	-1.7370269637378057	-0.42657131340178606	1.146100903201751
0.6775256371814093	-1.7370273390722344	-0.4270582868407345	1.1458094601833584
0.6780252873563218	-1.73702714413502	-0.42754573802755663	1.145517953772884
0.6785249375312343	-1.7370263770844157	-0.4280336677011933	1.1452263836071532
0.6790245877061469	-1.737025036070016	-0.42852207660127994	1.1449347493203679
0.6795242378810594	-1.7370231192325587	-0.4290109654681062	1.1446430505439065
0.680023888055972	-1.7370206247039575	-0.42950033504263585	1.1443512869063903
0.6805235382308845	-1.7370175506072056	-0.4299901860664892	1.1440594580336347
0.6810231884057971	-1.7370138950563512	-0.43048051928194275	1.1437675635486562
0.6815228385807096	-1.7370096561564143	-0.4309713354319171	1.143475603071619
0.6820224887556222	-1.7370048320033342	-0.43146263525997514	1.1431835762198235
0.6825221389305347	-1.7369994206839428	-0.43195441951031976	1.142891482607708
0.6830217891054473	-1.7369934202758694	-0.43244668892777993	1.1425993218467911
0.6835214392803598	-1.7369868288474895	-0.43293944425780595	1.1423070935456503
0.6840210894552724	-1.7369796444578953	-0.433432686246469	1.1420147973099517
0.6845207396301849	-1.7369718651567807	-0.4339264156404425	1.1417224327423585
0.6850203898050975	-1.7369634889844698	-0.4344206331870156	1.1414299994425736
0.68552003998001	-1.7369545139717582	-0.43491533963406376	1.1411374970072354
0.6860196901549226	-1.736944938139928	-0.4354105357300569	1.140844925029981
0.6865193403298351	-1.7369347595006526	-0.4359062222240474	1.1405522831013866
0.6870189905047476	-1.736923976055915	-0.4364023998656578	1.1402595708089391
0.6875186406796602	-1.7369125857980034	-0.43689906940508627	1.1399667877369597
0.6880182908545727	-1.7369005867094274	-0.43739623159309093	1.1396739334667187
0.6885179410294853	-1.736887976762823	-0.4378938871809834	1.1393810075762838
0.6890175912043978	-1.7368747539209264	-0.4383920369206195	1.1390880096405611
0.6895172413793104	-1.7368609161364854	-0.43889068156439376	1.1387949392312184
0.6900168915542229	-1.7368464613522145	-0.4393898218652324	1.1385017959167183
0.6905165417291355	-1.7368313875007264	-0.43988945857658446	1.13820857926226
0.691016191904048	-1.7368156925044642	-0.4403895924524155	1.1379152888297706
0.6915158420789606	-1.7367993742756274	-0.44089022424719315	1.1376219241778316
0.692015492253873	-1.7367824307161224	-0.44139135471588736	1.1373284848617293
0.6925151424287856	-1.7367648597174885	-0.44189298461395865	1.1370349704334095
0.6930147926036981	-1.736746659160832	-0.4423951146973468	1.1367413804413964
0.6935144427786107	-1.7367278269167292	-0.44289774572246166	1.136447714430779
0.6940140929535232	-1.736708360845217	-0.4434008784461813	1.1361539719432627
0.6945137431284358	-1.7366882587956858	-0.44390451362583827	1.13586015251708
0.6950133933033483	-1.7366675186068012	-0.44440865201920826	1.1355662556869344
0.6955130434782608	-1.7366461381064668	-0.4449132943845067	1.135272280984042
0.6960126936531734	-1.7366241151117274	-0.4454184414803747	1.134978227936074
0.6965123438280859	-1.7366014474286957	-0.4459240940658678	1.1346840960670976
0.6970119940029985	-1.7365781328525212	-0.44643025290045785	1.1343898848976126
0.697511644177911	-1.7365541691672586	-0.4469369187440056	1.1340955939444592
0.6980112943528236	-1.7365295541458359	-0.4474440923567655	1.1338012227208254
0.6985109445277361	-1.7365042855499897	-0.44795177449937246	1.133506770736242
0.6990105947026487	-1.7364783611301111	-0.44845996593281734	1.1332122374964597
0.6995102448775612	-1.7364517786253113	-0.44896866741846453	1.1329176225035442
0.7000098950524738	-1.736424535763204	-0.4494778797180137	1.1326229252557414
0.7005095452273863	-1.7363966302599232	-0.44998760359350687	1.1323281452475098
0.7010091954022989	-1.736368059820002	-0.4504978398073077	1.1320332819694994
0.7015088455772114	-1.7363388221363012	-0.4510085891220926	1.1317383349084014
0.702008495752124	-1.736308914889966	-0.4515198523008484	1.131443303547109
0.7025081459270365	-1.7362783357502973	-0.4520316301068463	1.1311481873645344
0.7030077961019491	-1.7362470823746947	-0.4525439233036387	1.1308529858356429
0.7035074462768616	-1.7362151524086007	-0.4530567326550515	1.1305576984314465
0.7040070964517741	-1.7361825434853684	-0.4535700589251591	1.1302623246188082
0.7045067466266867	-1.7361492532262175	-0.4540839028782844	1.1299668638606881
0.7050063968015992	-1.7361152792401713	-0.45459826527898634	1.1296713156158709
0.7055060469765118	-1.7360806191238871	-0.45511314689203086	1.1293756793390017
0.7060056971514242	-1.7360452704617053	-0.45562854848240675	1.1290799544804724
0.7065053473263369	-1.736009230825432	-0.45614447081528303	1.1287841404869146
0.7070049975012493	-1.7359724977743616	-0.4566609146560209	1.1284882368002584
0.707504647676162	-1.7359350688551185	-0.45717788077014276	1.1281922428584563
0.7080042978510744	-1.735896941601603	-0.4576953699233272	1.1278961580949816
0.708503948025987	-1.7358581135349065	-0.45821338288139407	1.127599981939135
0.7090035982008995	-1.7358185821632086	-0.45873192041028954	1.1273037138157689
0.7095032483758121	-1.7357783449817026	-0.45925098327607433	1.1270073531453793
0.7100028985507246	-1.735737399472503	-0.4597705722449072	1.126710899343973
0.7105025487256372	-1.7356957431045472	-0.4602906880830307	1.12641435182322
0.7110021989005497	-1.735653373333534	-0.46081133155676296	1.1261177099901056
0.7115018490754623	-1.7356102876017678	-0.4613325034324661	1.1258209732472455
0.7120014992503748	-1.7355664833381583	-0.4618542044765552	1.1255241409925716
0.7125011494252873	-1.7355219579580363	-0.4623764354554592	1.1252272126194813
0.7130007996001999	-1.7354767088631309	-0.46289919713562405	1.1249301875165447
0.7135004497751124	-1.735430733441438	-0.46342249028348675	1.1246330650678873
0.714000099950025	-1.7353840290671316	-0.46394631566546274	1.1243358446527187
0.7144997501249375	-1.7353365931004647	-0.46447067404792636	1.124038525645595
0.7149994002998501	-1.7352884228876868	-0.4649955661972005	1.1237411074160746
0.7154990504747626	-1.7352395157609273	-0.4655209928795349	1.1234435893292245
0.7159987006496752	-1.735189869038123	-0.46604695486109426	1.123145970744846
0.7164983508245877	-1.7351394800228763	-0.46657345290793195	1.1228482510180167
0.7169980009995003	-1.7350883460044004	-0.46710048778598434	1.1225504294987705
0.7174976511744128	-1.7350364642573886	-0.4676280602610438	1.1222525055321975
0.7179973013493254	-1.73498383204193	-0.4681561710987487	1.121954478458256
0.7184969515242379	-1.7349304466033912	-0.46868482106455717	1.121656347611927
0.7189966016991505	-1.7348763051723193	-0.4692140109237343	1.121358112322913
0.719496251874063	-1.7348214049643338	-0.46974374144133096	1.1210597719158122
0.7199959020489756	-1.7347657431800347	-0.4702740133821676	1.1207613257100106
0.7204955522238881	-1.7347093170048822	-0.4708048275108143	1.1204627730196108
0.7209952023988005	-1.734652123609088	-0.47133618459156795	1.1201641131533944
0.7214948525737132	-1.7345941601475054	-0.47186808538843467	1.119865345414729
0.7219945027486256	-1.734535423759529	-0.47240053066511034	1.1195664691018978
0.7224941529235382	-1.7344759115689994	-0.4729335211849653	1.1192674835071774
0.7229938030984507	-1.7344156206840466	-0.4734670577110114	1.1189683879178345
0.7234934532733633	-1.7343545481970137	-0.47400114100589275	1.1186691816154433
0.7239931034482758	-1.7342926911843364	-0.47453577183185935	1.1183698638760284
0.7244927536231884	-1.7342300467064244	-0.47507095095074664	1.1180704339696519
0.7249924037981009	-1.7341666118075278	-0.47560667912394844	1.1177708911612942
0.7254920539730135	-1.734102383515679	-0.47614295711241084	1.1174712347097766
0.725991704147926	-1.734037358842496	-0.47667978567658814	1.1171714638683599
0.7264913543228386	-1.7339715347831277	-0.4772171655764376	1.116871577884151
0.7269910044977511	-1.7339049083160996	-0.47775509757138757	1.1165715759989678
0.7274906546726637	-1.7338374764032012	-0.4782935824203149	1.116271457447879
0.7279903048475762	-1.7337692359893797	-0.4788326208815269	1.1159712214609652
0.7284899550224888	-1.7337001840025745	-0.4793722137127272	1.115670867261276
0.7289896051974013	-1.73363031735367	-0.4799123616710063	1.1153703940668351
0.7294892553723138	-1.7335596329362652	-0.4804530655127967	1.1150698010882216
0.7299889055472264	-1.7334881276266434	-0.4809943259938684	1.1147690875313156
0.7304885557221389	-1.7334157982835914	-0.4815361438692889	1.114468252594524
0.7309882058970515	-1.7333426417482805	-0.48207851989340433	1.114167295470736
0.731487856071964	-1.7332686548441443	-0.4826214548198107	1.1138662153461403
0.7319875062468766	-1.7331938343767492	-0.4831649494013314	1.1135650114009106
0.7324871564217891	-1.7331181771336506	-0.48370900438998454	1.1132636828075653
0.7329868065967017	-1.733041679884268	-0.48425362053696014	1.112962228734171
0.7334864567716142	-1.7329643393797416	-0.4847987985925893	1.1126606483399608
0.7339861069465268	-1.7328861523528039	-0.4853445393063175	1.112358940781424
0.7344857571214393	-1.732807115517645	-0.48589084342667854	1.112057105199442
0.7349854072963519	-1.7327272255697679	-0.4864377117012635	1.1117551407366122
0.7354850574712644	-1.7326464791858442	-0.4869851448766892	1.1114530465063277
0.735984707646177	-1.7325648730235823	-0.4875331436985725	1.1111508217279813
0.7364843578210895	-1.7324824037215847	-0.48808170891149955	1.1108484653875195
0.7369840079960019	-1.7323990678991945	-0.4886308412589941	1.1105459667228617
0.7374836581709145	-1.7323148621563595	-0.48918054148348605	1.1102433546659458
0.737983308345827	-1.7322297830734743	-0.48973081032628063	1.1099405985324484
0.7384829585207396	-1.7321438272112584	-0.49028164852753076	1.109637707260557
0.7389826086956521	-1.7320569911105685	-0.4908330568261963	1.1093346799913524
0.7394822588705647	-1.7319692712922772	-0.49138503596001876	1.1090315157754151
0.7399819090454772	-1.7318806642571187	-0.4919375866654884	1.108728213716422
0.7404815592203898	-1.7317911664855046	-0.4924907096778007	1.108424772853659
0.7409812093953023	-1.7317007744374178	-0.49304440573083613	1.10812119225057
0.7414808595702149	-1.7316094845522148	-0.4935986755571159	1.1078174709505517
0.7419805097451274	-1.7315172932484835	-0.49415351988776957	1.107513607993445
0.74248015992004	-1.7314241969238913	-0.4947089394525024	1.1072096024109412
0.7429798100949525	-1.7313301919550028	-0.49526493497955276	1.1069054532270801
0.7434794602698651	-1.7312352746971442	-0.49582150719566515	1.1066011594580052
0.7439791104447776	-1.7311394414842038	-0.4963786568260405	1.1062967201117833
0.7444787606196902	-1.7310426886285109	-0.49693638459431316	1.1059921341892516
0.7449784107946027	-1.7309450124206214	-0.4974946912224982	1.1056874006822686
0.7454780609695152	-1.730846409129192	-0.49805357743096695	1.1053825185746846
0.7459777111444278	-1.7307468750007686	-0.4986130439383945	1.105077486842873
0.7464773613193403	-1.7306464062596498	-0.4991730914617303	1.1047723044544278
0.7469770114942529	-1.7305449991076918	-0.49973372071615274	1.104466970368604
0.7474766616691654	-1.7304426497241323	-0.5002949324150279	1.1041614835361508
0.747976311844078	-1.7303393542654324	-0.5008567272698728	1.1038558429000667
0.7484759620189905	-1.7302351088650525	-0.5014191059903024	1.1035500473934243
0.7489756121939031	-1.7301299096333471	-0.5019820692840058	1.103244095942156
0.7494752623688156	-1.7300237526572997	-0.5025456178566831	1.102937987462079
0.7499749125437282	-1.7299166340003975	-0.5031097524120152	1.1026317208613985
0.7504745627186407	-1.7298085497024112	-0.503674473651612	1.1023252950387823
0.7509742128935533	-1.729699495779222	-0.5042397822749705	1.1020187088842044
0.7514738630684658	-1.7295894682226285	-0.5048056789794282	1.1017119612778767
0.7519735132433784	-1.7294784630001447	-0.5053721644601152	1.1014050510919295
0.7524731634182908	-1.7293664760548346	-0.5059392394099135	1.101097977188732
0.7529728135932034	-1.7292535033050953	-0.5065069045194039	1.1007907384213367
0.7534724637681159	-1.7291395406444297	-0.5070751604768109	1.1004833336336095
0.7539721139430284	-1.7290245839413163	-0.5076440079679708	1.100175761659441
0.754471764117941	-1.7289086290389464	-0.5082134476762673	1.0998680213238696
0.7549714142928535	-1.7287916717550593	-0.5087834802825892	1.0995601114418097
0.7554710644677661	-1.7286737078817003	-0.5093541064652722	1.0992520308186022
0.7559707146426786	-1.7285547331850435	-0.509925326900053	1.0989437782497866
0.7564703648175912	-1.7284347434051757	-0.5104971422600166	1.0986353525205752
0.7569700149925037	-1.7283137342558705	-0.511069553215539	1.098326752406737
0.7574696651674163	-1.7281917014243768	-0.5116425604342334	1.0980179766736398
0.7579693153423288	-1.7280686405712296	-0.5122161645809027	1.0977090240764484
0.7584689655172414	-1.7279445473299848	-0.5127903663174722	1.0973998933599798
0.7589686156921539	-1.7278194173070351	-0.513365166302941	1.0970905832588584
0.7594682658670665	-1.7276932460813805	-0.5139405651933266	1.0967810924968946
0.759967916041979	-1.7275660292043786	-0.5145165636415967	1.0964714197875565
0.7604675662168916	-1.7274377621995498	-0.5150931622976217	1.0961615638335118
0.7609672163918041	-1.727308440562327	-0.5156703618081074	1.095851523326595
0.7614668665667167	-1.7271780597598234	-0.5162481628165367	1.095541296947803
0.7619665167416292	-1.727046615230613	-0.5168265659631117	1.0952308833671194
0.7624661669165417	-1.7269141023844778	-0.5174055718846862	1.0949202812432675
0.7629658170914543	-1.726780516602165	-0.5179851812147027	1.0946094892240306
0.7634654672663668	-1.726645853235155	-0.518565394583131	1.0942985059455443
0.7639651174412794	-1.7265101076054203	-0.5191462126164035	1.0939873300327938
0.7644647676161919	-1.7263732750051588	-0.5197276359373446	1.0936759600989634
0.7649644177911045	-1.7262353506965675	-0.5203096651651125	1.0933643947458036
0.765464067966017	-1.7260963299115708	-0.5208923009151197	1.0930526325631003
0.7659637181409296	-1.7259562078515747	-0.5214755437989752	1.09274067212887
0.766463368315842	-1.725814979687203	-0.5220593944244061	1.092428512009103
0.7669630184907547	-1.7256726405580516	-0.5226438533951949	1.0921161507576278
0.7674626686656671	-1.725529185572387	-0.5232289213110961	1.0918035869161276
0.7679623188405797	-1.7253846098069352	-0.5238145987677783	1.0914908190138872
0.7684619690154922	-1.7252389083065671	-0.524400886356738	1.0911778455676424
0.7689616191904048	-1.7250920760840405	-0.5249877846652284	1.0908646650816174
0.7694612693653173	-1.7249441081197374	-0.5255752942761875	1.090551276047315
0.7699609195402299	-1.7247949993613658	-0.5261634157681534	1.0902376769433457
0.7704605697151424	-1.7246447447236988	-0.5267521497151936	1.089923866235393
0.7709602198900549	-1.7244933390882684	-0.5273414966868186	1.0896098423759877
0.7714598700649675	-1.724340777303094	-0.5279314572479064	1.0892956038045989
0.77195952023988	-1.724187054182398	-0.5285220319586196	1.0889811489468408
0.7724591704147926	-1.7240321645062904	-0.5291132213743204	1.0886664762155605
0.7729588205897051	-1.7238761030204954	-0.5297050260454897	1.088351584009439
0.7734584707646177	-1.7237188644360306	-0.5302974465176378	1.0880364707136145
0.7739581209395302	-1.7235604434289271	-0.5308904833312234	1.0877211346992726
0.7744577711144428	-1.7234008346399017	-0.5314841370215587	1.0874055743235451
0.7749574212893553	-1.723240032674065	-0.5320784081187286	1.0870897879294263
0.7754570714642679	-1.7230780321005952	-0.5326732971474925	1.0867737738455314
0.7759567216391804	-1.7229148274524158	-0.5332688046271942	1.0864575303860893
0.776456371814093	-1.72275041322591	-0.5338649310716758	1.0861410558506297
0.7769560219890055	-1.7225847838805588	-0.5344616769891748	1.0858243485239987
0.7774556721639181	-1.7224179338386343	-0.5350590428822329	1.0855074066760866
0.7779553223388306	-1.7222498574848502	-0.5356570292475937	1.08519022856179
0.7784549725137432	-1.7220805491660627	-0.536255636576113	1.084872812420697
0.7789546226886557	-1.7219100031908925	-0.5368548653526503	1.0845551564771112
0.7794542728635682	-1.7217382138294142	-0.5374547160559723	1.0842372589397862
0.7799539230384808	-1.7215651753127899	-0.5380551891586474	1.0839191180018048
0.7804535732133933	-1.7213908818329255	-0.53865628512694	1.0836007318403926
0.7809532233883059	-1.7212153275421262	-0.53925800442071	1.0832820986167955
0.7814528735632184	-1.7210385065527327	-0.5398603474933003	1.082963216476085
0.781952523738131	-1.7208604129367489	-0.540463314791427	1.08264408354699
0.7824521739130434	-1.7206810407254982	-0.5410669067550719	1.082324697941751
0.782951824087956	-1.7205003839092377	-0.54167112381737	1.0820050577559321
0.7834514742628685	-1.7203184364367794	-0.5422759664044888	1.0816851610682736
0.7839511244377811	-1.7201351922151387	-0.542881434935524	1.0813650059404434
0.7844507746126936	-1.7199506451091229	-0.5434875298223715	1.0810445904170007
0.7849504247876062	-1.7197647889409653	-0.5440942514696152	1.0807239125250656
0.7854500749625187	-1.7195776174899078	-0.5447016002743982	1.080402970274214
0.7859497251374313	-1.7193891244918398	-0.5453095766263094	1.0800817616562968
0.7864493753123438	-1.7191993036388784	-0.5459181809072539	1.07976028464526
0.7869490254872564	-1.7190081485789481	-0.5465274134913225	1.0794385371968882
0.7874486756621689	-1.718815652915403	-0.5471372747446707	1.0791165172487183
0.7879483258370814	-1.7186218102065876	-0.5477477650253842	1.078794222719725
0.788447976011994	-1.7184266139654543	-0.5483588846833521	1.0784716515103074
0.7889476261869065	-1.7182300576590763	-0.5489706340601209	1.0781488015018579
0.7894472763618191	-1.71803213470827	-0.5495830134887694	1.077825670556748
0.7899469265367316	-1.7178328384871477	-0.5501960232937656	1.0775022565180399
0.7904465767116442	-1.7176321623226862	-0.5508096637908303	1.0771785572093322
0.7909462268865567	-1.7174300994942429	-0.5514239352867846	1.0768545704344632
0.7914458770614693	-1.717226643233171	-0.5520388380794202	1.0765302939774213
0.7919455272363818	-1.7170217867222923	-0.5526543724573361	1.0762057256020106
0.7924451774112944	-1.7168155230955071	-0.5532705386998056	1.0758808630517456
0.7929448275862069	-1.7166078454372824	-0.5538873370766141	1.0755557040495496
0.7934444777611195	-1.7163987467821962	-0.5545047678479091	1.0752302462975811
0.793944127936032	-1.7161882201144325	-0.5551228312640386	1.0749044874769524
0.7944437781109446	-1.715976258367368	-0.5557415275654088	1.0745784252476265
0.7949434282858571	-1.7157628544230066	-0.5563608569823031	1.074252057248006
0.7954430784607697	-1.7155480011115274	-0.5569808197347336	1.073925381094875
0.7959427286356822	-1.7153316912107865	-0.5576014160322706	1.0735983943830265
0.7964423788105947	-1.7151139174457786	-0.5582226460738705	1.0732710946851247
0.7969420289855073	-1.7148946724881529	-0.5588445100477112	1.0729434795513928
0.7974416791604197	-1.7146739489556992	-0.5594670081310184	1.0726155465094263
0.7979413293353323	-1.7144517394117793	-0.5600901404898802	1.0722872930638514
0.7984409795102448	-1.714228036364867	-0.560713907279087	1.0719587166962077
0.7989406296851574	-1.7140028322679384	-0.561338308641929	1.0716298148645664
0.7994402798600699	-1.7137761195179837	-0.5619633447100304	1.0713005850033617
0.7999399300349825	-1.7135478904553931	-0.5625890156031418	1.070971024523045
0.800439580209895	-1.7133181373634798	-0.5632153214289753	1.0706411308099124
0.8009392303848076	-1.7130868524678464	-0.56384226228299	1.0703109012257577
0.8014388805597201	-1.712854027935841	-0.564469838248206	1.0699803331076458
0.8019385307346327	-1.7126196558759776	-0.565098049395005	1.0696494237676077
0.8024381809095452	-1.712383728337361	-0.5657268957809296	1.069318170492396
0.8029378310844578	-1.7121462373090583	-0.5663563774504712	1.0689865705431414
0.8034374812593703	-1.7119071747195354	-0.5669864944348691	1.0686546211551557
0.8039371314342828	-1.7116665324360345	-0.5676172467518972	1.068322319537532
0.8044367816091954	-1.711424302263941	-0.5682486344056443	1.0679896628729317
0.8049364317841079	-1.711180475946187	-0.5688806573863013	1.0676566483172463
0.8054360819590205	-1.7109350451626166	-0.5695133156699413	1.0673232729993336
0.805935732133933	-1.7106880015293218	-0.5701466092182857	1.066989534020642
0.8064353823088456	-1.7104393365980015	-0.5707805379784795	1.066655428454946
0.8069350324837581	-1.7101890418553474	-0.5714151018828676	1.0663209533480482
0.8074346826586707	-1.7099371087223179	-0.572050300848745	1.0659861057173843
0.8079343328335832	-1.7096835285535041	-0.572686134778126	1.0656508825518005
0.8084339830084958	-1.7094282926364315	-0.573322603557497	1.0653152808111188
0.8089336331834083	-1.7091713921908904	-0.5739597070575732	1.0649792974258967
0.8094332833583209	-1.7089128183682019	-0.5745974451330407	1.0646429292970168
0.8099329335332334	-1.7086525622505395	-0.5752358176223069	1.0643061732953705
0.810432583708146	-1.708390614850193	-0.5758748243472378	1.0639690262615151
0.8109322338830585	-1.7081269671088726	-0.5765144651129009	1.063631485005349
0.8114318840579711	-1.707861609896912	-0.5771547397072836	1.0632935463056545
0.8119315342328836	-1.707594534012606	-0.5777956479010422	1.0629552069098736
0.812431184407796	-1.7073257301813736	-0.5784371894472043	1.0626164635336195
0.8129308345827087	-1.7070551890550372	-0.5790793640809004	1.0622773128603666
0.8134304847576211	-1.7067829012110478	-0.5797221715190775	1.061937751541064
0.8139301349325337	-1.7065088571516687	-0.5803656114602029	1.0615977761937267
0.8144297851074462	-1.7062330473032228	-0.5810096835839809	1.061257383403083
0.8149294352823588	-1.705955462015236	-0.5816543875510386	1.0609165697201515
0.8154290854572713	-1.705676091559671	-0.5822997230026382	1.0605753316618516
0.8159287356321839	-1.7053949261300538	-0.5829456895603542	1.0602336657105937
0.8164283858070964	-1.7051119558406687	-0.5835922868257685	1.0598915683138868
0.816928035982009	-1.7048271707256695	-0.5842395143801421	1.0595490358838577
0.8174276861569215	-1.7045405607382578	-0.5848873717841007	1.0592060647969166
0.8179273363318341	-1.7042521157497907	-0.5855358585773007	1.0588626513932704
0.8184269865067466	-1.7039618255488767	-0.5861849742780889	1.0585187919764762
0.8189266366816592	-1.7036696798405129	-0.586834718383171	1.0581744828130428
0.8194262868565717	-1.7033756682451593	-0.5874850903672616	1.05782972013197
0.8199259370314843	-1.7030797802977944	-0.5881360896827272	1.057484500124241
0.8204255872063968	-1.7027820054470109	-0.5887877157592346	1.0571388189424253
0.8209252373813093	-1.702482333054072	-0.5894399680033908	1.0567926727002006
0.8214248875562219	-1.7021807523919057	-0.5900928457983603	1.0564460574718266
0.8219245377311344	-1.7018772526441865	-0.590746348503504	1.0560989692917204
0.822424187906047	-1.7015718229042998	-0.5914004754539846	1.0557514041539258
0.8229238380809595	-1.7012644521743752	-0.5920552259603881	1.0554033580116493
0.8234234882558721	-1.700955129364243	-0.5927105993083213	1.055054826776705
0.8239231384307846	-1.7006438432904474	-0.5933665947580208	1.05470580631909
0.8244227886056972	-1.7003305826751456	-0.5940232115439305	1.054356292466356
0.8249224387806097	-1.7000153361450765	-0.5946804488742937	1.0540062810031394
0.8254220889555223	-1.6996980922305076	-0.595338305930737	1.0536557676706484
0.8259217391304348	-1.6993788393641216	-0.595996781867833	1.0533047481660707
0.8264213893053474	-1.69905756587991	-0.5966558758126659	1.052953218142048
0.8269210394802599	-1.6987342600120567	-0.5973155868643851	1.0526011732060903
0.8274206896551725	-1.6984089098938244	-0.5979759140937638	1.0522486089200518
0.827920339830085	-1.6980815035563748	-0.5986368565427297	1.0518955207995122
0.8284199900049976	-1.6977520289276034	-0.5992984132238998	1.0515419043131817
0.82891964017991	-1.69742047383097	-0.5999605831201108	1.051187754882393
0.8294192903548225	-1.6970868259842853	-0.6006233651839326	1.0508330678803368
0.8299189405297351	-1.6967510729985018	-0.6012867583371797	1.05047783863164
0.8304185907046476	-1.6964132023764444	-0.6019507614704027	1.0501220624115568
0.8309182408795602	-1.696073201511614	-0.6026153734423988	1.049765734445496
0.8314178910544727	-1.6957310576868392	-0.6032805930796701	1.0494088499082346
0.8319175412293853	-1.69538675807307	-0.6039464191759257	1.0490514039234091
0.8324171914042978	-1.6950402897279717	-0.6046128504915173	1.048693391562695
0.8329168415792104	-1.6946916395946903	-0.6052798857529239	1.0483348078452979
0.8334164917541229	-1.6943407945004196	-0.6059475236521731	1.047975647737124
0.8339161419290355	-1.6939877411550932	-0.6066157628462973	1.0476159061501884
0.834415792103948	-1.6936324661499498	-0.6072846019567454	1.0472555779418369
0.8349154422788606	-1.693274955956168	-0.6079540395688159	1.0468946579141085
0.8354150924537731	-1.6929151969233782	-0.6086240742310439	1.046533140812898
0.8359147426286857	-1.6925531752782568	-0.609294704454614	1.0461710213273223
0.8364143928035982	-1.692188877123032	-0.6099659287127379	1.0458082940889029
0.8369140429785108	-1.6918222884339842	-0.6106377454400315	1.0454449536708308
0.8374136931534233	-1.6914533950599309	-0.6113101530318761	1.0450809945871695
0.8379133433283358	-1.6910821827206988	-0.6119831498437793	1.0447164112921112
0.8384129935032484	-1.6907086370055109	-0.6126567341906988	1.0443511981790945
0.8389126436781609	-1.690332743371458	-0.6133309043463917	1.043985349580076
0.8394122938530735	-1.689954487141834	-0.6140056585427162	1.0436188597646445
0.839911944027986	-1.6895738535045233	-0.6146809949689445	1.0432517229392064
0.8404115942028986	-1.6891908275103238	-0.6153569117710519	1.042883933246114
0.8409112443778111	-1.6888053940712724	-0.616033407051001	1.0425154847628253
0.8414108945527237	-1.6884175379589128	-0.616710478866004	1.0421463715009904
0.8419105447276362	-1.6880272438025654	-0.6173881252277795	1.04177658740557
0.8424101949025488	-1.687634496087534	-0.6180663441017858	1.0414061263539032
0.8429098450774613	-1.6872392791533335	-0.6187451334064553	1.0410349821548097
0.8434094952523739	-1.6868415771918641	-0.6194244910124074	1.0406631485476328
0.8439091454272863	-1.686441374245531	-0.620104414741635	1.040290619201259
0.844408795602199	-1.6860386542053867	-0.6207849023667006	1.0399173877131769
0.8449084457771114	-1.685633400809212	-0.6214659516098996	1.039543447608484
0.845408095952024	-1.6852255976395534	-0.6221475601424081	1.0391687923388313
0.8459077461269365	-1.6848152281217803	-0.6228297255834305	1.038793415281472
0.846407396301849	-1.6844022755220476	-0.6235124454993112	1.0384173097381517
0.8469070464767616	-1.6839867229452783	-0.6241957174026466	1.0380404689340925
0.8474066966516741	-1.6835685533330749	-0.6248795387513677	1.0376628860168837
0.8479063468265867	-1.6831477494616358	-0.6255639069478189	1.037284554055414
0.8484059970014992	-1.6827242939395892	-0.6262488193378025	1.0369054660387305
0.8489056471764118	-1.6822981692058598	-0.6269342732096314	1.036525614874933
0.8494052973513243	-1.6818693575274068	-0.6276202657931258	1.0361449933899807
0.8499049475262369	-1.6814378409970296	-0.628306794258634	1.035763594326559
0.8504045977011494	-1.6810036015310401	-0.6289938557159956	1.0353814103428434
0.850904247876062	-1.68056662086699	-0.6296814472135227	1.034998434011331
0.8514038980509745	-1.6801268805612755	-0.6303695657369248	1.0346146578175615
0.8519035482258871	-1.6796843619867612	-0.6310582082082429	1.0342300741588868
0.8524031984007996	-1.679239046330329	-0.6317473714847424	1.0338446753431705
0.8529028485757122	-1.6787909145904125	-0.6324370523578017	1.0334584535874964
0.8534024987506247	-1.6783399475744836	-0.6331272475517697	1.0330714010168536
0.8539021489255373	-1.677886125896466	-0.6338179537227983	1.0326835096627534
0.8544017991004498	-1.6774294299741601	-0.634509167457664	1.0322947714618924
0.8549014492753623	-1.676969840026574	-0.6352008852725551	1.031905178254727
0.8554010994502749	-1.6765073360712466	-0.635893103611847	1.0315147217840674
0.8559007496251874	-1.676041897921504	-0.6365858188468431	1.031123393693631
0.8564003998001	-1.675573505183655	-0.6372790272744903	1.0307311855265355
0.8569000499750125	-1.6751021372541894	-0.6379727251160868	1.0303380887238391
0.8573997001499251	-1.6746277733168808	-0.6386669085159462	1.029944094622997
0.8578993503248376	-1.67415039233984	-0.6393615735400346	1.0295491944562813
0.8583990004997502	-1.6736699730725644	-0.6400567161746032	1.0291533793492373
0.8588986506746626	-1.6731864940428713	-0.6407523323247636	1.0287566403190227
0.8593983008495752	-1.672699933553841	-0.6414484178130638	1.028358968272818
0.8598979510244877	-1.6722102696806476	-0.6421449683780087	1.0279603540060969
0.8603976011994003	-1.6717174802673829	-0.642841979672576	1.0275607882009634
0.8608972513743128	-1.6712215429237947	-0.6435394472626846	1.0271602614243887
0.8613969015492254	-1.6707224350219734	-0.6442373666256416	1.026758764126451
0.8618965517241379	-1.6702201336929918	-0.6449357331485528	1.0263562866385354
0.8623962018990505	-1.6697146158234748	-0.6456345421267112	1.025952819171504
0.862895852073963	-1.6692058580520972	-0.6463337887619333	1.025548351813793
0.8633955022488755	-1.6686938367660509	-0.6470334681608888	1.0251428745295594
0.8638951524237881	-1.6681785280974077	-0.6477335753333692	1.0247363771566862
0.8643948025987006	-1.66765990791945	-0.6484341051905411	1.0243288494048355
0.8648944527736132	-1.6671379518429108	-0.6491350525431515	1.0239202808534107
0.8653941029485257	-1.6666126352121788	-0.6498364120997097	1.0235106609495277
0.8658937531234383	-1.6660839331013784	-0.6505381784646114	1.023099979005892
0.8663934032983508	-1.6655518203104416	-0.6512403461362479	1.022688224198678
0.8668930534732634	-1.6650162713610552	-0.6519429095050565	1.0222753855653448
0.8673927036481759	-1.6644772604925624	-0.6526458628515387	1.021861452002413
0.8678923538230885	-1.663934761657791	-0.6533492003442465	1.0214464122632256
0.868392003998001	-1.6633887485187748	-0.654052916037703	1.0210302549556038
0.8688916541729136	-1.6628391944424281	-0.6547570038703061	1.020612968539527
0.8693913043478261	-1.66228607249612	-0.6554614576621681	1.020194541324717
0.8698909545227387	-1.6617293554431734	-0.6561662711129231	1.0197749614682008
0.8703906046976512	-1.6611690157382681	-0.6568714377994763	1.0193542169718008
0.8708902548725637	-1.6606050255227693	-0.6575769511737158	1.018932295679606
0.8713899050474763	-1.6600373566199687	-0.6582828045601737	1.0185091852753723
0.8718895552223888	-1.6594659805302117	-0.6589889911536292	1.0180848732798662
0.8723892053973014	-1.6588908684259638	-0.6596955040166724	1.0176593470481727
0.8728888555722139	-1.6583119911467583	-0.660402336077208	1.0172325937669429
0.8733885057471265	-1.6577293191940539	-0.6611094801259085	1.0168046004515725
0.873888155922039	-1.6571428227259948	-0.6618169288136094	1.0163753539433409
0.8743878060969515	-1.65655247155205	-0.6625246746486463	1.0159448409064649
0.874887456271864	-1.6559582351276	-0.6632327099941505	1.0155130478251566
0.8753871064467766	-1.6553600825483337	-0.6639410270652556	1.0150799610005117
0.8758867566216891	-1.6547579825446146	-0.6646496179262706	1.014645566547442
0.8763864067966017	-1.654151903475699	-0.6653584744877824	1.014209850391493
0.8768860569715142	-1.653541813323823	-0.6660675885036814	1.0137727982655804
0.8773857071464268	-1.6529276796882175	-0.6667769515681446	1.0133343957067018
0.8778853573213393	-1.6523094697789542	-0.6674865551125312	1.012894628052543
0.8783850074962519	-1.6516871504107022	-0.6681963904022198	1.0124534804380263
0.8788846576711644	-1.6510606879963394	-0.6689064485333717	1.0120109377917863
0.8793843078460769	-1.6504300485404488	-0.669616720429626	1.0115669848325832
0.8798839580209895	-1.6497951976326648	-0.6703271968387112	1.011121606065598
0.880383608195902	-1.6491561004409094	-0.6710378683289928	1.0106747857787164
0.8808832583708146	-1.6485127217044477	-0.6717487252859276	1.01022650803865
0.8813829085457271	-1.6478650257268463	-0.6724597579084505	1.0097767566870446
0.8818825587206397	-1.6472129763687549	-0.6731709562052739	1.0093255153364689
0.8823822088955522	-1.646556537040553	-0.6738823099911014	1.0088727673663274
0.8828818590704648	-1.645895670694828	-0.674593808882755	1.0084184959186668
0.8833815092453773	-1.645230339818721	-0.6753054422952156	1.0079626838939257
0.8838811594202899	-1.644560506426071	-0.6760171994375656	1.0075053139465433
0.8843808095952024	-1.6438861320494378	-0.6767290693088431	1.0070463684805104
0.884880459770115	-1.6432071777319266	-0.6774410406938007	1.0065858296448107
0.8853801099450275	-1.6425236040188393	-0.6781531021585576	1.0061236793287465
0.8858797601199401	-1.6418353709491649	-0.6788652420461553	1.0056598991571764
0.8863794102948526	-1.6411424380468655	-0.6795774484720086	1.005194470485644
0.8868790604697652	-1.6404447643119837	-0.6802897093192453	1.0047273743953808
0.8873787106446777	-1.6397423082115588	-0.6810020122339367	1.004258591688213
0.8878783608195902	-1.6390350276703376	-0.681714344620218	1.003788102881349
0.8883780109945028	-1.638322880061296	-0.6824266936352875	1.0033158882020519
0.8888776611694152	-1.6376058221959282	-0.6831390461842857	1.0028419275821674
0.8893773113443278	-1.636883810314333	-0.6838513889150492	1.0023662006525418
0.8898769615192403	-1.636156800075098	-0.6845637082127484	1.0018886867373298
0.8903766116941529	-1.6354247465449328	-0.6852759901943828	1.0014093648481408
0.8908762618690654	-1.6346876041880618	-0.6859882207031399	1.0009282136780353
0.891375912043978	-1.6339453268554254	-0.6867003853026338	1.000445211595447
0.8918755622188905	-1.6331978677735748	-0.6874124692709778	0.9999603366378752
0.8923752123938031	-1.6324451795333643	-0.688124457594731	0.9994735665054914
0.8928748625687156	-1.6316872140783645	-0.6888363349626858	0.9989848785545803
0.8933745127436282	-1.6309239226930012	-0.6895480857594976	0.9984942497907967
0.8938741629185407	-1.6301552559904424	-0.6902596940591618	0.9980016568622935
0.8943738130934533	-1.62938116390018	-0.690971143618322	0.9975070760526636
0.8948734632683658	-1.6286015956553541	-0.6916824178694176	0.9970104832737301
0.8953731134432784	-1.6278164997797422	-0.6923934999136444	0.9965118540581358
0.8958727636181909	-1.627025824074482	-0.6931043725137489	0.9960111635517798
0.8963724137931034	-1.6262295156044484	-0.6938150180866354	0.9955083865060449
0.896872063968016	-1.625427520684323	-0.6945254186957724	0.9950034972698383
0.8973717141429285	-1.624619784864335	-0.6952355560434237	0.9944964697814505
0.8978713643178411	-1.6238062529156478	-0.6959454114626636	0.9939872775601983
0.8983710144927536	-1.6229868688154139	-0.6966549659091905	0.9934758936978635
0.8988706646676662	-1.6221615757314345	-0.6973641999529197	0.9929622908499004
0.8993703148425787	-1.621330316006487	-0.6980730937693708	0.992446441226456
0.8998699650174913	-1.6204930311422394	-0.6987816271308143	0.9919283165831293
0.9003696151924038	-1.619649661782787	-0.6994897793971915	0.9914078882115148
0.9008692653673164	-1.6188001476977645	-0.7001975295067885	0.9908851269294833
0.9013689155422289	-1.6179444277650654	-0.7009048559666694	0.9903600030712486
0.9018685657171415	-1.6170824399531112	-0.7016117368428467	0.9898324864771428
0.902368215892054	-1.6162141213026773	-0.7023181497501859	0.9893025464831358
0.9028678660669666	-1.615339407908275	-0.7030240718420497	0.9887701519100978
0.903367516241879	-1.6144582348990462	-0.7037294797996418	0.9882352710527519
0.9038671664167917	-1.6135705364191792	-0.704434349821077	0.9876978716683606
0.9043668165917041	-1.6126762456078343	-0.7051386576101436	0.9871579209651024
0.9048664667666166	-1.6117752945785282	-0.705842378364758	0.9866153855901295
0.9053661169415292	-1.610867614398016	-0.7065454867651053	0.9860702316173356
0.9058657671164417	-1.6099531350645948	-0.7072479569614352	0.9855224245347468
0.9063654172913543	-1.6090317854858704	-0.7079497625615409	0.9849719292316321
0.9068650674662668	-1.6081034934559215	-0.7086508766178676	0.9844187099852136
0.9073647176411794	-1.6071681856318565	-0.7093512716142623	0.9838627304470298
0.9078643678160919	-1.60622578750977	-0.7100509194523544	0.9833039536289384
0.9083640179910045	-1.6052762234000397	-0.710749791437542	0.9827423418887103
0.908863668165917	-1.604319416401967	-0.7114478582645831	0.9821778569152481
0.9093633183408296	-1.603355288377736	-0.7121450900027706	0.9816104597133718
0.9098629685157421	-1.6023837599256647	-0.712841456080676	0.9810401105881895
0.9103626186906547	-1.6014047503527262	-0.7135369252704602	0.9804667691290311
0.9108622688655672	-1.600418177646308	-0.7142314656717081	0.9798903941928987
0.9113619190404798	-1.5994239584452206	-0.7149250446948189	0.9793109438875051
0.9118615692153923	-1.5984220080098648	-0.7156176290438747	0.9787283755537528
0.9123612193903049	-1.5974122401915993	-0.7163091846990297	0.9781426457477767
0.9128608695652174	-1.5963945674012283	-0.7169996768983532	0.9775537102224116
0.9133605197401299	-1.59536890057661	-0.7176890701191458	0.9769615239081587
0.9138601699150425	-1.5943351491493527	-0.7183773280586899	0.9763660408935848
0.914359820089955	-1.5932932210105426	-0.7190644136144086	0.9757672144051318
0.9148594702648676	-1.5922430224755038	-0.7197502888634381	0.9751649967863434
0.9153591204397801	-1.5911844582475336	-0.7204349150415622	0.9745593394764691
0.9158587706146927	-1.5901174313806024	-0.7211182525215121	0.9739501929884383
0.9163584207896052	-1.5890418432409268	-0.7218002607905829	0.9733375068861395
0.9168580709645178	-1.5879575934674564	-0.722480898427569	0.9727212297610566
0.9173577211394303	-1.5868645799311667	-0.7231601230789703	0.9721013092081561
0.9178573713143429	-1.5857626986931452	-0.7238378914344572	0.9714776918010612
0.9183570214892554	-1.584651843961441	-0.7245141592015588	0.9708503230664463
0.918856671664168	-1.5835319080465824	-0.7251888810795477	0.9702191474576431
0.9193563218390804	-1.5824027813157935	-0.7258620107324993	0.9695841083274365
0.919855972013993	-1.581264352145771	-0.726533500761473	0.9689451478999783
0.9203556221889055	-1.5801165068740424	-0.7272033026758095	0.9683022072418496
0.9208552723638181	-1.5789591297488077	-0.7278713668634853	0.9676552262321743
0.9213549225387306	-1.5777921028772455	-0.7285376425605133	0.9670041435318087
0.9218545727136431	-1.5766153061721697	-0.7292020778193238	0.9663488965515135
0.9223542228885557	-1.5754286172970544	-0.7298646194761168	0.9656894214191233
0.9228538730634682	-1.5742319116092756	-0.7305252131171136	0.9650256529456223
0.9233535232383808	-1.57302506210157	-0.7311838030436967	0.9643575245901299
0.9238531734132933	-1.5718079393416207	-0.7318403322363704	0.9636849684237345
0.9243528235882059	-1.5705804114096804	-0.7324947423175039	0.9630079150921168
0.9248524737631184	-1.569342343834175	-0.7331469735128041	0.9623262937769267
0.925352123938031	-1.5680935995252057	-0.733796964611481	0.9616400321558859
0.9258517741129435	-1.566834038705853	-0.7344446529250257	0.960949056361512
0.9263514242878561	-1.5655635188412231	-0.7350899742445759	0.9602532909384691
0.9268510744627686	-1.5642818945651116	-0.735732862796785	0.9595526587994416
0.9273507246376812	-1.5629890176042096	-0.7363732511981455	0.9588470811794891
0.9278503748125937	-1.5616847366997426	-0.7370110704077029	0.9581364775888295
0.9283500249875063	-1.5603688975264665	-0.7376462496780877	0.9574207657639663
0.9288496751624188	-1.5590413426088483	-0.7382787165047969	0.9566998616171054
0.9293493253373314	-1.55770191123438	-0.7389083965736463	0.9559736791837641
0.9298489755122439	-1.5563504393638807	-0.7395352137063299	0.9552421305685524
0.9303486256871564	-1.5549867595386369	-0.7401590898039814	0.9545051258889646
0.930848275862069	-1.5536107007842994	-0.7407799447886767	0.9537625732171834
0.9313479260369815	-1.5522220885113347	-0.7413976965427651	0.953014378519736
0.9318475762118941	-1.5508207444119375	-0.7420122608459473	0.9522604455949572
0.9323472263868066	-1.5494064863532278	-0.7426235513099991	0.9515006760081467
0.9328468765617192	-1.5479791282665571	-0.7432314793110352	0.9507349690243158
0.9333465267366317	-1.5465384800327873	-0.743835953919193	0.9499632215384181
0.9338461769115443	-1.5450843473633227	-0.7444368818256347	0.9491853280029485
0.9343458270864567	-1.5436165316767434	-0.7450341672667442	0.9484011803528132
0.9348454772613694	-1.5421348299708049	-0.745627711945362	0.9476106679272824
0.9353451274362818	-1.54063903468965	-0.7462174149489834	0.946813677389014
0.9358447776111944	-1.5391289335859293	-0.7468031726646948	0.9460100926398454
0.9363444277861069	-1.5376043095776815	-0.7473848786907749	0.9451997947333646
0.9368440779610195	-1.5360649405996922	-0.747962423744753	0.9443826617840096
0.937343728135932	-1.534510599449048	-0.7485356955677683	0.9435585688725514
0.9378433783108446	-1.5329410536246637	-0.7491045788250638	0.9427273879478113
0.9383430284857571	-1.531356065160464	-0.7496689550024129	0.9418889877244113
0.9388426786606696	-1.5297553904519277	-0.7502287022982979	0.941043233576382
0.9393423288355822	-1.5281387800756463	-0.750783695511601	0.9401899874263783
0.9398419790104947	-1.526505978601626	-0.7513338059246324	0.93932910763038
0.9403416291854073	-1.5248567243978721	-0.7518789011812124	0.9384604488575315
0.9408412793603198	-1.5231907494269825	-0.7524188451595994	0.937583861964991
0.9413409295352324	-1.5215077790342832	-0.7529534978399816	0.9366991938674678
0.9418405797101449	-1.5198075317270874	-0.753482715166253	0.9358062874011888
0.9423402298850575	-1.5180897189446492	-0.754006348901794	0.934904981182026
0.94283988005997	-1.5163540448183348	-0.7545242464789347	0.9339951094574822
0.9433395302348826	-1.5146002059214714	-0.755036250841769	0.9330765019521817
0.9438391804097951	-1.512827891008385	-0.7555422002819705	0.9321489837065646
0.9443388305847077	-1.5110367807420173	-0.7560419282672461	0.9312123749084052
0.9448384807596202	-1.509226547409536	-0.7565352632620086	0.930266490716754
0.9453381309345328	-1.5073968546253005	-0.7570220285398762	0.9293111410779346
0.9458377811094453	-1.5055473570204847	-0.757502041987528	0.9283461305331201
0.9463374312843578	-1.5036776999186432	-0.7579751158994498	0.9273712580170514
0.9468370814592704	-1.501787518996421	-0.7584410567630554	0.926386316647384
0.9473367316341829	-1.4998764399286424	-0.7588996650336584	0.9253910935041744
0.9478363818090955	-1.4979440780168265	-0.7593507348987002	0.9243853693989058
0.948336031984008	-1.4959900378002406	-0.7597940540306205	0.9233689186324684
0.9488356821589206	-1.4940139126485026	-0.7602294033277381	0.9223415087414855
0.949335332333833	-1.4920152843345877	-0.7606565566424108	0.921302900232267
0.9498349825087457	-1.4899937225872457	-0.7610752804957457	0.9202528463016857
0.9503346326836581	-1.4879487846214348	-0.7614853337780535	0.9191910925441912
0.9508342828585707	-1.485880014645671	-0.7618864674341934	0.9181173766441393
0.9513339330334832	-1.48378694334466	-0.7622784241328924	0.9170314280525422
0.9518335832083958	-1.4816690873359541	-0.7626609379190484	0.91593296764727
0.9523332333833083	-1.4795259485989063	-0.7630337338479879	0.9148217073757261
0.9528328835582209	-1.4773570138742447	-0.7633965276005289	0.9136973498788592
0.9533325337331334	-1.4751617540323843	-0.7637490250776339	0.9125595880953297
0.953832183908046	-1.4729396234086019	-0.7640909219733897	0.9114081048446344
0.9543318340829585	-1.4706900591028307	-0.7644219033248567	0.9102425723877259
0.954831484257871	-1.4684124802419016	-0.764741643037345	0.9090626519637747
0.9553311344327836	-1.466106287201677	-0.7650498033834439	0.9078679933014023
0.9558307846076961	-1.4637708607865296	-0.7653460344741	0.9066582341027756
0.9563304347826087	-1.4614055613632204	-0.7656299736998388	0.9054329994986603
0.9568300849575212	-1.4590097279461678	-0.7659012451400999	0.9041919014725064
0.9573297351324338	-1.4565826772307446	-0.7661594589385068	0.902934538251417
0.9578293853073463	-1.4541237025710316	-0.766404210641688	0.9016604936617019
0.9583290354822589	-1.4516320728981424	-0.7666350804990782	0.9003693364465039
0.9588286856571714	-1.449107031574872	-0.7668516327209374	0.8990606195428172
0.959328335832084	-1.4465477951821837	-0.7670534146915539	0.8977338793149481
0.9598279860069965	-1.4439535522325204	-0.7672399561343892	0.8963886347412675
0.9603276361819091	-1.4413234618046031	-0.7674107682255925	0.8950243865507699
0.9608272863568216	-1.438656652093856	-0.7675653426520291	0.8936406163056987
0.9613269365317342	-1.435952218872168	-0.7677031506096416	0.8922367854261651
0.9618265867066467	-1.433209223849963	-0.7678236417375464	0.8908123341522852
0.9623262368815593	-1.4304266929331708	-0.7679262429828972	0.8893666804390038
0.9628258870564718	-1.427603614366731	-0.768010357391055	0.8878992187782818
0.9633255372313843	-1.4247389367557606	-0.7680753628151197	0.8864093189428667
0.9638251874062969	-1.4218315669544503	-0.7681206105383206	0.8848963246453111
0.9643248375812093	-1.4188803678119453	-0.7681454238021157	0.8833595521052718
0.964824487756122	-1.4158841557634223	-0.7681490962321974	0.881798288517493
0.9653241379310344	-1.4128416982533174	-0.7681308901537907	0.8802117904120796
0.965823788105947	-1.409751710976489	-0.7680900347868249	0.8785992818978752
0.9663234382808595	-1.4066128549216	-0.7680257243105613	0.8769599527788055
0.9668230884557721	-1.4034237331993773	-0.7679371157862209	0.8752929565319996
0.9673227386306846	-1.4001828876366742	-0.7678233269249508	0.8735974081353541
0.9678223888055972	-1.396888795115159	-0.7676834336871444	0.8718723817308971
0.9683220389805097	-1.3935398636313021	-0.7675164676976234	0.8701169081088411
0.9688216891554223	-1.3901344280516408	-0.7673214134594881	0.8683299719955394
0.9693213393303348	-1.3866707455346086	-0.7670972053475869	0.8665105091267664
0.9698209895052474	-1.3831469905867846	-0.7668427243603433	0.8646574030855473
0.9703206396801599	-1.3795612497179732	-0.7665567946063387	0.862769481881517
0.9708202898550725	-1.3759115156551636	-0.7662381794992045	0.8608455142459442
0.971319940029985	-1.372195681070903	-0.7658855776313617	0.8588842056136705
0.9718195902048975	-1.3684115317761147	-0.7654976182935119	0.8568841937595973
0.9723192403798101	-1.3645567393213986	-0.7650728566027829	0.8548440440534735
0.9728188905547226	-1.3606288529437558	-0.7646097681978272	0.8527622442922119
0.9733185407296352	-1.3566252907879077	-0.7641067434538106	0.85063719906369
0.9738181909045477	-1.3525433303218852	-0.763562081164256	0.8484672235901818
0.9743178410794603	-1.348380097856375	-0.7629739816296314	0.8462505369925776
0.9748174912543728	-1.3441325570648357	-0.7623405390845402	0.8439852549086948
0.9753171414292854	-1.339797496387512	-0.7616597333860777	0.8416693813898796
0.9758167916041979	-1.335371515186111	-0.7609294208750444	0.8393007999893947
0.9763164417791105	-1.3308510084967273	-0.7601473243091782	0.8368772639438063
0.976816091954023	-1.3262321502067955	-0.7593110217528517	0.8343963853341437
0.9773157421289356	-1.3215108744555504	-0.758417934290532	0.8318556230967215
0.9778153923038481	-1.3166828550272311	-0.7574653124111451	0.8292522697337703
0.9783150424787607	-1.3117434824703442	-0.7564502208866873	0.8265834365505509
0.9788146926536732	-1.3066878386338983	-0.755369521940422	0.8238460372181735
0.9793143428285858	-1.3015106682611535	-0.7542198564666482	0.8210367694284756
0.9798139930034983	-1.2962063472216243	-0.7529976230244001	0.8181520943683769
0.9803136431784107	-1.2907688468902563	-0.7516989542799687	0.8151882136943628
0.9808132933533233	-1.285191694096944	-0.7503196905163002	0.8121410436318638
0.9813129435282358	-1.279467925965397	-0.7488553497585654	0.8090061857565096
0.9818125937031484	-1.273590038835093	-0.7473010939821241	0.8057788939324634
0.9823122438780609	-1.2675499303067543	-0.7456516907678604	0.802454036783258
0.9828118940529735	-1.2613388332646764	-0.7439014696459684	0.7990260549483981
0.983311544227886	-1.2549472404988735	-0.7420442722170504	0.7954889122289531
0.9838111944027986	-1.2483648182651566	-0.7400733949508691	0.7918360395393497
0.9843108445777111	-1.241580306766689	-0.7379815233287551	0.7880602703514182
0.9848104947526237	-1.2345814050964723	-0.7357606557020341	0.7841537660268226
0.9853101449275362	-1.2273546376207172	-0.7334020148688805	0.7801079290688062
0.9858097951024488	-1.2198851980720773	-0.7308959449021863	0.7759133018600619
0.9863094452773613	-1.212156766712823	-0.728231790160224	0.7715594478599184
0.9868090954522739	-1.2041512947556405	-0.7253977526371206	0.7670348114682405
0.9873087456271864	-1.195848748704736	-0.7223807228025457	0.7623265517671355
0.987808395802099	-1.1872268052784922	-0.7191660777576275	0.7574203440435499
0.9883080459770115	-1.1782604849213079	-0.7157374387811238	0.7523001412613062
0.988807696151924	-1.1689217083570482	-0.7120763779915841	0.7469478853266761
0.9893073463268366	-1.1591787558184137	-0.7081620606691108	0.7413431548406929
0.9898069965017491	-1.1489956019756966	-0.7039708054145379	0.7354627317067853
0.9903066466766617	-1.1383310903938155	-0.6994755382529348	0.7292800629465112
0.9908062968515742	-1.1271378983715339	-0.6946451082217224	0.7227645855841373
0.9913059470264868	-1.1153612244076718	-0.6894434196990186	0.715880870278487
0.9918055972013993	-1.1029371033770254	-0.6838283187987905	0.7085875215942369
0.9923052473763119	-1.0897902140682294	-0.6777501444749549	0.7008357463227105
0.9928048975512244	-1.0758309822389653	-0.671149814392772	0.692567460970894
0.993304547726137	-1.0609516865080775	-0.6639562523863465	0.6837127467292523
0.9938041979010495	-1.0450211209239608	-0.6560828630539954	0.6741863596137294
0.9943038480759621	-1.0278771145240007	-0.6474225917808396	0.6638828372264344
0.9948034982508746	-1.009315774304942	-0.6378408222410228	0.6526694589612295
0.9953031484257872	-0.9890755443325226	-0.6271648530726338	0.6403758088047736
0.9958027986006996	-0.9668127261461669	-0.6151677406047669	0.6267777397077635
0.9963024487756122	-0.942062237648283	-0.6015424029224179	0.6115716553271557
0.9968020989505247	-0.9141712969892782	-0.5858578635741294	0.5943310241837082
0.9973017491254372	-0.8821796176915717	-0.5674802139520431	0.5744277756593181
0.9978013993003498	-0.8445832379251506	-0.545416825633662	0.5508772562162179
0.9983010494752623	-0.7988097179384533	-0.5179702001294614	0.5219934784438335
0.9988006996501749	-0.7398262029759838	-0.48181990788302165	0.48447407051517116
0.9993003498250874	-0.6551669119052365	-0.42874278031863294	0.43012853491808867
1.0 0.0 0.0 0.0


==> figures/freqplots/l3freqplot/l3m3modefreqs.dat <==
#0.0004996501749125437	-2.003770943074197	2.0030355731587157
#0.0009993003498250874	-1.9975738485168235	1.996114034679909
#0.0014989505247376311	-1.946809983403857	1.9446204206133868
#0.0019986006996501747	-2.1982318169287813	2.1953129509433293
#0.0024982508745627187	-1.653730900333822	1.650081945813834
#0.0029979010494752623	-1.6323071763614068	1.6279284570094248
#0.0034975512243878063	-1.522696756400607	1.5175882446776516
#0.0039972013993003494	-1.5667472724978186	1.5609089692140525
#0.004496851574212894	-1.5106926905239775	1.5041245905985174
#0.0049965017491254374	-1.494243372929479	1.4869455028891645
0.005496151924037981	-1.5230285876614376	1.5150009258791048
0.005995802098950525	-1.5160244976516157	1.5072670420206766
0.006495452273863068	-1.5146315677130728	1.5051443239560152
0.006995102448775613	-1.5153304697954617	1.5051134285836474
0.007494752623688156	-1.5186060641320815	1.5076592352384457
0.007994402798600699	-1.5182912578655727	1.5066146298748762
0.008494052973513244	-1.51758495341364	1.5051785309421655
0.008993703148425788	-1.5185576576935471	1.50542143945288
0.009493353323338331	-1.5185984551679972	1.5047324345558426
0.009993003498250875	-1.5189920574061573	1.50439623810747
0.010492653673163418	-1.519230459984612	1.5039048363812055
0.010992303848075962	-1.5199382438832632	1.503882818680786
0.011491954022988506	-1.5202040321395365	1.5034187999421473
0.01199160419790105	-1.5204825470957049	1.502967507471525
0.012491254372813593	-1.52088711576794	1.5026422676650157
0.012990904547726136	-1.5212411240085866	1.5022664650837856
0.01349055472263868	-1.5216113798025919	1.5019069071508455
0.013990204897551225	-1.5219811664083451	1.5015468783456014
0.014489855072463769	-1.522353577498413	1.501189472099696
0.014989505247376312	-1.522648699495529	1.500754774850961
0.015489155422288856	-1.5230159647464194	1.5003922174788926
0.015988805597201398	-1.5233967387050291	1.5000431667343865
0.01648845577211394	-1.523750977970844	1.4996675791565512
0.01698810594702649	-1.5241043994820969	1.499291171283239
0.017487756121939032	-1.5244541991365732	1.4989111384192326
0.017987406296851575	-1.5248143150615299	1.4985414194677826
0.01848705647176412	-1.5251712854435053	1.498168552131288
0.018986706646676663	-1.5255199691125056	1.4977873948403722
0.019486356821589206	-1.5258778974865528	1.4974154796738162
0.01998600699650175	-1.5262385044866613	1.4970462397703588
0.020485657171414293	-1.5265868303789818	1.4966647159292101
0.020985307346326837	-1.5269417420413027	1.4962897744720127
0.02148495752123938	-1.5272933441617509	1.4959115202698916
0.021984607696151924	-1.52764423639208	1.4955325529825587
0.022484257871064468	-1.5279972933776464	1.495155747035282
0.02298390804597701	-1.528350490400203	1.4947790772360348
0.023483558220889555	-1.5287053222250244	1.4944040388364377
0.0239832083958021	-1.5290553563711318	1.4940241991997172
0.024482858570714642	-1.529406167615473	1.4936451329019012
0.024982508745627185	-1.529757571840415	1.4932666556758771
0.02548215892053973	-1.5301074460878346	1.4928866445302982
0.025981809095452273	-1.5304594849445703	1.4925087941069997
0.026481459270364816	-1.5308095594436144	1.4921289751015518
0.02698110944527736	-1.5311586542836808	1.4917481724570403
0.027480759620189903	-1.5315094621071752	1.4913690785566134
0.02798040979510245	-1.5318582391141178	1.4909879495219243
0.028480059970014994	-1.5322081325637997	1.490607932463427
0.028979710144927538	-1.5325565405807076	1.4902264256566689
0.02947936031984008	-1.5329056685076583	1.4898456342071373
0.029979010494752625	-1.5332547770358873	1.4894648187710973
0.030478660669665168	-1.5336023138839194	1.4890824268468004
0.030978310844577712	-1.5339511076765417	1.4887012872310463
0.031477961019490255	-1.5342983037625029	1.4883185450085266
0.031977611194402795	-1.5346454446592557	1.4879357427280426
0.03247726136931534	-1.5349925710354726	1.4875529208610956
0.03297691154422788	-1.5353396881368595	1.4871700847202942
0.03347656171914043	-1.535686049829038	1.48678648799375
0.03397621189405298	-1.5360323148411699	1.486402789258983
0.03447586206896552	-1.5363784277469046	1.4860189331988594
0.034975512243878064	-1.5367241412565862	1.4856346724150813
0.035475162418790604	-1.537069423795746	1.485249975133394
0.03597481259370315	-1.5374147806192822	1.4848653465736454
0.03647446276861569	-1.5377596906893993	1.484480265647014
0.03697411294352824	-1.5381042608013906	1.4840948390621238
0.03747376311844078	-1.538448711408995	1.4837092872280926
0.037973413293353325	-1.5387927462223383	1.4833233137126867
0.038473063468265865	-1.5391365410704057	1.4829370942956182
0.03897271364317841	-1.5394800642051147	1.4825505971748836
0.03947236381809095	-1.5398232966120164	1.4821638032399758
0.0399720139930035	-1.5401661606192603	1.481776634746967
0.04047166416791604	-1.5405090231170215	1.4813894584617213
0.04097131434282859	-1.5408514442324008	1.4810018345046576
0.04147096451774113	-1.5411935946073272	1.480613933353623
0.041970614692653674	-1.5415354814137479	1.48022576220006
0.042470264867566214	-1.541877034389653	1.4798372506533657
0.04296991504247876	-1.542218391313573	1.479448536409968
0.0434695652173913	-1.5425594301245773	1.4790594973521913
0.04396921539230385	-1.5429002075596445	1.4786701901110324
0.044468865567216395	-1.543240652534849	1.4782805435671729
0.044968515742128935	-1.5435809479719007	1.4778907405067414
0.04546816591704148	-1.5439209088668742	1.47750059590122
0.04596781609195402	-1.544260601731039	1.477110176131546
0.04646746626686657	-1.5446000265987898	1.4767194812075186
0.04696711644177911	-1.5449391399724646	1.4763284675329877
0.04746676661669166	-1.5452779750889316	1.4759371682528686
0.0479664167916042	-1.5456165625503682	1.4755456139170862
0.048466066966516744	-1.5459548918079662	1.4751537938738124
0.048965717141429284	-1.5462929127595595	1.474761657958438
0.04946536731634183	-1.5466306950994144	1.4743692757579847
0.04996501749125437	-1.546968171731917	1.4739765801492475
0.05046466766616692	-1.547305340910959	1.473583569266686
0.05096431784107946	-1.547642281095762	1.4731903215191922
0.051463968015992005	-1.5479789306173244	1.472796775122765
0.051963618190904545	-1.5483153366301052	1.472402977200792
0.05246326836581709	-1.5486514590252674	1.4720088875348611
0.05296291854072963	-1.548987274746152	1.4716144829900304
0.05346256871564218	-1.5493228238258783	1.4712198035569977
0.05396221889055472	-1.5496581232391564	1.4708248660682153
0.05446186906546727	-1.5499931163638527	1.4704296138844244
0.05496151924037981	-1.550327869067107	1.4700341127745156
0.055461169415292354	-1.5506623216283035	1.4696383029282194
0.0559608195902049	-1.5509965125928487	1.469242222830384
0.05646046976511744	-1.5513304168382678	1.468845847256457
0.05696011994002999	-1.5516640560542245	1.46844919784408
0.05745977011494253	-1.5519974055385217	1.4680522498065067
0.057959420289855075	-1.5523304902271957	1.4676550279861669
0.058459070464767615	-1.5526633024790508	1.4672575246775728
0.05895872063968016	-1.5529958366768422	1.4668597341899288
0.0594583708145927	-1.553328097795303	1.466461661405342
0.05995802098950525	-1.5536600904648175	1.4660633108962478
0.06045767116441779	-1.5539917975686426	1.4656646654420205
0.060957321339330336	-1.554323235011574	1.4652657408843002
0.06145697151424288	-1.5546543935437713	1.464866527894216
0.061956621689155424	-1.5549852895082232	1.4644670427529722
0.062456271864067964	-1.55531589420315	1.4640672566479123
0.06295592203898051	-1.5556462307296255	1.4636671926190363
0.06345557221389306	-1.5559762882694224	1.463266839779358
0.06395522238880559	-1.5563060751072884	1.4628662063246314
0.06445487256371814	-1.5566355859598182	1.4624652868923194
0.06495452273863069	-1.5569648272971153	1.4620640878738351
0.06545417291354323	-1.557293782747959	1.4616625928332088
0.06595382308845577	-1.5576224715222262	1.461260820877608
0.06645347326336831	-1.5579508792942667	1.4608587576365857
0.06695312343828086	-1.5582790227109513	1.460456419642762
0.0674527736131934	-1.558606881341188	1.4600537864201255
0.06795242378810595	-1.558934467140814	1.45965086983733
0.06845207396301849	-1.5592617816103873	1.459247671293209
0.06895172413793103	-1.5595888187998281	1.458844184782837
0.06945137431284358	-1.559915577677977	1.4584404091972896
0.06995102448775613	-1.560242060959797	1.458036347167889
0.07045067466266866	-1.560568273494606	1.4576320034694303
0.07095032483758121	-1.5608942109041806	1.457227373637375
0.07144997501249375	-1.5612198692275914	1.4568224536443557
0.0719496251874063	-1.5615452567946175	1.4564172517328309
0.07244927536231884	-1.561870365585804	1.4560117598128612
0.07294892553723138	-1.5621952002913813	1.4556059824853211
0.07344857571214393	-1.5625197585577708	1.4551999173275398
0.07394822588705648	-1.5628440449300283	1.4547935688131128
0.07444787606196901	-1.563168054366543	1.4543869318095497
0.07494752623688156	-1.5634917879007226	1.4539800072769364
0.0754471764117941	-1.563815245000329	1.4535727946089876
0.07594682658670665	-1.5641384295126974	1.4531652975676277
0.07644647676161918	-1.5644613360429338	1.4527575106926076
0.07694612693653173	-1.5647839694270527	1.4523494387277487
0.07744577711144428	-1.565106326502918	1.4519410784419224
0.07794542728635682	-1.56542840876257	1.4515324312462055
0.07844507746126937	-1.5657502153341258	1.451123496192374
0.0789447276361819	-1.5660717468794505	1.4507142738556953
0.07944437781109445	-1.5663930030391746	1.4503047638152096
0.079944027986007	-1.5667139822270604	1.449894964391422
0.08044367816091955	-1.567034686696685	1.4494848777699478
0.08094332833583208	-1.567355114803201	1.4490745022292373
0.08144297851074463	-1.5676752677242163	1.4486638388580855
0.08194262868565717	-1.5679951461446893	1.4482528882684744
0.08244227886056972	-1.5683147473706371	1.4478416476973706
0.08294192903548225	-1.5686340741628868	1.447430119817011
0.0834415792103948	-1.5689531258841016	1.4470183039111877
0.08394122938530735	-1.5692719001993738	1.4466061975753282
0.0844408795602199	-1.5695903999740766	1.446193803597707
0.08494052973513243	-1.5699086237320317	1.4457811204126187
0.08544017991004497	-1.5702265710575027	1.445368147536902
0.08593983008495752	-1.570544243271703	1.4449548862123067
0.08643948025987007	-1.570861638675869	1.4445413346593063
0.0869391304347826	-1.571178759833229	1.4441274953650336
0.08743878060969515	-1.571495604104721	1.4437133656116363
0.0879384307846077	-1.5718121727251113	1.443298946554705
0.08843808095952024	-1.5721284653081038	1.4428842377339848
0.08893773113443279	-1.5724444815243979	1.4424692387409213
0.08943738130934532	-1.5727602227719517	1.4420539508930472
0.08993703148425787	-1.5730756864647464	1.4416383715281407
0.09043668165917042	-1.5733908750774641	1.4412225030472003
0.09093633183408296	-1.5737057872206897	1.4408063439767873
0.0914359820089955	-1.57402042419554	1.4403898955406622
0.09193563218390804	-1.5743347831605063	1.4399731548279386
0.09243528235882059	-1.5746488671742196	1.4395561248108484
0.09293493253373314	-1.5749626748887662	1.4391388040608772
0.09343458270864567	-1.5752762058997194	1.4387211921045688
0.09393423288355822	-1.5755894606287626	1.438303289283506
0.09443388305847077	-1.5759024386412224	1.4378850950816158
0.09493353323338331	-1.5762151416530437	1.4374666111367702
0.09543318340829585	-1.5765275672010082	1.437047834917997
0.0959328335832084	-1.576839716372482	1.4366287674216367
0.09643248375812094	-1.5771515887441299	1.436209408155459
0.09693213393303349	-1.5774631855485228	1.4357897582664683
0.09743178410794602	-1.5777745047616887	1.4353698156601848
0.09793143428285857	-1.5780855477214237	1.434949581596062
0.09843108445777111	-1.5783963141291826	1.4345290556940222
0.09893073463268366	-1.5787068037949923	1.434108237686122
0.09943038480759621	-1.5790170167665147	1.4336871275455878
0.09993003498250874	-1.5793269531617575	1.4332657253109682
0.10042968515742129	-1.5796366121986432	1.4328440301235026
0.10092933533233384	-1.5799459948963428	1.4324220429272918
0.10142898550724638	-1.580255100432585	1.431999762813903
0.10192863568215892	-1.5805639292451108	1.4315771901512504
0.10242828585707146	-1.5808724809297323	1.4311543244535534
0.10292793603198401	-1.5811807556196062	1.4307311657795019
0.10342758620689656	-1.5814887534046085	1.4303077141359626
0.10392723638180909	-1.5817964742178683	1.429883969381572
0.10442688655672164	-1.5821039173167761	1.4294599306966855
0.10492653673163418	-1.5824110833858969	1.4290355986898333
0.10542618690654673	-1.5827179725236697	1.428610973377295
0.10592583708145926	-1.5830245842275592	1.4281860541801341
0.10642548725637181	-1.5833309187105593	1.4277608412354676
0.10692513743128436	-1.5836369754162822	1.4273353339077428
0.1074247876061969	-1.5839427549804481	1.4269095327555534
0.10792443778110944	-1.584248256881613	1.4264834371775936
0.10842408795602199	-1.5845534814640712	1.4260570474454803
0.10892373813093453	-1.5848584284994238	1.4256303632490395
0.10942338830584708	-1.5851630980197644	1.4252033845442118
0.10992303848075961	-1.5854674899368117	1.4247761111637667
0.11042268865567216	-1.5857716038161955	1.4243485425982827
0.11092233883058471	-1.5860754401830186	1.4239206792927321
0.11142198900549725	-1.586378998713857	1.423492520846911
0.1119216391804098	-1.586682279297058	1.4230640670713686
0.11242128935532233	-1.5869852820773487	1.4226353180348281
0.11292093953023488	-1.5872880068303685	1.4222062734311907
0.11342058970514743	-1.5875904533541636	1.4217769329865726
0.11392023988005998	-1.5878926221304308	1.4213472970979002
0.11441989005497251	-1.5881945126431725	1.42091736517934
0.11491954022988506	-1.5884961250205032	1.4204871372768992
0.1154191904047976	-1.5887974592102445	1.4200566132615726
0.11591884057971015	-1.5890985151146961	1.4196257929569316
0.11641849075462268	-1.5893992927126301	1.4191946762667995
0.11691814092953523	-1.5896997918899851	1.4187632629982736
0.11741779110444778	-1.5900000126877711	1.4183315531145464
0.11791744127936032	-1.590299954908001	1.417899546339455
0.11841709145427286	-1.5905996185752809	1.4174672426214567
0.1189167416291854	-1.590899003716052	1.4170346419078506
0.11941639180409795	-1.5911981101660568	1.4166017439568708
0.1199160419790105	-1.5914969378061143	1.4161685485749325
0.12041569215392303	-1.591795486950902	1.4157350559949429
0.12091534232883558	-1.5920937570610838	1.4153012656020976
0.12141499250374813	-1.5923917483255485	1.414867177508425
0.12191464267866067	-1.5926894604592605	1.414432791350205
0.12241429285357322	-1.5929868937205822	1.4139981073095336
0.12291394302848575	-1.5932840480193935	1.4135631252159013
0.1234135932033983	-1.5935809230320113	1.4131278446712139
0.12391324337831085	-1.5938775189305698	1.4126922657687446
0.1244128935532234	-1.5941738354844504	1.4122563882012888
0.12491254372813593	-1.5944698728114148	1.4118202120073238
0.12541219390304847	-1.5947656307559297	1.411383736955799
0.12591184407796102	-1.595061109210378	1.410946962858751
0.12641149425287357	-1.5953563081100504	1.4105098895787513
0.12691114442778612	-1.5956512276229113	1.4100725172005422
0.12741079460269866	-1.5959458673705473	1.4096348452732919
0.12791044477761118	-1.5962402274816008	1.409196873846715
0.12841009495252373	-1.5965343077586218	1.4087586026441723
0.12890974512743628	-1.5968281082038063	1.4083200315919686
0.12940939530234882	-1.597121628906513	1.4078811607012147
0.12990904547726137	-1.5974148694928405	1.4074419895215515
0.13040869565217392	-1.5977078301129002	1.407002518124627
0.13090834582708646	-1.5980005107202044	1.4065627463875194
0.131407996001999	-1.5982929110177515	1.4061226739361683
0.13190764617691153	-1.598585031213304	1.4056823008987012
0.13240729635182408	-1.598876871064127	1.405241626957776
0.13290694652673662	-1.599168430519434	1.4048006519825305
0.13340659670164917	-1.599459709673442	1.404359375991277
0.13390624687656172	-1.5997507081906632	1.4039177985706237
0.13440589705147427	-1.600041426069603	1.4034759196429152
0.1349055472263868	-1.600331863486707	1.4030337393062464
0.13540519740129936	-1.6006220201317352	1.4025912571730248
0.1359048475762119	-1.6009118959452273	1.4021484731079887
0.13640449775112443	-1.601201490913013	1.4017053870165328
0.13690414792603697	-1.6014908049423329	1.4012619987320947
0.13740379810094952	-1.6017798380579369	1.4008183081984393
0.13790344827586207	-1.6020685900115115	1.400374315092098
0.13840309845077461	-1.6023570608172748	1.3999300193509003
0.13890274862568716	-1.6026452504309046	1.3994854208517276
0.1394023988005997	-1.6029331587457443	1.3990405194114501
0.13990204897551226	-1.6032207856196872	1.3985953148080401
0.14040169915042477	-1.6035081310903343	1.3981498070048073
0.14090134932533732	-1.603795195040092	1.397703995807499
0.14140099950024987	-1.6040819773798016	1.3972578810473126
0.14190064967516242	-1.6043684780500926	1.3968114625884684
0.14240029985007496	-1.6046546969461348	1.3963647402487047
0.1428999500249875	-1.6049406340122885	1.3959177138953398
0.14339960019990006	-1.6052262891306033	1.395470383334689
0.1438992503748126	-1.6055116622491783	1.395022748434355
0.14439890054972515	-1.6057967533759008	1.3945748091274046
0.14489855072463767	-1.6060815622486533	1.394126565075213
0.14539820089955022	-1.606366088957778	1.3936780162881466
0.14589785107446276	-1.6066503333585544	1.393229162546536
0.1463975012493753	-1.6069342953032935	1.3927800036248859
0.14689715142428786	-1.6072179748182926	1.3923305394721437
0.1473968015992004	-1.6075013717541036	1.3918807698624316
0.14789645177411295	-1.607784486031741	1.3914306946383115
0.1483961019490255	-1.6080673175638085	1.3909803136365764
0.14889575212393802	-1.6083498663313969	1.3905296267607068
0.14939540229885057	-1.6086321322000532	1.3900786337973972
0.1498950524737631	-1.6089141151081077	1.389627334610817
0.15039470264867566	-1.6091958148999224	1.3891757289664484
0.1508943528235882	-1.6094772315674286	1.3887238167793188
0.15139400299850075	-1.6097583649853802	1.3882715978478586
0.1518936531734133	-1.6100392150942697	1.3878190720348116
0.15239330334832585	-1.6103197817520796	1.387366239121555
0.15289295352323837	-1.6106000649991485	1.3869130990702925
0.15339260369815091	-1.6108800646019867	1.3864596515710697
0.15389225387306346	-1.6111597805249451	1.3860058965114623
0.154391904047976	-1.6114392127176327	1.3855518337650932
0.15489155422288856	-1.611718361018619	1.385097463091148
0.1553912043978011	-1.6119972254304658	1.384642784416459
0.15589085457271365	-1.6122758057644402	1.3841877974746928
0.1563905047476262	-1.612554102002675	1.3837325021725015
0.15689015492253874	-1.6128321139872732	1.383276898274221
0.15738980509745126	-1.6131098416901275	1.3828209856734457
0.1578894552723638	-1.613387284978466	1.38236476416209
0.15838910544727636	-1.6136644437739005	1.3819082335844952
0.1588887556221889	-1.6139413180086346	1.3814513937947324
0.15938840579710145	-1.6142179075484038	1.3809942445829706
0.159888055972014	-1.6144942123275097	1.3805367858066202
0.16038770614692655	-1.6147702322156339	1.3800790172578885
0.1608873563218391	-1.6150459671596806	1.3796209388063194
0.1613870064967516	-1.6153214170612367	1.379162550277783
0.16188665667166416	-1.6155965817485698	1.3787038514221939
0.1623863068465767	-1.615871461236164	1.3782448421789244
0.16288595702148925	-1.6161460553564404	1.3777855223022872
0.1633856071964018	-1.6164203640225734	1.3773258916290245
0.16388525737131435	-1.6166943871407136	1.376865949988613
0.1643849075462269	-1.616968124626187	1.3764056972190117
0.16488455772113944	-1.6172415763662071	1.3759451331303034
0.16538420789605196	-1.6175147422534544	1.3754842575399595
0.1658838580709645	-1.6177876221912713	1.3750230702732438
0.16638350824587705	-1.618060216115614	1.3745615711893298
0.1668831584207896	-1.6183325238626127	1.3740997600481044
0.16738280859570215	-1.6186045453798092	1.3736376367201684
0.1678824587706147	-1.6188762805445527	1.373175201005345
0.16838210894552724	-1.6191477292380385	1.3727124527098788
0.1688817591204398	-1.6194188913897962	1.3722493916850942
0.16938140929535234	-1.6196897668830987	1.371786017738272
0.16988105947026486	-1.619960355605378	1.3713223306790907
0.1703807096451774	-1.6202306574509717	1.3708583303266986
0.17088035982008995	-1.620500672335811	1.3703940165197483
0.1713800099950025	-1.6207704001516123	1.3699293890724469
0.17187966016991504	-1.6210398407645972	1.3694644477750346
0.1723793103448276	-1.6213089940965377	1.368999192472712
0.17287896051974014	-1.6215778600246886	1.3685336229666147
0.17337861069465269	-1.6218464384349718	1.3680677390651903
0.1738782608695652	-1.6221147292349374	1.3676015405998345
0.17437791104447775	-1.622382732308792	1.36713502737788
0.1748775612193903	-1.6226504475506736	1.366668199216656
0.17537721139430285	-1.6229178748402464	1.36620105591961
0.1758768615692154	-1.623185014086316	1.3657335973195206
0.17637651174412794	-1.6234518651731307	1.3652658232237638
0.1768761619190405	-1.6237184279750265	1.364797733429285
0.17737581209395303	-1.623984702378524	1.3643293277469655
0.17787546226886558	-1.6242506882900922	1.3638606060067988
0.1783751124437781	-1.6245163855894857	1.3633915680115503
0.17887476261869065	-1.6247817941561984	1.362922213564363
0.1793744127936032	-1.6250469138837116	1.3624525424830525
0.17987406296851574	-1.625311744661767	1.3619825545799193
0.1803737131434283	-1.6255762863620553	1.361512249650478
0.18087336331834084	-1.6258405388764072	1.3610416275104358
0.18137301349325338	-1.6261045020879126	1.360570687965457
0.18187266366816593	-1.6263681758826607	1.3600994308270598
0.18237231384307845	-1.6266315601264059	1.3596278558834327
0.182871964017991	-1.6268946547391185	1.359155962978345
0.18337161419290354	-1.6271574595699894	1.3586837518843917
0.1838712643678161	-1.6274199745024043	1.358211222409029
0.18437091454272864	-1.627682199434374	1.3577383743738847
0.18487056471764118	-1.62794413423567	1.3572652075723612
0.18537021489255373	-1.6282057787826856	1.3567917218043766
0.18586986506746628	-1.6284671329634965	1.3563179168820596
0.1863695152423788	-1.6287281966562743	1.3558437926068985
0.18686916541729134	-1.6289889697227005	1.3553693487651097
0.1873688155922039	-1.629249452059583	1.3548945851763199
0.18786846576711644	-1.6295096435331449	1.354419501631099
0.18836811594202899	-1.629769544042349	1.353944097952112
0.18886776611694153	-1.6300291534230371	1.353468373898888
0.18936741629185408	-1.630288471580213	1.3529923293005242
0.18986706646676663	-1.6305474983862067	1.3525159639526607
0.19036671664167917	-1.6308062337057074	1.3520392776443633
0.1908663668165917	-1.6310646774208946	1.3515622701818817
0.19136601699150424	-1.631322829394652	1.3510849413510744
0.1918656671664168	-1.6315806895111353	1.3506072909611693
0.19236531734132933	-1.6318382576304198	1.3501293187951366
0.19286496751624188	-1.6320955336449432	1.3496510246699958
0.19336461769115443	-1.6323525174061702	1.3491724083606234
0.19386426786606697	-1.6326092087881037	1.348693469665537
0.19436391804097952	-1.6328656076679104	1.3482142083855566
0.19486356821589204	-1.6331217139092566	1.347734624308709
0.1953632183908046	-1.6333775273835207	1.34725471723001
0.19586286856571714	-1.6336330479628651	1.3467744869459155
0.19636251874062968	-1.6338882755062794	1.3462939332392776
0.19686216891554223	-1.6341432098873212	1.345813055907799
0.19736181909045478	-1.6343978509690766	1.3453318547387245
0.19786146926536732	-1.6346521986193212	1.3448503295242173
0.19836111944027987	-1.6349062527033156	1.344368480053118
0.19886076961519242	-1.635160013096879	1.343886306125185
0.19936041979010494	-1.635413479640538	1.3434038075059007
0.19986006996501748	-1.6356666522224264	1.3429209840075689
0.20035972013993003	-1.635919530690606	1.3424378354017208
0.20085937031484258	-1.6361721149163195	1.341954361484098
0.20135902048975513	-1.6364244047575007	1.3414705620371412
0.20185867066466767	-1.6366764000767269	1.34098643684741
0.20235832083958022	-1.6369281007398788	1.3405019857049048
0.20285797101449277	-1.6371795066017631	1.3400172083891713
0.20335762118940529	-1.6374306175197149	1.3395321046816446
0.20385727136431783	-1.6376814333606622	1.339046674373648
0.20435692153923038	-1.6379319539791517	1.338560917244035
0.20485657171414293	-1.6381821792413014	1.3380748330826406
0.20535622188905547	-1.638432108988373	1.3375884216564466
0.20585587206396802	-1.6386817430984573	1.337101682766662
0.20635552223888057	-1.6389310814148776	1.3366146161821062
0.20685517241379311	-1.6391801237912549	1.3361272216798572
0.20735482258870563	-1.6394288700942472	1.3356394990513814
0.20785447276361818	-1.6396773201656323	1.3351514480634075
0.20835412293853073	-1.6399254738751685	1.3346630685093586
0.20885377311344328	-1.6401733310621682	1.3341743601540876
0.20935342328835582	-1.6404208915918994	1.3336853227864316
0.20985307346326837	-1.640668155309032	1.333195956176059
0.21035272363818092	-1.6409151220665454	1.3327062601006878
0.21085237381309346	-1.6411617917165677	1.3322162343365964
0.211352023988006	-1.6414081641107927	1.3317258786605244
0.21185167416291853	-1.641654239102374	1.3312351928503134
0.21235132433783108	-1.6419000165402675	1.3307441766788042
0.21285097451274362	-1.6421454962692905	1.330252829916492
0.21335062468765617	-1.6423906781358064	1.3297611523337014
0.21385027486256872	-1.6426355620024045	1.3292691437181048
0.21434992503748126	-1.6428801477009969	1.3287768038265995
0.2148495752123938	-1.6431244350808567	1.3282841324326633
0.21534922538730636	-1.6433684239960542	1.3277911293156912
0.21584887556221888	-1.643612114283083	1.3272977942365813
0.21634852573713143	-1.6438555057971926	1.3268041269755853
0.21684817591204397	-1.6440985983741847	1.3263101272933002
0.21734782608695652	-1.6443413918610872	1.3258157949617533
0.21784747626186907	-1.6445838860982762	1.3253211297459784
0.2183471264367816	-1.6448260809359485	1.324826131421364
0.21884677661169416	-1.645067976207207	1.324330799745843
0.2193464267866067	-1.6453095717608974	1.3238351344932495
0.21984607696151923	-1.645550867432376	1.3233391354241273
0.22034572713643177	-1.6457918630632915	1.3228428023047607
0.22084537731134432	-1.6460325584961584	1.3223461349028247
0.22134502748625687	-1.6462729535694312	1.3218491329819324
0.22184467766116941	-1.646513048120003	1.3213517963039556
0.22234432783608196	-1.6467528419849808	1.320854124631184
0.2228439780109945	-1.6469923350022504	1.3203561177267114
0.22334362818590706	-1.647231527009379	1.3198577753530554
0.2238432783608196	-1.647470417846303	1.319359097275659
0.22434292853573212	-1.6477090073384304	1.3188600832448356
0.22484257871064467	-1.6479472953240437	1.318360733024306
0.22534222888555722	-1.6481852816480194	1.3178610463837797
0.22584187906046976	-1.6484229661297436	1.3173610230685142
0.2263415292353823	-1.6486603486122882	1.316860662846619
0.22684117941029486	-1.64889742892033	1.3163599654678793
0.2273408295852074	-1.6491342068911994	1.3158589306951536
0.22784047976011995	-1.6493706823539014	1.315357558283121
0.22834012993503247	-1.6496068551377987	1.314855847986288
0.22883978010994502	-1.649842725073892	1.3143537995607362
0.22933943028485756	-1.6500782919958583	1.3138514127662093
0.2298390804597701	-1.6503135557232143	1.313348687347693
0.23033873063468266	-1.650548516092855	1.3128456230668162
0.2308383808095952	-1.6507831729243108	1.3123422196695402
0.23133803098450775	-1.6510175260506978	1.3118384769141591
0.2318376811594203	-1.651251575297395	1.3113343945516183
0.23233733133433285	-1.6514853204862443	1.3108299723293564
0.23283698150924537	-1.6517187614448594	1.3103252100008471
0.2333366316841579	-1.6519518979960015	1.3098201073142468
0.23383628185907046	-1.652184729965858	1.3093146640216762
0.234335932033983	-1.6524172571746607	1.3088088798689235
0.23483558220889555	-1.6526494794472195	1.3083027546066834
0.2353352323838081	-1.6528813966037075	1.3077962879808187
0.23583488255872065	-1.6531130084661876	1.3072894797391161
0.2363345327336332	-1.6533443148510392	1.3067823296242138
0.23683418290854572	-1.653575315584606	1.3062748373875397
0.23733383308345826	-1.6538060104825194	1.305767002771339
0.2378334832583708	-1.6540363993628024	1.3052588255192517
0.23833313343328336	-1.654266482044094	1.304750305375859
0.2388327836081959	-1.6544962583452651	1.304241442086242
0.23933243378310845	-1.6547257280810332	1.3037322353910956
0.239832083958021	-1.6549548910655196	1.303222685030159
0.24033173413293354	-1.6551837471209283	1.302712790751991
0.24083138430784606	-1.6554122960499862	1.3022025522858214
0.2413310344827586	-1.655640537679805	1.3016919693840674
0.24183068465767116	-1.6558684718157686	1.3011810417790377
0.2423303348325837	-1.656096098271629	1.3006697692102085
0.24282998500749625	-1.6563234168630694	1.300158151419555
0.2433296351824088	-1.6565504273973772	1.2996461881408239
0.24382928535732135	-1.656777129686076	1.2991338791115308
0.2443289355322339	-1.6570035235417961	1.29862122407088
0.24482858570714644	-1.657229608769208	1.29810822274981
0.24532823588205896	-1.6574553851812432	1.2975948748874264
0.2458278860569715	-1.6576808525817928	1.29708118021431
0.24632753623188405	-1.6579060107855679	1.2965671384714281
0.2468271864067966	-1.6581308595896715	1.2960527493826435
0.24732683658170915	-1.6583553988064177	1.2955380126864333
0.2478264867566217	-1.6585796282405578	1.2950229281143635
0.24832613693153424	-1.658803547696531	1.2945074953970945
0.2488257871064468	-1.659027156976099	1.293991714263325
0.2493254372813593	-1.6592504558881294	1.2934755844483417
0.24982508745627185	-1.6594734442263332	1.2929591056727405
0.2503247376311844	-1.6596961217998174	1.2924422776722297
0.25082438780609695	-1.6599184884080922	1.2919251001729897
0.2513240379810095	-1.660140543850993	1.2914075729017016
0.25182368815592204	-1.660362287931648	1.2908896955883231
0.2523233383308346	-1.6605837204445275	1.2903714679539444
0.25282298850574714	-1.6608048411929717	1.2898528897290331
0.2533226386806597	-1.6610256499700418	1.289333960633487
0.25382228885557223	-1.6612461465755994	1.2888146803942742
0.2543219390304848	-1.661466330805254	1.288295048733673
0.2548215892053973	-1.6616862024569101	1.2877750653767455
0.2553212393803099	-1.661905761322535	1.2872547300425405
0.25582088955522236	-1.6621250071994393	1.2867340424556335
0.2563205397301349	-1.662343939880374	1.286213002335456
0.25682018990504746	-1.6625625591591258	1.2856916094031634
0.25731984007996	-1.6627808648253275	1.2851698633756732
0.25781949025487255	-1.662998856672305	1.2846477639736207
0.2583191404297851	-1.6632165344922494	1.2841253109162851
0.25881879060469765	-1.6634338980724754	1.2836025039182348
0.2593184407796102	-1.6636509472079684	1.2830793427019052
0.25981809095452274	-1.663867681679871	1.2825558269759052
0.2603177411294353	-1.6640841012823293	1.2820319564616918
0.26081739130434783	-1.6643002057999743	1.281507730871359
0.2613170414792604	-1.6645159950205204	1.2809831499202016
0.26181669165417293	-1.6647314687299	1.280458213321675
0.2623163418290855	-1.6649466267121726	1.279932920787271
0.262815992003998	-1.6651614687537795	1.2794072720312082
0.26331564217891057	-1.6653759946381028	1.2788812667642873
0.26381529235382306	-1.6655902041457324	1.2783549046950542
0.2643149425287356	-1.6658040970626151	1.27782818553705
0.26481459270364816	-1.666017673169872	1.2773011089992565
0.2653142428785607	-1.6662309322466207	1.2767736747885585
0.26581389305347325	-1.6664438740734573	1.276245882613253
0.2663135432283858	-1.6666564984311432	1.2757177321822255
0.26681319340329834	-1.66686880509828	1.2751892232018753
0.2673128435782109	-1.6670807938489298	1.2746603553744116
0.26781249375312344	-1.6672924644675031	1.2741311284120715
0.268312143928036	-1.667503816725402	1.2736015420142408
0.26881179410294853	-1.6677148503997725	1.273071595886481
0.2693114442778611	-1.6679255652665665	1.2725412897324992
0.2698110944527736	-1.668135961098411	1.2720106232535389
0.2703107446276862	-1.6683460376697685	1.2714795961519625
0.2708103948025987	-1.668555794755351	1.270948208130745
0.27131004497751127	-1.6687652321229582	1.2704164588862747
0.2718096951524238	-1.6689743495483733	1.2698843481225481
0.2723093453273363	-1.6691831467997327	1.2693518755358784
0.27280899550224885	-1.6693916236467763	1.2688190408248339
0.2733086456771614	-1.669599779860576	1.268285843688734
0.27380829585207395	-1.6698076152079842	1.267752283822909
0.2743079460269865	-1.6700151294577437	1.2672183609248926
0.27480759620189904	-1.670222322375749	1.266684074689006
0.2753072463768116	-1.6704291937274094	1.2661494248095118
0.27580689655172413	-1.6706357432801124	1.2656144109823493
0.2763065467266367	-1.6708419707953996	1.265079032898032
0.27680619690154923	-1.6710478760410172	1.2645432902528075
0.2773058470764618	-1.6712534587772185	1.2640071827360766
0.2778054972513743	-1.6714587187662708	1.2634707100387865
0.27830514742628687	-1.671663655771526	1.2629338718533247
0.2788047976011994	-1.671868269552474	1.2623966678680931
0.27930444777611196	-1.6720725598700563	1.2618590977731285
0.2798040979510245	-1.6722765264808812	1.2613211612542348
0.28030374812593706	-1.672480169146343	1.260782858001792
0.28080339830084955	-1.6726834876226842	1.2602441877013522
0.2813030484757621	-1.6728864816671458	1.2597051500392065
0.28180269865067464	-1.6730891510362482	1.2591657447013476
0.2823023488255872	-1.6732914954837923	1.2586259713707975
0.28280199900049974	-1.6734935147651457	1.2580858297323478
0.2833016491754123	-1.673695208634328	1.2575453194693518
0.28380129935032483	-1.673896576843823	1.2570044402640956
0.2843009495252374	-1.6740976191471915	1.2564631917991103
0.2848005997001499	-1.6742983352927046	1.2559215737527931
0.2853002498750625	-1.674498725033724	1.2553795858077506
0.285799900049975	-1.6746987881200952	1.2548372276437996
0.28629955022488757	-1.6748985242988066	1.2542944989373974
0.2867992003998001	-1.6750979333188125	1.253751399367425
0.28729885057471266	-1.6752970149275332	1.2532079286111961
0.2877985007496252	-1.6754957688720984	1.2526640863456233
0.28829815092453775	-1.6756941948967115	1.2521198722449174
0.2887978010994503	-1.6758922927480004	1.2515752859856601
0.2892974512743628	-1.6760900621702053	1.251030327242061
0.28979710144927534	-1.6762875029043036	1.2504849956853668
0.2902967516241879	-1.6764846146964796	1.2499392909918017
0.29079640179910043	-1.6766813972844017	1.2493932128294158
0.291296051974013	-1.6768778504118327	1.248846760872035
0.29179570214892553	-1.6770739738173752	1.2482999347885662
0.2922953523238381	-1.6772697672403147	1.2477527342489152
0.2927950024987506	-1.6774652304206659	1.2472051589231838
0.29329465267366317	-1.677660363092675	1.246657208476457
0.2937943028485757	-1.6778551649974054	1.2461088825801019
0.29429395302348826	-1.6780496358670367	1.2455601808969712
0.2947936031984008	-1.6782437754389985	1.2450111030952138
0.29529325337331336	-1.6784375834460696	1.2444616488381637
0.2957929035482259	-1.67863105962177	1.2439118177902824
0.29629255372313845	-1.6788242037001793	1.243361609616336
0.296792203898051	-1.6790170154114414	1.242811023977442
0.2972918540729635	-1.6792094944880398	1.2422600605369918
0.29779150424787604	-1.6794016406576975	1.2417087189537201
0.2982911544227886	-1.6795934536510373	1.241156998889292
0.29879080459770113	-1.6797849331961185	1.2406049000029564
0.2992904547726137	-1.6799760790203664	1.240052421953313
0.2997901049475262	-1.6801668908514793	1.2394995643991151
0.3002897551224388	-1.6803573684140576	1.2389463269965
0.3007894052973513	-1.6805475114328008	1.238392709401494
0.30128905547226387	-1.68073731963258	1.2378387112703322
0.3017887056471764	-1.6809267927363503	1.237284332257437
0.30228835582208896	-1.6811159304661434	1.2367295720163913
0.3027880059970015	-1.6813047325435777	1.236174430200556
0.30328765617191406	-1.6814931986895207	1.23561890646232
0.3037873063468266	-1.6816813286243644	1.2350630004537466
0.30428695652173915	-1.6818691220655277	1.2345067118242714
0.3047866066966517	-1.6820565787313886	1.2339500402240495
0.30528625687156424	-1.6822436983389992	1.233392985301999
0.30578590704647673	-1.6824304806054764	1.2328355467072953
0.3062855572213893	-1.6826169252456045	1.2322777240867009
0.30678520739630183	-1.6828030319732663	1.2317195170863968
0.3072848575712144	-1.6829888005026208	1.2311609253524678
0.3077845077461269	-1.6831742305464572	1.2306019485301587
0.30828415792103947	-1.6833593218173668	1.230042586264191
0.308783808095952	-1.683544074024569	1.2294828381964003
0.30928345827086456	-1.6837284868783742	1.2289227039695139
0.3097831084457771	-1.6839125600885243	1.2283621832256422
0.31028275862068966	-1.6840962933631263	1.2278012756055614
0.3107824087956022	-1.6842796864091072	1.227239980748859
0.31128205897051475	-1.6844627389335123	1.2266782982952944
0.3117817091454273	-1.684645450641175	1.2261162278825743
0.31228135932033985	-1.6848278212371692	1.2255537691485414
0.3127810094952524	-1.6850098504247488	1.2249909217293764
0.31328065967016494	-1.6851915379076063	1.2244276852617215
0.3137803098450775	-1.6853728833866433	1.2238640593796626
0.31427996001999	-1.6855538865628508	1.2233000437173964
0.3147796101949025	-1.6857345471359644	1.222735637907751
0.3152792603698151	-1.6859148648060243	1.222170841584118
0.3157789105447276	-1.686094839270739	1.2216056543774465
0.31627856071964017	-1.6862744702267494	1.2210400759180304
0.3167782108945527	-1.6864537573711784	1.2204741058362703
0.31727786106946526	-1.686632700398876	1.2199077437608188
0.3177775112443778	-1.6868112990051634	1.2193409893203566
0.31827716141929036	-1.6869895528823324	1.2187738421411711
0.3187768115942029	-1.687167461723039	1.2182063018496256
0.31927646176911545	-1.6873450252199604	1.2176383680722884
0.319776111944028	-1.6875222430631818	1.2170700404331531
0.32027576211894054	-1.6876991149420302	1.2165013185556024
0.3207754122938531	-1.6878756405455635	1.215932202062841
0.32127506246876564	-1.6880518195612944	1.2153626905765695
0.3217747126436782	-1.6882276516766825	1.214792783718346
0.32227436281859073	-1.6884031365774714	1.2142224811084175
0.3227740129935032	-1.6885782739480224	1.213651782365528
0.32327366316841577	-1.6887530634727945	1.2130806871085973
0.3237733133433283	-1.6889275048356522	1.212509194956051
0.32427296351824086	-1.6891015977164217	1.2119373055224638
0.3247726136931534	-1.6892753417980169	1.211365018425384
0.32527226386806596	-1.689448736760199	1.2107923332793984
0.3257719140429785	-1.6896217822812458	1.2102192496977804
0.32627156421789105	-1.6897944780406071	1.2096457672947825
0.3267712143928036	-1.689966823714204	1.209071885681544
0.32727086456771615	-1.6901388189791173	1.2084976044701754
0.3277705147426287	-1.6903104635101738	1.2079229232707405
0.32827016491754124	-1.6904817569807222	1.207347841692018
0.3287698150924538	-1.6906526990661954	1.2067723593446023
0.32926946526736633	-1.690823289436637	1.2061964758341628
0.3297691154422789	-1.6909935277641226	1.2056201907683068
0.33026876561719143	-1.6911634137192315	1.205043503753239
0.3307684157921039	-1.691332946970321	1.204466414393085
0.33126806596701647	-1.691502127186167	1.203888922292383
0.331767716141929	-1.6916709540335975	1.2033110270540037
0.33226736631684156	-1.691839427179199	1.2027327282802724
0.3327670164917541	-1.6920075462883026	1.2021540255727394
0.33326666666666666	-1.6921753110242943	1.2015749185310074
0.3337663168415792	-1.692342721051131	1.2009954067551376
0.33426596701649175	-1.6925097760301533	1.2004154898429034
0.3347656171914043	-1.6926764756234254	1.1998351673927552
0.33526526736631684	-1.6928428194901681	1.199254439000532
0.3357649175412294	-1.6930088072900515	1.1986733042623847
0.33626456771614194	-1.6931744386801209	1.198091762772229
0.3367642178910545	-1.6933397133185157	1.1975098141247482
0.33726386806596703	-1.6935046308604464	1.1969274579121898
0.3377635182408796	-1.693669190960979	1.1963446937265796
0.3382631684157921	-1.6938333932741338	1.195761521159074
0.3387628185907047	-1.6939972374526098	1.195177939799379
0.33926246876561716	-1.6941607231477944	1.1945939492363407
0.3397621189405297	-1.6943238500109654	1.1940095490583542
0.34026176911544226	-1.694486617691336	1.1934247388523243
0.3407614192903548	-1.694649025837601	1.1928395182042115
0.34126106946526735	-1.6948110740971332	1.1922538866992838
0.3417607196401799	-1.6949727621171822	1.1916678439223298
0.34226036981509245	-1.6951340895417006	1.1910813894553747
0.342760019990005	-1.6952950560166475	1.1904945228819779
0.34325967016491754	-1.6954556611840064	1.189907243782471
0.3437593203398301	-1.6956159046863946	1.1893195517373765
0.34425897051474263	-1.6957757861648628	1.1887314463261283
0.3447586206896552	-1.6959353052595787	1.1881429271271096
0.34525827086456773	-1.6960944616091553	1.187553993717386
0.3457579210394803	-1.6962532548516969	1.1869646456735894
0.3462575712143928	-1.6964116846238302	1.1863748825710212
0.34675722138930537	-1.6965697505609612	1.1857847039838374
0.3472568715642179	-1.6967274522978466	1.1851941094855203
0.3477565217391304	-1.6968847894683285	1.1846030986488614
0.34825617191404296	-1.6970417617042686	1.184011671044935
0.3487558220889555	-1.6971983686370928	1.1834198262440871
0.34925547226386805	-1.6973546098962968	1.182827563815256
0.3497551224387806	-1.6975104851123355	1.1822348833280498
0.35025477261369314	-1.6976659939115064	1.1816417843484421
0.3507544227886057	-1.6978211359215394	1.1810482664436077
0.35125407296351824	-1.69797591076755	1.1804543291784289
0.3517537231384308	-1.6981303180747247	1.1798599721177225
0.35225337331334333	-1.6982843574657223	1.1792651948242068
0.3527530234882559	-1.6984380285634726	1.1786699968607075
0.3532526736631684	-1.6985913309883967	1.1780743777878906
0.353752323838081	-1.6987442643611028	1.17747833716642
0.3542519740129935	-1.6988968282998598	1.1768818745550496
0.35475162418790607	-1.699049022423326	1.1762849895127383
0.3552512743628186	-1.699200846346903	1.1756876815955646
0.35575092453773116	-1.6993522996866095	1.1750899503602261
0.35625057471264365	-1.6995033820568435	1.1744917953617993
0.3567502248875562	-1.6996540930701938	1.1738932161538844
0.35724987506246875	-1.6998044323388024	1.1732942122895749
0.3577495252373813	-1.6999543994736084	1.1726947833209618
0.35824917541229384	-1.7001039940836808	1.1720949287983706
0.3587488255872064	-1.7002532157782928	1.1714946482723714
0.35924847576211894	-1.7004020641638247	1.1708939412909578
0.3597481259370315	-1.7005505388469517	1.170292807402275
0.36024777611194403	-1.7006986394320829	1.1696912461525193
0.3607474262868566	-1.7008463655232868	1.1690892570875622
0.3612470764617691	-1.700993716722688	1.168486839751518
0.36174672663668167	-1.7011406926320998	1.1678839936882324
0.3622463768115942	-1.701287292851418	1.167280718439845
0.36274602698650676	-1.7014335169790618	1.1666770135471158
0.3632456771614193	-1.7015793646134785	1.1660728785508647
0.36374532733633186	-1.701724835350799	1.1654683129898222
0.3642449775112444	-1.7018699287861294	1.1648633164018507
0.3647446276861569	-1.7020146445141984	1.1642578883243844
0.36524427786106944	-1.7021589821273464	1.1636520282927547
0.365743928035982	-1.7023029412173654	1.1630457358418194
0.36624357821089454	-1.7024465213744917	1.1624390105050633
0.3667432283858071	-1.702589722188037	1.161831851815074
0.36724287856071963	-1.702732543246391	1.1612242593036295
0.3677425287356322	-1.7028749841356383	1.160616232500495
0.3682421789105447	-1.7030170444416153	1.1600077709351575
0.3687418290854573	-1.7031587237482568	1.1593988741354215
0.3692414792603698	-1.7033000216388634	1.1587895416285456
0.36974112943528237	-1.7034409376951727	1.1581797729403747
0.3702407796101949	-1.7035814714974618	1.1575695675953825
0.37074042978510746	-1.7037216226249612	1.1569589251172878
0.37124007996002	-1.7038613906559248	1.1563478450287306
0.37173973013493256	-1.704000775166935	1.1557363268509475
0.3722393803098451	-1.7041397757333347	1.1551243701040732
0.3727390304847576	-1.7042783919293718	1.1545119743072478
0.37323868065967014	-1.704416623327921	1.153899138978399
0.3737383308345827	-1.704554469500581	1.153285863634326
0.37423798100949524	-1.7046919300176826	1.1526721477906503
0.3747376311844078	-1.704829004448113	1.1520579909618363
0.37523728135932033	-1.704965692359929	1.151443392661355
0.3757369315342329	-1.7051019933193912	1.1508283524013274
0.3762365817091454	-1.705237906891742	1.1502128696928564
0.37673623188405797	-1.7053734326405978	1.1495969440456517
0.3772358820589705	-1.7055085701286132	1.1489805749683768
0.37773553223388306	-1.7056433189173381	1.148363761969005
0.3782351824087956	-1.705777678566208	1.147746504553441
0.37873483258370816	-1.7059116486340118	1.1471288022270643
0.3792344827586207	-1.7060452286782195	1.146510654494052
0.37973413293353325	-1.7061784182544977	1.145892060856987
0.3802337831084458	-1.7063112169174683	1.1452730208175637
0.38073343328335835	-1.706443624220738	1.1446535338765638
0.38123308345827084	-1.7065756397157317	1.1440335995328053
0.3817327336331834	-1.7067072629534061	1.1434132172846543
0.38223238380809593	-1.7068384934828034	1.1427923866288456
0.3827320339830085	-1.7069693308523266	1.1421711070615321
0.383231684157921	-1.7070997746077587	1.1415493780765507
0.3837313343328336	-1.7072298242946022	1.1409271991674275
0.3842309845077461	-1.7073594794569804	1.1403045698265488
0.38473063468265867	-1.7074887396370957	1.1396814895444995
0.3852302848575712	-1.707617604375694	1.1390579578107298
0.38572993503248376	-1.7077460732128846	1.1384339741139802
0.3862295852073963	-1.7078741456870168	1.1378095379414255
0.38672923538230886	-1.7080018213348027	1.1371846487789303
0.3872288855572214	-1.70812909969188	1.1365593061113297
0.38772853573213395	-1.7082559802923276	1.1359335094220377
0.3882281859070465	-1.7083824626691526	1.1353072581935435
0.38872783608195904	-1.7085085463534633	1.13468055190668
0.3892274862568716	-1.7086342308752398	1.1340533900413163
0.3897271364317841	-1.7087595157630426	1.1334257720759766
0.39022678660669663	-1.7088844005438728	1.1327976974878926
0.3907264367816092	-1.7090088847437312	1.132169165753368
0.3912260869565217	-1.7091329678863596	1.1315401763467354
0.39172573713143427	-1.7092566494953434	1.1309107287421194
0.3922253873063468	-1.709379929091569	1.1302808224114078
0.39272503748125936	-1.7095028061949222	1.1296504568254624
0.3932246876561719	-1.7096252803244183	1.1290196314544105
0.39372433783108446	-1.7097473509968977	1.1283883457665156
0.394223988005997	-1.7098690177275782	1.127756599228615
0.39472363818090955	-1.7099902800312397	1.1271243913070756
0.3952232883558221	-1.7101111374205056	1.1264917214664456
0.39572293853073465	-1.7102315894064573	1.1258585891698536
0.3962225887056472	-1.7103516354990254	1.12522499387945
0.39672223888055974	-1.7104712752061877	1.1245909350556968
0.3972218890554723	-1.7105905080353	1.1239564121584829
0.39772153923038484	-1.710709333491216	1.1233214246454748
0.3982211894052973	-1.7108277510781813	1.122685971973824
0.3987208395802099	-1.7109457602983251	1.1220500535987974
0.3992204897551224	-1.711063360652513	1.1214136689745853
0.39972013993003497	-1.7111805516402627	1.1207768175542234
0.4002197901049475	-1.7112973327592416	1.1201394987890603
0.40071944027986006	-1.7114137035062016	1.1195017121296469
0.4012190904547726	-1.7115296633754713	1.1188634570244569
0.40171874062968516	-1.7116452118607106	1.1182247329212804
0.4022183908045977	-1.7117603484535606	1.1175855392663068
0.40271804097951025	-1.7118750726442842	1.1169458755043453
0.4032176911544228	-1.7119893839217157	1.116305741079046
0.40371734132933534	-1.7121032817727966	1.115665135432384
0.4042169915042479	-1.712216765683342	1.1150240580053425
0.40471664167916044	-1.712329835137393	1.1143825082373455
0.405216291854073	-1.7124424896175796	1.1137404855665962
0.40571594202898553	-1.7125547286047578	1.1130979894297124
0.406215592203898	-1.7126665515782429	1.1124550192620495
0.40671524237881057	-1.7127779580160492	1.1118115744977235
0.4072148925537231	-1.712888947394145	1.11116765456913
0.40771454272863566	-1.7129995191878473	1.1105232589080576
0.4082141929035482	-1.7131096728693693	1.1098783869436668
0.40871384307846076	-1.7132194079108491	1.109233038104858
0.4092134932533733	-1.7133287237819237	1.1085872118185927
0.40971314342828585	-1.7134376199510166	1.1079409075105837
0.4102127936031984	-1.713546095884603	1.1072941246049972
0.41071244377811095	-1.7136541510481271	1.1066468625249513
0.4112120939530235	-1.7137617849047224	1.105999120691644
0.41171174412793604	-1.7138689969162901	1.105350898525233
0.4122113943028486	-1.7139757865432905	1.1047021954444582
0.41271104447776114	-1.7140821532440809	1.104053010866435
0.4132106946526737	-1.714188096475527	1.1034033442068436
0.41371034482758623	-1.7142936156930255	1.1027531948801272
0.4142099950024988	-1.7143987103505682	1.1021025622994955
0.41470964517741127	-1.714503379899529	1.1014514458759073
0.4152092953523238	-1.714607623790684	1.100799845019768
0.41570894552723636	-1.7147114414724918	1.1001477591395121
0.4162085957021489	-1.7148148323920285	1.099495187642319
0.41670824587706146	-1.7149177959946695	1.098842129933953
0.417207896051974	-1.7150203317241042	1.0981885854186542
0.41770754622688655	-1.7151224390221163	1.0975345534990348
0.4182071964017991	-1.715224117329101	1.0968800335765583
0.41870684657671164	-1.7153253660835857	1.0962250250509293
0.4192064967516242	-1.7154261847225203	1.0955695273206405
0.41970614692653674	-1.7155265726808069	1.0949135397823233
0.4202057971014493	-1.715626529392097	1.0942570618315375
0.42070544727636183	-1.7157260542881358	1.0936000928621878
0.4212050974512744	-1.7158251467987724	1.092942632266548
0.4217047476261869	-1.715923806352381	1.0922846794356331
0.4222043978010995	-1.7160220323754136	1.0916262337587654
0.422704047976012	-1.7161198242926774	1.090967294623878
0.4232036981509245	-1.7162171815272196	1.0903078614173216
0.42370334832583706	-1.716314103500226	1.089647933523883
0.4242029985007496	-1.7164105896312751	1.0889875103269768
0.42470264867566215	-1.7165066393381467	1.088326591208417
0.4252022988505747	-1.716602252036704	1.0876651755484255
0.42570194902548725	-1.7166974271412925	1.0870032627258326
0.4262015992003998	-1.7167921640641375	1.0863408521177293
0.42670124937531234	-1.7168864622160245	1.0856779430998467
0.4272008995502249	-1.7169803210056902	1.0850145350462979
0.42770054972513744	-1.7170737398401308	1.0843506273295753
0.42820019990005	-1.7171667181246508	1.0836862193207542
0.42869985007496253	-1.71725925526242	1.0830213103891015
0.4291995002498751	-1.7173513506552187	1.0823558999026408
0.4296991504247876	-1.7174430037026873	1.0816899872275898
0.43019880059970017	-1.7175342138028944	1.0810235717287797
0.4306984507746127	-1.7176249803516603	1.0803566527691533
0.43119810094952526	-1.7177153027434526	1.0796892297104166
0.43169775112443776	-1.7178051803704872	1.0790213019124075
0.4321974012993503	-1.7178946126232257	1.0783528687334576
0.43269705147426285	-1.7179835988904442	1.0776839295304186
0.4331967016491754	-1.7180721385589222	1.0770144836584046
0.43369635182408794	-1.718160231013526	1.0763445304709505
0.4341960019990005	-1.7182478756372686	1.0756740693199578
0.43469565217391304	-1.7183350718111456	1.0750030995556372
0.4351953023488256	-1.718421818914658	1.0743316205268472
0.43569495252373813	-1.7185081163248679	1.0736596315804259
0.4361946026986507	-1.7185939634172092	1.0729871320617894
0.4366942528735632	-1.7186793595654424	1.0723141213149219
0.4371939030484758	-1.7187643041409564	1.0716405986817492
0.4376935532233883	-1.7188487965132047	1.0709665635026089
0.43819320339830087	-1.718932836050242	1.0702920151165574
0.4386928535732134	-1.7190164221175994	1.069616952860554
0.43919250374812596	-1.719099554079164	1.0689413760701418
0.43969215392303845	-1.7191822312968472	1.0682652840791187
0.440191804097951	-1.7192644531304915	1.0675886762196436
0.44069145427286355	-1.7193462189379565	1.0669115518220327
0.4411911044477761	-1.7194275280752047	1.0662339102150833
0.44169075462268864	-1.719508379896389	1.0655557507259616
0.4421904047976012	-1.7195887737532682	1.0648770726799002
0.44269005497251374	-1.7196687089958689	1.064197875400585
0.4431897051474263	-1.7197481849723024	1.063518158210038
0.44368935532233883	-1.7198272010282405	1.0628379204282874
0.4441890054972514	-1.7199057565078923	1.062157161374073
0.4446886556721639	-1.7199838507530787	1.0614758803640618
0.44518830584707647	-1.7200614831036358	1.0607940767133053
0.445687956021989	-1.720138652897496	1.0601117497351644
0.44618760619690156	-1.7202153594703975	1.059428898741191
0.4466872563718141	-1.7202916021561494	1.0587455230412408
0.44718690654672666	-1.7203673802862605	1.0580616219432846
0.4476865567216392	-1.7204426931905572	1.0573771947537913
0.4481862068965517	-1.7205175401964563	1.0566922407771893
0.44868585707146424	-1.7205919206293503	1.0560067593162699
0.4491855072463768	-1.7206658338128287	1.0553207496721897
0.44968515742128934	-1.7207392790679972	1.0546342111440394
0.4501848075962019	-1.7208122557139642	1.0539471430292329
0.45068445777111443	-1.7208847630679385	1.053259544623542
0.451184107946027	-1.7209568004447515	1.0525714152207442
0.4516837581209395	-1.7210283671571331	1.0518827541128397
0.4521834082958521	-1.7210994625159755	1.0511935605902392
0.4526830584707646	-1.7211700858296128	1.0505038339412098
0.45318270864567717	-1.7212402364045056	1.0498135734524434
0.4536823588205897	-1.7213099135446877	1.049122778408544
0.45418200899550226	-1.7213791165524848	1.0484314480926875
0.4546816591704148	-1.7214478447276205	1.0477395817858823
0.45518130934532736	-1.7215160973677965	1.0470471787673796
0.4556809595202399	-1.7215838737685287	1.0463542383145912
0.45618060969515245	-1.7216511732232092	1.0456607597031453
0.45668025987006494	-1.7217179950228096	1.044966742206634
0.4571799100449775	-1.7217843384563076	1.0442721850969354
0.45767956021989004	-1.7218502028103049	1.0435770876439574
0.4581792103948026	-1.7219155873693868	1.0428814491158869
0.45867886056971513	-1.7219804914156194	1.0421852687787898
0.4591785107446277	-1.7220449142290435	1.0414885458970224
0.4596781609195402	-1.7221088550873633	1.0407912797329821
0.46017781109445277	-1.7221723132659914	1.0400934695471264
0.4606774612693653	-1.722235288038227	1.0393951145981122
0.46117711144427787	-1.7222977786747793	1.0386962141424698
0.4616767616191904	-1.722359784444359	1.037996767435
0.46217641179410296	-1.7224213046133567	1.0372967737285643
0.4626760619690155	-1.7224823384457886	1.036596232274028
0.46317571214392805	-1.7225428852032911	1.035895142320273
0.4636753623188406	-1.722602944145283	1.0351935031142783
0.46417501249375315	-1.7226625145289	1.0344913139011573
0.4646746626686657	-1.7227215956088582	1.0337885739239345
0.4651743128435782	-1.7227801866374333	1.0330852824236234
0.46567396301849073	-1.7228382868647738	1.032381438639472
0.4661736131934033	-1.722895895538581	1.031677041808616
0.4666732633683158	-1.7229530119041465	1.0309720911662001
0.4671729135432284	-1.723009635204344	1.030266585945371
0.4676725637181409	-1.723065764679751	1.0295605253773008
0.46817221389305347	-1.7231213995685486	1.0288539086911686
0.468671864067966	-1.7231765391064153	1.0281467351140943
0.46917151424287856	-1.7232311825266629	1.0274390038711698
0.4696711644177911	-1.7232853290603323	1.026730714185609
0.47017081459270366	-1.7233389779357504	1.026021865278368
0.4706704647676162	-1.723392128379048	1.025312456368531
0.47117011494252875	-1.7234447796137464	1.024602486673021
0.4716697651174413	-1.7234969308609733	1.0238919554068049
0.47216941529235384	-1.7235485813395524	1.023180861782834
0.4726690654672664	-1.7235997302654251	1.0224692050117234
0.4731687156421789	-1.7236503768524585	1.0217569843023322
0.47366836581709143	-1.7237005203117834	1.0210441988612189
0.474168015992004	-1.723750159852141	1.0203308478930104
0.4746676661669165	-1.7237992946796958	1.019616930600117
0.47516731634182907	-1.7238479239980784	1.018902446182899
0.4756669665167416	-1.7238960470085236	1.0181873938396298
0.47616661669165417	-1.7239436629095273	1.0174717727664282
0.4766662668665667	-1.7239907708971403	1.0167555821572691
0.47716591704147926	-1.7240373701648923	1.0160388212040714
0.4776655672163918	-1.7240834599036614	1.0153214890965623
0.47816521739130435	-1.724129039301708	1.0146035850222723
0.4786648675662169	-1.724174107544868	1.0138851081667353
0.47916451774112945	-1.7242186638162627	1.013166057713174
0.479664167916042	-1.7242627072963908	1.0124464328427207
0.48016381809095454	-1.7243062371632318	1.0117262327343512
0.4806634682658671	-1.7243492525919566	1.0110054565647215
0.48116311844077964	-1.7243917527552945	1.0102841035085102
0.4816627686156921	-1.724433736823225	1.0095621727380444
0.4821624187906047	-1.72447520396311	1.0088396634235068
0.4826620689655172	-1.724516153339573	1.008116574732847
0.48316171914042977	-1.7245565841145836	1.007392905831741
0.4836613693153423	-1.7245964954474875	1.006668655883781
0.48416101949025486	-1.724635886494932	1.0059438240502558
0.4846606696651674	-1.7246747564107112	1.0052184094901437
0.48516031984007996	-1.724713104346048	1.004492411360242
0.4856599700149925	-1.7247509294493921	1.0037658288151086
0.48615962018990505	-1.7247882308664884	1.0030386610070285
0.4866592703648176	-1.7248250077401397	1.002310907085881
0.48715892053973014	-1.7248612592107149	1.0015825661995177
0.4876585707146427	-1.724896984415553	1.0008536374933097
0.48815822088955524	-1.7249321824892472	1.0001241201103206
0.4886578710644678	-1.7249668525636999	0.9993940131914391
0.48915752123938033	-1.725000993767952	0.998663315875174
0.4896571714142929	-1.725034605228172	0.9979320272976715
0.49015682158920537	-1.725067686067816	0.9972001465928303
0.4906564717641179	-1.7251002354075062	0.9964676728922434
0.49115612193903047	-1.7251322523647503	0.9957346053249153
0.491655772113943	-1.7251637360546326	0.9950009430178391
0.49215542228885556	-1.7251946855889397	0.9942666850953482
0.4926550724637681	-1.7252251000769783	0.9935318306796853
0.49315472263868065	-1.725254978624815	0.9927963788904527
0.4936543728135932	-1.7252843203358177	0.9920603288450415
0.49415402298850575	-1.725313124310429	0.991323679658407
0.4946536731634183	-1.7253413896460064	0.9905864304430283
0.49515332333833084	-1.7253691154371915	0.9898485803091067
0.4956529735132434	-1.725396300775518	0.9891101283642845
0.49615262368815594	-1.725422944749632	0.9883710737138856
0.4966522738630685	-1.7254490464452266	0.9876314154607666
0.49715192403798103	-1.725474604944976	0.9868911527053633
0.4976515742128936	-1.7254996193284495	0.9861502845454915
0.4981512243878061	-1.7255240886724053	0.9854088100767304
0.4986508745627186	-1.725548012050559	0.9846667283921344
0.49915052473763116	-1.725571388533463	0.9839240385821905
0.4996501749125437	-1.7255942171886265	0.9831807397348782
0.5001498250874563	-1.7256164970807597	0.9824368309358896
0.5006494752623688	-1.7256382272712594	0.9816923112682111
0.5011491254372814	-1.7256594068183837	0.9809471798122918
0.5016487756121939	-1.725680034777641	0.9802014356462786
0.5021484257871065	-1.7257001102010838	0.9794550778455556
0.502648075962019	-1.7257196321378567	0.97870810548309
0.5031477261369315	-1.7257385996338317	0.9779605176292019
0.5036473763118441	-1.7257570117319745	0.9772123133518407
0.5041470264867566	-1.7257748674718387	0.976463491716149
0.5046466766616692	-1.7257921658899125	0.9757140517848263
0.5051463268365817	-1.7258089060196373	0.9749639926180284
0.5056459770114943	-1.7258250868910407	0.9742133132731687
0.5061456271864068	-1.7258407075311364	0.9734620128051915
0.5066452773613194	-1.7258557669635501	0.9727100902662965
0.5071449275362319	-1.7258702642088077	0.9719575447061631
0.5076445777111445	-1.725884198284204	0.9712043751718252
0.508144227886057	-1.7258975682037536	0.9704505807076639
0.5086438780609696	-1.7259103729780652	0.9696961603552979
0.509143528235882	-1.725922611614795	0.9689411131539493
0.5096431784107947	-1.7259342831178872	0.9681854381398087
0.5101428285857071	-1.7259453864883274	0.9674291343466889
0.5106424787606197	-1.7259559207236796	0.9666722008056163
0.5111421289355322	-1.7259658848180464	0.9659146365448138
0.5116417791104447	-1.725975277762333	0.9651564405899058
0.5121414292853573	-1.7259840985440125	0.9643976119637596
0.5126410794602698	-1.7259923461472695	0.9636381496865275
0.5131407296351824	-1.7260000195528091	0.9628780527756252
0.5136403798100949	-1.7260071177379412	0.9621173202456457
0.5141400299850075	-1.726013639676703	0.961355951108564
0.51463968015992	-1.7260195843394286	0.9605939443733884
0.5151393303348326	-1.7260249506932779	0.9598312990465179
0.5156389805097451	-1.7260297377018685	0.9590680141315053
0.5161386306846577	-1.726033944325301	0.9583040886290827
0.5166382808595702	-1.7260375695201928	0.9575395215371315
0.5171379310344828	-1.7260406122397485	0.956774311850807
0.5176375812093953	-1.7260430714335733	0.956008458562391
0.5181372313843079	-1.7260449460477372	0.9552419606612377
0.5186368815592204	-1.7260462350249053	0.9544748171340126
0.519136531734133	-1.7260469373040424	0.9537070269643885
0.5196361819090455	-1.7260470518205753	0.9529385891331786
0.520135832083958	-1.7260465775063532	0.9521695026183644
0.5206354822588706	-1.7260455132896284	0.9513997663949547
0.5211351324337831	-1.7260438580951394	0.9506293794351827
0.5216347826086957	-1.7260416108438226	0.9498583407082052
0.5221344327836082	-1.7260387704530478	0.94908664918033
0.5226340829585208	-1.7260353358365796	0.9483143038149682
0.5231337331334333	-1.726031305904332	0.947541303572426
0.5236333833083459	-1.7260266795627512	0.946767647410222
0.5241330334832583	-1.726021455714492	0.9459933342828409
0.524632683658171	-1.7260156332584473	0.9452183631417462
0.5251323338330834	-1.726009211089805	0.9444427329354508
0.525631984007996	-1.7260021881000334	0.9436664426094604
0.5261316341829085	-1.7259945631766858	0.9428894911061465
0.5266312843578211	-1.7259863352037295	0.9421118773650486
0.5271309345327336	-1.7259775030612303	0.9413336003225112
0.5276305847076461	-1.7259680656255525	0.9405546589119791
0.5281302348825587	-1.7259580217690405	0.9397750520636556
0.5286298850574712	-1.7259473703602801	0.9389947787047327
0.5291295352323838	-1.7259361102640094	0.9382138377593741
0.5296291854072963	-1.7259242403411477	0.9374322281486129
0.5301288355822089	-1.7259117594485949	0.9366499487903491
0.5306284857571214	-1.725898666439468	0.9358669985994046
0.531128135932034	-1.7258849601627937	0.9350833764873817
0.5316277861069465	-1.7258706394638088	0.9342990813628377
0.5321274362818591	-1.7258557031837085	0.9335141121311107
0.5326270864567716	-1.7258401501597487	0.932728467694402
0.5331267366316842	-1.72582397922516	0.9319421469517052
0.5336263868065967	-1.7258071892091422	0.9311551487988106
0.5341260369815093	-1.7257897789369614	0.9303674721283632
0.5346256871564218	-1.7257717472297742	0.9295791158297441
0.5351253373313344	-1.7257530929046219	0.9287900787890937
0.5356249875062469	-1.7257338147745767	0.928000359889331
0.5361246376811594	-1.7257139116485103	0.9272099580100864
0.536624287856072	-1.7256933823312601	0.9264188720277763
0.5371239380309845	-1.7256722256234707	0.9256271008154838
0.5376235882058971	-1.7256504403217	0.9248346432430453
0.5381232383808096	-1.7256280252182672	0.9240414981769557
0.5386228885557222	-1.7256049791013526	0.9232476644803972
0.5391225387306346	-1.7255813007549192	0.9224531410132234
0.5396221889055473	-1.7255569889587556	0.9216579266319763
0.5401218390804597	-1.7255320424882725	0.9208620201897574
0.5406214892553723	-1.725506460114832	0.9200654205364038
0.5411211394302848	-1.7254802406053127	0.9192681265182732
0.5416207896051974	-1.7254533827224698	0.9184701369784012
0.5421204397801099	-1.7254258852245676	0.9176714507563052
0.5426200899550225	-1.7253977468657349	0.9168720666882452
0.543119740129935	-1.7253689663956036	0.9160719836068977
0.5436193903048476	-1.725339542559465	0.9152712003415322
0.5441190404797601	-1.7253094740982893	0.914469715717984
0.5446186906546726	-1.725278759748576	0.9136675285586024
0.5451183408295852	-1.7252473982423466	0.9128646376821561
0.5456179910044977	-1.7252153883074102	0.9120610419041135
0.5461176411794103	-1.7251827286667916	0.9112567400361928
0.5466172913543228	-1.7251494180392246	0.9104517308867
0.5471169415292354	-1.725115455138947	0.9096460132604213
0.5476165917041479	-1.7250808386755523	0.908839585958463
0.5481162418790605	-1.7250455673542249	0.9080324477784985
0.548615892053973	-1.725009639875491	0.9072245975145126
0.5491155422288856	-1.7249730549353275	0.9064160339569104
0.5496151924037981	-1.7249358112251518	0.9056067558925192
0.5501148425787107	-1.724897907431589	0.904796762104431
0.5506144927536232	-1.7248593422368868	0.9039860513722469
0.5511141429285358	-1.7248201143184412	0.9031746224718047
0.5516137931034483	-1.7247802223489552	0.9023624741752199
0.5521134432783609	-1.7247396649965017	0.9015496052510219
0.5526130934532734	-1.7246984409244441	0.9007360144640519
0.5531127436281859	-1.724656548791309	0.8999217005753019
0.5536123938030985	-1.7246139872509014	0.8991066623421194
0.554112043978011	-1.7245707549522524	0.8982908985180648
0.5546116941529236	-1.7245268505395719	0.8974744078530126
0.555111344327836	-1.724482272652174	0.8966571890928996
0.5556109945027486	-1.7244370199246664	0.8958392409800623
0.5561106446776611	-1.7243910909866504	0.8950205622529136
0.5566102948525737	-1.7243444844628502	0.8942011516460158
0.5571099450274862	-1.7242971989730662	0.8933810078900761
0.5576095952023988	-1.7242492331322679	0.8925601297121547
0.5581092453773113	-1.7242005855503295	0.8917385158352193
0.5586088955522239	-1.7241512548321398	0.8909161649783052
0.5591085457271364	-1.7241012395776478	0.890093075856736
0.559608195902049	-1.7240505383818014	0.8892692471818808
0.5601078460769615	-1.723999149834372	0.8884446776610359
0.5606074962518741	-1.7239470725201773	0.8876193659976536
0.5611071464267866	-1.7238943050188849	0.8867933108912646
0.5616067966016991	-1.723840845904959	0.8859665110372354
0.5621064467766117	-1.7237866937479065	0.8851389651271326
0.5626060969515242	-1.723731847111862	0.8843106718484118
0.5631057471264368	-1.723676304555903	0.8834816298844024
0.5636053973013493	-1.7236200646338946	0.8826518379146344
0.5641050474762619	-1.7235631258943558	0.8818212946140705
0.5646046976511744	-1.7235054868806325	0.880989998654414
0.565104347826087	-1.7234471461307241	0.8801579487024932
0.5656039980009995	-1.7233881021774569	0.8793251434212622
0.5661036481759121	-1.723328353548123	0.8784915814698778
0.5666032983508246	-1.723267898764751	0.8776572615029085
0.5671029485257372	-1.7232067363440058	0.876822182170723
0.5676025987006497	-1.7231448647971277	0.8759863421200496
0.5681022488755623	-1.7230822826299184	0.8751497399926843
0.5686018990504748	-1.723018988342742	0.8743123744268149
0.5691015492253874	-1.7229549804304103	0.8734742440559677
0.5696011994002999	-1.7228902573822773	0.8726353475097565
0.5701008495752123	-1.7228248176821535	0.8717956834133503
0.570600499750125	-1.722758659808342	0.8709552503874973
0.5711001499250374	-1.7226917822334653	0.8701140470483361
0.57159980009995	-1.7226241834246128	0.8692720720085949
0.5720994502748625	-1.722555861843182	0.8684293238778229
0.5725991004497751	-1.7224868159449243	0.867585801256511
0.5730987506246876	-1.7224170441799203	0.8667415027450509
0.5735984007996002	-1.7223465449925155	0.8658964269391232
0.5740980509745127	-1.7222753168213198	0.8650505724264581
0.5745977011494253	-1.7222033580991813	0.8642039377998345
0.5750973513243378	-1.7221306672531334	0.8633565216264778
0.5755970014992504	-1.7220572427043837	0.8625083225052773
0.5760966516741629	-1.7219830828682874	0.8616593389830282
0.5765963018490755	-1.7219081861543812	0.8608095696458327
0.577095952023988	-1.7218325509661574	0.8599590130387196
0.5775956021989006	-1.7217561757013833	0.8591076677587856
0.5780952523738131	-1.7216790587516364	0.8582555323227714
0.5785949025487256	-1.7216011985026898	0.8574026052937832
0.5790945527236382	-1.7215225933341847	0.8565488852146431
0.5795942028985507	-1.7214432416197778	0.8556943706281774
0.5800938530734633	-1.7213631417270046	0.8548390600677678
0.5805935032483758	-1.7212822920173454	0.853982952066388
0.5810931534232884	-1.7212006908460626	0.853126045149107
0.5815928035982009	-1.7211183365624032	0.8522683378392181
0.5820924537731135	-1.7210352275092857	0.851409828652324
0.582592103948026	-1.720951362023468	0.8505505161015702
0.5830917541229386	-1.7208667384354595	0.849690398694165
0.5835914042978511	-1.7207813550695041	0.8488294749327358
0.5840910544727637	-1.7206952102434472	0.8479677433150121
0.5845907046476762	-1.72060830226892	0.847105202334313
0.5850903548225888	-1.720520629451088	0.8462418504785149
0.5855900049975012	-1.7204321900887842	0.845377686231129
0.5860896551724138	-1.7203429824743879	0.8445127080700955
0.5865893053473263	-1.7202530048937756	0.8436469144699228
0.5870889555222388	-1.720162255626362	0.8427803038980463
0.5875886056971514	-1.7200707329450762	0.8419128748186017
0.5880882558720639	-1.7199784351162366	0.8410446256900826
0.5885879060469765	-1.7198853603995798	0.840175554966074
0.589087556221889	-1.7197915070482548	0.8393056610952022
0.5895872063968016	-1.7196968733087352	0.8384349425207275
0.5900868565717141	-1.7196014574208105	0.8375633976814225
0.5905865067466267	-1.719505257617571	0.8366910250103916
0.5910861569215392	-1.7194082721253277	0.8358178229358559
0.5915858070964518	-1.7193104991636663	0.8349437898810311
0.5920854572713643	-1.7192119369452978	0.8340689242638231
0.5925851074462769	-1.7191125836761527	0.8331932244969149
0.5930847576211894	-1.7190124375551947	0.8323166889878372
0.593584407796102	-1.7189114967745154	0.8314393161388883
0.5940840579710145	-1.7188097595193004	0.8305611043471286
0.594583708145927	-1.7187072239676855	0.8296820520043123
0.5950833583208396	-1.7186038882908388	0.828802157496963
0.5955830084957521	-1.7184997506528656	0.8279214192061526
0.5960826586706647	-1.7183948092107333	0.8270398355076704
0.5965823088455772	-1.7182890621143978	0.8261574047719771
0.5970819590204898	-1.7181825075065362	0.8252741253640709
0.5975816091954023	-1.7180751435227388	0.8243899956435613
0.5980812593703149	-1.7179669682913097	0.8235050139645812
0.5985809095452274	-1.7178579799333105	0.8226191786758513
0.59908055972014	-1.7177481765624807	0.8217324881205297
0.5995802098950525	-1.7176375562852981	0.8208449406363282
0.600079860069965	-1.7175261172007628	0.8199565345553229
0.6005795102448775	-1.7174138574005402	0.8190672682041221
0.6010791604197901	-1.7173007749688691	0.8181771399036717
0.6015788105947026	-1.7171868679824467	0.8172861479693085
0.6020784607696152	-1.7170721345104365	0.8163942907107287
0.6025781109445277	-1.7169565726145524	0.8155015664319811
0.6030777611194402	-1.7168401803488187	0.814607973431346
0.6035774112943528	-1.7167229557596864	0.8137135100015268
0.6040770614692653	-1.7166048968858663	0.8128181744293249
0.6045767116441779	-1.7164860017584387	0.8119219649957788
0.6050763618190904	-1.7163662684006575	0.8110248799762291
0.605576011994003	-1.7162456948280802	0.8101269176401458
0.6060756621689155	-1.7161242790483535	0.8092280762510851
0.6065753123438281	-1.7160020190613317	0.8083283540668081
0.6070749625187406	-1.7158789128589054	0.8074277493390947
0.6075746126936532	-1.7157549584250356	0.8065262603138306
0.6080742628685657	-1.7156301537357064	0.8056238852308918
0.6085739130434783	-1.7155044967589115	0.8047206223242562
0.6090735632183908	-1.7153779854545135	0.8038164698217811
0.6095732133933034	-1.7152506177742686	0.8029114259453187
0.6100728635682159	-1.7151223916618727	0.802005488910689
0.6105725137431285	-1.7149933050526986	0.8010986569275073
0.611072163918041	-1.7148633558740103	0.800190928199351
0.6115718140929535	-1.7147325420447046	0.7992823009236101
0.6120714642678661	-1.7146008614754105	0.7983727732914703
0.6125711144427786	-1.7144683120684245	0.797462343487915
0.6130707646176912	-1.7143348917175438	0.7965510096916566
0.6135704147926037	-1.714200598308211	0.7956387700751727
0.6140700649675163	-1.7140654297173246	0.7947256228045929
0.6145697151424288	-1.7139293838132936	0.7938115660397604
0.6150693653173414	-1.7137924584559099	0.7928965979340877
0.6155690154922538	-1.713654651496383	0.7919807166346696
0.6160686656671664	-1.7135159607772088	0.7910639202821141
0.6165683158420789	-1.7133763841322023	0.7901462070105735
0.6170679660169915	-1.7132359193864188	0.7892275749477691
0.617567616191904	-1.7130945643561222	0.788308022214867
0.6180672663668166	-1.7129523168486878	0.7873875469264802
0.6185669165417291	-1.7128091746626635	0.7864661471906831
0.6190665667166417	-1.712665135587579	0.7855438211088716
0.6195662168915542	-1.712520197404048	0.7846205667758614
0.6200658670664667	-1.712374357883596	0.7836963822797781
0.6205655172413793	-1.7122276147886941	0.7827712657020256
0.6210651674162918	-1.7120799658726842	0.7818452151172874
0.6215648175912044	-1.7119314088797153	0.7809182285934643
0.6220644677661169	-1.711781941544749	0.779990304191694
0.6225641179410295	-1.71163156159342	0.7790614399662223
0.623063768115942	-1.7114802667420748	0.7781316339644551
0.6235634182908546	-1.711328054697667	0.7772008842269055
0.6240630684657671	-1.7111749231577469	0.7762691887871424
0.6245627186406797	-1.7110208698103913	0.7753365456717732
0.6250623688155922	-1.7108658923341493	0.7744029529003922
0.6255620189905048	-1.710709988397992	0.773468408485577
0.6260616691654173	-1.7105531556612645	0.7725329104328158
0.6265613193403299	-1.7103953917736732	0.7715964567405182
0.6270609695152424	-1.7102366943751435	0.7706590453999164
0.627560619690155	-1.7100770610958407	0.7697206743951069
0.6280602698650675	-1.709916489556134	0.7687813417029755
0.62855992003998	-1.709754977366482	0.7678410452931457
0.6290595702148926	-1.7095925221273913	0.766899783127969
0.629559220389805	-1.709429121429385	0.7659575531624774
0.6300588705647177	-1.7092647728530102	0.7650143533443887
0.6305585207396301	-1.7090994739686012	0.7640701816139882
0.6310581709145427	-1.7089332223364069	0.76312503590414
0.6315578210894552	-1.708766015506486	0.7621789141402886
0.6320574712643678	-1.708597851018598	0.7612318142403518
0.6325571214392803	-1.7084287264021703	0.7602837341147023
0.6330567716141929	-1.7082586391763246	0.7593346716661836
0.6335564217891054	-1.7080875868497	0.7583846247900026
0.634056071964018	-1.7079155669204429	0.7574335913737169
0.6345557221389305	-1.7077425768761887	0.7564815692972179
0.6350553723138431	-1.7075686141939614	0.7555285564326655
0.6355550224887556	-1.7073936763400988	0.7545745506444432
0.6360546726636682	-1.7072177607702521	0.7536195497891605
0.6365543228385807	-1.7070408649293052	0.7526635517155892
0.6370539730134932	-1.7068629862512836	0.7517065542645995
0.6375536231884058	-1.7066841221592894	0.7507485552691444
0.6380532733633183	-1.7065042700655437	0.7497895525542468
0.6385529235382309	-1.7063234273712062	0.7488295439369272
0.6390525737131434	-1.7061415914663607	0.7478685272261391
0.639552223888056	-1.7059587597299395	0.7469065002227689
0.6400518740629685	-1.70577492952973	0.745943460719608
0.6405515242378811	-1.7055900982222076	0.744979406501266
0.6410511744127936	-1.7054042631525559	0.744014335344155
0.6415508245877062	-1.7052174216545526	0.7430482450164467
0.6420504747626187	-1.7050295710505432	0.7420811332780202
0.6425501249375313	-1.7048407086513457	0.7411129978804359
0.6430497751124438	-1.7046508317561984	0.7401438365668807
0.6435494252873564	-1.70445993765271	0.7391736470721177
0.6440490754622689	-1.7042680236167727	0.7382024271224704
0.6445487256371815	-1.704075086912523	0.7372301744357628
0.645048375812094	-1.703881124792239	0.7362568867212684
0.6455480259870064	-1.7036861344962786	0.7352825616796522
0.646047676161919	-1.7034901132530824	0.7343071970029967
0.6465473263368315	-1.7032930582790005	0.7333307903746806
0.6470469765117441	-1.7030949667783062	0.732353339469361
0.6475466266866566	-1.7028958359430708	0.731374841952933
0.6480462768615692	-1.7026956629531427	0.7303952954824888
0.6485459270364817	-1.702494444976023	0.7294146977062302
0.6490455772113943	-1.7022921791668817	0.7284330462635183
0.6495452273863068	-1.702088862668376	0.7274503387846968
0.6500448775612194	-1.7018844926106935	0.7264665728911658
0.6505445277361319	-1.7016790661113799	0.7254817461952582
0.6510441779110445	-1.7014725802753186	0.7244958563002142
0.651543828085957	-1.701265032194683	0.7235089008001586
0.6520434782608696	-1.7010564189487962	0.7225208772799987
0.6525431284357821	-1.7008467376041136	0.7215317833154353
0.6530427786106947	-1.7006359852141268	0.7205416164728742
0.6535424287856072	-1.7004241588192703	0.7195503743093852
0.6540420789605197	-1.7002112554469042	0.7185580543726785
0.6545417291354323	-1.6999972721111658	0.7175646542010078
0.6550413793103448	-1.6997822058129526	0.7165701713231613
0.6555410294852574	-1.699566053539805	0.7155746032583937
0.6560406796601699	-1.699348812265856	0.7145779475163767
0.6565403298350825	-1.699130478951759	0.7135802015971611
0.657039980009995	-1.6989110505445537	0.712581362991095
0.6575396301849076	-1.6986905239776589	0.7115814291788096
0.6580392803598201	-1.6984688961707495	0.7105803976311347
0.6585389305347327	-1.6982461640296873	0.7095782658090611
0.6590385807096452	-1.6980223244464623	0.7085750311637184
0.6595382308845578	-1.6977973742990478	0.7075706911362314
0.6600378810594703	-1.6975713104513885	0.7065652431577799
0.6605375312343829	-1.6973441297532998	0.7055586846494719
0.6610371814092953	-1.6971158290403507	0.7045510130222968
0.6615368315842078	-1.6968864051338168	0.7035422256770975
0.6620364817591204	-1.6966558548405803	0.7025323200045002
0.6625361319340329	-1.69642417495304	0.7015212933848431
0.6630357821089455	-1.6961913622490628	0.7005091431881605
0.663535432283858	-1.6959574134918158	0.6994958667740694
0.6640350824587706	-1.6957223254297957	0.6984814614917843
0.6645347326336831	-1.6954860947966293	0.6974659246799946
0.6650343828085957	-1.695248718311047	0.6964492536668428
0.6655340329835082	-1.695010192676787	0.6954314457698604
0.6660336831584208	-1.6947705145824905	0.694412498295904
0.6665333333333333	-1.6945296807016312	0.6933924085411103
0.6670329835082459	-1.6942876876924005	0.69237117379081
0.6675326336831584	-1.6940445321976216	0.6913487913194936
0.668032283858071	-1.693800210844694	0.6903252583907534
0.6685319340329835	-1.6935547202454377	0.6893005722571932
0.6690315842078961	-1.6933080569960592	0.6882747301604083
0.6695312343828086	-1.6930602176769904	0.6872477293308774
0.6700308845577211	-1.6928111988528922	0.6862195669879586
0.6705305347326337	-1.692560997072444	0.6851902403397716
0.6710301849075462	-1.6923096088683345	0.6841597465831685
0.6715298350824588	-1.6920570307571412	0.6831280829036684
0.6720294852573713	-1.6918032592391712	0.682095246475366
0.6725291354322839	-1.691548290798479	0.6810612344609069
0.6730287856071964	-1.6912921219026698	0.6800260440114078
0.673528435782109	-1.69103474900283	0.6789896722663737
0.6740280859570215	-1.6907761685334357	0.6779521163536568
0.6745277361319341	-1.6905163769122469	0.6769133733893784
0.6750273863068466	-1.690255370540187	0.6758734404778682
0.6755270364817592	-1.6899931458012831	0.6748323147115989
0.6760266866566716	-1.689729699062499	0.6737899931711151
0.6765263368315843	-1.6894650266736808	0.6727464729249502
0.6770259870064967	-1.6891991249674314	0.6717017510295966
0.6775256371814093	-1.6889319902590039	0.6706558245293989
0.6780252873563218	-1.6886636188462152	0.6696086904565197
0.6785249375312343	-1.6883940070092622	0.6685603458308099
0.6790245877061469	-1.6881231510107402	0.6675107876598132
0.6795242378810594	-1.6878510470954189	0.66646001293866
0.680023888055972	-1.687577691490185	0.6654080186499826
0.6805235382308845	-1.6873030804039175	0.6643548017638593
0.6810231884057971	-1.6870272100273775	0.6633003592377409
0.6815228385807096	-1.6867500765330972	0.6622446880163869
0.6820224887556222	-1.6864716760752514	0.6611877850317691
0.6825221389305347	-1.6861920047895693	0.6601296472030155
0.6830217891054473	-1.6859110587931976	0.6590702714363348
0.6835214392803598	-1.685628834184574	0.6580096546249279
0.6840210894552724	-1.685345327043341	0.6569477936489313
0.6845207396301849	-1.6850605334301805	0.655884685375318
0.6850203898050975	-1.6847744493867682	0.6548203266578528
0.68552003998001	-1.6844870709355593	0.6537547143369704
0.6860196901549226	-1.68419839407974	0.6526878452397434
0.6865193403298351	-1.6839084148030803	0.6516197161797825
0.6870189905047476	-1.6836171290697686	0.6505503239571303
0.6875186406796602	-1.6833245328243656	0.6494796653582321
0.6880182908545727	-1.6830306219916387	0.6484077371558402
0.6885179410294853	-1.6827353924764183	0.6473345361088986
0.6890175912043978	-1.6824388401634924	0.6462600589625065
0.6895172413793104	-1.6821409609174642	0.6451843024478046
0.6900168915542229	-1.6818417505826402	0.6441072632819123
0.6905165417291355	-1.6815412049828746	0.6430289381678246
0.691016191904048	-1.681239319921468	0.6419493237943479
0.6915158420789606	-1.6809360911810032	0.6408684168360095
0.692015492253873	-1.6806315145232287	0.6397862139529567
0.6925151424287856	-1.6803255856889212	0.6387027117908854
0.6930147926036981	-1.6800183003977605	0.6376179069809728
0.6935144427786107	-1.6797096543481342	0.6365317961397202
0.6940140929535232	-1.6793996432170832	0.6354443758689503
0.6945137431284358	-1.6790882626601202	0.6343556427556752
0.6950133933033483	-1.6787755083110665	0.6332655933719911
0.6955130434782608	-1.678461375781952	0.6321742242750248
0.6960126936531734	-1.6781458606628463	0.631081532006819
0.6965123438280859	-1.6778289585217119	0.6299875130942462
0.6970119940029985	-1.6775106649042884	0.6288921640489175
0.697511644177911	-1.6771909753339052	0.6277954813670955
0.6980112943528236	-1.6768698853113555	0.62669746152958
0.6985109445277361	-1.6765473903147652	0.6255981010016456
0.6990105947026487	-1.6762234857993636	0.6244973962328926
0.6995102448775612	-1.6758981671974653	0.6233953436572328
0.7000098950524738	-1.6755714299181736	0.6222919396927002
0.7005095452273863	-1.6752432693473363	0.6211871807414258
0.7010091954022989	-1.6749136808473235	0.6200810631895046
0.7015088455772114	-1.67458265975688	0.6189735834068847
0.702008495752124	-1.6742502013910205	0.6178647377473125
0.7025081459270365	-1.6739163010407951	0.6167545225481865
0.7030077961019491	-1.6735809539731654	0.6156429341304755
0.7035074462768616	-1.6732441554308577	0.6145299687986168
0.7040070964517741	-1.6729059006321525	0.6134156228404025
0.7045067466266867	-1.6725661847707556	0.6122998925268801
0.7050063968015992	-1.6722250030156478	0.6111827741122668
0.7055060469765118	-1.6718823505108285	0.6100642638337914
0.7060056971514242	-1.6715382223752868	0.6089443579116627
0.7065053473263369	-1.6711926137026818	0.607823052548881
0.7070049975012493	-1.6708455195612897	0.6067003439311945
0.707504647676162	-1.6704969349937573	0.605576228226955
0.7080042978510744	-1.670146855016947	0.6044507015870096
0.708503948025987	-1.6697952746217728	0.6033237601446064
0.7090035982008995	-1.6694421887730062	0.602195400015268
0.7095032483758121	-1.6690875924090915	0.6010656172966671
0.7100028985507246	-1.668731480441993	0.5999344080685514
0.7105025487256372	-1.668373847756973	0.5988017683925848
0.7110021989005497	-1.668014689212448	0.5976676943122581
0.7115018490754623	-1.6676539996397435	0.5965321818527535
0.7120014992503748	-1.667291773842992	0.5953952270208579
0.7125011494252873	-1.6669280065988443	0.5942568258047949
0.7130007996001999	-1.6665626926563615	0.5931169741741508
0.7135004497751124	-1.6661958267367767	0.5919756680797303
0.714000099950025	-1.6658274035333134	0.590832903453439
0.7144997501249375	-1.665457417710978	0.5896886762081542
0.7149994002998501	-1.6650858639063844	0.5885429822376195
0.7154990504747626	-1.6647127367275218	0.5873958174162849
0.7159987006496752	-1.6643380307536015	0.5862471775992305
0.7164983508245877	-1.6639617405347846	0.5850970586219835
0.7169980009995003	-1.6635838605920419	0.5839454563004306
0.7174976511744128	-1.6632043854169043	0.5827923664306704
0.7179973013493254	-1.6628233094712905	0.5816377847888926
0.7184969515242379	-1.662440627187249	0.5804817071312298
0.7189966016991505	-1.6620563329667823	0.5793241291936413
0.719496251874063	-1.6616704211816193	0.5781650466917703
0.7199959020489756	-1.6612828861730002	0.5770044553208133
0.7204955522238881	-1.6608937222514624	0.5758423507553762
0.7209952023988005	-1.6605029236966085	0.5746787286493481
0.7214948525737132	-1.6601104847568817	0.5735135846357418
0.7219945027486256	-1.6597163996493562	0.572346914326577
0.7224941529235382	-1.6593206625595214	0.5711787133127357
0.7229938030984507	-1.6589232676410115	0.5700089771638056
0.7234934532733633	-1.658524209015404	0.5688377014279367
0.7239931034482758	-1.6581234807719858	0.5676648816317132
0.7244927536231884	-1.657721076967517	0.5664905132799992
0.7249924037981009	-1.6573169916259647	0.5653145918557754
0.7254920539730135	-1.6569112187383304	0.56413711282002
0.725991704147926	-1.6565037522623296	0.5629580716115311
0.7264913543228386	-1.6560945861222027	0.5617774636467873
0.7269910044977511	-1.6556837142084502	0.5605952843197975
0.7274906546726637	-1.6552711303775758	0.559411529001937
0.7279903048475762	-1.654856828451863	0.5582261930418071
0.7284899550224888	-1.6544408022190766	0.5570392717650497
0.7289896051974013	-1.6540230454322744	0.5558507604742314
0.7294892553723138	-1.653603551809463	0.5546606544486341
0.7299889055472264	-1.6531823150334186	0.5534689489441343
0.7304885557221389	-1.6527593287513782	0.5522756391930244
0.7309882058970515	-1.6523345865747796	0.5510807204038349
0.731487856071964	-1.6519080820790073	0.5498841877611953
0.7319875062468766	-1.6514798088031173	0.5486860364256481
0.7324871564217891	-1.6510497602495595	0.5474862615334852
0.7329868065967017	-1.6506179298839025	0.5462848581965756
0.7334864567716142	-1.650184311134566	0.5450818215022022
0.7339861069465268	-1.6497488973925158	0.5438771465128678
0.7344857571214393	-1.6493116820110185	0.5426708282661474
0.7349854072963519	-1.6488726583053217	0.5414628617744872
0.7354850574712644	-1.6484318195523757	0.5402532420250352
0.735984707646177	-1.6479891589905518	0.5390419639794695
0.7364843578210895	-1.647544669819338	0.5378290225738059
0.7369840079960019	-1.647098345199044	0.5366144127182124
0.7374836581709145	-1.6466501782505016	0.535398129296837
0.737983308345827	-1.646200162054753	0.5341801671675998
0.7384829585207396	-1.6457482896527724	0.5329605211620332
0.7389826086956521	-1.6452945540451223	0.5317391860850629
0.7394822588705647	-1.6448389481916654	0.5305161567148379
0.7399819090454772	-1.6443814650112474	0.5292914278025168
0.7404815592203898	-1.6439220973813533	0.5280649940720823
0.7409812093953023	-1.6434608381378333	0.5268368502201545
0.7414808595702149	-1.6429976800745392	0.5256069909157685
0.7419805097451274	-1.6425326159430085	0.5243754108001861
0.74248015992004	-1.642065638452143	0.5231421044866906
0.7429798100949525	-1.6415967402678622	0.5219070665603839
0.7434794602698651	-1.6411259140127816	0.5206702915779742
0.7439791104447776	-1.6406531522658434	0.5194317740675631
0.7444787606196902	-1.640178447562014	0.5181915085284483
0.7449784107946027	-1.6397017923918957	0.5169494894308988
0.7454780609695152	-1.6392231792014131	0.5157057112159387
0.7459777111444278	-1.6387426003914214	0.5144601682951334
0.7464773613193403	-1.6382600483173844	0.5132128550503764
0.7469770114942529	-1.6377755152889881	0.5119637658336517
0.7474766616691654	-1.6372889935697879	0.5107128949668249
0.747976311844078	-1.6368004753768357	0.5094602367414068
0.7484759620189905	-1.636309952880294	0.5082057854183267
0.7489756121939031	-1.6358174182031064	0.5069495352277176
0.7494752623688156	-1.635322863420554	0.5056914803686507
0.7499749125437282	-1.6348262805599232	0.504431615008933
0.7504745627186407	-1.634327661600085	0.5031699332848468
0.7509742128935533	-1.6338269984711207	0.5019064293009251
0.7514738630684658	-1.6333242830539256	0.5006410971297021
0.7519735132433784	-1.6328195071797897	0.4993739308114604
0.7524731634182908	-1.632312662630031	0.4981049243540057
0.7529728135932034	-1.6318037411355635	0.4968340717324008
0.7534724637681159	-1.6312927343764592	0.4955613668887063
0.7539721139430284	-1.6307796339815952	0.4942868037317491
0.754471764117941	-1.630264431528175	0.4930103761368445
0.7549714142928535	-1.6297471185413446	0.4917320779455512
0.7554710644677661	-1.6292276864937218	0.4904519029653932
0.7559707146426786	-1.628706126804998	0.4891698449696069
0.7564703648175912	-1.628182430841489	0.48788589769687196
0.7569700149925037	-1.6276565899156834	0.4866000548510354
0.7574696651674163	-1.6271285952857992	0.48531231010084125
0.7579693153423288	-1.6265984381553409	0.4840226570796545
0.7584689655172414	-1.6260661096726223	0.48273108938517834
0.7589686156921539	-1.6255316009303238	0.48143760057918505
0.7594682658670665	-1.624994902965022	0.48014218418720905
0.759967916041979	-1.6244560067566953	0.478844833698277
0.7604675662168916	-1.6239149032282876	0.47754554256461434
0.7609672163918041	-1.6233715832451874	0.4762443042013473
0.7614668665667167	-1.6228260376147583	0.47494111198620337
0.7619665167416292	-1.6222782570858543	0.47363595925921936
0.7624661669165417	-1.621728232348309	0.47232883932243586
0.7629658170914543	-1.62117595403243	0.4710197454395839
0.7634654672663668	-1.6206214127084986	0.4697086708357828
0.7639651174412794	-1.6200645988862574	0.468395608697227
0.7644647676161919	-1.6195055030143868	0.4670805521708723
0.7649644177911045	-1.6189441154799769	0.46576349436409537
0.765464067966017	-1.6183804266080009	0.46444442834440924
0.7659637181409296	-1.6178144266607806	0.4631233471391019
0.766463368315842	-1.6172461058374328	0.461800243734922
0.7669630184907547	-1.616675454273343	0.46047511107775063
0.7674626686656671	-1.6161024620395708	0.45914794207224224
0.7679623188405797	-1.6155271191423406	0.4578187295815122
0.7684619690154922	-1.6149494155224373	0.45648746642677446
0.7689616191904048	-1.614369341054639	0.455154145386994
0.7694612693653173	-1.613786885547156	0.45381875919854553
0.7699609195402299	-1.6132020387410206	0.452481300554848
0.7704605697151424	-1.6126147903095147	0.4511417621060063
0.7709602198900549	-1.6120251298575559	0.4498001364584534
0.7714598700649675	-1.6114330469210985	0.4484564161745745
0.77195952023988	-1.6108385309665239	0.4471105937723441
0.7724591704147926	-1.6102415713900138	0.4457626617249453
0.7729588205897051	-1.6096421575169326	0.44441261246039077
0.7734584707646177	-1.609040278601178	0.44306043836113523
0.7739581209395302	-1.6084359238245647	0.44170613176369444
0.7744577711144428	-1.6078290822961485	0.44034968495824556
0.7749574212893553	-1.6072197430516044	0.4389910901882395
0.7754570714642679	-1.6066078950525275	0.4376303396499853
0.7759567216391804	-1.6059935271857781	0.43626742549225384
0.776456371814093	-1.6053766282628203	0.43490233981586623
0.7769560219890055	-1.6047571870190136	0.43353507467328
0.7774556721639181	-1.6041351921129265	0.43216562206816156
0.7779553223388306	-1.6035106321256265	0.4307939739549651
0.7784549725137432	-1.6028834955599918	0.4294201222385114
0.7789546226886557	-1.602253770839972	0.4280440587735383
0.7794542728635682	-1.601621446309873	0.426665775364273
0.7799539230384808	-1.6009865102336158	0.4252852637639823
0.7804535732133933	-1.6003489507939914	0.42390251567452025
0.7809532233883059	-1.59970875609192	0.4225175227458806
0.7814528735632184	-1.599065914145682	0.421130276575733
0.781952523738131	-1.5984204128901394	0.4197407687089504
0.7824521739130434	-1.5977722401759757	0.4183489906371557
0.782951824087956	-1.5971213837688925	0.41695493379822185
0.7834514742628685	-1.5964678313488094	0.41555858957580954
0.7839511244377811	-1.5958115705090763	0.4141599492988671
0.7844507746126936	-1.5951525887556341	0.41275900424114526
0.7849504247876062	-1.5944908735062076	0.4113557456206939
0.7854500749625187	-1.5938264120894439	0.4099501645993517
0.7859497251374313	-1.593159191744093	0.4085422522822445
0.7864493753123438	-1.592489199618132	0.4071319997172598
0.7869490254872564	-1.5918164227679137	0.4057193978945329
0.7874486756621689	-1.5911408481572609	0.40430443774589697
0.7879483258370814	-1.5904624626566168	0.40288711014437334
0.788447976011994	-1.5897812530421043	0.40146740590360286
0.7889476261869065	-1.5890972059946675	0.40004531577732816
0.7894472763618191	-1.5884103080990908	0.3986208304587989
0.7899469265367316	-1.5877205458431043	0.39719394058023266
0.7904465767116442	-1.5870279056164347	0.3957646367122499
0.7909462268865567	-1.5863323737098394	0.3943329093632755
0.7914458770614693	-1.5856339363141507	0.3928987489789808
0.7919455272363818	-1.5849325795192803	0.3914621459416637
0.7924451774112944	-1.5842282893132507	0.39002309056968054
0.7929448275862069	-1.5835210515811693	0.3885815731168206
0.7934444777611195	-1.582810852104213	0.3871375837716888
0.793944127936032	-1.58209767655862	0.3856911126571096
0.7944437781109446	-1.5813815105146223	0.3842421498294704
0.7949434282858571	-1.5806623394353971	0.38279068527810106
0.7954430784607697	-1.5799401486760232	0.38133670892462984
0.7959427286356822	-1.5792149234823412	0.3798802106223119
0.7964423788105947	-1.5784866489899283	0.3784211801554056
0.7969420289855073	-1.5777553102229165	0.3769596072384504
0.7974416791604197	-1.5770208920929314	0.37549548151563855
0.7979413293353323	-1.5762833793979119	0.3740287925601062
0.7984409795102448	-1.5755427568209768	0.3725595298732295
0.7989406296851574	-1.5747990089292445	0.3710876828839442
0.7994402798600699	-1.574052120172657	0.3696132409480049
0.7999399300349825	-1.5733020748827702	0.3681361933472808
0.800439580209895	-1.5725488572715718	0.36665652928902726
0.8009392303848076	-1.5717924514301964	0.3651742379051188
0.8014388805597201	-1.5710328413277244	0.3636893082513242
0.8019385307346327	-1.5702700108099077	0.36220172930653494
0.8024381809095452	-1.5695039435978901	0.36071148997199365
0.8029378310844578	-1.568734623286886	0.35921857907050364
0.8034374812593703	-1.5679620333449193	0.3577229853456645
0.8039371314342828	-1.5671861571114392	0.35622469746103785
0.8044367816091954	-1.5664069777960052	0.35472370399935027
0.8049364317841079	-1.5656244784769113	0.35321999346167265
0.8054360819590205	-1.5648386420997988	0.3517135542665757
0.805935732133933	-1.5640494514762586	0.3502043747492956
0.8064353823088456	-1.5632568892823824	0.3486924431608486
0.8069350324837581	-1.5624609380573833	0.34717774766721016
0.8074346826586707	-1.561661580202067	0.34566027634839075
0.8079343328335832	-1.5608587979773878	0.3441400171975565
0.8084339830084958	-1.5600525735029407	0.34261695812013115
0.8089336331834083	-1.5592428887554375	0.34109108693287316
0.8094332833583209	-1.5584297255671626	0.3395623913629363
0.8099329335332334	-1.5576130656244276	0.3380308590469515
0.810432583708146	-1.5567928904659487	0.33649647753003703
0.8109322338830585	-1.555969181481283	0.3349592342648582
0.8114318840579711	-1.55514191990917	0.33341911661062873
0.8119315342328836	-1.5543110868358856	0.3318761118321107
0.812431184407796	-1.5534766631935917	0.33033020709863314
0.8129308345827087	-1.5526386297585901	0.3287813894830175
0.8134304847576211	-1.5517969671496419	0.32722964596057935
0.8139301349325337	-1.5509516558262053	0.3256749634080572
0.8144297851074462	-1.5501026760866723	0.3241173286025516
0.8149294352823588	-1.54925000806655	0.3225567282204249
0.8154290854572713	-1.5483936317366769	0.32099314883621954
0.8159287356321839	-1.547533526901339	0.3194265769215261
0.8164283858070964	-1.546669673196417	0.3178569988438642
0.816928035982009	-1.5458020500874794	0.31628440086552545
0.8174276861569215	-1.5449306368678584	0.31470876914241575
0.8179273363318341	-1.544055412656684	0.31313008972286277
0.8184269865067466	-1.5431763563969152	0.3115483485464238
0.8189266366816592	-1.5422934468533054	0.30996353144266575
0.8194262868565717	-1.5414066626103824	0.3083756241299339
0.8199259370314843	-1.540515982070375	0.30678461221409437
0.8204255872063968	-1.539621383451083	0.30519048118726316
0.8209252373813093	-1.538722844783775	0.30359321642651343
0.8214248875562219	-1.5378203439110054	0.30199280319256494
0.8219245377311344	-1.536913858484438	0.3003892266284676
0.822424187906047	-1.5360033659625807	0.298782471758224
0.8229238380809595	-1.5350888436085586	0.2971725234854449
0.8234234882558721	-1.5341702684877974	0.2955593665919403
0.8239231384307846	-1.5332476174657048	0.2939429857363269
0.8244227886056972	-1.5323208672052822	0.29232336545256077
0.8249224387806097	-1.531389994164754	0.2907004901485237
0.8254220889555223	-1.530454974595104	0.28907434410450655
0.8259217391304348	-1.5295157845376157	0.2874449114717321
0.8264213893053474	-1.5285723998213425	0.2858121762708143
0.8269210394802599	-1.5276247960605742	0.284176122390222
0.8274206896551725	-1.5266729486522408	0.28253673358470516
0.827920339830085	-1.525716832773275	0.2808939934736823
0.8284199900049976	-1.5247564233779434	0.2792478855396359
0.82891964017991	-1.5237916951951453	0.2775983931264586
0.8294192903548225	-1.5228226227256427	0.2759454994377724
0.8299189405297351	-1.5218491802392689	0.2742891875352363
0.8304185907046476	-1.5208713417720832	0.27262944033680286
0.8309182408795602	-1.519889081123492	0.2709662406149827
0.8314178910544727	-1.51890237185332	0.26929957099505136
0.8319175412293853	-1.5179111872788102	0.267629413953223
0.8324171914042978	-1.516915500471613	0.2659557518148221
0.8329168415792104	-1.515915284254722	0.2642785667524081
0.8334164917541229	-1.5149105111993362	0.26259784078386955
0.8339161419290355	-1.5139011536216853	0.26091355577048486
0.834415792103948	-1.5128871835798152	0.2592256934149602
0.8349154422788606	-1.5118685728703094	0.25753423525943525
0.8354150924537731	-1.5108452930249534	0.25583916268343115
0.8359147426286857	-1.5098173153073573	0.25414045690180675
0.8364143928035982	-1.508784610709502	0.25243809896263575
0.8369140429785108	-1.5077471499482673	0.2507320697450815
0.8374136931534233	-1.5067049034618618	0.24902234995722466
0.8379133433283358	-1.5056578414062134	0.24730892013384617
0.8384129935032484	-1.504605933651296	0.24559176063417953
0.8389126436781609	-1.5035491497774043	0.24387085163962957
0.8394122938530735	-1.5024874590713455	0.24214617315143985
0.839911944027986	-1.5014208305225947	0.24041770498833198
0.8404115942028986	-1.500349232819354	0.23868542678409307
0.8409112443778111	-1.4992726343445786	0.23694931798513136
0.8414108945527237	-1.4981910031719068	0.2352093578479792
0.8419105447276362	-1.4971043070615353	0.23346552543675986
0.8424101949025488	-1.4960125134560187	0.23171779962060454
0.8429098450774613	-1.4949155894760089	0.2299661590710306
0.8434094952523739	-1.4938135019159053	0.22821058225926447
0.8439091454272863	-1.4927062172394236	0.22645104745351582
0.844408795602199	-1.4915937015751235	0.22468753271621392
0.8449084457771114	-1.4904759207118212	0.2229200159011923
0.845408095952024	-1.489352840093935	0.22114847465080448
0.8459077461269365	-1.4882244248167498	0.21937288639301095
0.846407396301849	-1.487090639621606	0.21759322833839947
0.8469070464767616	-1.4859514488909775	0.21580947747714457
0.8474066966516741	-1.4848068166435018	0.2140216105759429
0.8479063468265867	-1.4836567065288835	0.21222960417484243
0.8484059970014992	-1.4825010818227224	0.21043343458406072
0.8489056471764118	-1.4813399054212628	0.20863307788070382
0.8494052973513243	-1.480173139836012	0.20682850990546028
0.8499049475262369	-1.4790007471882967	0.20501970625919266
0.8504045977011494	-1.4778226892037032	0.20320664229951083
0.850904247876062	-1.476638927206418	0.20138929313723594
0.8514038980509745	-1.4754494221134657	0.1995676336328262
0.8519035482258871	-1.4742541344288398	0.19774163839272338
0.8524031984007996	-1.4730530242375204	0.1959112817656198
0.8529028485757122	-1.471846051199401	0.1940765378386819
0.8534024987506247	-1.470633174543058	0.19223738043365823
0.8539021489255373	-1.4694143530594637	0.19039378310295296
0.8544017991004498	-1.4681895450955265	0.18854571912559387
0.8549014492753623	-1.466958708547531	0.18669316150312912
0.8554010994502749	-1.4657218008544748	0.18483608295544932
0.8559007496251874	-1.4644787789912355	0.18297445591652012
0.8564003998001	-1.4632295994616278	0.18110825253001836
0.8569000499750125	-1.4619742182913424	0.17923744464490454
0.8573997001499251	-1.4607125910207217	0.17736200381089126
0.8578993503248376	-1.4594446726974124	0.17548190127381832
0.8583990004997502	-1.4581704178688601	0.17359710797092773
0.8588986506746626	-1.4568897805746786	0.17170759452606468
0.8593983008495752	-1.4556027143388455	0.16981333124475725
0.8598979510244877	-1.4543091721617605	0.1679142881092014
0.8603976011994003	-1.4530091065121369	0.16601043477314173
0.8608972513743128	-1.4517024693187377	0.16410174055664628
0.8613969015492254	-1.4503892119619277	0.1621881744407641
0.8618965517241379	-1.4490692852650975	0.1602697050620882
0.8623962018990505	-1.4477426394858666	0.15834630070718267
0.862895852073963	-1.446409224307125	0.1564179293068876
0.8633955022488755	-1.445068988827908	0.15448455843052972
0.8638951524237881	-1.4437218815540753	0.1525461552799845
0.8643948025987006	-1.4423678503887665	0.1506026866836095
0.8648944527736132	-1.4410068426227125	0.1486541190900606
0.8653941029485257	-1.4396388049243078	0.14670041856194735
0.8658937531234383	-1.4382636833294908	0.14474155076939393
0.8663934032983508	-1.4368814232314011	0.14277748098338955
0.8668930534732634	-1.4354919693698238	0.14080817406905782
0.8673927036481759	-1.434095265820423	0.13883359447873492
0.8678923538230885	-1.4326912559837146	0.13685370624490173
0.868392003998001	-1.431279882573834	0.1348684729729609
0.8688916541729136	-1.4298610876070519	0.13287785783384382
0.8693913043478261	-1.428434812390023	0.13088182355645117
0.8698909545227387	-1.4270009975078182	0.1288803324199231
0.8703906046976512	-1.4255595828116572	0.12687334624571442
0.8708902548725637	-1.4241105074063853	0.12486082638950673
0.8713899050474763	-1.4226537096376888	0.12284273373291847
0.8718895552223888	-1.4211891270789978	0.12081902867502468
0.8723892053973014	-1.4197166965181325	0.1187896711236696
0.8728888555722139	-1.418236353943604	0.1167546204865807
0.8733885057471265	-1.416748034530658	0.1147138356622676
0.873888155922039	-1.415251672626959	0.11266727503069526
0.8743878060969515	-1.4137472017379724	0.1106148964437414
0.874887456271864	-1.4122345545120136	0.1085566572154217
0.8753871064467766	-1.410713662724933	0.10649251411185405
0.8758867566216891	-1.4091844572644636	0.10442242334101856
0.8763864067966017	-1.4076468681141974	0.10234634054220848
0.8768860569715142	-1.4061008243371955	0.10026422077527111
0.8773857071464268	-1.4045462540592044	0.09817601850954337
0.8778853573213393	-1.4029830844514701	0.09608168761252729
0.8783850074962519	-1.4014112417131563	0.09398118133826022
0.8788846576711644	-1.3998306510533385	0.09187445231541426
0.8793843078460769	-1.3982412366725585	0.08976145253506689
0.8798839580209895	-1.3966429217439362	0.0876421333381596
0.880383608195902	-1.3950356283938348	0.08551644540264937
0.8808832583708146	-1.3934192776820182	0.08338433873029252
0.8813829085457271	-1.3917937895813677	0.08124576263311509
0.8818825587206397	-1.3901590829570487	0.07910066571949008
0.8823822088955522	-1.388515075545211	0.07694899587988516
0.8828818590704648	-1.3868616839310963	0.07479070027217992
0.8833815092453773	-1.3851988235266481	0.07262572530663647
0.8838811594202899	-1.383526408547506	0.07045401663041281
0.8843808095952024	-1.3818443519894759	0.06827551911170543
0.884880459770115	-1.3801525656043205	0.06609017682340548
0.8853801099450275	-1.3784509598749888	0.06389793302633912
0.8858797601199401	-1.376739443990174	0.06169873015203087
0.8863794102948526	-1.37501792581819	0.059492509784961865
0.8868790604697652	-1.3732863118802239	0.05727921264437401
0.8873787106446777	-1.371544507322791	0.05505877856550841
0.8878783608195902	-1.3697924158895456	0.0528311464803408
0.8883780109945028	-1.368029939892278	0.050596254397741944
0.8888776611694152	-1.3662569801811288	0.048354039383084246
0.8893773113443278	-1.3644734361140645	0.046104437537226504
0.8898769615192403	-1.362679205525435	0.043847383974916304
0.8903766116941529	-1.3608741846936827	0.04158281280250714
0.8908762618690654	-1.3590582683082302	0.039310657095063796
0.891375912043978	-1.3572313494353603	0.037030848872745256
0.8918755622188905	-1.3553933194831678	0.03474331907648633
0.8923752123938031	-1.3535440681655433	0.0324479975429389
0.8928748625687156	-1.3516834834651354	0.03014481297865169
0.8933745127436282	-1.349811451595175	0.027833692933443975
0.8938741629185407	-1.3479278569602795	0.02551456377296514
0.8943738130934533	-1.346032582116212	0.023187350650373317
0.8948734632683658	-1.3441255077282013	0.020851977477159677
0.8953731134432784	-1.3422065125282543	0.018508366893008735
0.8958727636181909	-1.3402754732711653	0.016156440234714183
0.8963724137931034	-1.3383322646891207	0.01379611750409544
0.896872063968016	-1.336376759445124	0.01142731733486685
0.8973717141429285	-1.3344088280847457	0.009049956958426827
0.8978713643178411	-1.3324283389866312	0.0066639521685219714
0.8983710144927536	-1.3304351583114828	0.004269217284741435
0.8988706646676662	-1.328429149949233	0.0018656651147790518
0.8993703148425787	-1.3264101754648419	-0.0005467930845596459
0.8998699650174913	-1.3243780940422818	-0.002968247647678938
0.9003696151924038	-1.32233276242655	-0.005398790541904996
0.9008692653673164	-1.3202740348644626	-0.00783851541061337
0.9013689155422289	-1.318201763042598	-0.010287517617878376
0.9018685657171415	-1.3161157960241754	-0.012745894294666639
0.902368215892054	-1.3140159801830522	-0.015213744386676544
0.9028678660669666	-1.3119021591363584	-0.01769116870386324
0.903367516241879	-1.3097741736741764	-0.0201782699717571
0.9038671664167917	-1.307631861687267	-0.022675152884628666
0.9043668165917041	-1.3054750580922885	-0.025181924160588152
0.9048664667666166	-1.3033035947544354	-0.027698692598719456
0.9053661169415292	-1.3011173004074608	-0.030225569138324998
0.9058657671164417	-1.2989160005708997	-0.03276266692038769
0.9063654172913543	-1.2966995174644296	-0.03531010135135086
0.9068650674662668	-1.2944676699192652	-0.03786799016931266
0.9073647176411794	-1.2922202732863106	-0.04043645351277933
0.9078643678160919	-1.289957139341134	-0.04301561399204896
0.9083640179910045	-1.2876780761854663	-0.04560559676340718
0.908863668165917	-1.285382888145084	-0.04820652960621764
0.9093633183408296	-1.283071375664041	-0.05081854300309442
0.9098629685157421	-1.2807433351948811	-0.05344177022327044
0.9103626186906547	-1.278398559084811	-0.05607634740934303
0.9108622688655672	-1.2760368354575702	-0.05872241366754779
0.9113619190404798	-1.2736579480907755	-0.06138011116175822
0.9118615692153923	-1.2712616762886044	-0.06404958521138153
0.9123612193903049	-1.2688477947494925	-0.06673098439336313
0.9128608695652174	-1.2664160734286771	-0.06942446064849567
0.9133605197401299	-1.2639662773953193	-0.07213016939227984
0.9138601699150425	-1.2614981666838974	-0.07484826963056182
0.914359820089955	-1.2590114961396224	-0.07757892408019684
0.9148594702648676	-1.256506015257571	-0.08032229929502778
0.9153591204397801	-1.2539814680151877	-0.08307856579743975
0.9158587706146927	-1.2514375926978545	-0.0858478982158213
0.9163584207896052	-1.2488741217171282	-0.0886304754282414
0.9168580709645178	-1.2462907814212691	-0.09142648071269993
0.9173577211394303	-1.2436872918976738	-0.09423610190430705
0.9178573713143429	-1.2410633667667366	-0.09705953155980464
0.9183570214892554	-1.238418712966724	-0.09989696712982962
0.918856671664168	-1.2357530305290898	-0.10274861113939589
0.9193563218390804	-1.2330660123438126	-0.10561467137704392
0.919855972013993	-1.230357343914064	-0.10849536109320157
0.9203556221889055	-1.2276267030997206	-0.11139089920828292
0.9208552723638181	-1.2248737598489747	-0.11430151053114476
0.9213549225387306	-1.2220981759174607	-0.11722742598848818
0.9218545727136431	-1.2192996045740447	-0.12016888286593534
0.9223542228885557	-1.2164776902925853	-0.1231261250614637
0.9228538730634682	-1.2136320684287563	-0.12609940335201095
0.9233535232383808	-1.2107623648810566	-0.12908897567407962
0.9238531734132933	-1.2078681957350152	-0.1320951074192404
0.9243528235882059	-1.2049491668895422	-0.13511807174552562
0.9248524737631184	-1.2020048736643156	-0.1381581499057355
0.925352123938031	-1.1990349003869754	-0.14121563159382558
0.9258517741129435	-1.1960388199588061	-0.1442908153105612
0.9263514242878561	-1.1930161933975385	-0.14738400874979116
0.9268510744627686	-1.1899665693557124	-0.15049552920674286
0.9273507246376812	-1.186889483612958	-0.15362570400990722
0.9278503748125937	-1.18378445854044	-0.15677487097817558
0.9283500249875063	-1.180651002535536	-0.15994337890505114
0.9288496751624188	-1.1774886094246333	-0.16313158807190611
0.9293493253373314	-1.1742967578318328	-0.1663398707924281
0.9298489755122439	-1.1710749105110678	-0.1695686119905906
0.9303486256871564	-1.1678225136389617	-0.17281820981469306
0.930848275862069	-1.164538996065575	-0.17608907629021786
0.9313479260369815	-1.161223768519799	-0.17938163801456453
0.9318475762118941	-1.1578762227660062	-0.1826963368969223
0.9323472263868066	-1.15449573070815	-0.1860336309469295
0.9328468765617192	-1.1510816434372186	-0.18939399511605753
0.9333465267366317	-1.1476332902174893	-0.19277792219607337
0.9338461769115443	-1.1441499774066746	-0.196185923779334
0.9343458270864567	-1.1406309873044995	-0.19961853128617463
0.9348454772613694	-1.1370755769237348	-0.2030762970651498
0.9353451274362818	-1.1334829766771333	-0.20655979557248666
0.9358447776111944	-1.1298523889729564	-0.21006962463782133
0.9363444277861069	-1.1261829867111692	-0.2136064068239237
0.9368440779610195	-1.1224739116713445	-0.21717079088909125
0.937343728135932	-1.1187242727825328	-0.22076345336173064
0.9378433783108446	-1.1149331442641752	-0.22438510023773942
0.9383430284857571	-1.1110995636259302	-0.22803646881253523
0.9388426786606696	-1.1072225295129572	-0.23171832966088526
0.9393423288355822	-1.1033009993816083	-0.2354314887792606
0.9398419790104947	-1.0993338869886649	-0.23917678990721275
0.9403416291854073	-1.095320059675325	-0.2429551170462271
0.9408412793603198	-1.0912583354247527	-0.24676739719683624
0.9413409295352324	-1.0871474796694631	-0.25061460333733454
0.9418405797101449	-1.0829862018216245	-0.25449775767052735
0.9423402298850575	-1.0787731514960957	-0.25841793516832134
0.94283988005997	-1.074506914391836	-0.26237626744795106
0.9433395302348826	-1.0701860077927303	-0.2663739470183287
0.9438391804097951	-1.065808875643516	-0.27041223194027514
0.9443388305847077	-1.0613738831502368	-0.2744924509506216
0.9448384807596202	-1.056879310847293	-0.2786160091074976
0.9453381309345328	-1.0523233480646794	-0.2827843940225627
0.9458377811094453	-1.0477040857188982	-0.2869991827559958
0.9463374312843578	-1.0430195083392257	-0.2912620494618152
0.9468370814592704	-1.0382674852270262	-0.29557477388506553
0.9473367316341829	-1.0334457606291338	-0.29993925082899114
0.9478363818090955	-1.0285519427864782	-0.3043575007301406
0.948336031984008	-1.023583491695455	-0.30883168150293766
0.9488356821589206	-1.01853770539085	-0.3133641018438993
0.949335332333833	-1.013411704524697	-0.3179572362200263
0.9498349825087457	-1.0082024149733988	-0.3226137418078972
0.9503346326836581	-1.0029065481543256	-0.3273364777009713
0.9508342828585707	-0.9975205786701564	-0.3321285267655695
0.9513339330334832	-0.9920407188216248	-0.33699322060338543
0.9518335832083958	-0.9864628894329114	-0.34193416817482036
0.9523332333833083	-0.980782686313334	-0.3469552887578351
0.9528328835582209	-0.9749953415271376	-0.35206085006877674
0.9533325337331334	-0.9690956784506674	-0.3572555125640217
0.953832183908046	-0.9630780593500851	-0.36254438118727145
0.9543318340829585	-0.9569363238955058	-0.36793306614445553
0.954831484257871	-0.9506637166148136	-0.3734277547006572
0.9553311344327836	-0.9442528007487007	-0.3790352965350182
0.9558307846076961	-0.9376953552495576	-0.38476330590829705
0.9563304347826087	-0.9309822507024863	-0.3906202848619136
0.9568300849575212	-0.9241032986371397	-0.39661577297662143
0.9573297351324338	-0.9170470668971064	-0.40276053102072634
0.9578293853073463	-0.9098006512187005	-0.4090667683323176
0.9583290354822589	-0.9023493896050458	-0.41554842734567005
0.9588286856571714	-0.8946765009376183	-0.42222154381537413
0.959328335832084	-0.8867626217043777	-0.42910470885441265
0.9598279860069965	-0.8785852033649846	-0.43621967026065983
0.9603276361819091	-0.8701177154046236	-0.4435921280748001
0.9608272863568216	-0.8613285715332418	-0.45125280690694464
0.9613269365317342	-0.8521796515514688	-0.45923893250417397
0.9618265867066467	-0.8426242156381244	-0.4675963157971002
0.9623262368815593	-0.83260387479698	-0.4763823806800825
0.9628258870564718	-0.8220440363363276	-0.48567071664317674
0.9633255372313843	-0.8108467662769714	-0.49555821435104286
0.9638251874062969	-0.7988790153559301	-0.506176837491528
0.9643248375812093	-0.7859518930125673	-0.5177143464962212
0.964824487756122	-0.7717809316122431	-0.5304540318658835
0.9653241379310344	-0.755900370212475	-0.5448604277825531
0.965823788105947	-0.7374426770885915	-0.5617997867768472
0.9663234382808595	-0.7143716320797502	-0.5833069943736053
0.9668230884557721	-0.6777073485621412	-0.6183605438914533
# Fixing line to join up the end-points
0.9668230884557721	-0.6777073485621412	-0.6777073485621412


==> figures/freqplots/l4freqplot/l4m0resonancefreqs.dat <==
# Plot of resonance locations for l=4, m=0
# e	 resonance locations in kappa*Omega
0.004974129353233831	-1.88562232439905242603563183336	-0.00475621132622310977705893237138	0.00475621132622310517324670906512	1.88562232439905242603563183336
0.009948258706467662	-1.88563504776741316469232428009	-0.0095126264123653138491582057643	0.0095126264123653045874494322366	1.88563504776741316469232428009
0.014922388059701492	-1.885656252259527622697841696	-0.0142694490596135425508379591295	0.0142694490596135283197211107469	1.88565625225952762269784169601
0.019896517412935324	-1.88568593619115201985755146795	-0.0190268831517099367917207977855	0.0190268831517099177756718288067	1.88568593619115201985755146795
0.024870646766169156	-1.8857240972013156702214755076	-0.0237851326962783195060698754401	0.0237851326962782957262564092716	1.8857240972013156702214755076
0.029844776119402984	-1.88577073224928656126043383914	-0.0285444018662093434776954160553	0.028544401866209314937342473287	1.88577073224928656126043383914
0.034818905472636816	-1.88582583761066276239559809494	-0.0333048950411239474772241058757	0.0333048950411239141762362979558	1.88582583761066276239559809494
0.03979303482587065	-1.88588940887258424753873417252	-0.0380668168489348077294152847085	0.0380668168489347696667448160568	1.88588940887258424753873417252
0.04476716417910448	-1.88596144092805849015803937049	-0.0428303722075255471608566591993	0.0428303722075255043350302544244	1.88596144092805849015803937049
0.04974129353233831	-1.88604192796939194949602899943	-0.047595766366567554019718890344	0.047595766366567506428985649342	1.88604192796939194949602899943
0.054715422885572136	-1.88613086348071831033483115262	-0.05236320494949436571853745538	0.052363204949494313360920170946	1.88613086348071831033483115264
0.05968955223880597	-1.88622824022961306348458737717	-0.057132893995653693118820387427	0.057132893995653635992182712322	1.88622824022961306348458737717
0.0646636815920398	-1.88633405025778271725902145315	-0.061905040002657295027930529996	0.061905040002657233129891611838	1.88633405025778271725902145315
0.06963781094527363	-1.88644828487081560882934317517	-0.066679849968949062502823474692	0.066679849968948995830816098545	1.88644828487081560882934317517
0.07461194029850746	-1.88657093462697993566967671975	-0.071457531436611837754147840474	0.071457531436611766305421341756	1.88657093462697993566967671975
0.0795860696517413	-1.88670198932505324839680714943	-0.07623829253443367312303843357	0.076238292534433596894661843815	1.88670198932505324839680714943
0.08456019900497512	-1.88684143799116623414403997842	-0.081022342021254431881323209723	0.08102234202125435087018863703	1.88684143799116623414403997842
0.08953432835820896	-1.88698926886464217107060699644	-0.085809889329613844607245353031	0.085809889329613758810071599111	1.88698926886464217107060699644
0.09450845771144278	-1.88714546938281194645881950772	-0.090601144609722362745890116525	0.090601144609722272159226532474	1.88714546938281194645881950772
0.09948258706467662	-1.88731002616478299973215680851	-0.095396318773776394815433901423	0.095396318773776299435664484337	1.88731002616478299973215680851
0.10445671641791045	-1.8874829249941389741451751426	-0.10019562354063977071254555328	0.100195623540639670535893285966	1.8874829249941389741451751426
0.10943084577114427	-1.887664150800545233210643975	-0.104999271480913555853760296519	0.104999271480913450876291732656	1.887664150800545233210643975
0.11440497512437811	-1.8878536876402337163419712725	-0.109807476062416629620159723734	0.109807476062416519837789820864	1.8878536876402337163419712725
0.11937910447761194	-1.88805151867533886872914285575	-0.114620451696099751909830139956	0.114620451696099637318327342782	1.88805151867533886872914285575
0.12435323383084577	-1.88825762615205457897761755315	-0.119438413782416167708799829303	0.119438413782416048303791405815	1.88825762615205457897761755315
0.1293273631840796	-1.88847199137758019016487176384	-0.124261578758172142630681373271	0.124261578758172018407659006271	1.88847199137758019016487176384
0.13430149253731344	-1.88869459469582171113535199523	-0.129090164143881182512775019457	0.129090164143881053467100656074	1.88869459469582171113535199523
0.13927562189054726	-1.88892541546181234025541685929	-0.13392438859164606755574077653	0.133924388591645933682652738367	1.88892541546181234025541685929
0.1442497512437811	-1.88916443201481431842884125664	-0.138764471933593226316501295689	0.138764471933593087611120652231	1.88916443201481431842884125664
0.1492238805970149	-1.88941162165006194660462523936	-0.143610635230884387267016663411	0.143610635230884243724353871341	1.88941162165006194660462523936
0.15419800995024877	-1.8896669605891033296766797841	-0.148463100823330875766122927142	0.148463100823330727381084738191	1.8896669605891033296766797841
0.1591721393034826	-1.88993042394869603765290593917	-0.15332209237963637230069011082	0.15332209237963621906808675076	1.88993042394869603765290593917
0.16414626865671642	-1.89020198570820939999868674942	-0.158187834948294413868301750732	0.15818783494829425578285437207	1.89020198570820939999868674942
0.16912039800995024	-1.89048161867548356351771344324	-0.163060555009167404515654227044	0.163060555009167241572002637931	1.89048161867548356351771344324
0.1740945273631841	-1.8907692944510927410172661265	-0.167940480525774403417968213381	0.167940480525774235610678885181	1.8907692944510927410172661265
0.17906865671641792	-1.89106498339095724989828765765	-0.17282784099831547956858628033	0.172827840998315306892160636186	1.89106498339095724989828765765
0.18404278606965174	-1.89136865456724597885209224482	-0.177722867517460961205340327493	0.177722867517460783654223314161	1.89136865456724597885209224482
0.18901691542288557	-1.8916802757275078186986352174	-0.182625792818934465565018455049	0.182625792818934283133607400105	1.8916802757275078186986352174
0.1939910447761194	-1.89199981325196734121834535651	-0.187536851338919170431805609178	0.187536851338918983114459365599	1.89199981325196734121834535651
0.19896517412935324	-1.89232723210891659821456358332	-0.192456279270317383196141351517	0.19245627927031719098718973145	1.89232723210891659821456358332
0.20393930348258707	-1.89266249580813133201180643424	-0.197384314619894075691601545811	0.197384314619893878585355045174	1.89266249580813133201180643424
0.2089134328358209	-1.89300556635223612752926515763	-0.202321197266335683806082238775	0.20232119726633548179684205413	1.89300556635223612752926515763
0.21388756218905472	-1.89335640418593908367295246607	-0.207267169019256119592355352128	0.207267169019255912674423691031	1.89335640418593908367295246607
0.21886169154228854	-1.89371496814305242603796244868	-0.212222473679182610092929729594	0.212222473679182398260620415388	1.89371496814305242603796244868
0.2238358208955224	-1.89408121539121111099470510829	-0.217187357098554661036236828224	0.217187357098554444283886199973	1.89408121539121111099470510829
0.22880995024875622	-1.89445510137419686949734991774	-0.22216206724377014456779894394	0.222162067243769922889777051821	1.89445510137419686949734991774
0.23378407960199005	-1.89483657975177029284066620763	-0.227146854258313227774765102871	0.227146854258313001165487199215	1.89483657975177029284066620763
0.23875820895522387	-1.89522560233690845657009567293	-0.232141970526999592368714767246	0.232141970526999360822653092815	1.89522560233690845657009567293
0.24373233830845772	-1.8956221190303401962378649616	-0.237147670741375144821576015671	0.237147670741374908333271880545	1.8956221190303401962378649616
0.24870646766169155	-1.89602607775226547198537468016	-0.242164211966305179688949776756	0.242164211966304938253025934749	1.89602607775226547198537468016
0.25368059701492535	-1.89643742437113926909403186659	-0.247191853707791735849602202737	0.247191853707791489460775517799	1.89643742437113926909403186659
0.2586547263681592	-1.89685610262939415844934967648	-0.252230857982057674827812259143	0.252230857982057423480906661768	1.89685610262939415844934967648
0.26362885572139305	-1.89728205406596896266237805088	-0.257281489385936810959646499964	0.257281489385936554649606231095	1.89728205406596896266237805088
0.2686029850746269	-1.89771521793550391722378489803	-0.262344015168610233432378086526	0.262344015168609972154281225923	1.89771521793550391722378489803
0.2735771144278607	-1.8981555311240552567248313059	-0.267418705304729778467318563855	0.267418705304729512216390839334	1.8981555311240552567248313059
0.2785512437810945	-1.89860292806117426729243957328	-0.272505832568970434186430168938	0.272505832568970162958059042267	1.89860292806117426729243957328
0.28352537313432835	-1.89905734062818749946900567047	-0.27760567261205428878785753468	0.277605672612054012577606559295	1.89905734062818749946900567047
0.2884995024875622	-1.89951869806250600027538438473	-0.282718504038289462039602774133	0.282718504038289180843226219167	1.89951869806250600027538438473
0.293473631840796	-1.89998692685778206635274056857	-0.287844608484668287933889045435	0.287844608484668001747346779834	1.89998692685778206635274056857
0.2984477611940298	-1.90046195065972210670165817636	-0.292984270701569839405145337329	0.292984270701569548224617967101	1.90046195065972210670165817636
0.3034218905472637	-1.90094369015735369583527180367	-0.298137778635112700666334925018	0.298137778635112404488239175864	1.90094369015735369583527180367
0.30839601990049753	-1.90143206296953375552783465398	-0.30330542351120469486650115751	0.303305423511204393687505494291	1.90143206296953375552783465398
0.31337014925373136	-1.90192698352647298210894268225	-0.308487499921337059811645168646	0.308487499921336753628685642259	1.90192698352647298210894268225
0.3183442786069652	-1.90242836294603908945766691753	-0.313684305910171327249495018988	0.313684305910171016059791330356	1.90242836294603908945766691753
0.323318407960199	-1.90293610890458811493720355395	-0.318896143064967895895346682343	0.318896143064967579696418452286	1.90293610890458811493720355395
0.32829253731343283	-1.90345012550205888203995101931	-0.324123316606905988471420073015	0.324123316606905667261103305802	1.90345012550205888203995101931
0.33326666666666666	-1.90397031312105067082891317934	-0.329366135484345341271067394135	0.329366135484345015047531121515	1.90397031312105067082891317934
0.3382407960199005	-1.90449656827958815212983147961	-0.334624912468080583005770843899	0.334624912468080251767533935397	1.90449656827958815212983147961
0.3432149253731343	-1.90502878347726062564253936039	-0.339899964248639808855460645425	0.339899964248639472601408769468	1.90502878347726062564253936039
0.3481890547263682	-1.9055668470344044920880020058	-0.345191611535679335568393205379	0.345191611535678994297795925044	1.9055668470344044920880020058
0.353163184079602	-1.90611064292397860569981378338	-0.350500179159527022814504770318	0.350500179159526676527032755927	1.90611064292397860569981378338
0.35813731343283584	-1.9066600505957616099198939324	-0.355825996174926852146206821734	0.355825996174926500841949161627	1.9066600505957616099198939324
0.36311144278606966	-1.90721494479247846321764815815	-0.361169395967037653770215494269	0.361169395967037297449697083781	1.90721494479247846321764815815
0.3680855721393035	-1.9077751953574400130819414921	-0.36653071635973894717613972273	0.366530716359738585840338710154	1.9077751953574400130819414921
0.3730597014925373	-1.90834066703325456572540393944	-0.371910299726296797001587530543	0.371910299726296430651952797594	1.90834066703325456572540393944
0.37803383084577113	-1.90891121925114380915588366535	-0.377308493102442360845725729466	0.37730849310244198948419438245	1.90891121925114380915588366535
0.38300796019900496	-1.90948670591036705042387437925	-0.382725648301915399364234984551	0.382725648301915022993249831134	1.90948670591036705042387437925
0.3879820895522388	-1.91006697514722738569987382538	-0.388162122034524406715700409077	0.388162122034524025338227394161	1.91006697514722738569987382538
0.3929562189054726	-1.9106518690931009842613519791	-0.393618276026774174370072770467	0.393618276026773787989618343333	1.9106518690931009842613519791
0.3979303482587065	-1.91124122362089597149809333949	-0.399094477145110493473056919659	0.399094477145110102093685303115	1.91124122362089597149809333949
0.4029044776119403	-1.9118348680793102646160643206	-0.404591097521830297032688185973	0.404591097521829900659038516854	1.9118348680793102646160643206
0.40787860696517414	-1.91243262501421795534557867172	-0.410108514683703806025364492947	0.410108514683703404662667801859	1.91243262501421795534557867172
0.41285273631840796	-1.91303430987647123724092493509	-0.415647111683353131770721104074	0.415647111683352725424817100844	1.91303430987647123724092493509
0.4178268656716418	-1.91363973071535921314734971054	-0.421207277233429254572981371925	0.421207277233428843250335001773	1.91363973071535921314734971054
0.4228009950248756	-1.91424868785691594279534306107	-0.4267894058436262944205943432	0.426789405843625878128312077167	1.91424868785691594279534306107
0.42777512437810944	-1.91486097356621753057815690286	-0.432393897960568456398658372096	0.432393897960568035144504193827	1.91486097356621753057815690286
0.43274925373134326	-1.9154763716927516140970537237	-0.438021160110600907820765951549	0.438021160110600481613177001062	1.9154763716927516140970537237
0.4377233830845771	-1.91609465729788197267776361653	-0.443671605045511055091761105753	0.443671605045510623939862939382	1.91609465729788197267776361653
0.44269751243781097	-1.91671559626336577962818118887	-0.449345651891201157028025117015	0.449345651891200720941646541134	1.91671559626336577962818118887
0.4476716417910448	-1.91733894487981088753668533987	-0.455043726299326849787175095748	0.455043726299326408776862530802	1.91733894487981088753668533987
0.4526457711442786	-1.91796444941388504119463519688	-0.460766260601908868567369080984	0.460766260601908422644400410475	1.91796444941388504119463519688
0.45761990049751244	-1.91859184565300759657173597604	-0.466513693968916923371683667139	0.466513693968916472548081525127	1.91859184565300759657173597604
0.46259402985074627	-1.91922085842616668130845812851	-0.472286472568815198258081891732	0.472286472568814742546626340946	1.91922085842616668130845812851
0.4675681592039801	-1.91985120109941020819592812566	-0.478085049732048159269863319637	0.47808504973204769868410387092	1.91985120109941020819592812566
0.4725422885572139	-1.92048257504445713980839140498	-0.483909886117433123406554937327	0.483909886117432657960821859848	1.92048257504445713980839140498
0.47751641791044774	-1.92111466907876523166792424204	-0.489761449881412189440600954834	0.489761449881411719150015825205	1.92111466907876523166792424204
0.48249054726368157	-1.92174715887527241848963346471	-0.495640216850100470967001902483	0.495640216850099995847487339678	1.92174715887527241848963346471
0.48746467661691545	-1.92237970633990024492781542443	-0.50154667069404989014965705142	0.50154667069404941021794558319	1.92237970633990024492781542443
0.4924388059701493	-1.9230119589547683887209921479	-0.50748130310562784927523033437	0.50748130310562736454887233968	1.9230119589547683887209921479
0.4974129353233831	-1.92364354908491839911449612403	-0.51344461397888763008502314567	0.51344461397888714058239381661	1.92364354908491839911449612404
0.5023870646766169	-1.92427409324618119453988112726	-0.51943711159178207956868770596	0.51943711159178158530899297146	1.92427409324618119453988112726
0.5073611940298507	-1.92490319133164543553498427595	-0.52545931279054369106759686829	0.52545931279054319207087822103	1.92490319133164543553498427596
0.5123353233830846	-1.92553042579399129075312047835	-0.53151174317602220611677619246	0.5315117431760217024039143594	1.92553042579399129075312047837
0.5173094527363185	-1.92615536078074488412600814427	-0.53759493729173492458103265538	0.53759493729173441617375005138	1.92615536078074488412600814427
0.5222835820895523	-1.92677754121928123133489173601	-0.54370943881334454568536161556	0.54370943881334403260622351883	1.92677754121928123133489173601
0.5272577114427861	-1.92739649184815594962989159037	-0.54985580073923403938419286329	0.54985580073923352165660725058	1.92739649184815594962989159037
0.5322318407960199	-1.92801171619107646598340342363	-0.55603458558179716888298449474	0.5560345855817966465312004734	1.92801171619107646598340342363
0.5372059701492538	-1.92862269546952964334930713951	-0.56224636555900617884385820959	0.56224636555900565189296298325	1.92862269546952964334930713951
0.5421800995024876	-1.9292288874497622347265537181	-0.56849172278575407282303728556	0.56849172278575354129895158893	1.9292288874497622347265537181
0.5471542288557214	-1.92982972521946062299387986929	-0.57477124946439697447637743107	0.5747712494643964384058493699	1.92982972521946062299387986929
0.5521283582089552	-1.93042461588909386141351560901	-0.58108554807384133739422693334	0.58108554807384079680482416392	1.93042461588909386141351560901
0.557102487562189	-1.93101293921246569318642501528	-0.58743523155643015121371773936	0.58743523155642960613381792227	1.93101293921246569318642501528
0.5620766169154229	-1.93159404612056319889976245191	-0.59382092350178055867886817238	0.59382092350178000913764763466	1.93159404612056319889976245191
0.5670507462686567	-1.93216725716228774972996000418	-0.60024325832661106035516319519	0.60024325832661050638258373445	1.93216725716228774972996000418
0.5720248756218905	-1.93273186084510327597131248432	-0.60670288144946816796542038419	0.6067028814494676095922141484	1.93273186084510327597131248432
0.5769990049751244	-1.9332871118680321644414498968	-0.61320044945911819146401238342	0.61320044945911762872166475936	1.9332871118680321644414498968
0.5819731343283582	-1.9338322292387643928502098433	-0.61973663027520780172584104235	0.61973663027520720560024226775	1.9338322292387643928502098433
0.586947263681592	-1.93436639426591407321808583675	-0.62631210329961467400853874849	0.62631210329961407273336780738	1.93436639426591407321808583675
0.5919213930348258	-1.93488874841665184830841205326	-0.63292755955670479693114348716	0.63292755955670419051741990892	1.93488874841665184830841205326
0.5968955223880597	-1.93539839102905304638696677518	-0.63958370182048174970602040779	0.63958370182048113816603818136	1.93539839102905304638696677518
0.6018696517412936	-1.93589437686752054120730749642	-0.64628124472635383005754618836	0.64628124472635321340490453515	1.93589437686752054120730749642
0.6068437810945274	-1.93637571350855703124345358006	-0.65302091486495169725248244861	0.65302091486495107550211751935	1.93637571350855703124345358006
0.6118179104477612	-1.93684135854296166598063581391	-0.65980345085509896937694897578	0.6598034508550983425451664091	1.93684135854296166598063581391
0.6167920398009951	-1.93729021657919669758087223579	-0.66662960339266543251686720499	0.66662960339266480062137548084	1.93729021657919669758087223579
0.6217661691542289	-1.93772113603119534250144180345	-0.67350013527161154240132914382	0.67350013527161090546127365995	1.93772113603119534250144180345
0.6267402985074627	-1.9381329056722443689499484649	-0.68041582137305710211688168157	0.68041582137305646015287947487	1.9381329056722443689499484649
0.6317144278606965	-1.93852425093475367755855870896	-0.6873774486176687958401533203	0.68737744861766814887432834819	1.93852425093475367755855870896
0.6366885572139304	-1.93889382993369705714534197275	-0.69438581587605192825657826001	0.69438581587605127631259714893	1.93889382993369705714534197275
0.6416626865671642	-1.93924022918924682353916690732	-0.70144173383114122602855246111	0.70144173383114056913166062048	1.93924022918924682353916690732
0.646636815920398	-1.9395619590215998245868215258	-0.70854602478580233279364931278	0.7085460247858016709707073029	1.9395619590215998245868215258
0.6516109452736318	-1.93985744858816853846391546691	-0.7156995224079663180195723254	0.71569952240796565129909235642	1.93985744858816853846391546691
0.6565850746268657	-1.94012504053014879501536062272	-0.72290307140460868206607632524	0.72290307140460801047825875264	1.94012504053014879501536062272
0.6615592039800995	-1.94036298519192913174308018473	-0.73015752711473409422098613331	0.73015752711473341779775580145	1.94036298519192913174308018473
0.6665333333333333	-1.94056943437282311888481749834	-0.73746375501021770642496877079	0.73746375501021702520001104175	1.94056943437282311888481749834
0.6715074626865671	-1.94074243456612418365549965283	-0.74482263009185890049139570933	0.74482263009185890049139570933	1.94074243456612418365549965283
0.676481592039801	-1.94087991963543204663204357591	-0.75223503616629878449957847346	0.75223503616629878449957847346	1.94087991963543204663204357591
0.6814557213930348	-1.94097970287249920210987499804	-0.75970186498749361611258403022	0.75970186498749361611258403022	1.94097970287249920210987499804
0.6864298507462686	-1.94103946837440014893868108826	-0.76722401524421312862264205022	0.76722401524421312862264205022	1.94103946837440014893868108826
0.6914039800995024	-1.94105676167052505685517539441	-0.77480239137245765517134346056	0.77480239137245765517134346056	1.94105676167052505685517539441
0.6963781094527364	-1.94102897952161470780600868846	-0.78243790216875157734396793183	0.78243790216875157734396793183	1.94102897952161470780600868846
0.7013522388059702	-1.94095335880363471437591030592	-0.79013145917688263032655580615	0.79013145917688263032655580615	1.94095335880363471437591030592
0.706326368159204	-1.94082696437855833364023458348	-0.79788397481675663988712730532	0.79788397481675663988712730532	1.94082696437855833364023458348
0.7113004975124378	-1.94064667584188224190204759978	-0.80569636021953655938598460296	0.80569636021953655938598460296	1.94064667584188224190204759978
0.7162746268656717	-1.94040917302269551859296819498	-0.81356952272803214486880022402	0.81356952272803214486880022402	1.94040917302269551859296819498
0.7212487562189055	-1.94011092009607227534020135748	-0.82150436301528198777026651639	0.82150436301528198777026651639	1.94011092009607227534020135748
0.7262228855721393	-1.93974814814912397712836580555	-0.82950177176727994680841746408	0.82950177176727994680841746408	1.93974814814912397712836580555
0.7311970149253731	-1.93931683602082666688837981563	-0.83756262586767288760748466136	0.83756262586767288760748466136	1.93931683602082666688837981563
0.736171144278607	-1.93881268921125314118735128296	-0.84568778401279243405921405079	0.84568778401279243405921405079	1.93881268921125314118735128296
0.7411452736318408	-1.93823111662752074125393902261	-0.85387808167433617955893061898	0.85387808167433617955893061898	1.93823111662752074125393902261
0.7461194029850746	-1.93756720490093019944748831033	-0.86213432531409032323877575372	0.86213432531409032323877575372	1.93756720490093019944748831033
0.7510935323383084	-1.93681568997160217618127944529	-0.87045728573993265363592574352	0.87045728573993265363592574352	1.93681568997160217618127944529
0.7560676616915423	-1.93597092559243159918384233169	-0.87884769047454505825414140978	0.87884769047454505825414140978	1.93597092559243159918384233169
0.7610417910447761	-1.935026848352187415222679313	-0.88730621498728027111992645852	0.88730621498728027111992645852	1.935026848352187415222679313
0.7660159203980099	-1.93397693875664730802466961577	-0.89583347261483805142905109456	0.89583347261483805142905109456	1.93397693875664730802466961577
0.7709900497512437	-1.9328141778350231641975146794	-0.90443000296704176041369582804	0.90443000296704176041369582804	1.9328141778350231641975146794
0.7759641791044776	-1.93153099865446808626304322758	-0.91309625857912418814193220209	0.91309625857912418814193220209	1.93153099865446808626304322758
0.7809383084577114	-1.93011923202554404760836048408	-0.92183258953037126250416794643	0.92183258953037126250416794643	1.93011923202554404760836048408
0.7859124378109452	-1.92857004556295486331346591716	-0.93063922569930110685327874316	0.93063922569930110685327874316	1.92857004556295486331346591716
0.7908865671641792	-1.92687387512464153761137029213	-0.93951625626599692859032461548	0.93951625626599692859032461548	1.92687387512464153761137029213
0.795860696517413	-1.92502034748357347087245553187	-0.94846360600055233567843644277	0.94846360600055233567843644277	1.92502034748357347087245553187
0.8008348258706468	-1.92299819288411900625592137572	-0.9574810077900579402999875575	0.9574810077900579402999875575	1.92299819288411900625592137572
0.8058089552238806	-1.92079514589107275311497811041	-0.96656797075167748131264559625	0.96656797075167748131264559625	1.92079514589107275311497811041
0.8107830845771145	-1.91839783264461369541363707719	-0.97572374315173187751065436457	0.97572374315173187751065436457	1.91839783264461369541363707719
0.8157572139303483	-1.91579164227648643385188165453	-0.98494726919474384537906898894	0.98494726919474384537906898894	1.91579164227648643385188165453
0.8207313432835821	-1.91296057980606798214101023226	-0.9942371385549578816060460474	0.9942371385549578816060460474	1.91296057980606798214101023226
0.8257054726368159	-1.90988709729994898314894860386	-1.0035915272867715200318898226	1.0035915272867715200318898226	1.90988709729994898314894860386
0.8306796019900498	-1.90655189941984808624190514222	-1.01300812845793905586650789466	1.01300812845793905586650789466	1.90655189941984808624190514222
0.8356537313432836	-1.90293371866830690268355647982	-1.02248407048490945649749714226	1.02248407048490945649749714226	1.90293371866830690268355647982
0.8406278606965174	-1.89900905462705063628070778773	-1.03201582069301378986723251265	1.03201582069301378986723251265	1.89900905462705063628070778773
0.8456019900497512	-1.89475187021334549380809249154	-1.04159907104872103720978377808	1.04159907104872103720978377808	1.89475187021334549380809249154
0.850576119402985	-1.89013323638158548819717202351	-1.05122860228129150300952358024	1.05122860228129150300952358024	1.89013323638158548819717202351
0.8555502487562189	-1.88512091467302968739429931611	-1.06089812167916056330000495115	1.06089812167916056330000495115	1.88512091467302968739429931611
0.8605243781094527	-1.87967886443538493250895893802	-1.07060006864764451128631310498	1.07060006864764451128631310498	1.87967886443538493250895893802
0.8654985074626865	-1.87376665821944347181173185623	-1.08032538056064923684260428428	1.08032538056064923684260428428	1.87376665821944347181173185623
0.8704726368159204	-1.86733878457224270737672275957	-1.09006320940773265289642901231	1.09006320940773265289642901231	1.86733878457224270737672275957
0.8754467661691542	-1.86034381185558666420789160476	-1.09980057705817939600766639108	1.09980057705817939600766639108	1.86034381185558666420789160476
0.8804208955223881	-1.85272337936811332084034124831	-1.10952195339368942833255641131	1.10952195339368942833255641131	1.85272337936811332084034124831
0.8853950248756219	-1.84441097229789001317106557532	-1.11920873675363406750858932386	1.11920873675363406750858932386	1.84441097229789001317106557532
0.8903691542288558	-1.83533042397352919142982594702	-1.12883860958602954159060211841	1.12883860958602954159060211841	1.83533042397352919142982594702
0.8953432835820896	-1.82539407121519742546857658214	-1.13838473315536702784947571203	1.13838473315536702784947571203	1.82539407121519742546857658214
0.9003174129353234	-1.81450046442770117471082961581	-1.147814732498523647077382373	1.147814732498523647077382373	1.81450046442770117471082961581
0.9052915422885572	-1.80253150065792003707516625367	-1.15708940481133216601526417601	1.15708940481133216601526417601	1.80253150065792003707516625367
0.9102656716417911	-1.78934880103947891092368774971	-1.16616105837275400163285077465	1.16616105837275400163285077465	1.78934880103947891092368774971
0.9152398009950249	-1.77478908765839251260011810926	-1.17497135059438257795405913684	1.17497135059438257795405913684	1.77478908765839251260011810926
0.9202139303482587	-1.75865821940771524179360474652	-1.1834484355710928566862131645	1.1834484355710928566862131645	1.75865821940771524179360474652
0.9251880597014925	-1.74072340719333528223379617805	-1.19150314119956838935593210667	1.19150314119956838935593210667	1.74072340719333528223379617805
0.9301621890547264	-1.72070292304587254413438227552	-1.19902375147891666623196512238	1.19902375147891666623196512238	1.72070292304587254413438227552
0.9351363184079602	-1.69825230960294138833105267589	-1.20586873003764946756849293898	1.20586873003764946756849293898	1.69825230960294138833105267589
0.940110447761194	-1.67294563126816010191086328208	-1.21185630590599232217659267723	1.21185630590599232217659267723	1.67294563126816010191086328208
0.9450845771144278	-1.64424960720270803058832903244	-1.21674908396475820161851644559	1.21674908396475820161851644559	1.64424960720270803058832903244
0.9500587064676617	-1.61148743941656715004396263025	-1.22023035915635878565051886605	1.22023035915635878565051886605	1.61148743941656715004396263025
0.9550328358208955	-1.57378781019470082776102648679	-1.22186564938772175962389250373	1.22186564938772175962389250373	1.57378781019470082776102648679
0.9600069651741293	-1.53001360101827832984114132713	-1.2210353912574888500287313014	1.2210353912574888500287313014	1.53001360101827832984114132713
0.9649810945273631	-1.47866901892497374724579083649	-1.2168035982318184823909715542	1.2168035982318184823909715542	1.47866901892497374724579083649
0.969955223880597	-1.41782005428610946986038519823	-1.20761435909176797152376569887	1.20761435909176797152376569887	1.41782005428610946986038519823
0.9749293532338309	-1.34531033191320010691134848955	-1.19037408664912470377292374062	1.19037408664912470377292374062	1.34531033191320010691134848955
0.9799034825870647	-1.26138213725646343436918679713	-1.15641758469266499289862609404	1.15641758469266499289862609404	1.26138213725646343436918679713
0.9848776119402985	-1.18065503994036481697407400737	-1.07627960435489748074186554146	1.07627960435489748074186554146	1.18065503994036481697407400737
0.9898517412935324	-1.10588137057572114751999747165	-0.91674396522035133189429020668	0.91674396522035133189429020668	1.10588137057572007132205019618
0.9948258706467662	-0.98744873117851612462530256006	-0.64306923104882140485753026453	0.64306923104882140485753026453	0.98744873117851513740818924023
0.9998	-0.488602571860464113614227896755	-5.788759162666836996139985933`1.5464174491003655*^-30-0.232639272006475705113190305427011837815856181499473183864`29.69897000433602*I	-5.788759162666836894531609108`1.5464174491003655*^-30+0.232639272006475705113190305415434319490522507608801588758`29.69897000433602*I	0.488602571860463625435809984975
0.9999	-0.41399011963412637632445163685	-0.218496571346990047275981754013082355592867971133155635165`29.301029995663978*I	0.218496571346990047275981754013082355592867971133155635165`29.301029995663978*I	0.413990119634125963745539482111
0.9999333333333333	-0.375335517150388569613339284622	-0.206169466050703719436043516786652853675672721936796870164`29.301029995663978*I	0.206169466050703719436043516786652853675672721936796870164`29.301029995663978*I	0.375335517150388379438910785017
0.99995	-0.349984775414305374083221377775	-0.196613160432163329759104176283415399121391410240700548135`29.301029995663978*I	0.196613160432163329759104176283415399121391410240700548135`29.301029995663978*I	0.34998477541430502494240501555
0.99996	-0.331444385871104006294946127542	-2.334495796745162853619030514`1.2423012484771225*^-30+0.188976084202782681743770438919711968247081557734996895645`29.69897000433602*I	-2.334495796745162256927800083`1.2423012484771225*^-30-0.188976084202782681743770438925035821940777226385253195183`29.69897000433602*I	0.331444385871103825214949427897
0.9999666666666667	-0.316993074644369699888864482459	-2.442567972960639615879965631`1.276678362806046*^-30+0.182676757094302396891090371559350461264772701470814188479`29.69897000433602*I	-2.44256797296063892872161122`1.276678362806046*^-30-0.182676757094302396891090371564980623020651683269265523323`29.69897000433602*I	0.316993074644369383153939420918
0.9999714285714286	-0.305246354714053827984283570538	-2.529758928870835707121885877`1.3047684379239572*^-30+0.177347755869485237914798616625946243462469993866174898826`29.69897000433602*I	-2.529758928870834938097935081`1.3047684379239572*^-30-0.177347755869485237914798616631825166834456339079330827983`29.69897000433602*I	0.305246354714053569182555090389
0.999975	-0.295409418005827882425271926587	-2.602204986797276578567984648`1.328440576237116*^-30+0.172749152888788954091654178471541258389194849025538261125`29.69897000433602*I	-2.602204986797275734647663076`1.328440576237116*^-30-0.172749152888788954091654178477627912354353844173747849696`29.69897000433602*I	0.29540941800582759069503167559
0.9999777777777777	-0.286986374981797587483884684532	-2.663749257514867928816336893`1.3488479929347355*^-30+0.168717583531682479219749809186384888420413125620943302154`29.69897000433602*I	-2.663749257514867015767944349`1.3488479929347355*^-30-0.168717583531682479219749809192648712262145567445481343482`29.69897000433602*I	0.286986374981797302953591319251
0.99998	-0.279648338417326150109794830918	-2.716945270349423432890119091`1.366750099814316*^-30+0.165137531410201953800512481949773551500787563283910340484`29.69897000433602*I	-2.71694527034942245557378078`1.366750099814316*^-30-0.165137531410201953800512481956191006726035620702218010277`29.69897000433602*I	0.279648338417325994318623697242
0.9999818181818182	-0.273166712163351405853627432804	-2.763568937001813331626149659`1.3826723676009487*^-30+0.16192463722058964890178570598438600035281276128902308263`29.69897000433602*I	-2.763568937001812294198034898`1.3826723676009487*^-30-0.161924637220589648901785705990938468589212767593789178553`29.69897000433602*I	0.273166712163351135088629163501
0.9999833333333333	-0.267376593893081299935530177729	-2.804901066881138816379331206`1.3969928370431137*^-30+0.159015591274930854937755430620837826235386712896367873854`29.69897000433602*I	-2.804901066881137722438888833`1.3969928370431137*^-30-0.159015591274930854937755430627510259077065609869421212247`29.69897000433602*I	0.267376593893081033661862439624
0.9999846153846154	-0.262155381153523681204083271174	-2.841893188354217945038647308`1.4099921788950398*^-30+0.156361767140161477406903703452390708566123027617489305919`29.69897000433602*I	-2.841893188354216797736784369`1.4099921788950398*^-30-0.156361767140161477406903703459170723153923858156109530158`29.69897000433602*I	0.262155381153523419048702217254
0.9999857142857143	-0.257409609394144763296399395153	-2.875269848588114612354472307`1.4218842549285065*^-30+0.153925067623374906330921565906440264208920838228492632305`29.69897000433602*I	-2.875269848588113414475280591`1.4218842549285065*^-30-0.153925067623374906330921565913317516041574003492309263541`29.69897000433602*I	0.257409609394144561997743038637
0.9999866666666667	-0.253066506833924243172720970154	-2.905594374903684898630081319`1.4328356114779577*^-30+0.151675128803459067584081611404724289594656654836508738191`29.69897000433602*I	-2.905594374903683652653357475`1.4328356114779577*^-30-0.151675128803459067584081611411690024772740322804050271688`29.69897000433602*I	0.253066506833923995132643491499
0.9999875	-0.249068381513811898718130321178	-2.93331263452711096181895353`1.442978377139852*^-30+0.149587386168062312415865798718579174703105308928899543382`29.69897000433602*I	-2.933312634527109669969410532`1.442978377139852*^-30-0.149587386168062312415865798725625902270718987924223372289`29.69897000433602*I	0.249068381513811650474988050128
0.9999882352941176	-0.245368777225695455284266994124	-2.958783024556562342391580806`1.4524190654304745*^-30+0.147641704617260758019496163169484434648767686386470322636`29.69897000433602*I	-2.958783024556561006677467829`1.4524190654304745*^-30-0.147641704617260758019496163176605681657332710881923207519`29.69897000433602*I	0.245368777225695218791253333726
0.9999888888888889	-0.241929772005951833026479754034	-2.982297554525463407920138233`1.4612447449314576*^-30+0.145821387177142586752105454763886063795971268423591589859`29.69897000433602*I	-2.982297554525462030164486977`1.4612447449314576*^-30-0.14582138717714258675210545477107618877697607097455480022`29.69897000433602*I	0.2419297720059517067077272649
0.9999894736842105	-0.238720036415190294980507942434	-3.004096999666572267254183915`1.4695274655355888*^-30+0.144112444136914356985790054149541195742610482603605637126`29.69897000433602*I	-3.004096999666570849120385633`1.4695274655355888*^-30-0.144112444136914356985790054156795244325471591050276821959`29.69897000433602*I	0.238720036415190070700458941033
0.99999	-0.235713410058788747862235838649	-3.02438200722369333449366462`1.4773274988289984*^-30+0.142503045080636971231000676939703469646949623033094917514`29.69897000433602*I	-3.024382007223691877506087943`1.4773274988289984*^-30-0.142503045080636971231000676947017061173146327069837394466`29.69897000433602*I	0.235713410058788517499528421561
0.9999904761904762	-0.23288783959405007665696292485	-3.043321378873633085813279589`1.4846957533089955*^-30+0.14098310181484406093017098505390737356031406443220514343`29.69897000433602*I	-3.043321378873631591374808002`1.4846957533089913*^-30-0.140983101814844060930170985061276610884230289527353131518`29.69897000433602*I	0.232887839594049844412865057742
0.999990909090909	-0.230224573946611012575307768985	-3.061058343593974821541814766`1.4916756035921916*^-30+0.139543946585183156651706815581344587343135345780923861482`29.69897000433602*I	-3.061058343593973290948291184`1.4916756035921916*^-30-0.139543946585183156651706815588765984242818076618073237045`29.69897000433602*I	0.230224573946610784956907963272
0.9999913043478261	-0.227707545822305616124875772901	-3.077715375104121298274031648`1.4983042958061106*^-30+0.13817808073789367222651944098891037064448894980751185548`29.69897000433602*I	-3.077715375104119732726311978`1.4983042958061106*^-30-0.138178080737893672226519440996380792790651801710682316897`29.69897000433602*I	0.227707545822305398471203429301
0.9999916666666666	-0.225322890327861500322194758569	-3.093397938377682029339607183`1.5046140414102078*^-30+0.136878976193554739394691435817101582786402644814682009099`29.69897000433602*I	-3.093397938377680429954305662`1.5046140414102078*^-30-0.136878976193554739394691435824618199279900994796892248641`29.69897000433602*I	0.225322890327861368208485565492
0.999992	-0.223058565971325229614884119703	-3.108197436762690745114018446`1.5106328785540317*^-30+0.135640917022975503756757938824242850412347340806076373194`29.69897000433602*I	-3.108197436762689112932256073`1.5106328785540317*^-30-0.135640917022975503756757938831803093652624391102541783354`29.69897000433602*I	0.22305856597132500859210732988
0.9999923076923077	-0.220904053122360557067969844617	-3.122193554559487155410557159`1.516385357651698*^-30+0.134458871832304470838844052126342150493924823778194989422`29.69897000433602*I	-3.122193554559485491405612096`1.516385357651698*^-30-0.134458871832304470838844052133943682682290875277821789494`29.69897000433602*I	0.220904053122360353191566817217
0.9999925925925925	-0.218850111786613405718353204619	-3.135456136927312003269034927`1.521893092395221*^-30+0.133328390073750598962212936737283428324484672504643676969`29.69897000433602*I	-3.135456136927310308353025378`1.521893092395221*^-30-0.133328390073750598962212936744924113301295518735796755364`29.69897000433602*I	0.218850111786613190200738879861
0.9999928571428571	-0.216888585302301551762992857592	-3.148046711801789444870111242`1.5271752066014679*^-30+0.132245517121402509089619417700421525913932620935400217968`29.69897000433602*I	-3.148046711801787719899849394`1.5271752066014679*^-30-0.13224551712140250908961941770809940532104627568429718593`29.69897000433602*I	0.216888585302301335630423962375
0.9999931034482759	-0.215012239953043443652570104946	-3.160019732016005736233681047`1.5322486995864042*^-30+0.131206724200270664025107958028544031218608549360799209552`29.69897000433602*I	-3.160019732016003982015592498`1.5322486995864042*^-30-0.131206724200270664025107958036257304197331765138271403884`29.69897000433602*I	0.21501223995304323022846023694
0.9999933333333333	-0.213214632935322474204698687062	-3.171423596694146733444173622`1.5371287472079949*^-30+0.130208850172581698324138945997974611142097707706444490943`29.69897000433602*I	-3.171423596694144950739008363`1.5371287472079949*^-30-0.130208850172581698324138946005721616942488157377850265071`29.69897000433602*I	0.21321463293532226690408877688
0.9999935483870968	-0.211490002905885212652660310219	-3.182301497008091000183812037`1.5418289516636754*^-30+0.129249052864819264078906937588671513096725314374780432575`29.69897000433602*I	-3.18230149700808918971039241`1.5418289516636754*^-30-0.129249052864819264078906937596450716100811438834014183596`29.69897000433602*I	0.21149000290588500347561375549
0.99999375	-0.209833178655846821668697542902	-3.192692121051590202945197775`1.5463615501320445*^-30+0.128324768128389920693154776566549456982394745353944216253`29.69897000433602*I	-3.192692121051588365383966951`1.5463615501320445*^-30-0.128324768128389920693154776574359433741705062348016655329`29.69897000433602*I	0.209833178655846689783203573246
0.9999939393939394	-0.208239502446106675114711280833	-3.202630244862408494828508518`1.5507375901096683*^-30+0.127433675212427611423863792002228274114153307837547947134`29.69897000433602*I	-3.20263024486240663082448353`1.5507375901096683*^-30-0.127433675212427611423863792010067702078161681355456872876`29.69897000433602*I	0.208239502446106505782103237925
0.9999941176470588	-0.206704765284520378457095045724	-3.212147230792558779105012328`1.5549670776047717*^-30+0.126573667321883574280816467998240765453980891703761025532`29.69897000433602*I	-3.212147230792556889270854614`1.5549670776047717*^-30-0.126573667321883574280816468006108413125944060753212239192`29.69897000433602*I	0.206704765284520242434512670492
0.9999942857142857	-0.205225151993688043280992102242	-3.221271449985134431870111422`1.5590591030622716*^-30+0.125742826461092186422795138284231128903773659577337507341`29.69897000433602*I	-3.221271449985132516788422922`1.5590591030622716*^-30-0.125742826461092186422795138292125847207833679100164794315`29.69897000433602*I	0.20522515199368785288833437744
0.9999944444444444	-0.203797194355208191894918829071	-3.230028642302977852006999087`1.563021948905579*^-30+0.124939401839375352014287731114694182948508252576290350474`29.69897000433602*I	-3.230028642302975912232586065`1.563021948905579*^-30-0.124939401839375352014287731122614897629727908845085735127`29.69897000433602*I	0.203797194355207992421871699066
0.9999945945945946	-0.202417730954957687566585829499	-3.23844222441001553919082557`1.566863181813818*^-30+0.124161791253297514279346065171733034114854759220191379745`29.69897000433602*I	-3.238442224410013575252659461`1.566863181813818*^-30-0.124161791253297514279346065179678739024199800199198591568`29.69897000433602*I	0.202417730954957486302922474074
0.9999947368421053	-0.201083872618518836891827287572	-0.123408524969009502528782588024457609350810185935627145186`29.301029995663978*I	0.123408524969009502528782588024457609350810185935627145186`29.301029995663978*I	0.201083872618518636800141736584
0.9999948717948718	-0.199792972534016552551996772276	-0.122678251714486976739243943549606334838232534713531461755`29.301029995663978*I	0.122678251714486976739243943549606334838232534713531461755`29.301029995663978*I	0.199792972534016354989061275472
0.999995	-0.198542600324504277507910420018	-0.121969726460449791700852595512287691167195929156611130285`29.301029995663978*I	0.121969726460449791700852595512287691167195929156611130285`29.301029995663978*I	0.198542600324504084563640214164
0.9999951219512195	-0.197330519463483505634693263478	-0.121281799724174661093104655297634316378961818713089862163`29.301029995663978*I	0.121281799724174661093104655297634316378961818713089862163`29.301029995663978*I	0.197330519463483316802774737242
0.999995238095238	-0.196154667532576939187725627566	-0.120613408175203025201146867573602859681585183574783588017`29.301029995663978*I	0.120613408175203025201146867573602859681585183574783588017`29.301029995663978*I	0.196154667532576743694149296127
0.9999953488372093	-0.195013138905436002208188563905	-0.119963566358336554582954962352876259021517989550869900262`29.301029995663978*I	0.119963566358336554582954962352876259021517989550869900262`29.301029995663978*I	0.195013138905435895431817913061
0.9999954545454546	-0.193904169510963538946356974104	-0.119331359379031667248449504878466674295521506271410336701`29.301029995663978*I	0.119331359379031667248449504878466674295521506271410336701`29.301029995663978*I	0.193904169510963398819961938894
0.9999955555555555	-0.192826123385196407471828784267	-0.118715936420693974769570898433287727021853217420378563288`29.301029995663978*I	0.118715936420693974769570898433287727021853217420378563288`29.301029995663978*I	0.192826123385196270278370470049
0.9999956521739131	-0.191777480767298795712071091705	-0.11811650498348294800569133396001455870435599617961840468`29.301029995663978*I	0.11811650498348294800569133396001455870435599617961840468`29.301029995663978*I	0.191777480767298608309899439486
0.9999957446808511	-0.19075682753307777769297511799	-0.117532325750891340856967153742660189573889661225749426654`29.301029995663978*I	0.117532325750891340856967153742660189573889661225749426654`29.301029995663978*I	0.190756827533077607281128486606
0.9999958333333333	-0.189762845790827769519925064346	-0.116962708004215378690659546363225832775589535034890893932`29.301029995663978*I	0.116962708004215378690659546363225832775589535034890893932`29.301029995663978*I	0.18976284579082758558221412312
0.9999959183673469	-0.18879430549038706179476211287	-0.11640700551659895460655675269724146641475495193806800509`29.301029995663978*I	0.11640700551659895460655675269724146641475495193806800509`29.301029995663978*I	0.188794305490386875220464195911
0.999996	-0.187850056918038158002817944685	-0.115864612868032366262204854341337618753846949418575069245`29.301029995663978*I	0.115864612868032366262204854341337618753846949418575069245`29.301029995663978*I	0.187850056918037971292833841624
0.9999960784313725	-0.18692902396809283272263990549	-0.115334962130846062789612011571773141919227955483901227595`29.301029995663978*I	0.115334962130846062789612011571773141919227955483901227595`29.301029995663978*I	0.18692902396809264704675261489
0.9999961538461538	-0.186030198097307077758189885301	-0.114817519882130709865132532309483141575141965316264903311`29.301029995663978*I	0.114817519882130709865132532309483141575141965316264903311`29.301029995663978*I	0.186030198097306893907891423601
0.9999962264150943	-0.185152632881179480537877564212	-0.114311784505353947465360413929499124340878275045546834133`29.301029995663978*I	0.114311784505353947465360413929499124340878275045546834133`29.301029995663978*I	0.185152632881179299828559695114
0.9999962962962963	-0.184295439102112174692751367762	-0.113817283748408329396568719966300445430760326019056678071`29.301029995663978*I	0.113817283748408329396568719966300445430760326019056678071`29.301029995663978*I	0.184295439102111997672011916429
0.9999963636363637	-0.183457780308691485006401670453	-0.113333572509558551119846746744823927900243061056938489881`29.301029995663978*I	0.113333572509558551119846746744823927900243061056938489881`29.301029995663978*I	0.183457780308691307546487603192
0.9999964285714286	-0.182638868793249403383432805168	-0.112860230826377672240794094094007165712186189292101589645`29.301029995663978*I	0.112860230826377672240794094094007165712186189292101589645`29.301029995663978*I	0.182638868793249224394091001627
1.0 	0.0	0.0	0.0	0.0


==> figures/freqplots/l4freqplot/l4m1resonancefreqs.dat <==
"# Plot of resonance locations for l=4, m=0
# e	 resonance locations in kappa*Omega"
0.004974129353233831	-1.88652917113383573199592579002	-0.0062045793218920804263009410156	-0.00222311759093268625175979356759	0.00297878111826663083573764803172	1.88471289315353468830408187376
0.009948258706467662	-1.8874461050159485052548893486	-0.012409326472796957485145624449	-0.00444639687046826284045999790407	0.0059577111895441333917862560972	1.88381365258250471946714629878
0.014922388059701492	-1.88836883218184234684814089047	-0.0186144093022501926787127781437	-0.0066699995707443677860294265346	0.008936939201734181027831891398	1.88292041238010379207013548398
0.019896517412935324	-1.88929729940458313019221593441	-0.024819995700833068654864737436	-0.0088940875109953731759416637495	0.0119166142125402202902916928158	1.88203322293816691994697627297
0.024870646766169156	-1.8902314528417529592383211077	-0.0310262536206957771327341092474	-0.0111188226411688915105462775577	0.0148968853844188040987559521289	1.88115213412470638960035416391
0.029844776119402984	-1.89117123801749626945000509331	-0.0372333510960810166828455640718	-0.0133443670856241294853831744737	0.0178779020195915215478932480533	1.88027719529658968595959486146
0.034818905472636816	-1.89211659980377215372835781361	-0.0434414562638480367319164447327	-0.015570883186939522319810766814	0.0208598135951378245903187750992	1.87940845531149072027783222847
0.03979303482587065	-1.89306748240079955514656606341	-0.0496507373839971492345377742643	-0.0177985335498572009954885931921	0.0238427697981891389467893058718	1.87854596253911789220772020673
0.04476716417910448	-1.89402382931668081544944901974	-0.055861362860194653633129806547	-0.0200274810853920025327524492419	0.0268269205612447557510099004677	1.87768976487172144605219534108
0.04974129353233831	-1.89498558334618789463641258838	-0.062073501260298041211705560293	-0.0222578890551329216857111820967	0.0298124160976301318373005843259	1.87683990973388150486375284235
0.054715422885572136	-1.89595268654869438014181655564	-0.06828732133688124990996760969	-0.0244899211157651230245769862442	0.0327994069371183804440999155271	1.87599644409157708317882562385
0.05968955223880597	-1.89692508022523518166189035617	-0.074502992047759631129382170129	-0.0267237413638408856200005406774	0.0357880439617359106991368221771	1.87515941446053528740913116283
0.0646636815920398	-1.89790270489467455699463415995	-0.080720682576514165591752394733	-0.028959514380828138903186757911	0.0387784784417733738755641210848	1.87432886691385880991780197136
0.06963781094527363	-1.8988855002689618327292579465	-0.086940562353014325444108035115	-0.0311974052784655682688524431453	0.0417708620720232974051713411216	1.87350484708892870618867740926
0.07461194029850746	-1.89987340522745286853547193447	-0.093162801073938824030357662945	-0.0334375797444536232005010251571	0.0447653470082660343887261233821	1.872687400193578311804312286
0.0795860696517413	-1.90086635779027396236313847029	-0.099387568723293322500886183963	-0.0356802040885111497793269087127	0.0477620859040259272802041075696	1.87187657101153300467455418022
0.08456019900497512	-1.90186429509070350317563302207	-0.105615035592923973076395609425	-0.0379254452888277941036046083046	0.050761231947619880009798635327	1.87107240390710934552812357096
0.08953432835820896	-1.90286715334654524490643813765	-0.111845372303025471626197396083	-0.0401734710389427841794903162632	0.053762938899520853562918461904	1.87027494282916593344419844293
0.09450845771144278	-1.9038748678304655970338694641	-0.118078749822642066506400448295	-0.042424449795081196099759320006	0.05676736113005914650703630983	1.86948423131429709042532751112
0.09948258706467662	-1.90488737283926580027464903711	-0.124315339490159725495821063508	-0.0446785508239793467303978690166	0.059774653657484694760164634677	1.86870031248925923687008104339
0.10445671641791045	-1.90590460166205827702964739941	-0.130555313033787397266021056242	-0.0469359442512315306770690629732	0.062784972186414024677099062332	1.86792322907261853536470102822
0.10943084577114427	-1.90692648654731481185515742841	-0.136798842592025017144628771905	-0.0491968011101909350828001661469	0.065798473146685920995474114404	1.86715302337560706043694782732
0.11440497512437811	-1.90795295866875252370408065578	-0.143046100734115597916192528914	-0.051461293391458222973833610969	0.068815313732650327087865533673	1.86638973730217339363980007658
0.11937910447761194	-1.90898394809002183513780372168	-0.149297260480478413904475237817	-0.053729594092991975665173564142	0.071835651942915480116944763607	1.86563341234821214326249490491
0.12435323383084577	-1.91001938372815882012385295836	-0.155552495323119929355877087518	-0.056001877270875928490774434732	0.074859646620578798951927694502	1.86488408959995544266253608568
0.1293273631840796	-1.91105919331576241718382589426	-0.161811979246018738861181488821	-0.058278318090778723256163600025	0.077887457493967588997919689165	1.8641418097315079870798265425
0.13430149253731344	-1.91210330336185502410815530004	-0.168075886745480376775954300703	-0.060559092880142736838897559869	0.08091924521791620639701733525	1.86340661300150562206956071059
0.13927562189054726	-1.91315163911138293955169322885	-0.174344392850457412784630256881	-0.062844379181139429898906052757	0.083955171415606935425583700088	1.86267853924887589342857224309
0.1442497512437811	-1.91420412450331098066869241789	-0.180617673142829780240830914817	-0.065134355804429594424265778534	0.08699539872100247844567094415	1.86195762788767730454893093083
0.1492238805970149	-1.91526068212726337938118641058	-0.18689590377763978092600675195	-0.067429202883767865654403204114	0.090040090821898638647988819575	1.86124391790099229815986516321
0.15419800995024877	-1.91632123317866073746831958251	-0.193179261503275672489415770736	-0.069729101931491904731848201119	0.093089412503626493298191751041	1.86053744783384718083427539022
0.1591721393034826	-1.91738569741230039668727785927	-0.199467923681597171015650611336	-0.0720342358949377552942546307	0.096143529693434110591129662325	1.85983825578513033561433367829
0.16414626865671642	-1.91845399309432504854388878768	-0.2057620683079955887146777663	-0.07434478921382403231433268344	0.099202609505578657930557488124	1.85914637939847811556417151053
0.16912039800995024	-1.91952603695252176273861162338	-0.212061874031380673289343195646	-0.076660947878648817141863037128	0.102266820287160584967721037286	1.85846185585209577361623673987
0.1740945273631841	-1.9206017441248908469748668189	-0.218367520174085518583887236369	-0.0789828994901444113525221738	0.105336331664732442619866604648	1.85778472184747865606801651661
0.17906865671641792	-1.92168102810642105659686170352	-0.224679186751680172951627194289	-0.081310833319836446261686114561	0.108411314591715821207401243664	1.85711501359699666250827490597
0.18404278606965174	-1.9227638006940046428735691042	-0.230997054492683779505579617498	-0.083644940371755257569665710072	0.111491941396660858548644252	1.85645276681030264745796416162
0.18901691542288557	-1.9238499719294225556704618473	-0.237321304858164237931389960264	-0.085985413445348918481288771542	0.1145783858323837841851943704	1.85579801667952300187657086479
0.1939910447761194	-1.9249394500403267912818386893	-0.24365212006121347752589940647	-0.088332447199648882870854428421	0.117670823126019030834083085123	1.85515079786318609878324114311
0.19896517412935324	-1.92603214137914339035621854782	-0.249989683086285472019007031929	-0.090686238218740825906228657676	0.120769430030023560739453183789	1.85451114446884160901488342404
0.20393930348258707	-1.92712795035981593461289450112	-0.25633417770838310472974234455	-0.093046985078594986455721319119	0.123874384874172225005665624207	1.85387909003432088256814756706
0.2089134328358209	-1.9282267793923055543138582165	-0.262685788512078903616344025634	-0.095414888415312117231048640107	0.126985867618584200535469864821	1.8532546675075856395286230173
0.21388756218905472	-1.92932852881475943049209861438	-0.269044700910353505429554785542	-0.097790150994843038833347121485	0.130104059907821834298303898848	1.85263790922510911322450178952
0.21886169154228854	-1.93043309682325554534613456244	-0.275411101163234471779876391783	-0.100172977784241776754743647396	0.133229145126104570875955233075	1.85202884688873052732559007447
0.2238358208955224	-1.93154037939902698887640297107	-0.28178517639621676245815562632	-0.102563576024514340269893083351	0.136361308453682049277810353672	1.85142751154092035789851226085
0.22880995024875622	-1.93265027023306445687869443028	-0.288167114618444767417751885754	-0.104962155305127383605078056203	0.139500736924411931736502582929	1.85083393353839022002064218164
0.23378407960199005	-1.93376266064799066111684739975	-0.294557104740634302659750844274	-0.107368927640243277636984084581	0.142647619484589573594405855496	1.85024814252397741483394050351
0.23875820895522387	-1.93487743951709520228216245618	-0.300955336592711380665716594169	-0.109784107546750519770043347026	0.145802147053078262644845088819	1.84967016739673016450768059235
0.24373233830845772	-1.93599449318041301467418972992	-0.307362000941142866350228994542	-0.112207912124160925988854247028	0.14896451258279045174615887073	1.84910003628011533627822004975
0.24870646766169155	-1.93711370535772376185406861145	-0.313777289505932317627643488438	-0.11464056113644768811475792773	0.152134911123572183712853762978	1.84853777648826599846525289832
0.25368059701492535	-1.93823495705834352718383774148	-0.320201394977252377951109509166	-0.117082277095901147081987553504	0.15531353988654476613116404162	1.8479834144901814461002215564
0.2586547263681592	-1.93935812648757378335782320241	-0.326634511031683028370427792186	-0.119533285349082036012792963394	0.158500598309959699776455538066	1.84743697587178736549705676573
0.26362885572139305	-1.94048308894966592068138083916	-0.333076832348022809944774482266	-0.12199381416495499181337020662	0.161696288126624901873576604722	1.84689848529575855860432546034
0.2686029850746269	-1.94160971674715254353115245206	-0.339528554622637784257147086845	-0.124464094825288328134270693945	0.16490081343296239891351474429	1.84636796645900110097645113474
0.2735771144278607	-1.94273787907638928525833878133	-0.34598987458431050012258345899	-0.126944361717409413466285025144	0.168114380759759897737060631789	1.84584544204768494209354920802
0.2785512437810945	-1.94386744191914301932653696943	-0.352460990008548567410788648207	-0.129434852429408513953325258375	0.171337199144680982990207930749	1.84533093368971175257839154796
0.28352537313432835	-1.94499826793005403257912664664	-0.358942099731309592439446095412	-0.131935807847887649755407297933	0.174569480206601138987893179179	1.84482446190449625716270421618
0.2884995024875622	-1.94613021631979094726624797997	-0.365433403662096190968785571868	-0.13444747225835488555580786692	0.177811438221839359918473969278	1.84432604604993234100959856744
0.293473631840796	-1.94726314273370790193421449024	-0.371935102796371550807876447395	-0.136970093448368539688195579169	0.181063290202357799908272103747	1.84383570426640785445421089183
0.2984477611940298	-1.94839689912580369549336675108	-0.378447399227242551751928762878	-0.139503922813540062551152761481	0.184325255976004729789141661899	1.84335345341772423977834841363
0.3034218905472637	-1.9495313336277722294688486063	-0.384970496156353750201316751464	-0.142049215466508814283137057112	0.187597558268879016854505038557	1.84287930902876883368569339975
0.30839601990049753	-1.9506662904129226138916851041	-0.391504597903931582337504808261	-0.144606230349006675549495974898	0.190880422789897434188643432514	1.84241328521977892893145034845
0.31337014925373136	-1.95180160955473569315468756358	-0.398049909917913914793594962015	-0.147175230347135365900965363217	0.194174078317649344424524541986	1.84195539463702737399103756589
0.3183442786069652	-1.95293712687981145723949362548	-0.404606638782095555566168925054	-0.149756482409984534399503477442	0.197478756789626696539275956525	1.84150564837974961411171074842
0.323318407960199	-1.95407267381494878573997564822	-0.411174992223215509120646347229	-0.152350257671724140763567783381	0.200794693393920831466475484551	1.84106405592312159123695479352
0.32829253731343283	-1.95520807722808517845948280973	-0.417755179116906595203945357136	-0.154956831577310376696476687249	0.204122126663481321268521626392	1.84063062503708678183341862784
0.33326666666666666	-1.95634315926280950484434338868	-0.424347409492422525919642618018	-0.15757648401195040176403529483	0.207461298573035976218668245416	1.84020536170081881509704480431
0.3382407960199005	-1.95747773716614529904198219203	-0.430951894536051623272040186187	-0.160209499434477502577221741092	0.210812454638775253736419268468	1.83978827001259353042193700042
0.3432149253731343	-1.95861162310928567763513623072	-0.43756884659312003060953496131	-0.162856167014794945533258141193	0.214175844020908602573256492576	1.83937935209483094968610929175
0.3481890547263682	-1.95974462400094349823842946714	-0.444198479168480494801063030508	-0.16551678077555380048844296173	0.217551719629204785385310623549	1.8389786079940534000809984055
0.353163184079602	-1.96087654129296183934108162864	-0.450841006925375537605034831662	-0.168191639738237385161124906406	0.220940338231632953870221825037	1.83858603557549086571477526772
0.35813731343283584	-1.96200717077781018987096225549	-0.457496645682556057790070104639	-0.170881048073832738722778342461	0.224341960566226214622456432138	1.83820163041204850509443623646
0.36311144278606966	-1.96313630237757080995685526738	-0.464165612409528070353050977398	-0.173585315258277700191285591806	0.22775685145629463306591241392	1.83782538566733407568099281643
0.3680855721393035	-1.96426371992399747498176914057	-0.470848125219791352551543205128	-0.176304756232880766578962436045	0.231185279929120090238503438555	1.83745729197242467920914794408
0.3730597014925373	-1.96538920092920514909839104382	-0.477544403361924181710631784393	-0.179039691569919962476077002252	0.234627519338271146545517141011	1.83709733729603269941861992796
0.37803383084577113	-1.96651251634652395031489775446	-0.484254667208358066222679775184	-0.181790447643636493703107925108	0.238083847489682092353542537757	1.83674550680770995762729310107
0.38300796019900496	-1.96763343032102395734846823923	-0.490979138241675333872421142014	-0.184557356806849011416214041877	0.241554546771646692765332504848	1.83640178273370686428083777015
0.3879820895522388	-1.96875169992918885016023989688	-0.497718039038250590927084574557	-0.187340757573424910035994992236	0.245039904288883779257036768453	1.83606614420507959141004553276
0.3929562189054726	-1.96986707490718594330281003502	-0.50447159324904433652981809087	-0.19014099480685625501664231429	0.24854021200083882113605492716	1.83573856709761291835060844055
0.3979303482587065	-1.97097929736714772534182784966	-0.5112400255773433394000148389	-0.192958419915199719339208465406	0.25205576686439294300576561465	1.83541902386309928824676757219
0.4029044776119403	-1.97208810150084540866275000541	-0.5180235617532276810976309012	-0.195793391052652337538410412894	0.255586870981158559619861510148	1.83510748335148562260816805083
0.40787860696517414	-1.97319321327009805950419377018	-0.52482242850452855883123116688	-0.198646273328048002339030858101	0.259133831749548896744319691468	1.83480391062336843113227503419
0.41285273631840796	-1.97429435008322144204618204713	-0.53163685352402393027474561605	-0.201517439020573473483011905494	0.262696962021817177095346197691	1.83450826675228456749167083648
0.4178268656716418	-1.97539122045677858195768010402	-0.53846706543260077429687645057	-0.204407267803017285770588388714	0.266276580266270196422974978707	1.83422050861620944875371948202
0.4228009950248756	-1.97648352366184902687850948016	-0.54531329373809302719843889172	-0.20731614697288038141811813506	0.269873010734870419913254896761	1.83394058867763649181130685953
0.42777512437810944	-1.97757094935398562902762251684	-0.5521757687894830165288469537	-0.210244471691693601466781586922	0.273486583636450618108536271462	1.83366845475157072384995947153
0.43274925373134326	-1.97865317718597615420680801318	-0.5590547217261313256115612097	-0.213192645232904406520579727551	0.277117635315775460643101164185	1.83340404976072577704227250376
0.4377233830845771	-1.97972987640247186632310311524	-0.56595038442167534154144606315	-0.216161079238713416601948401872	0.280766508438695422790062172041	1.83314731147716654261971374377
0.44269751243781097	-1.98080070541548615824959535726	-0.57286298942221011462136300587	-0.219150193986260625399107922919	0.284433552183649863081351329355	1.83289817224958937730941899224
0.4476716417910448	-1.98186531135970298382353692719	-0.57979276987833642066311613466	-0.222160418663581521892986453313	0.288119122439788230551110713211	1.83265655871537764365391220209
0.4526457711442786	-1.98292332962646694934325659434	-0.58673995947062988619109586408	-0.225192191655774913091875821081	0.291823582011991089458079062903	1.83242239149651221719366787377
0.45761990049751244	-1.98397438337525407244449951398	-0.5937047923280515098482365559	-0.228245960841847061041161522137	0.295547300833086041243195108027	1.8321955848783540719944150066
0.46259402985074627	-1.98501808302134400406801570358	-0.60068750293878367148348511106	-0.231322183902720906309623991232	0.299290656183567713177317836436	1.83197604647024879468588651537
0.4675681592039801	-1.98605402569833049028103469913	-0.60768832605293652252681381553	-0.234421328640924735277958474497	0.303054032919145807509792420784	1.83176367684683047507546846777
0.4725422885572139	-1.9870817946940165386350049001	-0.61470749657652723286893945413	-0.237543873312501752264573811837	0.306837823706460802479459032788	1.83155836916882443992509622787
0.47751641791044774	-1.98810095885814361668486747423	-0.62174524945608864009241633195	-0.24069030697171073874298992111	0.310642429267323307522193373408	1.83136000878206425554308479638
0.48249054726368157	-1.98911107198029966620499146147	-0.62880181955321408727547226687	-0.243861129829118426446428896092	0.314468258631850341312609332454	1.83116847279334779851371872596
0.48746467661691545	-1.99011167213623812799414076007	-0.63587744150829129449456014972	-0.247056853623716492207123000823	0.318315729400889966478950076078	1.83098362962165940556278598123
0.4924388059701493	-1.99110228100071884012584902574	-0.64297234959261959992091311926	-0.250278002009730321026380409575	0.322185268018144824103906439204	1.8308053385231795305692407867
0.4974129353233831	-1.99208240312485083037122628967	-0.65008677754804140299631340663	-0.253525110958823009653768878169	0.326077310052425211172739651599	1.83063344908838926432941229131
0.5023870646766169	-1.99305152517577582943312376515	-0.65722095841314967475546105113	-0.256798729178436634446523321474	0.329992300490483483068485940405	1.83046780070945374729245804667
0.5073611940298507	-1.99400911513637886038147056535	-0.66437512433505845037962754261	-0.260099418547053732722522759668	0.333930694040903790409029249846	1.83030822201593508719759338133
0.5123353233830846	-1.99495462146254749358059546973	-0.67154950636564171367716784528	-0.263427754567205404771719638248	0.337892955449544513854947666691	1.83015453027674095765170948918
0.5173094527363185	-1.99588747219532317501905204072	-0.67874433424105738901600713003	-0.266784326837098603725718553543	0.341879559827055396347213821008	1.83000653076605858123673166257
0.5222835820895523	-1.99680707402509520460842339371	-0.68595983614327657233639449254	-0.270169739541784223919259203966	0.34589099298901693036591079835	1.82986401609085416790096777546
0.5272577114427861	-1.99771281130477909784775268798	-0.69319623844223288280132492719	-0.273584611964839719029212036701	0.349927751809277043557670177035	1.82972676547733384552285941377
0.5322318407960199	-1.99860404500869470567260900634	-0.70045376541709203949383425182	-0.277029579021595386258195548973	0.353990344587088166520677119975	1.82959454401356231374079893275
0.5372059701492538	-1.99948011163361393164809540379	-0.70773263895501650786986900211	-0.280505291814992363363033484861	0.358079291428677828310607389274	1.8294671018452183581304723493
0.5421800995024876	-2.00034032203818133469995337329	-0.71503307822566325693139242809	-0.284012418215223037582235150661	0.362195124643917115504864374652	1.82934417332123030082995914514
0.5471542288557214	-2.00118396021662130370259862342	-0.72235529932950313982637294463	-0.287551643464371211457674293163	0.36633838915878429034330529118	1.82922547608577757526890792024
0.5521283582089552	-2.00201028200233058092896443126	-0.72969951491788684365934824665	-0.291123670807340291248895942283	0.37050964294435377275762372114	1.82911071011286483271822823025
0.557102487562189	-2.00281851369661219052325578201	-0.73706593378260328418277123476	-0.294729222150433133595992688443	0.37470945746308062773889911924	1.82899955667937002469181645148
0.5620766169154229	-2.00360785061743351394845961533	-0.74445476041248011385333957012	-0.298369038749027754024568658496	0.37893841813318129093715780514	1.8288916772721352093659544963
0.5670507462686567	-2.00437745556268425296448177193	-0.75186619451436084262891844631	-0.302043881925878158367308530003	0.38319712481195710492602462465	1.82878671242430556576471939266
0.5720248756218905	-2.00512645718196588740447336211	-0.75930043049555689939273856	-0.305754533821660988987516731795	0.38748619229894376935514878973	1.82868428047572510610304326536
0.5769990049751244	-2.00585394825045912999500902796	-0.76675765690461350382598494691	-0.309501798179485311797293044284	0.39180625085981337573855808404	1.82858397625176332891069606103
0.5819731343283582	-2.00655898383788551832203875891	-0.77423805582694291381015652749	-0.313286501165186109194408722584	0.39615794677199926118640542419	1.82848536965447161601890580796
0.586947263681592	-2.00724057936499887633172343564	-0.78174180223156458920195451269	-0.317109492225331648489258252795	0.40054194289305916482962883285	1.82838800415944714250387450329
0.5919213930348258	-2.00789770853940656725732566564	-0.78926906326484584130573467959	-0.320971644984993291676748222075	0.40495891925283882025994341707	1.82829139521121051119971896747
0.5968955223880597	-2.00852930116182324540551525635	-0.79681999748675498733886161699	-0.324873858187446367774098448491	0.40940957367054603730225279565	1.8281950285092757170874098204
0.6018696517412936	-2.00913424079309446451346052331	-0.80439475404471781017440154579	-0.328817056678110550657502320486	0.41389462239789434044014640856	1.82809835817640118997315687156
0.6068437810945274	-2.00971136227148645505583936748	-0.81199347177970262168015110004	-0.332802192435171810036416362962	0.41841480078952510596197072573	1.82800080479975158614928751198
0.6118179104477612	-2.01025944906881313882862440617	-0.81961627825864423141208903172	-0.33683024564948235392577725345	0.42297086400196757307265027521	1.82790175333486385659245217972
0.6167920398009951	-2.01077723047295242952400291126	-0.82726328872674673622871736726	-0.34090222585649296019285172364	0.42756358772244670981127134158	1.82780055086138906977429802065
0.6217661691542289	-2.01126337858318027118401436382	-0.8349346049725725928775624374	-0.34501917312314175553350097121	0.43219376892889920529228162408	1.82769650417856353329875480632
0.6267402985074627	-2.01171650510351049131644645285	-0.84263031409812333927567614708	-0.34918215929280347165615791175	0.43686222668260722569974079531	1.82758887722723766241685312792
0.6317144278606965	-2.01213515791785758947643785157	-0.85035048718533698397587237265	-0.35339228929159420249862314091	0.44156980295490725473201094912	1.82747688832404601868601133357
0.6366885572139304	-2.0125178174293224066961423645	-0.85809517784955869272984921447	-0.35765070249952918440005723592	0.44631736348947640317771185246	1.82735970719192251517599160266
0.6416626865671642	-2.01286289264421947934243399958	-0.86586442066957380262551168663	-0.36195857419024556826390440056	0.45110579870173986453782523176	1.82723645176963452077988731083
0.646636815920398	-2.01316871697959960033010386971	-0.87365822948271264309373877691	-0.36631711704322893809364205005	0.45593602461697930107204607005	1.82710618478130980282779175974
0.6516109452736318	-2.0134335437709487231375684334	-0.88147659553233056420572298035	-0.37072758273272176273538774664	0.46080898384875113970777308813	1.82696791004503962844952195724
0.6565850746268657	-2.01365554145443865379007627095	-0.8893194854536172693383667836	-0.37519126359774424452336438654	0.46572564661924393226657617571	1.82682056849753559749458450635
0.6615592039800995	-2.01383278839553605230834879168	-0.89718683908217785974356802303	-0.37970949439792319601971780588	0.47068701182321252255675228673	1.82666303390946911837413228236
0.6665333333333333	-2.01396326733290984815157576915	-0.90507856706813189178100761211	-0.38428365416010247944778795856	0.47569410813712064181209480963	1.82649410826349904013911812754
0.6715074626865671	-2.01404485940337397495828692067	-0.91299454827657084562752332919	-0.38891516812099876426000648939	0.48074799517509892932750586251	1.82631251676405830377101322221
0.676481592039801	-2.0140753377100172053249302756	-0.92093462695306941694023406161	-0.39360550977146813531423796618	0.48584976469327763823992458008	1.82611690244468259174365078238
0.6814557213930348	-2.01405236039165284402567853466	-0.92889860963052809682594976079	-0.39835620300826121404791072593	0.49100054184397684088935008505	1.82590582033497447673439506227
0.6864298507462686	-2.01397346314720816072247947759	-0.93688626175089434594037939739	-0.40316882439946516773185508249	0.49620148648112499840920700784	1.82567773114514967467224572524
0.6914039800995024	-2.0138360511635973963826945041	-0.94489730397222170813007923345	-0.40804500557015778378223829863	0.50145379451812105108107972427	1.82543099442144312112643280756
0.6963781094527364	-2.0136373903899026553924321115	-0.95293140812802738965232873179	-0.41298643571512826334735573962	0.50675869933914568938371736076	1.82516386112038685713816110063
0.7013522388059702	-2.01337459809423074916151273515	-0.96098819280193725911284621315	-0.41799486424584695942547535251	0.51211747326465198385335089931	1.82487446554402215970977627541
0.706326368159204	-2.01304463263231255973404157561	-0.96906721847609053445505714148	-0.42307210357918588919801536035	0.51753142907140924065483687786	1.82456081657137370287570168104
0.7113004975124378	-2.01264428234863813350543396974	-0.97716798220662980025450107703	-0.42822003207569555694132346704	0.52300192156701872369739611239	1.82422078811387556260938874322
0.7162746268656717	-2.01217015352152742617469238153	-0.98528991177372578589605142389	-0.43344059713552113690065122631	0.52853034921824368162749133108	1.823852108713759238532720017
0.7212487562189055	-2.01161865725284979425818934707	-0.99343235924686314186001862706	-0.43873581846027910037212266515	0.5341181558317719894375783955	1.82345235019453025822593101112
0.7262228855721393	-2.01098599519092088356773438735	-1.00159459389840462701111875389	-0.44410779148939686583511112191	0.53976683228512468735521364884	1.82301891526138145276869644307
0.7311970149253731	-2.01026814396118294060531486517	-1.00977579438959245547538577389	-0.44955869101952116572083273237	0.5454779183042973632150115392	1.82254902393649248575029493227
0.736171144278607	-2.00946083816332941249678571913	-1.01797504014294201592277095973	-0.45509077501559767147702175429	0.55125300428332405745375829601	1.82203969869938037205472083685
0.7411452736318408	-2.00855955177522990011904676342	-1.02619130180320244832871035246	-0.46070638862207944975929289078	0.55709373313922411655498706598	1.82148774818547863613637803721
0.7461194029850746	-2.0075594777829462433622855675	-1.03442343067542306161888469557	-0.46640796838238976088907755051	0.56300180219365589015540618726	1.82088974927655757319930760325
0.7510935323383084	-2.00645550583182662052938996125	-1.04267014701284159152831661106	-0.4721980466741879158132742018	0.56897896506996429343411402599	1.82024202739400619223516943271
0.7560676616915423	-2.00524219766554987579312903171	-1.05093002700889974274084346712	-0.47807925636709198904221493684	0.5750270335910567117348158877	1.81954063477984068144949760037
0.7610417910447761	-2.00391376008737985543431372983	-1.05920148832621058270657399562	-0.48405433570820564334092264452	0.58114787965953020666477921863	1.81878132651993927786106334555
0.7660159203980099	-2.00246401513995157245260230345	-1.06748277397016661012290430237	-0.49012613343895892164722822227	0.58734343709652391984999279109	1.81795953402865114864839809444
0.7709900497512437	-2.00088636715564652485850698949	-1.07577193428537630404218449861	-0.49629761414425233696533033741	0.59361570340966076067008908342	1.817070335672645760340847709
0.7759641791044776	-1.99917376627780837745436457524	-1.08406680681838401315403190466	-0.50257186383149515878787402403	0.59996674145289202314000146837	1.81610842416351557944329237574
0.7809383084577114	-1.99731866799222171022090325737	-1.09236499374910169295153279695	-0.50895209573260276593934888424	0.60639868093171534392235383964	1.81506807029182420114642531836
0.7859124378109452	-1.99531298813661368303014969131	-1.10066383654475577118525308211	-0.51544165631604347044936344815	0.61291371969565568776301047355	1.81394308250829648434348692941
0.7908865671641792	-1.99314805277121455564216605592	-1.10896038743231584159857608441	-0.52204403148818892793142709153	0.61951412474551712963502416158	1.81272676177857703743402644237
0.795860696517413	-1.99081454219287939554700212146	-1.11725137721632329859680046668	-0.5287628529529898921070162798	0.62620223286501267711595459083	1.81141185104384453209256059312
0.8008348258706468	-1.98830242825552125089894177215	-1.12553317888628347705418513592	-0.53560190468567789847165796545	0.63298045076404330549469878006	1.80999047850734272987835258428
0.8058089552238806	-1.98560090401638750497576321753	-1.13380176635820017221872667065	-0.54256512945888191466959530179	0.63985125459294855789816999947	1.80845409383256028893528073047
0.8107830845771145	-1.98269830455570496996656882395	-1.14205266757448277099615136263	-0.54965663533706908615749766191	0.64681718865197098313435154246	1.80679339617732826594828323184
0.8157572139303483	-1.97958201760972462038840855147	-1.15028091104036364158308074034	-0.55688070202602463535601202865	0.65388086307599676771061633095	1.80499825279316519407289519558
0.8207313432835821	-1.97623838240572774068850539667	-1.15848096469678684547887948043	-0.56424178692613985650800608402	0.66104495021878962766536206573	1.80305760668274793557923835197
0.8257054726368159	-1.97265257478130160839370517506	-1.16664666581134910703811738349	-0.57174453068887894041901562594	0.66831217939006213856526008594	1.80095937152017673565232490999
0.8306796019900498	-1.96880847629529842492839764266	-1.17477114029982682067329089822	-0.57939376201134850108803732195	0.67568532950839582713839424566	1.79869031168559260729692146962
0.8356537313432836	-1.96468852457647903256209661265	-1.18284670955753590725210089041	-0.58719450131957983718892226254	0.68316721911734879050464528261	1.79623590483072524424581828552
0.8406278606965174	-1.9602735415846893073545144571	-1.19086478246451633733062969317	-0.59515196288045823151475222426	0.69076069306322584673323815797	1.79358018385303859143600095025
0.8456019900497512	-1.95554253574813257407175684453	-1.1988157297079846023558645468	-0.60327155473638327929368080533	0.69846860494037292123282737238	1.79070555448440746416707479621
0.850576119402985	-1.95047247304881323104510763889	-1.20668873690872746152947832812	-0.61155887566367722322042359277	0.70629379415918999394764159838	1.78759258385757386738065948643
0.8555502487562189	-1.94503801100326183222492126353	-1.21447163220377425166300220982	-0.62001970809889500606117138897	0.7142390561638013745315822424	1.78421975434926598831931684025
0.8605243781094527	-1.93921118805577408516267936491	-1.22215068287003147072123758336	-0.62866000563351836173337578179	0.72230710389357685903447578957	1.78056317564473357958298872808
0.8654985074626865	-1.93296105906993101056693047628	-1.22971035419671751514880299704	-0.63748587321481914586300652748	0.73050051800808019450751674946	1.77659624623234581560167609858
0.8704726368159204	-1.92625326523899974867341925738	-1.23713302202411694646040998803	-0.6465035375634268837428760113	0.73882168262608434922830717679	1.77228925329268210485573338587
0.8754467661691542	-1.91904952365450234088820608187	-1.24439862801755191957388674771	-0.65571930446135046163420073296	0.74727270229169054025611046315	1.76760889701989289391615575628
0.8804208955223881	-1.91130701772001550587130699061	-1.25148426363512664445625980333	-0.66513949838413205957981876355	0.75585529446776467546991807935	1.76251772156035758990511542832
0.8853950248756219	-1.90297766421407733967190639216	-1.25836366458658140842224327588	-0.67477037831061533262633079715	0.76457064991432128693582904086	1.75697342963015461836767999486
0.8903691542288558	-1.89400722557649326897813766527	-1.26500659195211000631133411747	-0.68461802124124780601725159688	0.77341925061012825903030686749	1.75092805098471489508266897074
0.8953432835820896	-1.88433422616816728942630044647	-1.27137806842624006968873882813	-0.69468816168791942199337739078	0.78240063108157021953915058402	1.7443269255436890429121944952
0.9003174129353234	-1.87388861773336826954962709597	-1.27743742747155092816137078894	-0.70498597070440194652861827516	0.79151306360254941641824457871	1.73710744906314840408591481669
0.9052915422885572	-1.86259012042388858888375030206	-1.28313711815201139295264713315	-0.71551575119478363053878435553	0.80075313993752218062182051433	1.72919751120904828917283937103
0.9102656716417911	-1.85034613900958490658622891312	-1.28842118698287426203292518357	-0.7262805161488675061866291613	0.81011521088829722056582042955	1.7205135302989804449529728578
0.9152398009950249	-1.83704911538647238919028962706	-1.2932233270251223282424715544	-0.7372814013147474471269387156	0.81959062791515155196250299249	1.71095795207589995966312787422
0.9202139303482587	-1.82257312198881547380395253994	-1.29746433846113212990115455843	-0.74851684069346650801155533652	0.82916670534322128571484977394	1.70041602566876787223168969783
0.9251880597014925	-1.80676941611526424143113580165	-1.30104877549673907712771244975	-0.7599813972080923488230578581	0.83882528181397018545767274744	1.68875158863443901245719094589
0.9301621890547264	-1.78946054563740072293616046667	-1.30386044733782634796930049668	-0.77166408349580507996347105956	0.84854069658698992575489567662	1.67580146838137099097962130324
0.9351363184079602	-1.77043239311800196290632344853	-1.30575627144806293002493970369	-0.78354591400803680944972959161	0.85827689397590760437684800424	1.66136791134627539484399244711
0.940110447761194	-1.74942321662671231360160864995	-1.30655770109622340591404878574	-0.79559627205203816025180251175	0.86798319834697856648083427741	1.64520813426160764072468151767
0.9450845771144278	-1.72610819680675698323539988645	-1.30603848433118200448504891791	-0.80776740197140806741569244874	0.87758800736867210537718175599	1.62701956191376931204603474581
0.9500587064676617	-1.70007704898230952099570321797	-1.30390669920997426485566339696	-0.81998584408267022846553416296	0.88698912331835739016427664521	1.60641839625929195765695885216
0.9550328358208955	-1.67080053875134614317045788923	-1.29977752745513586824646595417	-0.83213870322431704079457141746	0.89603845463029890776796728029	1.58290749542305225481627731401
0.9600069651741293	-1.63757846348955521967319341795	-1.29313037999814853584572337988	-0.84405080632758586955291670349	0.90451687448293438512737911569	1.55582636293628913436441504457
0.9649810945273631	-1.59945503005144084010188713182	-1.28323816728073787705618558832	-0.85544493840733275727236713332	0.91209094721976587160676858421	1.52426960297048516426369320189
0.969955223880597	-1.55507308946568622385010628519	-1.26904368578834330143618967994	-0.86586856529776271635802835401	0.91823402295181720313785844054	1.48694611270320488143724984946
0.9749293532338309	-1.50240401218884588438948209061	-1.24892705391933067236536823037	-0.87454852149719893015289275484	0.92207131465877057716284457298	1.44191746617805649837758269407
0.9799034825870647	-1.43819607748514869926298295	-1.22022317112705884938741085775	-0.88007316328981794566287865246	0.92204421647889847491936211203	1.38606218349112937934259721345
0.9848776119402985	-1.35668357308170858962798050399	-1.17807298371587298774677481606	-0.87959391145321945418474450182	0.91507467577308862545085331875	1.31381814601790934992389866014
0.9898517412935324	-1.24586354466190874006954593507	-1.11204694078316598053797054872	-0.86634238076908287573529028247	0.89398994610246202951416914927	1.21354280772666076973394121516
0.9948258706467662	-1.07178865512882061848462906842	-0.99157411113951877844071890564	-0.81821856010855490283896319515	0.83579736828794696263685499916	1.05209222952011339085814054195
0.9998	-0.49291767727904444872706438908	-0.48869280329363529576135590178	-0.45480331483101743817099820695	0.45597534169632179701856392131	0.49170581586999621146534801065
0.9999	-0.41604238342550295541521641083	-0.414028417585840129661503417048	-0.38833613176117526305143924944	0.3889131527737484914656843386	0.41544850835253808880565924909
0.9999333333333333	-0.37664283797494195205568939095	-0.375358680688780377024090121933	-0.35321138861570215359695118861	0.35358458522270821768769676213	0.37625946027483462455672729255
0.99995	-0.3509281347345737407618651637	-0.350000980448813119038350992116	-0.329961071415128978729603099746	0.330232725988189040839522553134	0.35064936250857682039608058062
0.99996	-0.332174455255833899851336547456	-0.331456665883620946837254833567	-0.312861341069126825628433571121	0.313072777049870021201821284792	0.331957628055851770630868047117
0.9999666666666667	-0.317584082262783696360676078067	-0.317002863331995986310850951197	-0.299481916191096484747712250276	0.299653770512061626632283253282	0.317407931884879628982023012944
0.9999714285714286	-0.305740065143820579429561250551	-0.305254435037345087206062102384	-0.288575916933001069356649899453	0.288719912640939326688366646004	0.305592524031513527369210807873
0.999975	-0.295831539245847426899500771022	-0.295416261056309660729381418461	-0.279423228656596523908838597288	0.279546633558095251459151811676	0.295705132412890092625995599294
0.9999777777777777	-0.28735379584454184729728370106	-0.286992284683517225838518453901	-0.271572516815474794628284219508	0.271680132095970692427863819304	0.287243588496417773727099203586
0.99998	-0.27997271641270543244745451815	-0.279653521461391039385910717116	-0.264723366726230657365001271701	0.264818521219698052121710563688	0.279875288880069988593440174516
0.9999818181818182	-0.273456413029799298875781155253	-0.273171315041665015350886986891	-0.25866636019911436124370485039	0.258751451533832028727944891739	0.273369303321877822226468466707
0.9999833333333333	-0.267637812741994399949100144362	-0.267380723941368535752953944631	-0.253250060153899186141344684675	0.253326869308959055437405444714	0.26755919273125794850159879248
0.9999846153846154	-0.262392826187540713509717157776	-0.262159119198452588951689467228	-0.248361641775183886927325267172	0.248431525805620750456494606294	0.262321303321679003712918352495
0.9999857142857143	-0.257626937541105046698689898405	-0.257413017710725862319960346719	-0.243914940620840191863553867773	0.243978955940809784770818737338	0.257561428060693982613557884009
0.9999866666666667	-0.25326661164811139697660879991	-0.253069634346844578235377604248	-0.239842764160563560054425734153	0.239901748297261437751207927689	0.253206256546015109886271043708
0.9999875	-0.249253589432313694992291800851	-0.249071267308768539722834514492	-0.236091770301616422208803784403	0.236146397791323116167411005447	0.249197697014256666852400516951
0.9999882352941176	-0.245540984960935052807340388073	-0.245371452986336547483111836533	-0.23261895300688886511191892642	0.232669774628509234370602194716	0.245488990541015688985483012892
0.9999888888888889	-0.242090544978970264781424823555	-0.241932263746237136516233165828	-0.229389168173613954300613440995	0.229436639122452836672916656262	0.242041981944698849948350607274
0.9999894736842105	-0.238870680721156536100419201707	-0.238722365737031768463425869486	-0.226373352570378221717121675112	0.226417853099053003996332810498	0.238825159340025064827259883868
0.99999	-0.235855026033268033066767192012	-0.235715595082159172306181606386	-0.223547216298862970184742259158	0.223589067109710705876692529184	0.235812217651773522941793782446
0.9999904761904762	-0.233021362325819398578478413281	-0.232889895656311454819719943672	-0.220890266055166307902251832924	0.220929739961377703009480703361	0.232980987401172264933269298982
0.999990909090909	-0.230350804359741760011598258963	-0.230226514136157094678140668398	-0.218385064091573594176398899566	0.218422394977543778170967769772	0.230312623265155380579304956632
0.9999913043478261	-0.227827174832640811095906573013	-0.22770938139123403430956892614	-0.216016658111000667968772612173	0.216052047905932149613338983333	0.227790980702513807395749427014
0.9999916666666666	-0.225436517837975672246475479363	-0.225324631014971346480401061185	-0.213772137109667387379899804028	0.21380576127817527107586694529	0.225402130935463567449728720914
0.999992	-0.223166715966829150878265790772	-0.223060220257717154394624111147	-0.211640281366434385586864137853	0.211672293277388459745313868419	0.223133979202782066228132226122
0.9999923076923077	-0.221007185787227692910397008501	-0.220905628435742157885730690126	-0.209611283733417705049249641309	0.209641818169929123710135693407	0.220975961120511442468532423885
0.9999925925925925	-0.218948633313547807568026001249	-0.218851614666113996070753143106	-0.207676525574955089342497935889	0.207705701579462905393166339863	0.218918798833607403643497400984
0.9999928571428571	-0.216982855902428609010844721492	-0.216890021532561189073242585559	-0.205828395052705298440949576241	0.205856318252039361604365176781	0.216954303445367468527823740961
0.9999931034482759	-0.215102580445461427220063676703	-0.215013614674161837083263323866	-0.204060138556562261669786769602	0.204086903076444861614657765104	0.215075213631281263011953187342
0.9999933333333333	-0.213301330206751020111679488048	-0.213215950733670213922650808198	-0.202365738322641152227222510959	0.202391428375211531704230567203	0.21327506281197120493972382677
0.9999935483870968	-0.211573314463970520935308079895	-0.2114912678896158576822966176	-0.200739810919740841370704099309	0.200764502128554844667118446224	0.211548069063488910658457100713
0.99999375	-0.209913336449911802454341552313	-0.209834394518083007302161952377	-0.19917752249967459458864276768	0.199201283012333665954086735882	0.209889043276647183639213097514
0.9999939393939394	-0.208316716091603213171359386113	-0.208240672518123358194911574438	-0.197674517615075712327878774802	0.197697409042845860718213734941	0.208293312073538667792135073362
0.9999941176470588	-0.206779224798871223571456412541	-0.206705892580755288671727691039	-0.196226859094538954680885663735	0.196248937310095391390168467853	0.206756652741559166064394723627
0.9999942857142857	-0.205297030129264878847877625783	-0.205226239250032058815474767444	-0.19483097698833556775436450805	0.194852292806445971252281744007	0.205275238018343000884752274394
0.9999944444444444	-0.203866648598202114483144269513	-0.203798244061737044254855602451	-0.193483625000579789261125323743	0.193504224761638529159765317574	0.203845589001498002775367321605
0.9999945945945946	-0.202484905245639236734607221389	-0.202418745384039954490094907753	-0.19218184313601332295899390085	0.192201769208511182190191147061	0.202464534798368725936277037463
0.9999947368421053	-0.201148898837961038471208298997	-0.201084853849057340281441920332	-0.190922925533646164633126030575	0.190942216748648485237681263434	0.201129177797614961871149417251
0.9999948717948718	-0.199855971794103882466101235986	-0.199793922472440301458353107028	-0.189704392651627178539630274422	0.189723084679947619836604021814	0.199836863654065173442396023497
0.999995	-0.19860368409147677359220982049	-0.198543520723016595741590934077	-0.188523967119998183630223971239	0.188542092800853099114079856177	0.198585155244360959463194781639
0.9999951219512195	-0.197389790539995675678678878228	-0.197331411935982945020116409895	-0.18737955269945455064918285936	0.187397142327857055533428041938	0.197371809983272841725462634711
0.999995238095238	-0.196212220919002146689109851897	-0.196155533568595943148300367187	-0.18626921588171710855459751556	0.186286297460638696338681804252	0.196194759996721110419584758107
0.9999953488372093	-0.195069062557702030318147789584	-0.195013979882384339744840527823	-0.185191169745802476780989764816	0.185207769208131158569848941061	0.195052094733161786975042038792
0.9999954545454546	-0.193958545009397223773418136939	-0.193904986704916410243246140984	-0.184143759748334610343024780234	0.184159901152843917357938981643	0.193942045664446040837047526426
0.9999955555555555	-0.192879026526555303293286969033	-0.192826917980428611587652258285	-0.183125451178132507121483478962	0.183141156883008024996653784169	0.192862972783882417887064838537
0.9999956521739131	-0.191828982090274951597830149522	-0.191778253864734721617583947745	-0.182134818048014784674038323978	0.182150108864935074809547859615	0.191813352655623520630473387036
0.9999957446808511	-0.190806992785993768819844597738	-0.190757580157800892086266149324	-0.181170533231937309884033677635	0.181185428563251270294795503096	0.190791767807689978199647589552
0.9999958333333333	-0.189811736348945656941726208125	-0.189763578898771602294624521829	-0.180231359684683113608019443045	0.180245877645848000586572274886	0.189796897292526218653424447432
0.9999959183673469	-0.188841978729167667361394061774	-0.188795019974311820923745993416	-0.179316142605505913793420139384	0.179330300134635067702559686393	0.188827508265211009486627335859
0.999996	-0.187896566547780962343746084834	-0.187850753612881877579640313337	-0.178423802427304050039984021599	0.178437615383409419535617591267	0.187882448451317965182102817798
0.9999960784313725	-0.186974420334624972297256971123	-0.186929703655773511411674845676	-0.177553328529800268546633805233	0.177566811781092947853404839457	0.186960639394732518195523084034
0.9999961538461538	-0.186074528452747258523880964469	-0.186030861511041567992457143606	-0.176703773589409890306057345709	0.176716941092834695200567209487	0.186061070391119711239415197965
0.9999962264150943	-0.185195941628258882281394136677	-0.185153280709375936309048234996	-0.175874248490467080207889654112	0.17588711336348871936701087785	0.185182793025715016794667625216
0.9999962962962963	-0.184337768015072742024514345413	-0.184296071991885260186387030562	-0.175063917732627955814402733161	0.17507649231815175276315733439	0.184324916245093583595839198302
0.9999963636363637	-0.183499168733388765528534543571	-0.183458398869043084570017117529	-0.174271995277890451725175777164	0.174284291203085878866924919097	0.183486601901899327935151176499
0.9999964285714286	-0.182679353828751104595169646732	-0.182639473597952049728678882145	-0.173497740788017489238106263003	0.173509769017714744911173246551	0.182667060719459468555266501104
0.9999964912280702	-0.181877578605304703900644535254	-0.181838553531836697328408481796	-0.172740456209429670722973877898	0.172752227094675494431960448668	0.181865548629997983626960768637
0.9999965517241379	-0.181093140292707729463670992398	-0.18105493780146474896970217101	-0.171999482668017183954454811692	0.172011005990303861035271963155	0.181081363445978496501767206281
0.9999966101694915	-0.180325375011165784322005772051	-0.180287964293172516733369116611	-0.171274197640948851489924743059	0.17128548265256808157183702819	0.180313841829106324174816427406
0.9999966666666666	-0.179573655003370685387202049959	-0.179537006892458438915362480555	-0.170564012376546112216423935185	0.170575067837465588940015240403	0.179562356525827609026038307376
0.9999967213114754	-0.178837386105856429605042678685	-0.178801472965814352801573882395	-0.169868369536738298297746674411	0.169879203748352205629063272963	0.178826313841885945750500503823
0.9999967741935484	-0.178116005435515888384529598891	-0.178080801056674369059386378548	-0.169186741039603882805991708352	0.169197361875667997391584553952	0.178105151331721548466253180231
0.9999968253968254	-0.177408979269827382976602956323	-0.177374458774149169179316572895	-0.168518626082098209757054984296	0.168529041017125020699788457386	0.177398335681298249535669494894
0.999996875	-0.176715801101782398925733111907	-0.17668194085564052138662721215	-0.167863549325328476219324300419	0.167873765460686945628784861289	0.176705360765381126347997122452
0.9999969230769231	-0.176035989852636289427340131624	-0.17600276738654840182648045676	-0.167221059226709312605555915374	0.167231083314646971039964837072	0.1760257458624141902549069393
0.9999969696969697	-0.175369088227466773787504100519	-0.175336482162134867281479949315	-0.166590726505057637992415078061	0.166600564970839104111663552694	0.175359034012007122077970563
0.9999970149253732	-0.174714661200157490156596747234	-0.174682651178231611960472889043	-0.165972142726197783666024602435	0.165981801688533063519068167961	0.174704790501669550237493504129
0.9999970588235294	-0.174072294615857318550749981663	-0.174040861238903232829448857745	-0.165364918997976236506212836541	0.165374404287893908930439216664	0.1740626014708622785604661242
0.9999971014492753	-0.173441593900227455022437840056	-0.17341071867043223814756510914	-0.16476868476475448209253057061	0.164778001943058783446648947045	0.173432072621693927243526115152
0.9999971428571428	-0.172822182865900151230786538703	-0.172791848132097461829865794866	-0.164183086692479422391101971811	0.164192241065916024692063818404	0.172812828026701463945166339883
0.9999971830985915	-0.172213702607555180370195449853	-0.172183891515194201012253286373	-0.163607787636341747432169225808	0.163616784272584437539228532891	0.17220450902513357613179165922
0.9999972222222222	-0.171615810477889199972451299498	-0.171586506922608710545404144863	-0.163042465683838921919121176733	0.163051309425398228310996190453	0.171606773200023485301100001586
0.9999972602739726	-0.171028179137523641545227526796	-0.17099936772202595592941607979	-0.162486813266774396151636309917	0.162495508743919295487640050811	0.17101929342910698607545467086
0.9999972972972972	-0.17045049567258095169423300333	-0.170422161666530048206807659095	-0.161940536336359710376847235174	0.161949087979134724303211855325	0.170441757003324568664431012243
0.9999973333333333	-0.169882460774267624540697161683	-0.169854590076962175517663252733	-0.161403353596151209089624597468	0.161411765645563339370204780113	0.16987386480725411572811478659
0.9999973684210526	-0.169323787975344738797398467239	-0.169296367080940284323653182655	-0.160874995788056657982588466918	0.160883272306499589506459110264	0.169315330556362073912583483142
0.9999974025974026	-0.168774202938850647752368965688	-0.168747218903926200390267441291	-0.160355205027096562588503585302	0.160363349908073288856853557233	0.16876588008644417363449265563
0.999997435897436	-0.168233442794873013495718295543	-0.168206883208156218393834923109	-0.159843734181006850634290485655	0.159851751158206257717878461397	0.168225250691058641565931081273
0.9999974683544304	-0.16770125552155456981917527558	-0.16767510847563643355382045995	-0.159340346291129390461462451485	0.159348238946907297112772108711	0.167693190503141449042633814171
0.9999975	-0.167177399366864105869286450296	-0.167151653431749471048614234317	-0.158844814031359448346595162807	0.158852585804670075555547444478	0.167169457917339720957588381437
0.9999975308641975	-0.166661642307975780527598694104	-0.166636286506329356829847623347	-0.158356919202208892968682748098	0.158364573396028667691836225838	0.166653821049910580770922800383
0.9999975609756098	-0.16615376154538002457678927689	-0.166128785329340061560551372732	-0.157876452257304457396545514428	0.157883992045586391578395371117	0.166146057233312439654843004401
0.9999975903614458	-0.165653543029101484692250123159	-0.165628936258544237522836929847	-0.157403211859874928983418796114	0.157410640294068511657980100628	0.165645952542867565826435584247
0.9999976190476191	-0.165160781014626799615798393313	-0.165136533936774927750104939158	-0.156937004466992617852642341151	0.156944324482161175793963742696	0.165153301353101777714289555862
0.9999976470588235	-0.164675277646350190002090278933	-0.164651380876627257038736475859	-0.156477643939525371748119844502	0.156484858360090158248919795546	0.164667905921572002433381199699
0.9999976744186047	-0.164196842566530280002684115416	-0.164173287070571692777491654274	-0.156024951175927974874228694394	0.156032062721065806273251423208	0.164189575998177615548986787408
0.9999977011494253	-0.163725292547919358599543526852	-0.163702069624657485661765709888	-0.155578753768157945333281176104	0.155585765056876993943723483775	0.163718128458119033581026157295
0.9999977272727273	-0.163260451148378293532533489433	-0.163237552414126217396268144931	-0.15513888567814225617020503004	0.155145799234058602451142926007	0.163253386956818825464922005007
0.9999977528089887	-0.16280214838592817674102800896	-0.162779565759392631649588767273	-0.154705186933349875943542994607	0.154712005189185600989902916979	0.162795181605258286815758936788
0.9999977777777778	-0.162350220432814965749808823516	-0.162327946120974555991960893785	-0.154277503340141609001921842432	0.154284228641963551974409202924	0.162343348664307437091016528116
0.9999978021978022	-0.161904509327277183745294327228	-0.161882535812067022669614640038	-0.153855686213674713435251824695	0.153862320824891510768177437873	0.161897730256740045843773887808
0.9999978260869565	-0.161464862701810300986045539578	-0.161443182727558807449070744384	-0.15343959212323625221017317434	0.153446138228369901517613130086	0.161458174095728717097817130438
0.9999978494623656	-0.161031133526815763404525045106	-0.161009740088383544703983415109	-0.153029082651967038785788635637	0.153035542360213977146962843137	0.161024533228709280535730426932
0.9999978723404256	-0.16060317986860867073173101256	-0.160582066200183248575660991105	-0.152624024170018217426155828155	0.152630399518613759406213730818	0.160596665795589663157893664357
0.9999978947368421	-0.160180864660836647655066916943	-0.160160024225340281634656103477	-0.152224287620255724051379670339	0.152230580577654658898496170504	0.160174434800356855498734818945
0.9999979166666667	-0.159764055488434221923004884523	-0.159743481967505284792474098408	-0.151829748315694778774237258209	0.151835960784579969334171773871	0.159757707895207265758525904745
0.9999979381443299	-0.159352624383302670650371925488	-0.159332311667813959669086490407	-0.151440285747907767996681460941	0.151446419568037717591630184827	0.159346357176391320029559137983
0.9999979591836735	-0.158946447630965400106185146506	-0.158926389812045454037640198076	-0.151055783405704920792090305827	0.151061840356610471083467985792	0.158940258991023196022602915997
0.9999979797979798	-0.158545405587504004518520771244	-0.158525596948029959282618349327	-0.150676128603438554111717980129	0.150682110406978140041732512207	0.158539293754161590077514986682
0.999998	-0.158149382506130672026033236375	-0.158129817512663449833276035611	-0.150301212318328787394970802779	0.150307120641110998602095163064	0.158143345775517878185039144705
0.9999980198019802	-0.157758266372798989511775513914	-0.157738939667933694887256486049	-0.149930929036251898661435833185	0.14993676549193347482412440943	0.157752303095194359297357505398
0.9999980392156863	-0.157371948750297819140114272621	-0.157352855145404127061209400477	-0.149565176605472261172793440724	0.149570942756939076632547676189	0.157366057327897839273498464008
0.9999980582524272	-0.156990324630312116873219008109	-0.156971459098641198158639059792	-0.149203856097835377441373203875	0.149209553459273443754597071353	0.15698450351511296478643404933
0.999998076923077	-0.156613292292970642461603610797	-0.156594649963106792968027766383	-0.148846871676973199787382403944	0.148852501715836229552904798252	0.156607539984755753359545465029
0.9999980952380952	-0.156240753173433746875612790709	-0.156222329323070382089426222872	-0.148494130473103950096874422211	0.148499694611983577887477585472	0.156235068217860963496500674799
0.9999981132075472	-0.155872611735105065646711292776	-0.155854401785126121848040995785	-0.148145542464037257377175806854	0.148151042082441600600503146224	0.155866992721887556040681200328
0.9999981308411215	-0.155508775349079219994371119137	-0.155490774857928277223372142398	-0.147801020362021829410652540327	0.147806456798067690479497340767	0.15550322091025473900562778841
0.9999981481481481	-0.155149154179463735398722723365	-0.155131358837784354941368650635	-0.147460479506097253647765930053	0.147465854058120912272381515281	0.155143662987747166343951543284
0.9999981651376146	-0.154793661074237513725786461358	-0.154776066699769371892121496831	-0.147123837759634053999958485684	0.147129151687725272295990168361	0.154788231841451960497757208309
0.9999981818181818	-0.154442211461330507186185312943	-0.154424813994046915159431666545	-0.146791015412766969929279970491	0.14679626994023053115904926008	0.154436842936912515934099149028
0.9999981981981982	-0.154094723249629891905347847131	-0.154077518747103225099982054757	-0.146461935089445713340287554502	0.146467131404194535469272232659	0.154089414219204667603142465706
0.9999982142857143	-0.153751116734637163387530619888	-0.153734101367619589163733448392	-0.146136521658845325480937167306	0.146141660914728931514036400962	0.153745866018659911862545942317
0.9999982300884955	-0.15341131450851830082909022385	-0.153394484556725996116106667128	-0.145814702150894816927628523347	0.145819785468966703533705134105	0.153406120960978072882906574352
0.999998245614035	-0.153075241374305585956400166515	-0.15305859322239538138938504457	-0.14549640567569813484516938144	0.145501434145425357573776479801	0.153070103881488228612638883261
0.9999982608695652	-0.152742824264024918532014402773	-0.152726354397752997709867184482	-0.145181563346635759688311254539	0.145186538027053845753272759997	0.152737741743331950601125936632
0.999998275862069	-0.152413992160536639403384845415	-0.152397697163089565028862562475	-0.144870108206948476413357329792	0.144875030127764583308451366924	0.152408963559357065747125382673
0.9999982905982906	-0.152088676022891039174478574414	-0.152072552571379975977062120749	-0.144561975159617173437320777265	0.144566845322264232413305773238	0.152083700317523301456358352221
0.9999983050847457	-0.151766808715011974966929607306	-0.151750853577121535937235774737	-0.144257100900363969372262183725	0.144261920279008385994281691002	0.151761884909633407361722543575
0.9999983193277311	-0.151448324937533411212510121831	-0.151432534968317071998473605411	-0.143955423853610620002059751895	0.143960193396115948663987852313	0.151443452063214728498607368764
0.9999983333333333	-0.151133161162624308733796232991	-0.151117533301438817995549245683	-0.143656884111240077354298263461	0.143661604740088941874967228964	0.151128338276386802304301249456
0.9999983471074381	-0.150821255571647169692423620879	-0.150805786839218833470214053653	-0.14336142337401631514915098128	0.143366095987192712611468108257	0.150816481755560425116503951984
0.9999983606557377	-0.150512547995504759414344371986	-0.150497235491120897593280411117	-0.143068984895526151759574037599	0.143073610367360150841077668586	0.150507822355822838013008319539
0.9999983739837398	-0.150206979857538120136279837837	-0.150191820756357385150745414472	-0.14277951342851484018596852725	0.14278409261049156769306858695	0.150202301523872267297643599164
0.9999983870967742	-0.149904494118847012670206525254	-0.149889485669322626751652799287	-0.142492955173494697629796697855	0.142497488895029397167866064653	0.149899862243373067952957838237
0.9999984	-0.149605035225911412359613171244	-0.149590174747321721797488568183	-0.142209257729513054694680725606	0.142213746798693898812833659523	0.1496004489826102014026165729
0.9999984126984127	-0.149308549060399684542835040207	-0.149293833940480749349235848425	-0.141928370046972352471549552209	0.141932815251272593690863615418	0.149304007644328770949451930152
0.9999984251968504	-0.149014982891055607927178266283	-0.149000410583730844580663266647	-0.141650242382401338255132659027	0.141654644489362294640677383449	0.149010485517650875117756804484
0.9999984375	-0.148724285327562534814962041822	-0.14870985335076470988912457218	-0.141374826255082038187560730592	0.141379186012968325114601805478	0.148719831231968153793772615831
0.9999984496124031	-0.148436406276288705382944785091	-0.148422112209869840205083297991	-0.141102074405442546076679852574	0.14110639254387088716150570051	0.148431994712714124864494594884
0.9999984615384615	-0.14815129689782309717349358795	-0.148137138381548089465495952791	-0.140831940755130688100396414474	0.140836217985673564539996438487	0.148146927138925767942835411288
0.9999984732824427	-0.147868909566216216389254971089	-0.147854884297836215276282856129	-0.140564380368688327147571307152	0.140568617385453655592746471061	0.147864580902508832486874952258
0.9999984848484849	-0.147589197829844948266644500796	-0.147575303563246735169564531307	-0.140299349416750480353910158622	0.140303546896938444606940643491	0.147584909569126053918646857798
0.9999984962406016	-0.147312116373825001674639519684	-0.147298350917252832417634298046	-0.14003680514069755944916936413	0.140040963745135660434036126703	0.147307867840631875136028629713
0.9999985074626866	-0.147037620983898628399873022502	-0.147023982198245182278397352456	-0.139776705818692924752895509424	0.139780826192350256079856059003	0.147033411518981412322554757418
0.9999985185185185	-0.146765668511729189051372253924	-0.146752154308892449461822774963	-0.139519010733041587515590052797	0.139523093505523290299855877558	0.146761497471545291887752432219
0.9999985294117647	-0.146496216841537792449464521406	-0.14648282518284085176159874617	-0.139263680138809317958079807785	0.139267725924832118120561697664	0.146492083597765636996548062292
0.9999985401459854	-0.14622922485802066975722556947	-0.146215953752691609136424027123	-0.139010675233644632761463017265	0.139014684633494316621542397471	0.146225128797091913456468991483
0.9999985507246377	-0.145964652415489173282025956591	-0.145951499919198316810500085987	-0.138759958128749159739557732667	0.138763931728720799105075088649	0.145960592938138570522080157188
0.9999985611510791	-0.145702460308177326537318368087	-0.145689424521629308861817901853	-0.138511491820944721800374454654	0.138515430193766417782651308887	0.145698436829009446150402090651
0.9999985714285714	-0.145442610241664709522452907963	-0.145429689309242927946260090506	-0.138265240165788158948780427649	0.138269143871029034208171819516	0.145438622188736761096775470413
0.9999985815602837	-0.145185064805365153036694577913	-0.145172256913826299009479638063	-0.138021167851687427011166216088	0.138025037436150558911479585604	0.14518111161978521375072241171
0.9999985915492958	-0.144929787446034249125982729984	-0.144917090823250730961911194908	-0.13777924037497488519096811135	0.137783076373075837260646918636	0.144925868581574218697310816359
0.9999986013986014	-0.144676742442251071615301731258	-0.144664155355999250447804816551	-0.137539424015895920974841946041	0.137543226950027497001229313417	0.14467285736497371678852729779
0.9999986111111111	-0.144425894879831750530033518573	-0.144413415636624015418494919547	-0.137301685815473169111031102186	0.137305456196356983003177347031	0.144422043067731232435440244029
0.9999986206896552	-0.144177210628134665813035406602	-0.14416483757209347194988132417	-0.137065993553208569558799527265	0.137069731880233994685029689645	0.144173391570789973632981264541
0.9999986301369863	-0.143930656317219027241158543312	-0.143918387828991113737287606469	-0.136832315725587385070411548951	0.13683602248713841899840334601	0.143926869515459770037217925795
0.9999986394557823	-0.143686199315820496407484921064	-0.143674033811529587503831796735	-0.136600621525350069493711330141	0.136604297199120623830003728357	0.143682444281404531794170060436
0.9999986486486486	-0.143443807710109290110284790986	-0.143431743640345666194070138382	-0.136370880821499549561937313647	0.136374525874797649808543769095	0.143440083965411693808845783918
0.9999986577181208	-0.143203450283197889037480834781	-0.143191486132043291831937739682	-0.136143064140013062002501471434	0.136146679030054418931151621809	0.143199757360910793297424353268
0.9999986666666667	-0.142965096495367067367973736332	-0.14295323077945347739235065619	-0.135917142645229179963063602008	0.135920727819420571869128648128	0.142961433938209918889898433632
0.9999986754966887	-0.142728716464980463524612468641	-0.142716947732581357646548389223	-0.135693088121882073348104902917	0.135696644018094957608685398409	0.142725083825420272935329035012
0.9999986842105263	-0.142494280950059335119133532814	-0.14248260778021209798619757275	-0.135470872957756381649650727667	0.135474400004591134201042168004	0.142490677790040510313081750516
0.9999986928104575	-0.142261761330490487081823031651	-0.142250182332148712649097076157	-0.135250470126937339876091071331	0.13525396874397850247714386626	0.142258187221173861920836613319
0.9999987012987013	-0.142031129590841635692364902814	-0.142019643402056114169458272532	-0.135031853173631992558809874762	0.135035323771694889955296894401	0.142027584112352323713602954633
0.9999987096774193	-0.141802358303759677041357667175	-0.141790963590886918562336318348	-0.134814996196538461586922174347	0.134818439177907533878806474315	0.141798841044943397021201505608
0.999998717948718	-0.1415754206139284703881132441	-0.141564116070865669745781337985	-0.134599873833741304559602212161	0.134603289592400484142805814495	0.141571931172116006904552673307
0.9999987261146497	-0.14135029022256382870957393415	-0.141339074570009225763679249197	-0.134386461248112014980491428161	0.134389850169967462335733109754	0.141346828203343306289944262487
0.9999987341772152	-0.141126941372424433982472321139	-0.141115813357162072010920083344	-0.134174734113194677247750866924	0.134178096576290175532907052167	0.141123506389421098066810818838
0.9999987421383648	-0.140905348833318366703550316076	-0.140894307227526296167470650181	-0.133964668599557701101951691775	0.133968004974282995925956183794	0.140901940507981578542608751684
0.99999875	-0.14068548788808586091648090266	-0.140674531488666878995260795014	-0.133756241361593424869870461621	0.133759552010885782743042113427	0.14068210584948302670090270564
0.9999987577639752	-0.140467334319039770468040879661	-0.140456461946973827421517203326	-0.133549429524748197189100226014	0.133552714804287443917288817281	0.140463978203656937491988683634
0.9999987654320988	-0.140250864394846062065905134571	-0.14024007489456350412181086365	-0.133344210673166325448753567875	0.133347470931563614129634065155	0.140247533846394926602555415976
0.9999987730061349	-0.140036054857827438491570803733	-0.140025347096602293653268498704	-0.133140562837732018308613019961	0.133143798416712565562971756071	0.140032749527058521335047765139
0.9999987804878049	-0.139822882911673943411041263317	-0.139812255779036491442578237423	-0.132938464484494151587654611773	0.132941675719074170183897743034	0.139819602456195699752997131563
0.9999987878787879	-0.139611326209545109851784619351	-0.13960077861671301082664037219	-0.132737894503459353629417956528	0.132741081722117399705111449822	0.139608070293648750342337800178
0.9999987951807229	-0.139401362842548889668059431349	-0.139390893721876176960624888922	-0.132538832197739539913795428321	0.132541995722582483535018014599	0.139398131137038699189638843175
0.9999988023952096	-0.139192971328583243160354808665	-0.139182579633026516705321870278	-0.132341257273040629029815616889	0.132344397419964447830429405028	0.139189763510612193046834257883
0.9999988095238095	-0.138986130601526878290881062199	-0.13897581530412806241999777395	-0.132145149827479744877088103036	0.132148266906325331960303301871	0.138982946354437336479210104485
0.9999988165680473	-0.13878082000076620937630083065	-0.138770580094151266643922821203	-0.131950490341718754745248632046	0.131953584656422923885207653095	0.13877765901393556130806992596
0.9999988235294117	-0.138577019261046157367230098216	-0.138566853756939175570562356572	-0.131757259669402511253724933009	0.131760331518144374682816046352	0.138573881229737158386206171987
0.9999988304093568	-0.138374708502632939369862733699	-0.138364616431385033527068246904	-0.131565439027890659449836466461	0.131568488703233546136964045536	0.138371593127848626910086810947
0.9999988372093023	-0.138173868221777495365553516708	-0.138163848631909989801168934629	-0.131375009989272340007699875619	0.131378037778301415303932942683	0.13817077521012049641341630008
0.9999988439306359	-0.137974479281468676491220888108	-0.137964531239230054455827486087	-0.131185954471653566709893907142	0.131188960656109307542102187342	0.13797140834500475265314018292
0.9999988505747126	-0.137776522902465773029128027453	-0.13776664549140190250759385193	-0.130998254730707482419967873033	0.131001239587115155832643900398	0.137773473758591452062039625715
0.9999988571428572	-0.13757998065460039261646952764	-0.137570172975137557211505921498	-0.130811893351478103688448672626	0.130814857151273390452338779386	0.137576953025914541498258612534
0.9999988636363636	-0.1373848344483381112508828331	-0.137375095617378394318148023648	-0.130626853240428551034439190128	0.130629796250079450242257582213	0.137381828062517311798093024079
0.9999988700564971	-0.137191066526590712499768858127	-0.137181395677119301106309923571	-0.130443117617725130804422677787	0.130446040098850275844091802008	0.13718808111626830619547836638
0.9999988764044944	-0.136998659456770204920133116672	-0.136989055737474197745785251363	-0.130260670009748986267372405101	0.130263572219232497288051960231	0.136995694759418879009968379449
0.9999988826815642	-0.136807596123076165005129981397	-0.136798058697974485050156764713	-0.130079494241827371144859728356	0.130082376431930364097417829977	0.136804651880893957067375259645
0.9999988888888889	-0.136617859719008293883378817586	-0.136608387767092322826239391141	-0.129899574431176918930330769333	0.129902436849645786459536117411	0.13661493567880789699265684097
0.9999988950276243	-0.136429433740096401346729724707	-0.136420026454980967652183282609	-0.129720894980051586909616297865	0.129723737870223161788546441293	0.136426529653197656641684227687
0.9999989010989011	-0.13624230197684034136345800387	-0.136232958566424708809874734664	-0.129543440569088245497267300346	0.129546264169991952914243836233	0.13623941759896580930850767929
0.9999989071038251	-0.136056448507852719794405843094	-0.136047168193991237004718326635	-0.129367196150843162051094049737	0.129370000697300262875491450782	0.136053583599026225704578465808
0.9999989130434782	-0.135871857693197478275208912234	-0.135862639711379563131064937373	-0.12919214694351289438190545374	0.129194932666232917537631612707	0.135869012017645531761333701117
0.9999989189189189	-0.13568851416791772882512247334	-0.135679357766956874349345270512	-0.129018278424833363361802231855	0.129021045550507821616851233361	0.135685687493973720723735201791
0.9999989247311828	-0.135506402835746472321982455266	-0.135497307277477972759571730449	-0.128845576326151116942923473544	0.12884832507754459677139761196	0.135503594935757556409139146435
0.9999989304812834	-0.135325508862994081138812897972	-0.135316473421981188579003709241	-0.128674026626661030087353767988	0.128676757222699742768462700279	0.135322719513230651498083700466
0.9999989361702127	-0.135145817672606662533330387211	-0.135136841635854895520745021404	-0.128503615547804907105599338052	0.128506328203662784884538581119	0.135143046653174340863565813465
0.9999989417989418	-0.134967314938389645349341177407	-0.134958397605068981555692854871	-0.128334329547825665204640827073	0.128337024475008083145520919267	0.134964562033143695764946719446
0.9999989473684211	-0.134789986579391148732267097038	-0.134781127260565843924750450797	-0.128166155316471981129140249769	0.12816883272289718223327052066	0.134787251575853240734861195956
0.9999989528795812	-0.134613818754439898356204345668	-0.1346050167728056836267364983	-0.127999079769848477087648174807	0.12800173985992677532483804112	0.134611101443717141648457943424
0.9999989583333333	-0.134438797856832653557977687926	-0.134430052546461072089761798752	-0.127833090045406708112493636019	0.127835733020117541212334810327	0.134436098033538831234569876864
0.99999896373057	-0.134264910509166298201581262833	-0.134256221215255951765872252411	-0.12766817349707239100784528885	0.127670799554039292176227283777	0.134262227971345227594644091554
0.9999989690721649	-0.134092143558309929458586063455	-0.134083509636944413373824467717	-0.12750431769050448547444569145	0.127506927024068040632194305147	0.134089478107360882541521639437
0.9999989743589743	-0.133920484070512452369647861658	-0.13391190488842476583508888947	-0.127341510398481901221036654599	0.127344103199770755901205314666	0.133917835511117570139250213533
0.9999989795918367	-0.133749919326641354412211070452	-0.133741394260984580965682342787	-0.127179739596413761222010517999	0.127182316053413738904929995703	0.133747287466694992079797135372
0.9999989847715736	-0.133580436817548493684002440189	-0.13357196525567255404447255674	-0.127018993457969301081114841702	0.127021553755590692487012666492	0.133577821468088435816666153439
0.9999989898989899	-0.133412024239558887047233980948	-0.133403605578793173802637933802	-0.12685926035082362801816540127	0.126861804670966708711444416598	0.133409425214699374015046843252
0.9999989949748743	-0.13324466949007863097404902286	-0.133236303137520341477690826072	-0.12670052883251570059997318656	0.126703057354134532182764661137	0.133242086606945140182462961135
0.999999	-0.133078360663318228183230196162	-0.133070046035626218641729057021	-0.126542787646415022263471037214	0.126545300545579590444747548991	0.133075793741983955606291812396
0.9999990049751244	-0.132913086046127727740134081508	-0.132904822569321717825265894856	-0.12638602571779366818969074323	0.126388523167750409106141783203	0.132910534909551717223378392237

==> figures/freqplots/l4freqplot/l4m2modefreqs.dat <==
0.004974129353233831	-1.8874335458046982	-0.004475119158226029	0.00084248924530093	1.8838009813747953
0.009948258706467662	-1.8892464656306618	-0.008950474112628216	0.0016849807692458768	1.881981496172898
0.014922388059701492	-1.8910582672773084	-0.013426306792444291	0.002527477989116666	1.880161206709499
0.019896517412935324	-1.8928675839410407	-0.017902851514674856	0.0033699828571921845	1.8783389070592347
0.024870646766169156	-1.8946747091511533	-0.022380346961690868	0.004212498099637756	1.876515048362114
0.029844776119402984	-1.8964795806614108	-0.026859031258652775	0.005055026273752826	1.874689726802854
0.034818905472636816	-1.89828211907268	-0.03133914283345545	0.005897569913771562	1.8728630216279618
0.03979303482587065	-1.9000822316574961	-0.035820920107832235	0.0067401314565957125	1.8710349993135398
0.04476716417910448	-1.9018798390783085	-0.04030460201972045	0.0075827133238968916	1.8692057399527613
0.04974129353233831	-1.9036748558376226	-0.0447904278225632	0.008425317868049707	1.8673753179621964
0.054715422885572136	-1.9054671959175544	-0.04927863717478592	0.009267947372584502	1.8655438077426143
0.05968955223880597	-1.907256773554608	-0.05376947019988999	0.010110604047000184	1.8637112844993673
0.0646636815920398	-1.9090435024428638	-0.058263167559482215	0.010953290023882702	1.8618778234812645
0.06963781094527363	-1.9108272940994657	-0.0627599704370448	0.01179600733910853	1.860043498454678
0.07461194029850746	-1.912608059766083	-0.06726012063365605	0.012638757932954084	1.8582083836236207
0.0795860696517413	-1.9143857099909778	-0.07176386060975541	0.013481543640896921	1.856372553274895
0.08456019900497512	-1.9161601539854645	-0.07627143351943555	0.01432436618284115	1.8545360812044485
0.08953432835820896	-1.9179312998494402	-0.08078308326263835	0.015167227155523303	1.8526990409991833
0.09450845771144278	-1.9196990549312056	-0.0852990545469633	0.01601012802652185	1.8508615064462381
0.09948258706467662	-1.921463325072075	-0.08981959291350718	0.016853070121298004	1.8490235508570811
0.10445671641791045	-1.9232240151619515	-0.09434494481104538	0.0176960546190849	1.847185247664593
0.10943084577114427	-1.9249810288132518	-0.09887535762880521	0.01853908254076203	1.8453466701730652
0.11440497512437811	-1.9267342685083204	-0.10341107975508279	0.01938215474132238	1.8435078917620131
0.11937910447761194	-1.9284836352952681	-0.10795236062445861	0.02022527189992519	1.8416689856488329
0.12435323383084577	-1.930229028979143	-0.11249945077473396	0.02106843451148594	1.8398300251403343
0.1293273631840796	-1.9319703478911816	-0.11705260188811396	0.021911642875009713	1.837991083476405
0.13430149253731344	-1.9337074889671793	-0.12161206685389765	0.022754897085632605	1.8361522339669591
0.13927562189054726	-1.935440347685975	-0.1261780998180147	0.02359819702386292	1.8343135500011383
0.1442497512437811	-1.9371688179456814	-0.130750956234891	0.024441542344903144	1.832475104993985
0.1492238805970149	-1.9388927920785894	-0.13533089292491285	0.025284932468648467	1.8306369724690115
0.15419800995024877	-1.9406121607617006	-0.1399181681258124	0.02612836656815832	1.8287992260430457
0.1591721393034826	-1.9423268129696134	-0.1445130415497606	0.02697184355878569	1.8269619394507117
0.16414626865671642	-1.9440366359373926	-0.14911577444152943	0.027815362087077217	1.8251251865799836
0.16912039800995024	-1.9457415150665924	-0.153726629632082	0.028658920518372304	1.8232890414565863
0.1740945273631841	-1.9474413338617775	-0.15834587159685118	0.02950251692480888	1.8214535782572507
0.17906865671641792	-1.9491359739408238	-0.16297376651801446	0.030346149073585158	1.8196188713957973
0.18404278606965174	-1.9508253148654098	-0.16761058233788442	0.031189814413051947	1.8177849954387597
0.18901691542288557	-1.9525092341498682	-0.17225658882401743	0.032033510060456204	1.8159520251924588
0.1939910447761194	-1.9541876071580129	-0.17691205762767515	0.03287723278788832	1.814120035685832
0.19896517412935324	-1.9558603070491736	-0.18157726234629248	0.03372097900839462	1.8122891022018925
0.20393930348258707	-1.957527204684577	-0.1862524785868341	0.03456474476164626	1.8104593002715095
0.2089134328358209	-1.9591881685785884	-0.19093798402903134	0.0354085256989575	1.8086307057149986
0.21388756218905472	-1.960843064787118	-0.19563405849034626	0.036252317067960976	1.8068033946223845
0.21886169154228854	-1.962491756862501	-0.2003409839922382	0.03709611369684279	1.804977443402197
0.2238358208955224	-1.9641341057473773	-0.2050590448274369	0.03793990997804376	1.8031529287715842
0.22880995024875622	-1.965769969685551	-0.20978852762667027	0.038783699851117286	1.8013299277671486
0.23378407960199005	-1.9673992041502717	-0.21452972142913757	0.03962747678550433	1.7995085177736536
0.23875820895522387	-1.9690216617373373	-0.2192829177528992	0.04047123376248121	1.797688776521143
0.24373233830845772	-1.9706371920773798	-0.22404841066612954	0.041314963256428035	1.7958707821042637
0.24870646766169155	-1.972245641731908	-0.2288264968599017	0.04215865721550134	1.79405461298794
0.25368059701492535	-1.9738468540919278	-0.23361747572278324	0.04300230704172753	1.7922403480181686
0.2586547263681592	-1.9754406692771025	-0.2384216494164587	0.04384590357033627	1.790428066436673
0.26362885572139305	-1.9770269240199385	-0.24323932295253334	0.04468943704831922	1.7886178478839063
0.2686029850746269	-1.9786054515535	-0.24807080427073727	0.04553289711221747	1.7868097724089347
0.2735771144278607	-1.9801760814957665	-0.25291640431911744	0.04637627276520047	1.7850039204789978
0.2785512437810945	-1.9817386397251302	-0.25777643713508824	0.04721955235318471	1.7832003729843113
0.28352537313432835	-1.9832929482551027	-0.2626512199286094	0.04806272354017931	1.7813992112453716
0.2884995024875622	-1.9848388251014435	-0.26754107316651904	0.04890577328263098	1.7796005170169162
0.293473631840796	-1.9863760841486378	-0.27244632065889424	0.0497486878028785	1.7778043724949928
0.2984477611940298	-1.9879045350048752	-0.2773672896466001	0.050591452561509424	1.7760108603171314
0.3034218905472637	-1.9894239828581584	-0.28230431089116914	0.05143405222877331	1.7742200635675824
0.30839601990049753	-1.9909342283223188	-0.28725771876606787	0.05227647065482155	1.7724320657773383
0.31337014925373136	-1.9924350672771935	-0.2922278513497991	0.05311869083879482	1.7706469509230742
0.3183442786069652	-1.9939262907066837	-0.2972150505212287	0.05396069489676748	1.7688648034286845
0.323318407960199	-1.995407684527133	-0.30221966205656586	0.05480246402837803	1.7670857081624984
0.32829253731343283	-1.996879029407434	-0.30724203572814995	0.05564397848210479	1.76530975043175
0.33326666666666666	-1.9983401005847667	-0.3122825254057078	0.05648521751923578	1.7635370159779515
0.3382407960199005	-1.9997906676738848	-0.31734148915956506	0.05732615937636395	1.761767590971763
0.3432149253731343	-2.001230494463221	-0.3224192893655973	0.05816678122628883	1.7600015620010625
0.3481890547263682	-2.0026593387089715	-0.3275162928130308	0.05900705913744403	1.7582390160628485
0.353163184079602	-2.00407695191684	-0.33263287081399134	0.059846968031564106	1.7564800405497933
0.35813731343283584	-2.005483079114724	-0.33776939931539907	0.06068648163960759	1.7547247232345942
0.36311144278606966	-2.006877458618614	-0.3429262590135501	0.0615255724559032	1.752973152254486
0.3680855721393035	-2.008259821784246	-0.3481038354705601	0.062364211690269164	1.7512254160894019
0.3730597014925373	-2.0096298927529967	-0.3533025192337942	0.06320236921820448	1.7494816035418315
0.37803383084577113	-2.0109873881821385	-0.3585227059573815	0.06404001352887799	1.7477418037094938
0.38300796019900496	-2.01233201696681	-0.3637647965264629	0.06487711167091766	1.7460061059581518
0.3879820895522388	-2.0136634799480024	-0.3690291971840676	0.06571362919585741	1.744274599889306
0.3929562189054726	-2.0149814696081707	-0.37431631966049733	0.06654953009909358	1.7425473753049363
0.3979303482587065	-2.016285669753351	-0.3796265813055271	0.06738477675827002	1.7408245221683667
0.4029044776119403	-2.017575755179564	-0.3849604052231389	0.06821932986890018	1.7391061305597195
0.40787860696517414	-2.018851391327578	-0.3903182204094293	0.0690531483771908	1.7373922906300625
0.41285273631840796	-2.0201122339172453	-0.39570046189280744	0.06988618940975244	1.7356830925465887
0.4178268656716418	-2.0213579285685395	-0.4011075708774255	0.07071840820019921	1.7339786264358352
0.4228009950248756	-2.022588110402833	-0.40653999488927706	0.07154975801236153	1.7322789823194193
0.42777512437810944	-2.023802403626696	-0.4119981879253362	0.0723801900599954	1.7305842500448954
0.43274925373134326	-2.02500042109546	-0.41748261060553443	0.07320965342275619	1.7288945192097338
0.4377233830845771	-2.026181763855437	-0.42299373032766874	0.07403809495824881	1.7272098790778583
0.44269751243781097	-2.0273460206647718	-0.42853202142527475	0.07486545920994386	1.7255304184893838
0.4476716417910448	-2.0284927674906332	-0.4340979653284774	0.07569168831073189	1.7238562257619139
0.4526457711442786	-2.0296215669814104	-0.4396920507277125	0.07651672188185545	1.7221873885828858
0.45761990049751244	-2.030731967913449	-0.4453147737404233	0.07734049692698096	1.720523993893174
0.46259402985074627	-2.031823504609393	-0.45096663808062887	0.07816294772112073	1.7188661277598682
0.4675681592039801	-2.032895696327297	-0.45664815523129715	0.07898400569410656	1.717213875238284
0.4725422885572139	-2.0339480466188133	-0.4623598446195802	0.07980359930832047	1.7155673202223207
0.47751641791044774	-2.034980042654242	-0.46810223379467353	0.08062165393032011	1.7139265452820374
0.48249054726368157	-2.0359911545124363	-0.47387585860836723	0.08143809169602585	1.7122916314873338
0.48746467661691545	-2.036980834433289	-0.47968126339807476	0.08225283136907195	1.7106626582165914
0.4924388059701493	-2.037948516031383	-0.48551900117225594	0.08306578819192159	1.7090397029499846
0.4974129353233831	-2.0388936134665454	-0.491389633798049	0.08387687372930257	1.7074228410443801
0.5023870646766169	-2.039815520570354	-0.49729373219079903	0.08468599570347811	1.7058121454902557
0.5073611940298507	-2.0407136099249836	-0.5032318765056684	0.085493057820917	1.7042076866480715
0.5123353233830846	-2.0415872318906607	-0.5092046563304021	0.08629795958971594	1.702609531962253
0.5173094527363185	-2.042435713580397	-0.5152126708797348	0.08710059612732883	1.701017745652441
0.5222835820895523	-2.043258357775387	-0.5212565291902767	0.08790085795784691	1.6994323883775315
0.5272577114427861	-2.044054441780298	-0.5273368503162039	0.08869863079828763	1.6978535168729794
0.5322318407960199	-2.044823216212311	-0.5334542635248317	0.08949379533309894	1.696281183557316
0.5372059701492538	-2.0455639037199713	-0.5396094084916947	0.09028622697613488	1.6947154361058072
0.5421800995024876	-2.046275697627282	-0.5458029354945877	0.09107579561928249	1.693156316988665
0.5471542288557214	-2.046957760497553	-0.5520355056058122	0.09186236536683592	1.6916038629705912
0.5521283582089552	-2.0476092226111993	-0.5583077908819132	0.09264579425466288	1.6900581045681153
0.557102487562189	-2.048229180351858	-0.5646204745500487	0.09342593395312851	1.688519065461579
0.5620766169154229	-2.0488166944935124	-0.570974251189899	0.09420262945263701	1.6869867618571475
0.5670507462686567	-2.049370788382184	-0.5773698269102159	0.09497571873061345	1.6854612017951236
0.5720248756218905	-2.049890446003919	-0.5838079195185591	0.09574503239858205	1.6839423843993844
0.5769990049751244	-2.0503746099307065	-0.5902892586829386	0.09651039332794228	1.6824302990627262
0.5819731343283582	-2.0508221791351438	-0.5968145860837042	0.09727161625289177	1.6809249245624116
0.586947263681592	-2.0512320066639105	-0.6033846555539136	0.09802850734883246	1.6794262280996053
0.5919213930348258	-2.0516028971592983	-0.6100002332062225	0.09878086378445496	1.6779341642558692
0.5968955223880597	-2.051933604216551	-0.616662097543888	0.09952847324550884	1.676448673858729
0.6018696517412936	-2.0522228275644405	-0.6233710395534844	0.10027111342813887	1.6749696827481615
0.6068437810945274	-2.0524692100548156	-0.6301278627763374	0.10100855149943264	1.6734971004346384
0.6118179104477612	-2.052671334445709	-0.6369333833555051	0.10174054352264351	1.6720308186384625
0.6167920398009951	-2.0528277199609724	-0.6437884300546202	0.10246683384430014	1.6705707096989395
0.6217661691542289	-2.0529368186083485	-0.6506938442445349	0.10318715444017335	1.669116624841284
0.6267402985074627	-2.0529970112351545	-0.6576504798530862	0.10390122421676301	1.667668392286887
0.6317144278606965	-2.053006603299668	-0.6646592032728065	0.10460874826467048	1.6662258151919676
0.6366885572139304	-2.0529638203336815	-0.6717208932207274	0.10530941705986219	1.6647886693975362
0.6416626865671642	-2.0528668030692234	-0.6788364405436276	0.10600290560843376	1.6633567009717547
0.646636815920398	-2.0527136021997716	-0.6860067479612622	0.10668887253005133	1.6619296235237295
0.6516109452736318	-2.0525021727432824	-0.693232729739155	0.10736695907476154	1.660507115265467
0.6565850746268657	-2.0522303679709335	-0.7005153112814689	0.10803678806731946	1.659088815796063
0.6615592039800995	-2.051895932861445	-0.7078554286331297	0.1086979627725605	1.6576743225790607
0.6665333333333333	-2.0514964970368723	-0.7152540278791162	0.10935006567468461	1.6562631870807822
0.6715074626865671	-2.0510295671306467	-0.722712064427102	0.10999265716253137	1.6548549105334296
0.676481592039801	-2.0504925185334484	-0.7302305021578577	0.11062527411207769	1.6534489392826335
0.6814557213930348	-2.0498825864561976	-0.7378103124257674	0.1112474283564197	1.6520446596740561
0.6864298507462686	-2.04919685624265	-0.7454524728893368	0.11185860503239578	1.6506413924282997
0.6914039800995024	-2.0484322528562995	-0.7531579661489062	0.11245826079178091	1.6492383864470137
0.6963781094527364	-2.047585529457248	-0.7609277781656294	0.11304582186357427	1.6478348119857806
0.7013522388059702	-2.0466532549750793	-0.7687628964321845	0.11362068195231799	1.6464297531216068
0.706326368159204	-2.0456318005718406	-0.7766643078614748	0.11418219995556277	1.6450221994329477
0.7113004975124378	-2.04451732487674	-0.7846329963549332	0.11472969748155093	1.643611036800054
0.7162746268656717	-2.043305757859001	-0.7926699400063877	0.1152624561458178	1.6421950372208
0.7212487562189055	-2.0419927831884928	-0.8007761078911723	0.11577971462272209	1.6407728475232533
0.7262228855721393	-2.040573818914321	-0.8089524563827338	0.1162806654248234	1.6393429768400174
0.7311970149253731	-2.039043996269219	-0.8171999249304406	0.11676445137946537	1.6379037826906877
0.736171144278607	-2.0373981363818277	-0.8255194312222703	0.11723016176781452	1.636453455497117
0.7411452736318408	-2.035630724649359	-0.8339118656445084	0.11767682808687446	1.6349900013311833
0.7461194029850746	-2.033735882488807	-0.8423780849369199	0.11810341938948489	1.6335112226656983
0.7510935323383084	-2.03170733614504	-0.8509189049259848	0.11850883715093197	1.632014696865208
0.7560676616915423	-2.0295383821878135	-0.8595350922000828	0.11889190960334217	1.6304977521139101
0.7610417910447761	-2.0272218492759992	-0.8682273545685572	0.11925138547033505	1.628957440431894
0.7660159203980099	-2.024750055703975	-0.8769963301205788	0.11958592702418029	1.6273905073764716
0.7709900497512437	-2.022114762171437	-0.8858425746690566	0.11989410237570076	1.625793357961824
0.7759641791044776	-2.0193071191308176	-0.8947665473283697	0.12017437689296954	1.6241620182549372
0.7809383084577114	-2.0163176079640412	-0.9037685939312944	0.12042510362804522	1.6224920920169057
0.7859124378109452	-2.0131359751189555	-0.912848927938688	0.12064451261100621	1.6207787116531773
0.7908865671641792	-2.009751158191592	-0.9220076084333119	0.12083069884668664	1.619016482610591
0.795860696517413	-2.0061512027689457	-0.9312445147145787	0.1209816088209441	1.6171994202092457
0.8008348258706468	-2.0023231686413814	-0.9405593169207601	0.12109502528888452	1.6153208777171624
0.8058089552238806	-1.998253023747422	-0.9499514419959704	0.12116855007590445	1.6133734642595279
0.8107830845771145	-1.993925523916563	-0.959420034186322	0.12119958457193741	1.6113489508929921
0.8157572139303483	-1.9893240761162838	-0.9689639090871789	0.12118530753772287	1.6092381628587884
0.8207313432835821	-1.9844305824722406	-0.9785815000639868	0.12112264976640372	1.607030855642708
0.8257054726368159	-1.979225261797379	-0.9882707956231231	0.12100826505071863	1.6047155719984934
0.8306796019900498	-1.9736864447106262	-0.9980292660040334	0.12083849679066916	1.6022794765115052
0.8356537313432836	-1.9677903376192178	-1.007853776883498	0.12060933943273842	1.5997081635644574
0.8406278606965174	-1.9615107498379731	-1.0177404876055507	0.12031639375125219	1.596985433678873
0.8456019900497512	-1.9548187768723937	-1.027684730748223	0.11995481475457814	1.5940930320983193
0.850576119402985	-1.9476824313297407	-1.037680869072837	0.11951925070901075	1.591010342089113
0.8555502487562189	-1.9400662109515012	-1.0477221249218789	0.11900377140183446	1.5877140236786804
0.8605243781094527	-1.9319305907595388	-1.057800375867838	0.11840178328553283	1.5841775863208272
0.8654985074626865	-1.9232314231119114	-1.067905908771758	0.11770592852065627	1.5803708811219714
0.8704726368159204	-1.9139192253510189	-1.0780271222528646	0.11690796411439727	1.5762594945817099
0.8754467661691542	-1.9039383293930583	-1.088150164710868	0.1159986162635166	1.5718040210185902
0.8804208955223881	-1.8932258606370411	-1.0982584912106228	0.11496740355152141	1.5669591845849915
0.8853950248756219	-1.8817105043841567	-1.1083323173431294	0.11380242067308674	1.5616727734873999
0.8903691542288558	-1.8693110057449083	-1.1183479410399306	0.11249007164751536	1.5558843379623144
0.8953432835820896	-1.8559343326251052	-1.128276893371356	0.11101473771639692	1.5495235886229912
0.9003174129353234	-1.841473409188257	-1.1380848652717874	0.10935835981371865	1.5425084114027001
0.9052915422885572	-1.8258042968465085	-1.1477303368183922	0.10749990790474906	1.5347423871360504
0.9102656716417911	-1.8087826579367554	-1.1571628057812529	0.10541469844550251	1.526111664318489
0.9152398009950249	-1.7902392788872652	-1.166320467088571	0.10307350485006031	1.516480977390479
0.9202139303482587	-1.7699743477909258	-1.1751271250536799	0.10044138110776389	1.5056885216054083
0.9251880597014925	-1.747750065913485	-1.1834880086552675	0.09747608042206048	1.4935392757750023
0.9301621890547264	-1.723281010543391	-1.1912839750649418	0.09412589004479062	1.4797961840608762
0.9351363184079602	-1.6962214430209093	-1.1983632654194414	0.090326604443968	1.4641683307444615
0.940110447761194	-1.6661484648343061	-1.2045293883191175	0.08599719207681229	1.4462948039102146
0.9450845771144278	-1.6325396105225702	-1.209522553712946	0.08103341935162772	1.4257222310570095
0.9500587064676617	-1.5947433786342327	-1.2129896260886528	0.07529816331511194	1.4018727687104904
0.9550328358208955	-1.5519423962985879	-1.214431770151197	0.06860612451819506	1.3739972225541632
0.9600069651741293	-1.5031157383566138	-1.2131033549327326	0.06069857615977221	1.3411041047334709
0.9649810945273631	-1.4470385896060374	-1.2077861528990674	0.05119924812639826	1.3018479057097927
0.969955223880597	-1.382509493927665	-1.1961715046516834	0.03953159468606458	1.2543441989967168
0.9749293532338309	-1.3097759895439867	-1.1727068703097026	0.024748585032360465	1.1958434680527952
0.9799034825870647	-1.2363964964915208	-1.121229541317582	0.00513493760574829	1.122105088271552
0.9848776119402985	-1.1739740910175984	-1.0146110462198075	-0.022916529649179125	1.0260440204268204
0.9898517412935324	-1.1049504293802792	-0.8366861546689557	-0.06930718916488707	0.8942236608290346
0.9948258706467662	-0.9873682719011226	-0.5079829979686451	-0.19259134399275635	0.6942508852936718

==> figures/freqplots/l4freqplot/l4m3modefreqs.dat <==
0.004974129353233831	-1.8883352358090006	-0.0018163272345972138	1.8828863687007698
0.009948258706467662	-1.8910369440930288	-0.003632844902422186	1.8801393261943047
0.014922388059701492	-1.8937246541369046	-0.00544974596235985	1.8773785107281273
0.019896517412935324	-1.896397018237136	-0.007267220356369009	1.8746026930542166
0.024870646766169156	-1.8990543490096026	-0.009085459907404335	1.8718122992659147
0.029844776119402984	-1.9016966022926982	-0.010904656357923348	1.8690073998071655
0.034818905472636816	-1.9043237159304922	-0.012725001755514099	1.8661880473216041
0.03979303482587065	-1.9069356135262123	-0.014546688364156223	1.863354280895175
0.04476716417910448	-1.9095322312515615	-0.016369908913108206	1.860506152343299
0.04974129353233831	-1.912113498247674	-0.01819485655238068	1.857643706970115
0.054715422885572136	-1.914679342271006	-0.020021724926193887	1.8547669892200584
0.05968955223880597	-1.9172296904685846	-0.02185070823470551	1.8518760434951596
0.0646636815920398	-1.9197644685844246	-0.02368200130121499	1.8489709133884413
0.06963781094527363	-1.9222835993110303	-0.025515799603337237	1.8460516401716436
0.07461194029850746	-1.9247870041976054	-0.027352299349929127	1.8431182647043698
0.0795860696517413	-1.9272746032286863	-0.029191697536381716	1.8401708270801265
0.08456019900497512	-1.9297463141758575	-0.03103419199717623	1.8372093660554232
0.08953432835820896	-1.9322020528215096	-0.03287998146605202	1.8342339193301893
0.09450845771144278	-1.934641733318344	-0.03472926564044715	1.831244523953382
0.09948258706467662	-1.9370652674273499	-0.036582245231678405	1.828241215651825
0.10445671641791045	-1.939472565075014	-0.038439122035203804	1.8252240294208988
0.10943084577114427	-1.9418635340212997	-0.040300098984461304	1.8221929992775312
0.11440497512437811	-1.944238080005548	-0.04216538021568454	1.819148158461165
0.11937910447761194	-1.9465961064389365	-0.044035171128552264	1.8160895391965204
0.12435323383084577	-1.9489375145933638	-0.04590967845131445	1.813017172942621
0.1293273631840796	-1.9512622033657259	-0.04778911030002575	1.809931090237871
0.13430149253731344	-1.953570069354877	-0.04967367624711117	1.8068313208335032
0.13927562189054726	-1.9558610067961337	-0.05156358738516108	1.8037178937023062
0.1442497512437811	-1.958134907433936	-0.05345905639228904	1.8005908369845411
0.1492238805970149	-1.9603916605338145	-0.05536029760042688	1.797450178068399
0.15419800995024877	-1.962631152788817	-0.05726752706181338	1.7942959435743218
0.1591721393034826	-1.9648532682691209	-0.059180962618520884	1.791128159377765
0.16414626865671642	-1.9670578883815935	-0.0611008239731611	1.787946850642893
0.16912039800995024	-1.969244891771598	-0.06302733275849028	1.7847520418063723
0.1740945273631841	-1.9714141542559287	-0.06496071260973364	1.781543756589093
0.17906865671641792	-1.9735655488298534	-0.06690118923939128	1.7783220180797887
0.18404278606965174	-1.9756989454930225	-0.06884899050926593	1.7750868486508058
0.18901691542288557	-1.9778142112552166	-0.07080434650820755	1.7718382700424538
0.1939910447761194	-1.9799112100289709	-0.07276748962807293	1.768576303345076
0.19896517412935324	-1.9819898025718259	-0.07473865464231065	1.7653009690289574
0.20393930348258707	-1.9840498463890406	-0.07671807878592646	1.7620122869367107
0.2089134328358209	-1.986091195680791	-0.07870600183646455	1.7587102763235918
0.21388756218905472	-1.9881137012269445	-0.08070266619678906	1.7553949558366149
0.21886169154228854	-1.990117210338077	-0.08270831697955174	1.752066343561929
0.2238358208955224	-1.9921015667457906	-0.08472320209325065	1.7487244570138547
0.22880995024875622	-1.994066610509674	-0.08674757232929571	1.745369313145014
0.23378407960199005	-1.9960121779421296	-0.08878168145189388	1.742000928373772
0.23875820895522387	-1.997938101498041	-0.09082578628921796	1.7386193185806469
0.24373233830845772	-1.9998442096835396	-0.09288014682630696	1.7352244991270294
0.24870646766169155	-2.0017303269487656	-0.09494502630001697	1.7318164848604143
0.25368059701492535	-2.0035962735834194	-0.0970206912961936	1.7283952901247988
0.2586547263681592	-2.005441865612909	-0.09910741184880104	1.724960928775159
0.26362885572139305	-2.0072669146797524	-0.10120546154111802	1.7215134141806245
0.2686029850746269	-2.009071227928646	-0.10331511760915775	1.7180527592347183
0.2735771144278607	-2.0108546078885086	-0.10543666104761258	1.7145789763654358
0.2785512437810945	-2.012616852345826	-0.10757037671791643	1.7110920775410203
0.28352537313432835	-2.0143577542175652	-0.10971655345901861	1.707592074278423
0.2884995024875622	-2.016077101416773	-0.11187548420053008	1.7040789776488874
0.293473631840796	-2.0177746767179	-0.11404746607867693	1.7005527982869169
0.2984477611940298	-2.0194502576109796	-0.11623280055478057	1.6970135463929263
0.3034218905472637	-2.0211036161574008	-0.11843179353681867	1.6934612317412476
0.30839601990049753	-2.022734518836024	-0.120644755503749	1.6898958636835453
0.31337014925373136	-2.0243427263839697	-0.12287200163286463	1.686317451151711
0.3183442786069652	-2.02592799363586	-0.1251138519304286	1.6827260026638284
0.323318407960199	-2.0274900693539637	-0.12737063136543483	1.6791215263265762
0.32829253731343283	-2.0290286960507204	-0.1296426700066495	1.6755040298356407
0.33326666666666666	-2.030543609807667	-0.13193030316330737	1.6718735204776873
0.3382407960199005	-2.0320345400886457	-0.1342338715293455	1.6682300051326686
0.3432149253731343	-2.0335012095406895	-0.1365537213311829	1.6645734902704052
0.3481890547263682	-2.0349433337938394	-0.1388902044796247	1.6609039819517544
0.353163184079602	-2.0363606212495884	-0.141243678725535	1.657221485825649
0.35813731343283584	-2.0377527728613636	-0.1436145078196471	1.6535260071250897
0.36311144278606966	-2.0391194819094145	-0.14600306167677823	1.6498175506644177
0.3680855721393035	-2.0404604337627	-0.1484097165442226	1.646096120831788
0.3730597014925373	-2.041775305636425	-0.15083485517493664	1.6423617215846062
0.37803383084577113	-2.0430637663354076	-0.15327886700526527	1.6386143564395246
0.38300796019900496	-2.0443254759907843	-0.15574214833763544	1.634854028464216
0.3879820895522388	-2.0455600857844782	-0.15822510252831914	1.631080740265891
0.3929562189054726	-2.046767237663164	-0.16072814018037404	1.6272944939788996
0.3979303482587065	-2.0479465640407883	-0.16325167934205911	1.6234952912506058
0.4029044776119403	-2.0490976874875684	-0.16579614571077503	1.6196831332242596
0.40787860696517414	-2.050220220409728	-0.16836197284299062	1.6158580205229647
0.41285273631840796	-2.0513137647113755	-0.17094960236995932	1.6120199532276234
0.4178268656716418	-2.0523779114458374	-0.173559484219837	1.608168930855744
0.4228009950248756	-2.0534122404502457	-0.17619207684616356	1.6043049523360797
0.42777512437810944	-2.054416319965856	-0.17884784746309176	1.6004280159818065
0.43274925373134326	-2.0553897062416286	-0.18152727228750604	1.59653811946063
0.4377233830845771	-2.0563319431202225	-0.18423083678831484	1.5926352597615394
0.44269751243781097	-2.0572425616066807	-0.18695903594318825	1.5887194331591503
0.4476716417910448	-2.058121079417855	-0.1897123745030157	1.5847906351744057
0.4526457711442786	-2.058967000511562	-0.19249136726432062	1.580848860531501
0.45761990049751244	-2.059779814595401	-0.19529653934997884	1.5768941031116626
0.46259402985074627	-2.060558996612704	-0.19812842649850917	1.5729263559021804
0.4675681592039801	-2.0613040062052193	-0.2009875753622417	1.568945610941257
0.4725422885572139	-2.0620142871513387	-0.2038745438147402	1.564951859258326
0.47751641791044774	-2.0626892667781296	-0.2067899012677491	1.560945090809321
0.48249054726368157	-2.0633283553457864	-0.2097342289980827	1.5569252944064251
0.48746467661691545	-2.0639309454028014	-0.2127081204847835	1.552892457641884
0.4924388059701493	-2.0644964111111	-0.2157121817569538	1.5488465668063212
0.4974129353233831	-2.0650241075376394	-0.21874703175264185	1.5447876067993698
0.5023870646766169	-2.065513369912233	-0.22181330268914587	1.5407155610339598
0.5073611940298507	-2.065963512848936	-0.22491164044533674	1.5366304113326092
0.5123353233830846	-2.066373829528081	-0.22804270495615464	1.5325321378151422
0.5173094527363185	-2.066743590838728	-0.2312071706200832	1.528420718778449
0.5222835820895523	-2.067072044475942	-0.23440572671971718	1.5242961305653744
0.5272577114427861	-2.0673584139933903	-0.23763907785624064	1.5201583474243954
0.5322318407960199	-2.0676018978063357	-0.24090794439812013	1.5160073413577286
0.5372059701492538	-2.067801668142593	-0.244213062944608	1.5118430819574766
0.5421800995024876	-2.067956869938353	-0.24755518680462327	1.5076655362290543
0.5471542288557214	-2.0680666196751183	-0.2509350864915444	1.5034746684007247
0.5521283582089552	-2.0681300041538093	-0.2543535502345177	1.4992704397179946
0.557102487562189	-2.0681460792023794	-0.2578113845068917	1.495052808222071
0.5620766169154229	-2.068113868311878	-0.26130941457234796	1.4908217285105987
0.5670507462686567	-2.068032361196952	-0.2648484850494622	1.4865771514797514
0.5720248756218905	-2.067900512275132	-0.2684294604952601	1.4823190240458812
0.5769990049751244	-2.0677172390594847	-0.2720532260085044	1.4780472888450127
0.5819731343283582	-2.0674814204586403	-0.27572068785335985	1.473761883908455
0.586947263681592	-2.0671918949777517	-0.2794327741041641	1.469462742312529
0.5919213930348258	-2.066847458813523	-0.2831904353120316	1.4651497918003578
0.5968955223880597	-2.0664468638352873	-0.28699464519396095	1.4608229543730469
0.6018696517412936	-2.0659888154442756	-0.29084640134524187	1.4564821458478925
0.6068437810945274	-2.0654719703019415	-0.2947467259758391	1.452127275380699
0.6118179104477612	-2.064894933917652	-0.2986966666715177	1.4477582449490618
0.6167920398009951	-2.064256258085009	-0.3026972971804087	1.4433749487930625
0.6217661691542289	-2.0635544381556565	-0.3067497182257466	1.438977272809977
0.6267402985074627	-2.0627879101374593	-0.3108550583454288	1.4345650938982955
0.6317144278606965	-2.061955047603696	-0.31501447475907046	1.4301382792469293
0.6366885572139304	-2.061054158398176	-0.3192291542631569	1.4256966855643232
0.6416626865671642	-2.060083481119811	-0.3235003141548326	1.4212401582419802
0.646636815920398	-2.05904118136864	-0.3278292031847886	1.416768530446174
0.6516109452736318	-2.0579253477336574	-0.3322171025396303	1.4122816221310774
0.6565850746268657	-2.0567339875008117	-0.33666532685398365	1.4077792389657755
0.6615592039800995	-2.055465022057217	-0.34117522525240956	1.403261171166671
0.6665333333333333	-2.054116281965539	-0.3457481824210829	1.3987271922261004
0.6715074626865671	-2.0526855016795067	-0.3503856197088989	1.3941770575266184
0.676481592039801	-2.0511703138687727	-0.3550889962574396	1.3896105028296173
0.6814557213930348	-2.049568243317762	-0.3598598101589024	1.3850272426251748
0.6864298507462686	-2.04787670035949	-0.3646995996406676	1.3804269683288666
0.6914039800995024	-2.0460929738010694	-0.36960994427473365	1.3758093463093921
0.6963781094527364	-2.044214223292675	-0.37459246620966113	1.371174015728813
0.7013522388059702	-2.04223747108669	-0.3796488314219931	1.3665205861753444
0.706326368159204	-2.0401595931271155	-0.38478075098326137	1.3618486350655727
0.7113004975124378	-2.0379773094029177	-0.3899899823377542	1.3571577047906034
0.7162746268656717	-2.0356871734907203	-0.395278330584991	1.352447299576943
0.7212487562189055	-2.033285561203477	-0.4006476497594638	1.3477168820292513
0.7262228855721393	-2.0307686582514926	-0.4060998440985083	1.3429658693177857
0.7311970149253731	-2.0281324468105133	-0.4116368692871423	1.3381936289681484
0.736171144278607	-2.0253726908781053	-0.41726073366626265	1.3333994742052007
0.7411452736318408	-2.022484920284352	-0.4229734993877155	1.3285826587962577
0.7461194029850746	-2.019464413205058	-0.42877728349621663	1.3237423713307301
0.7510935323383084	-2.0163061770053097	-0.43467425891391653	1.3188777288643414
0.7560676616915423	-2.0130049272174935	-0.4406666552983053	1.3139877698451554
0.7610417910447761	-2.0095550644306863	-0.44675675973809853	1.3090714462264545
0.7660159203980099	-2.0059506488361025	-0.4529469172442773	1.30412761465649
0.7709900497512437	-2.0021853721362337	-0.4592395309845654	1.2991550266178251
0.7759641791044776	-1.9982525264815878	-0.4656370621987328	1.2941523173690408
0.7809383084577114	-1.994144970047673	-0.47214202971890806	1.2891179935161947
0.7859124378109452	-1.9898550888044697	-0.4787570090029589	1.2840504190139677
0.7908865671641792	-1.9853747539589857	-0.48548463056924773	1.278947799360609
0.795860696517413	-1.9806952744667958	-0.4923275776969111	1.273808163710372
0.8008348258706468	-1.975807343907047	-0.4992885832259715	1.2686293445768961
0.8058089552238806	-1.970700980894361	-0.5063704252548061	1.263408954741175
0.8107830845771145	-1.9653654620554322	-0.5135759214868753	1.2581443609042924
0.8157572139303483	-1.9597892464223046	-0.5209079219218297	1.252832653537182
0.8207313432835821	-1.9539598898811392	-0.528369299515145	1.2474706122691632
0.8257054726368159	-1.9478639480552515	-0.5359629383413856	1.2420546689944147
0.8306796019900498	-1.9414868656826616	-0.5436917186838074	1.236580846953982
0.8356537313432836	-1.9348128501564128	-0.5515584983307207	1.2310447369816129
0.8406278606965174	-1.927824726409373	-0.5595660891775263	1.2254414055735168
0.8456019900497512	-1.9205037697194738	-0.567717228000875	1.2197653369526664
0.850576119402985	-1.912829512250942	-0.5760145399716353	1.214010344618128
0.8555502487562189	-1.9047795181868565	-0.5844604930843929	1.2081694704784207
0.8605243781094527	-1.8963291210860607	-0.5930573411729191	1.2022348652379629
0.8654985074626865	-1.887451115530713	-0.6018070525120176	1.1961976458016894
0.8704726368159204	-1.8781153931047374	-0.6107112201184335	1.1900477243153942
0.8754467661691542	-1.8682885101011675	-0.6197709486756063	1.1837736019549636
0.8804208955223881	-1.857933170877175	-0.6289867114027393	1.1773621185687613
0.8853950248756219	-1.8470076061481737	-0.6383581680006063	1.1707981465819823
0.8903691542288558	-1.8354648192899063	-0.6478839317901848	1.1640642139050839
0.8953432835820896	-1.8232516652506383	-0.657561269953648	1.157140035547219
0.9003174129353234	-1.8103077150074203	-0.6673857148468758	1.1500019266106678
0.9052915422885572	-1.7965638421936698	-0.677350555847639	1.1426220594171992
0.9102656716417911	-1.7819404453887457	-0.6874461688434189	1.134967513278118
0.9152398009950249	-1.7663451861799255	-0.697659122201244	1.12699904464588
0.9202139303482587	-1.7496700740565982	-0.7079709705871555	1.1186694745123287
0.9251880597014925	-1.7317876556384182	-0.7183566058260048	1.1099215430927387
0.9301621890547264	-1.7125459529023133	-0.7287819677758375	1.1006850091754805
0.9351363184079602	-1.6917616175351433	-0.739200811582912	1.0908726558661368
0.940110447761194	-1.6692104810772346	-0.7495500510908386	1.0803746750016865
0.9450845771144278	-1.6446141996409263	-0.7597428960234751	1.0690505818374965
0.9500587064676617	-1.6176208567913524	-0.769658463936345	1.0567172480303928
0.9550328358208955	-1.5877758729216696	-0.7791255526651315	1.0431306062093542
0.9600069651741293	-1.5544766753476162	-0.787896316329751	1.0279565792813024
0.9649810945273631	-1.516898704337482	-0.795601556614937	1.0107226754031586
0.969955223880597	-1.473867452930321	-0.8016703249247426	0.9907325729582954
0.9749293532338309	-1.4236202310044415	-0.8051743780872328	0.9669038023231264
0.9799034825870647	-1.3633168880737154	-0.804496512383979	0.9374273885256974
0.9848776119402985	-1.2878863460868628	-0.7965197567606891	0.8989484563877522
0.9898517412935324	-1.1866658193273096	-0.7741823257829888	0.8441280327252663
0.9948258706467662	-1.0289950248310957	-0.7156667742521822	0.750970070514444

==> figures/freqplots/l4freqplot/l4m4modefreqs.dat <==
#0.004974129353233831	-2.3132467605910914	2.305981566248264
#0.009948258706467662	-2.8353078596788626	2.8207773968777166
#0.014922388059701492	-1.8584091012922	1.836613211921063
#0.019896517412935324	-1.899203173439286	1.8701416278999974
#0.024870646766169156	-1.9037562853728047	1.8674287757217125
0.0	-1.885618	1.885618
0.029844776119402984	-1.9068624366625766	1.8632685778191205
0.034818905472636816	-1.910236894507348	1.859376224142946
0.03979303482587065	-1.9136791330411724	1.8555511120459796
0.04476716417910448	-1.9169816532555757	1.8515856654342047
0.04974129353233831	-1.9203080167300768	1.8476433689001375
0.054715422885572136	-1.9235921910792169	1.8436581131020753
0.05968955223880597	-1.9268519837369456	1.839647628528815
0.0646636815920398	-1.9300731335377719	1.8355975770405735
0.06963781094527363	-1.9332633192016242	1.8315155604589
0.07461194029850746	-1.9364212671427288	1.8274002282995643
0.0795860696517413	-1.9395462842406983	1.823250810555757
0.08456019900497512	-1.9426382684133894	1.8190671282957787
0.08953432835820896	-1.945697482003397	1.814849367046025
0.09450845771144278	-1.948723753397757	1.8105972783923483
0.09948258706467662	-1.9517170888729323	1.806310791865729
0.10445671641791045	-1.954677417010493	1.8019897593211742
0.10943084577114427	-1.9576046633239472	1.797634029595717
0.11440497512437811	-1.9604987798001046	1.7932434780400366
0.11937910447761194	-1.9633596966998081	1.7888179583288395
0.12435323383084577	-1.9661873364343387	1.7843573163322817
0.1293273631840796	-1.9689816351608933	1.7798614117330127
0.13430149253731344	-1.9717424932090133	1.7753300684405282
0.13927562189054726	-1.9744698359312165	1.7707631354522275
0.1442497512437811	-1.9771635653544763	1.7661604385127923
0.1492238805970149	-1.9798235814781686	1.7615218014123262
0.15419800995024877	-1.9824497832861812	1.7568470470098725
0.1591721393034826	-1.985042060370632	1.7521359888607553
0.16414626865671642	-1.987600297021738	1.7473884353098756
0.16912039800995024	-1.9901243729899807	1.7426041902662652
0.1740945273631841	-1.9926141621562756	1.7377830518797066
0.17906865671641792	-1.9950695313196505	1.7329248113301947
0.18404278606965174	-1.9974903429339583	1.7280292555824757
0.18901691542288557	-1.9998764516212653	1.7230961639002946
0.1939910447761194	-2.002227707345795	1.718125311033827
0.19896517412935324	-2.004543953070507	1.7131164648853283
0.20393930348258707	-2.006825025698899	1.7080693874606434
0.2089134328358209	-2.009070755318227	1.7029838341245638
0.21388756218905472	-2.011280965809447	1.6978595542223283
0.21886169154228854	-2.0134554742239663	1.6926962904682663
0.2238358208955224	-2.015594090559549	1.687493778734363
0.22880995024875622	-2.017696618161324	1.6822517484673685
0.23378407960199005	-2.0197628529456493	1.676969921925398
0.23875820895522387	-2.0217925839511928	1.6716480147445805
0.24373233830845772	-2.0237855925394714	1.6662857351566542
0.24870646766169155	-2.0257416527567274	1.6608827843683591
0.25368059701492535	-2.02766053074077	1.6554388559859556
0.2586547263681592	-2.0295419849761407	1.6499536362895888
0.26362885572139305	-2.031385765835473	1.6444268037952268
0.2686029850746269	-2.0331916154709417	1.638858029167857
0.2735771144278607	-2.034959267674133	1.6332469751034473
0.2785512437810945	-2.0366884476869407	1.6275932961642188
0.28352537313432835	-2.038378871987668	1.621896638589507
0.2884995024875622	-2.0400302480684838	1.6161566401000687
0.293473631840796	-2.041642274238247	1.610372929728587
0.2984477611940298	-2.043214639423065	1.6045451276502314
0.3034218905472637	-2.0447470229107454	1.5986728449577743
0.30839601990049753	-2.046239094117174	1.5927556834609466
0.31337014925373136	-2.047690512369631	1.5867932355045082
0.3183442786069652	-2.0491009265934084	1.5807850836909485
0.323318407960199	-2.0504699751164073	1.5747308007235852
0.32829253731343283	-2.0517972853305126	1.5686299491087845
0.33326666666666666	-2.0530824734467408	1.562482080953454
0.3382407960199005	-2.0543251441713437	1.5562867376860219
0.3432149253731343	-2.0555248904122845	1.5500434498108175
0.3481890547263682	-2.0566812929487575	1.5437517366270486
0.353163184079602	-2.0577939200942352	1.5374111059447626
0.35813731343283584	-2.0588623273546514	1.5310210537987319
0.36311144278606966	-2.0598860570574837	1.5245810641357087
0.3680855721393035	-2.060864637982018	1.518090608506883
0.3730597014925373	-2.0617975849597516	1.5115491457329964
0.37803383084577113	-2.062684398469885	1.5049561215687375
0.38300796019900496	-2.0635245642105353	1.4983109683463323
0.3879820895522388	-2.064317552659222	1.4916131046123153
0.3929562189054726	-2.0650628186047544	1.4848619347401164
0.3979303482587065	-2.0657598006714575	1.4780568485392158
0.4029044776119403	-2.0664079208135155	1.4711972208394328
0.40787860696517414	-2.067006583795953	1.4642824110662
0.41285273631840796	-2.067555176644392	1.4573117627906809
0.4178268656716418	-2.0680530680803257	1.4502846032703955
0.4228009950248756	-2.0684996079244775	1.4432002429641482
0.42777512437810944	-2.0688941264794507	1.4360579750323095
0.43274925373134326	-2.0692359338808215	1.4288570748123164
0.4377233830845771	-2.0695243194237007	1.4215967992767027
0.44269751243781097	-2.0697585508550373	1.4142763864643177
0.4476716417910448	-2.069937873637344	1.4068950548908794
0.4526457711442786	-2.0700615101765765	1.399452002932195
0.45761990049751244	-2.070128659016795	1.3919464081830777
0.46259402985074627	-2.0701384939960685	1.3843774267870363
0.4675681592039801	-2.0700901633635724	1.3767441927373687
0.4725422885572139	-2.069982788855024	1.3690458171472715
0.47751641791044774	-2.0698154647250955	1.3612813874885377
0.48249054726368157	-2.06958725673312	1.353449966795676
0.48746467661691545	-2.069297201079179	1.3455505928334774
0.4924388059701493	-2.0689443032901997	1.337582277228467
0.4974129353233831	-2.0685275370492313	1.3295440045583196
0.5023870646766169	-2.0680458429686546	1.321434731401236
0.5073611940298507	-2.067498127301413	1.3132533853397501
0.5123353233830846	-2.06688326058605	1.3049988639169567
0.5173094527363185	-2.066200076224911	1.2966700335445487
0.5222835820895523	-2.065447368986767	1.288265728356481
0.5272577114427861	-2.0646238934337453	1.2797847490085108
0.5322318407960199	-2.063728362264113	1.2712258614173866
0.5372059701492538	-2.062759444567667	1.2625877954379432
0.5421800995024876	-2.061715763988121	1.2538692434741994
0.5471542288557214	-2.060595896784964	1.2450688590190273
0.5521283582089552	-2.0593983697901375	1.236185255119804
0.557102487562189	-2.0581216582510153	1.2272170027638154
0.5620766169154229	-2.056764183552826	1.218162629179199
0.5670507462686567	-2.0553243108126167	1.209020616045954
0.5720248756218905	-2.0538003463350543	1.1997893976105432
0.5769990049751244	-2.0521905349215075	1.1904673586985322
0.5819731343283582	-2.0504930570209563	1.1810528326174115
0.586947263681592	-2.0487060257127188	1.1715440989433334
0.5919213930348258	-2.046827483508405	1.1619393811832064
0.5968955223880597	-2.0448553989593226	1.1522368443031241
0.6018696517412936	-2.042787663056234	1.1424345921146135
0.6068437810945274	-2.0406220854048382	1.1325306645077615
0.6118179104477612	-2.038356390160797	1.1225230345206922
0.6167920398009951	-2.0359882117053387	1.1124096052329806
0.6217661691542289	-2.033515090042006	1.1021882064705857
0.6267402985074627	-2.030934465891719	1.0918565913071219
0.6317144278606965	-2.0282436754629702	1.0814124323471401
0.6366885572139304	-2.0254399448704112	1.0708533177734019
0.6416626865671642	-2.0225203841731205	1.0601767471404653
0.646636815920398	-2.0194819810011753	1.0493801268939114
0.6516109452736318	-2.0163215937353796	1.0384607655932738
0.6565850746268657	-2.013035944202476	1.0274158688135706
0.6615592039800995	-2.00962160984341	1.016242533700473
0.6665333333333333	-2.0060750153083924	1.0049377431512736
0.6715074626865671	-2.002392423427335	0.9934983595652274
0.676481592039801	-1.9985699254991958	0.9819211182027879
0.6814557213930348	-1.9946034308370726	0.9702026199856179
0.6864298507462686	-1.9904886554994157	0.9583393238281218
0.6914039800995024	-1.9862211101297975	0.9463275383633859
0.6963781094527364	-1.9817960868187334	0.9341634130452078
0.7013522388059702	-1.9772086448913004	0.9218429285579597
0.706326368159204	-1.9724535955127442	0.9093618864679376
0.7113004975124378	-1.9675254849916197	0.8967158980415489
0.7162746268656717	-1.9624185766449884	0.8839003721462199
0.7212487562189055	-1.9571268310737275	0.8709105021400371
0.7262228855721393	-1.9516438846767006	0.8577412516444867
0.7311970149253731	-1.9459630262102678	0.844387339080761
0.736171144278607	-1.940077171174492	0.8308432208353255
0.7411452736318408	-1.9339788337779336	0.8171030729021259
0.7461194029850746	-1.927660096199024	0.8031607708284798
0.7510935323383084	-1.9211125748226807	0.7890098677677947
0.7560676616915423	-1.9143273830848724	0.774643570414227
0.7610417910447761	-1.907295090504672	0.7600547125623458
0.7660159203980099	-1.9000056774202398	0.7452357259963389
0.7709900497512437	-1.8924484848718661	0.730178608368898
0.7759641791044776	-1.8846121589881846	0.7148748876769048
0.7809383084577114	-1.8764845891288924	0.6993155828785073
0.7859124378109452	-1.86805283891507	0.6834911601216089
0.7908865671641792	-1.8593030691323722	0.667391483964746
0.795860696517413	-1.8502204513176463	0.6510057628643116
0.8008348258706468	-1.8407890706291845	0.6343224880730889
0.8058089552238806	-1.8309918163463197	0.6173293649383589
0.8107830845771145	-1.8208102580350198	0.6000132353970625
0.8157572139303483	-1.8102245050382824	0.5823599902313302
0.8207313432835821	-1.799213046485713	0.5643544693585985
0.8257054726368159	-1.787752568443478	0.5459803480721879
0.8306796019900498	-1.7758177441116647	0.5272200066991799
0.8356537313432836	-1.76338099208335	0.5080543805778305
0.8406278606965174	-1.7504121965530492	0.4884627865396506
0.8456019900497512	-1.73687838193134	0.4684227211636203
0.850576119402985	-1.7227433324896873	0.4479096248852338
0.8555502487562189	-1.7079671452913725	0.4268966044985092
0.8605243781094527	-1.6925057015761256	0.40535410455511206
0.8654985074626865	-1.6763100376969706	0.38324951545592945
0.8704726368159204	-1.659325591287762	0.3605467023799859
0.8754467661691542	-1.641491291033363	0.3372054342115427
0.8804208955223881	-1.6227384484354717	0.31318068472432026
0.8853950248756219	-1.602989396142286	0.28842176857548857
0.8903691542288558	-1.5821557979533907	0.26287126077838274
0.8953432835820896	-1.5601365277464965	0.23646362808942886
0.9003174129353234	-1.5368149738859105	0.20912347064228898
0.9052915422885572	-1.5120555649592653	0.18076322633515265
0.9102656716417911	-1.4856992198472891	0.15128011889324142
0.9152398009950249	-1.4575572791568965	0.12055201542160542
0.9202139303482587	-1.4274032381040467	0.08843166797262483
0.9251880597014925	-1.3949612018912319	0.054738483519548166
0.9301621890547264	-1.3598892829766154	0.019246371473952778
0.9351363184079602	-1.3217548611794525	-0.018334912072465303
0.940110447761194	-1.279996071986383	-0.058389785180005795
0.9450845771144278	-1.2338584629232503	-0.10144805090365429
0.9500587064676617	-1.1822830851696335	-0.14827898752767038
0.9550328358208955	-1.1236887531611914	-0.20008206621625646
0.9600069651741293	-1.0554858375101681	-0.2589305748858973
0.9649810945273631	-0.9727305312843801	-0.3290470542648795
0.969955223880597	-0.8625600539769193	-0.42224515091985054
0.970	-0.861345	-0.423284
0.972	-0.799091	-0.477133
0.973	-0.757997	-0.513625
0.974	-0.696488	-0.570237
0.9742	-0.675299	-0.59041	
0.9743	-0.659256	-0.60594
# Manually added line to join up end
0.9743	-0.64240260244838487	-0.64240260244838487

